Graph Learning Network: A Structure Learning Algorithm

Recently, graph neural networks (GNNs) have proved to be suitable in tasks on unstructured data. Particularly in tasks as community detection, node classification, and link prediction. However, most GNN models still operate with static relationships. We propose the Graph Learning Network (GLN), a simple yet effective process to learn node embeddings and structure prediction functions. Our model uses graph convolutions to propose expected node features, and predict the best structure based on them. We repeat these steps recursively to enhance the prediction and the embeddings.

==> img/H_community_2_83_feature.csv <==
  0.000000,  0.942430,  1.170470, a
  0.000000,  0.639396,  1.146264, a
  0.000000,  0.446946,  1.185061, a
  0.000000,  1.026978,  1.222669, a
  0.000000,  1.007451,  1.403220, a
  0.000000,  1.090409,  1.246915, a
  0.000000,  0.692234,  1.164936, a
  0.000000,  0.630941,  1.214376, a
  0.000000,  0.474369,  1.130052, a
  0.000000,  0.623949,  1.316042, a
  0.000000,  0.706184,  1.147748, a
  0.000000,  0.940609,  1.211977, a
  0.000000,  1.101736,  0.995052, a
  0.000000,  1.126494,  1.442748, a
  0.000000,  0.202111,  0.873311, a
  0.000000,  0.428180,  1.096318, a
  0.000000,  0.170786,  1.015099, a
  0.000000,  0.283355,  1.040627, a
  0.000000,  1.259753,  1.269841, a
  0.000000,  0.334575,  1.038815, a
  1.248938,  0.000000,  0.000000, b
  1.054997,  0.000000,  0.000000, b
  0.686049,  0.000000,  0.000000, b
  1.180977,  0.000000,  0.000000, b
  1.129012,  0.000000,  0.000000, b
  0.587608,  0.000000,  0.000000, b
  0.594222,  0.000000,  0.000000, b
  0.848447,  0.000000,  0.000000, b
  1.240632,  0.000000,  0.000000, b
  0.888589,  0.000000,  0.000000, b
  0.560597,  0.000000,  0.000000, b
  1.375067,  0.000000,  0.000000, b
  1.353792,  0.000000,  0.000000, b
  0.942939,  0.000000,  0.000000, b
  1.395677,  0.000000,  0.000000, b
  0.899217,  0.000000,  0.000000, b
  0.451856,  0.000000,  0.000000, b
  0.891526,  0.000000,  0.000000, b
  0.893614,  0.000000,  0.000000, b
  0.677768,  0.000000,  0.000000, b


==> img/H_community_2_84_feature.csv <==
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.365799,  0.000000,  0.000000, a
  0.295880,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.019205,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.297277,  0.000000,  0.000000, a
  0.681331,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.544907,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.569697,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.063751,  0.000000,  0.000000, a
  0.612502,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.226879,  1.032834, b
  0.000000,  0.000000,  0.585806, b
  0.000000,  0.333961,  0.361052, b
  0.000000,  0.192439,  0.932382, b
  0.000000,  0.228310,  0.553631, b
  0.000000,  0.219572,  1.008829, b
  0.000000,  0.031981,  0.321419, b
  0.000000,  0.131169,  0.765531, b
  0.000000,  0.190638,  0.395434, b
  0.000000,  0.161671,  0.476064, b
  0.000000,  0.149715,  0.637476, b
  0.000000,  0.079510,  0.363121, b
  0.000000,  0.062468,  0.671372, b
  0.000000,  0.077192,  0.777854, b
  0.000000,  0.188684,  0.635456, b
  0.000000,  0.134368,  0.554280, b
  0.000000,  0.000000,  0.835499, b
  0.000000,  0.226219,  0.905489, b
  0.000000,  0.110125,  0.910245, b
  0.000000,  0.163360,  0.563179, b


==> img/H_community_2_85_feature.csv <==
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.000000,  0.000000, a
  0.000000,  0.671425,  0.212695, b
  0.000000,  1.099006,  0.000000, b
  0.000000,  0.348441,  0.328543, b
  0.000000,  1.380648,  0.000000, b
  0.000000,  0.926219,  0.000000, b
  0.000000,  0.286080,  0.000000, b
  0.000000,  0.343757,  0.182657, b
  0.000000,  0.644390,  0.166766, b
  0.000000,  0.606264,  0.193609, b
  0.000000,  1.107540,  0.043981, b
  0.000000,  1.048495,  0.109096, b
  0.000000,  0.811462,  0.208139, b
  0.000000,  0.482959,  0.000000, b
  0.000000,  1.163193,  0.000000, b
  0.012302,  1.175469,  0.032612, b
  0.000000,  1.047742,  0.024496, b
  0.000000,  1.055474,  0.000000, b
  0.000000,  0.441554,  0.142471, b
  0.000000,  0.903048,  0.118956, b
  0.000000,  1.176258,  0.041341, b


==> img/H_community_2_86_feature.csv <==
  1.089224,  0.000000,  0.000000, a
  1.059774,  0.000000,  0.000000, a
  1.122614,  0.000000,  0.000000, a
  0.634805,  0.000000,  0.000000, a
  1.232391,  0.000000,  0.000000, a
  1.365240,  0.000000,  0.000000, a
  1.176083,  0.000000,  0.000000, a
  1.316275,  0.000000,  0.000000, a
  0.141577,  0.000000,  0.000000, a
  1.441054,  0.000000,  0.000000, a
  1.278976,  0.000000,  0.000000, a
  0.597573,  0.000000,  0.000000, a
  1.359509,  0.000000,  0.059213, a
  1.015943,  0.000000,  0.000000, a
  0.903695,  0.000000,  0.000000, a
  1.180398,  0.000000,  0.000000, a
  0.915468,  0.000000,  0.000000, a
  1.108987,  0.000000,  0.000000, a
  0.992317,  0.000000,  0.063783, a
  1.264473,  0.000000,  0.000000, a
  0.000000,  1.177433,  0.393717, b
  0.000000,  0.756860,  0.192500, b
  0.000000,  1.070521,  0.689106, b
  0.000000,  1.226721,  0.701333, b
  0.000000,  0.992165,  0.920116, b
  0.000000,  1.401273,  1.206131, b
  0.000000,  1.387634,  0.546467, b
  0.000000,  1.351897,  0.758147, b
  0.000000,  1.358927,  0.696672, b
  0.000000,  1.531755,  0.480346, b
  0.000000,  1.071095,  0.334823, b
  0.000000,  0.984533,  0.607313, b
  0.000000,  1.128375,  1.296296, b
  0.000000,  1.243564,  0.543404, b
  0.000000,  0.959163,  0.044557, b
  0.000000,  1.216516,  0.100745, b
  0.000000,  1.242723,  1.084061, b
  0.000000,  0.940543,  0.795587, b
  0.000000,  1.660647,  0.247499, b
  0.000000,  1.401352,  0.465235, b


==> img/H_community_2_92_feature.csv <==
  0.000000,  1.257917,  1.473893, a
  0.000000,  1.231304,  1.452645, a
  0.000000,  1.102676,  1.641593, a
  0.000000,  0.543257,  1.176404, a
  0.000000,  0.924779,  1.039586, a
  0.000000,  1.027524,  1.389028, a
  0.000000,  1.141260,  1.253791, a
  0.000000,  1.364305,  1.519105, a
  0.000000,  1.113348,  1.418362, a
  0.000000,  1.151634,  1.551361, a
  0.000000,  0.583910,  1.155051, a
  0.000000,  1.316621,  1.547746, a
  0.000000,  1.090279,  1.141932, a
  0.000000,  1.299058,  2.125491, a
  0.000000,  1.257995,  1.655884, a
  0.000000,  1.467796,  2.056192, a
  0.000000,  0.958675,  1.473652, a
  0.000000,  0.844813,  1.243185, a
  0.000000,  1.268531,  1.376240, a
  0.000000,  0.786217,  1.103712, a
  1.977354,  0.000000,  0.000000, b
  1.301770,  0.000000,  0.000000, b
  1.468977,  0.000000,  0.000000, b
  0.809991,  0.000000,  0.000000, b
  1.167089,  0.000000,  0.000000, b
  1.077301,  0.000000,  0.000000, b
  1.728781,  0.000000,  0.000000, b
  1.643112,  0.000000,  0.000000, b
  1.516268,  0.000000,  0.000000, b
  1.253688,  0.000000,  0.000000, b
  1.248164,  0.000000,  0.000000, b
  1.688359,  0.000000,  0.000000, b
  1.906795,  0.000000,  0.000000, b
  1.311512,  0.000000,  0.000000, b
  1.595836,  0.000000,  0.000000, b
  1.758307,  0.000000,  0.000000, b
  1.568387,  0.000000,  0.000000, b
  1.633121,  0.000000,  0.000000, b
  1.271308,  0.000000,  0.000000, b
  1.458358,  0.000000,  0.000000, b


==> img/H_community_2_93_feature.csv <==
  1.276042,  0.000000,  0.125827, a
  0.287916,  0.000000,  0.000000, a
  0.948880,  0.546560,  0.379977, a
  1.034026,  0.000000,  0.181197, a
  1.030027,  0.000000,  0.000000, a
  0.646240,  0.256440,  0.034160, a
  1.321603,  0.137306,  0.301459, a
  1.315466,  0.000000,  0.298899, a
  1.012040,  0.000000,  0.026172, a
  0.477865,  0.454198,  0.243908, a
  0.702074,  0.200233,  0.204124, a
  1.433497,  0.000000,  0.350577, a
  1.080514,  0.426510,  0.326210, a
  1.423047,  0.000000,  0.242981, a
  1.117070,  0.342186,  0.214269, a
  0.784990,  0.000000,  0.000000, a
  0.002132,  0.000000,  0.000000, a
  0.765922,  0.000000,  0.031425, a
  1.570931,  0.000000,  0.333707, a
  0.705572,  0.000000,  0.000000, a
  0.000000,  0.893050,  0.000000, b
  0.000000,  1.613795,  0.268632, b
  0.000000,  2.039985,  0.000000, b
  0.000000,  1.392953,  0.000000, b
  0.000000,  1.772834,  0.000000, b
  0.000000,  1.010733,  0.000000, b
  0.000000,  0.868824,  0.000000, b
  0.000000,  1.109516,  0.000000, b
  0.000000,  0.900520,  0.000000, b
  0.000000,  1.152810,  0.000000, b
  0.000000,  1.322907,  0.000000, b
  0.000000,  1.652256,  0.000000, b
  0.000000,  0.636712,  0.000000, b
  0.000000,  0.871659,  0.000000, b
  0.000000,  1.311784,  0.000000, b
  0.000000,  1.545535,  0.000000, b
  0.000000,  1.477258,  0.121926, b
  0.000000,  1.966925,  0.096163, b
  0.000000,  1.463256,  0.263913, b
  0.000000,  1.283396,  0.000000, b


==> img/H_community_2_94_feature.csv <==
  0.000000,  1.365281,  0.000000, a
  0.000000,  1.437487,  0.000000, a
  0.000000,  1.599047,  0.000000, a
  0.000000,  1.605334,  0.000000, a
  0.000000,  1.402817,  0.000000, a
  0.000000,  1.050063,  0.000000, a
  0.000000,  1.016672,  0.000000, a
  0.000000,  0.501965,  0.000000, a
  0.000000,  1.496619,  0.000000, a
  0.000000,  1.152574,  0.000000, a
  0.000000,  1.129396,  0.000000, a
  0.000000,  0.572116,  0.000000, a
  0.000000,  0.667604,  0.000000, a
  0.000000,  1.594518,  0.000000, a
  0.000000,  1.900384,  0.000000, a
  0.000000,  0.754027,  0.000000, a
  0.000000,  1.707956,  0.000000, a
  0.000000,  0.878828,  0.000000, a
  0.000000,  1.653006,  0.000000, a
  0.000000,  0.763757,  0.000000, a
  1.463991,  0.212757,  0.313534, b
  1.366260,  1.045454,  0.314274, b
  0.994143,  0.092960,  0.072362, b
  1.572918,  0.605510,  0.461599, b
  1.505962,  0.000000,  0.218169, b
  1.132958,  1.209357,  0.214739, b
  1.173993,  1.191159,  0.414414, b
  0.719616,  1.026419,  0.107988, b
  0.363693,  0.248620,  0.000000, b
  0.434584,  0.000000,  0.065436, b
  1.370316,  0.162605,  0.225728, b
  1.573020,  0.861294,  0.245000, b
  1.534236,  0.968444,  0.194654, b
  0.864517,  0.583054,  0.076706, b
  0.964786,  0.173695,  0.114367, b
  1.438179,  0.191618,  0.373197, b
  1.380665,  0.804746,  0.200698, b
  1.201993,  1.428846,  0.335892, b
  1.307850,  0.456747,  0.371448, b
  0.797312,  0.581860,  0.252646, b


==> img/H_community_2_95_feature.csv <==
  0.956381,  0.958680,  0.266154, a
  1.109683,  1.318177,  0.480472, a
  0.838647,  1.194843,  0.230859, a
  1.462767,  0.905414,  0.443403, a
  1.388194,  0.463202,  0.332241, a
  1.683140,  1.159468,  0.362522, a
  0.554251,  0.494418,  0.202274, a
  0.710557,  1.213909,  0.271823, a
  1.252529,  1.640623,  0.534232, a
  1.150559,  0.921049,  0.532231, a
  0.757329,  1.006418,  0.307641, a
  1.451393,  1.502201,  0.381126, a
  0.023146,  0.000000,  0.000000, a
  0.601132,  0.564736,  0.203193, a
  1.424884,  0.146284,  0.298324, a
  1.130209,  1.178832,  0.438519, a
  1.179594,  1.132418,  0.391661, a
  0.494646,  1.237905,  0.242782, a
  0.000000,  0.275725,  0.130882, a
  0.834223,  1.251068,  0.348050, a
  0.000000,  1.367375,  0.000000, b
  0.000000,  0.482497,  0.000000, b
  0.000000,  0.410383,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  1.155111,  0.000000, b
  0.000000,  1.293909,  0.000000, b
  0.000000,  0.234818,  0.000000, b
  0.000000,  0.477233,  0.000000, b
  0.000000,  0.909971,  0.000000, b
  0.000000,  1.099520,  0.000000, b
  0.000000,  1.014323,  0.000000, b
  0.000000,  0.153740,  0.000000, b
  0.000000,  1.488636,  0.000000, b
  0.000000,  1.207870,  0.000000, b
  0.000000,  1.426853,  0.000000, b
  0.000000,  0.490944,  0.000000, b
  0.000000,  0.027916,  0.000000, b
  0.000000,  0.042801,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.480564,  0.000000, b


==> img/H_community_4_56_feature_norm.csv <==
  0.000000,  0.437788,  0.895028, a
  0.000000,  0.463533,  0.878756, a
  0.000000,  0.668840,  1.000000, a
  0.000000,  0.422432,  0.799976, a
  0.000000,  0.431163,  0.783446, a
  0.000000,  0.471127,  0.930895, a
  0.000000,  0.532978,  0.973801, a
  0.000000,  0.600612,  0.942975, a
  0.000000,  0.492984,  0.878978, a
  0.000000,  0.430021,  0.852908, a
  0.000000,  0.336422,  0.744104, a
  0.000000,  0.527320,  0.935784, a
  0.000000,  0.465693,  0.877122, a
  0.000000,  0.542702,  0.901634, a
  0.000000,  0.384050,  0.847287, a
  0.000000,  0.415413,  0.829997, a
  0.000000,  0.437023,  0.827997, a
  0.000000,  0.448018,  0.919410, a
  0.000000,  0.537717,  0.899034, a
  0.000000,  0.478428,  0.900833, a
  0.394446,  0.000000,  0.000000, b
  0.254755,  0.000000,  0.000000, b
  0.430599,  0.000000,  0.000000, b
  0.357475,  0.000000,  0.000000, b
  0.418865,  0.000000,  0.000000, b
  0.383486,  0.006251,  0.000000, b
  0.323740,  0.000000,  0.000000, b
  0.315668,  0.129525,  0.000000, b
  0.398847,  0.000000,  0.000000, b
  0.447644,  0.000000,  0.000000, b
  0.423386,  0.000000,  0.000000, b
  0.443906,  0.000000,  0.000000, b
  0.435392,  0.000000,  0.000000, b
  0.196277,  0.000000,  0.000000, b
  0.410427,  0.000000,  0.000000, b
  0.391611,  0.000000,  0.000000, b
  0.396282,  0.000000,  0.000000, b
  0.392122,  0.028736,  0.000000, b
  0.453210,  0.000000,  0.000000, b
  0.363800,  0.195254,  0.000000, b
  0.429626,  0.000000,  0.341374, c
  0.112988,  0.000000,  0.357851, c
  0.270738,  0.000000,  0.400632, c
  0.132309,  0.000000,  0.303891, c
  0.322662,  0.000000,  0.366223, c
  0.281277,  0.000000,  0.462833, c
  0.151030,  0.005416,  0.435250, c
  0.115970,  0.000000,  0.382948, c
  0.147620,  0.055587,  0.507335, c
  0.322630,  0.000000,  0.335490, c
  0.139321,  0.000000,  0.335353, c
  0.100342,  0.054050,  0.461504, c
  0.257349,  0.000000,  0.368481, c
  0.235541,  0.000000,  0.307115, c
  0.184389,  0.000000,  0.207026, c
  0.069987,  0.000000,  0.337095, c
  0.070284,  0.000000,  0.272337, c
  0.249677,  0.000000,  0.357748, c
  0.232079,  0.000000,  0.217998, c
  0.000000,  0.051157,  0.524282, c
  0.000000,  0.128945,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.061958,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.026349,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.031499,  0.000000, d
  0.000000,  0.069815,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.000000,  0.000000, d
  0.000000,  0.010169,  0.000000, d
  0.000000,  0.000000,  0.000000, d


==> img/H_community_4_57_feature_norm.csv <==
  0.000000,  0.577888,  0.080527, a
  0.000000,  0.518960,  0.168673, a
  0.000000,  0.610612,  0.225470, a
  0.000000,  0.520308,  0.211132, a
  0.000000,  0.485802,  0.061243, a
  0.000000,  0.546312,  0.279610, a
  0.000000,  0.387168,  0.087363, a
  0.000000,  0.560334,  0.197580, a
  0.000000,  0.335433,  0.000000, a
  0.000000,  0.530148,  0.251277, a
  0.000000,  0.434933,  0.258107, a
  0.000000,  0.572012,  0.106372, a
  0.000000,  0.517351,  0.175964, a
  0.000000,  0.562918,  0.171216, a
  0.000000,  0.438515,  0.062927, a
  0.000000,  0.108031,  0.000000, a
  0.000000,  0.439709,  0.054634, a
  0.000000,  0.150500,  0.000000, a
  0.000000,  0.438128,  0.285530, a
  0.000000,  0.204436,  0.004676, a
  0.000000,  0.055067,  0.000000, b
  0.008275,  0.000000,  0.122904, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.000000,  0.370730, b
  0.000000,  0.000000,  0.111984, b
  0.000000,  0.000000,  0.158887, b
  0.000000,  0.000000,  0.069879, b
  0.000000,  0.000000,  0.288501, b
  0.000000,  0.066466,  0.186043, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.000000,  0.075147, b
  0.000000,  0.042734,  0.189708, b
  0.000000,  0.000000,  0.100232, b
  0.000000,  0.000000,  0.314918, b
  0.000000,  0.000000,  0.067469, b
  0.000000,  0.000000,  0.109247, b
  0.000000,  0.000000,  0.098149, b
  0.000000,  0.000000,  0.310269, b
  0.148757,  0.000000,  0.000000, b
  0.517300,  0.639490,  0.241531, c
  0.905859,  0.782768,  0.416850, c
  0.817513,  0.729134,  0.379855, c
  0.849381,  0.700813,  0.334425, c
  0.805034,  0.605601,  0.303590, c
  0.765404,  0.757904,  0.309043, c
  0.723899,  0.740432,  0.309679, c
  0.836933,  0.578147,  0.205538, c
  0.901680,  0.652734,  0.403788, c
  0.812294,  0.868504,  0.438148, c
  0.872690,  0.494435,  0.350192, c
  0.843025,  0.817218,  0.373170, c
  0.682472,  0.697389,  0.209635, c
  0.816936,  0.531849,  0.154346, c
  0.796683,  0.703865,  0.607662, c
  0.906088,  0.667235,  0.404555, c
  0.911451,  0.582254,  0.417994, c
  0.729408,  0.746535,  0.331609, c
  0.848021,  0.747890,  0.498006, c
  1.000000,  0.695764,  0.279991, c
  0.000000,  0.063068,  0.000000, d
  0.000000,  0.314986,  0.000000, d
  0.000000,  0.247733,  0.000000, d
  0.000000,  0.359640,  0.000000, d
  0.000000,  0.252714,  0.000000, d
  0.000000,  0.261594,  0.000000, d
  0.000000,  0.361443,  0.000000, d
  0.000000,  0.415196,  0.000000, d
  0.000000,  0.277468,  0.000000, d
  0.000000,  0.200276,  0.000000, d
  0.000000,  0.114400,  0.000000, d
  0.000000,  0.129487,  0.000000, d
  0.000000,  0.275220,  0.000000, d
  0.000000,  0.198538,  0.000000, d
  0.000000,  0.203949,  0.000000, d
  0.000000,  0.340849,  0.000000, d
  0.000000,  0.311844,  0.000000, d
  0.000000,  0.267134,  0.000000, d
  0.000000,  0.227923,  0.000000, d
  0.000000,  0.318743,  0.000000, d


==> img/H_community_4_58_feature_norm.csv <==
  0.599332,  0.000000,  0.000000, a
  0.732675,  0.000000,  0.000000, a
  0.543156,  0.000000,  0.000000, a
  0.599870,  0.000000,  0.000000, a
  0.687590,  0.000000,  0.000000, a
  0.729109,  0.000000,  0.000000, a
  0.681224,  0.000000,  0.000000, a
  0.650986,  0.000000,  0.000000, a
  0.764082,  0.000000,  0.000000, a
  0.691130,  0.000000,  0.000000, a
  0.670011,  0.000000,  0.000000, a
  0.642132,  0.000000,  0.000000, a
  0.771993,  0.000000,  0.000000, a
  0.690188,  0.000000,  0.000000, a
  0.628045,  0.000000,  0.000000, a
  0.708603,  0.000000,  0.000000, a
  0.604026,  0.000000,  0.000000, a
  0.647991,  0.000000,  0.000000, a
  0.719814,  0.000000,  0.000000, a
  0.691004,  0.000000,  0.000000, a
  0.000000,  0.341954,  1.000000, b
  0.000000,  0.081735,  0.569567, b
  0.000000,  0.283346,  0.838737, b
  0.000000,  0.000000,  0.449616, b
  0.000000,  0.000000,  0.253549, b
  0.000000,  0.208660,  0.821134, b
  0.000000,  0.181035,  0.626402, b
  0.000000,  0.031188,  0.522171, b
  0.000000,  0.055938,  0.412688, b
  0.000000,  0.482846,  0.979493, b
  0.000000,  0.211707,  0.868481, b
  0.000000,  0.435425,  0.986146, b
  0.000000,  0.085802,  0.568588, b
  0.000000,  0.078162,  0.571229, b
  0.000000,  0.017843,  0.517394, b
  0.000000,  0.042928,  0.379366, b
  0.000000,  0.000000,  0.254642, b
  0.000000,  0.284038,  0.860859, b
  0.000000,  0.228693,  0.508424, b
  0.000000,  0.000000,  0.509235, b
  0.000000,  0.035329,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.052632,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.047208,  0.000000, c
  0.000000,  0.062046,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.033903,  0.000000, c
  0.000000,  0.004064,  0.000000, c
  0.000000,  0.015792,  0.000000, c
  0.000000,  0.063649,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.000000,  0.000000, c
  0.000000,  0.078646,  0.000000, c
  0.000000,  0.002337,  0.000000, c
  0.000000,  0.062556,  0.000000, c
  0.444917,  0.053035,  0.544102, d
  0.547453,  0.000000,  0.393302, d
  0.427848,  0.000000,  0.494889, d
  0.552307,  0.000000,  0.431238, d
  0.544390,  0.000000,  0.476442, d
  0.788463,  0.000000,  0.441754, d
  0.557250,  0.000000,  0.408063, d
  0.384529,  0.030276,  0.502314, d
  0.526996,  0.000000,  0.432661, d
  0.539900,  0.006421,  0.491975, d
  0.506562,  0.035909,  0.488542, d
  0.651117,  0.000000,  0.403155, d
  0.554663,  0.000000,  0.486496, d
  0.571535,  0.040893,  0.444168, d
  0.603736,  0.000000,  0.424821, d
  0.644622,  0.000000,  0.448780, d
  0.537933,  0.000000,  0.467949, d
  0.507516,  0.000000,  0.399886, d
  0.487601,  0.001263,  0.445104, d
  0.568657,  0.000000,  0.374722, d


==> img/H_community_4_59_feature_norm.csv <==
  0.476468,  0.163808,  0.000000, a
  0.597676,  0.000000,  0.084867, a
  0.612311,  0.000000,  0.002049, a
  0.659021,  0.000000,  0.000000, a
  0.729596,  0.000000,  0.193864, a
  0.581872,  0.000000,  0.000000, a
  0.670520,  0.000000,  0.066149, a
  0.627040,  0.000000,  0.113415, a
  0.605001,  0.000000,  0.000000, a
  0.632188,  0.000000,  0.071517, a
  0.629079,  0.000000,  0.000000, a
  0.564624,  0.000000,  0.000000, a
  0.572763,  0.000000,  0.000000, a
  0.713166,  0.000000,  0.000000, a
  0.591270,  0.000000,  0.000000, a
  0.684102,  0.000000,  0.060907, a
  0.647861,  0.000000,  0.000000, a
  0.694290,  0.000000,  0.147820, a
  0.609289,  0.000000,  0.146266, a
  0.590801,  0.000000,  0.000000, a
  0.000000,  0.045009,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.056491,  0.000000, b
  0.000000,  0.146153,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.199506,  0.000000, b
  0.000000,  0.053793,  0.000000, b
  0.000000,  0.150721,  0.000000, b
  0.000000,  0.065235,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.061653,  0.000000, b
  0.000000,  0.096060,  0.000000, b
  0.000000,  0.047288,  0.000000, b
  0.000000,  0.168030,  0.000000, b
  0.000000,  0.129698,  0.000000, b
  0.000000,  0.038416,  0.000000, b
  0.000000,  0.048204,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.059571,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.387797,  0.000000, c
  0.000000,  0.461086,  0.000000, c
  0.000000,  0.520747,  0.000000, c
  0.000000,  0.516840,  0.000000, c
  0.000000,  0.376585,  0.000000, c
  0.000000,  0.423974,  0.000000, c
  0.000000,  0.317218,  0.000000, c
  0.000000,  0.461531,  0.000000, c
  0.000000,  0.656672,  0.000000, c
  0.000000,  0.379126,  0.000000, c
  0.000000,  0.440626,  0.000000, c
  0.000000,  0.292457,  0.000000, c
  0.000000,  0.507039,  0.000000, c
  0.000000,  0.446297,  0.000000, c
  0.000000,  0.438303,  0.000000, c
  0.000000,  0.448824,  0.000000, c
  0.000000,  0.483125,  0.000000, c
  0.000000,  0.489923,  0.000000, c
  0.000000,  0.530915,  0.000000, c
  0.000000,  0.116793,  0.000000, c
  0.787840,  0.000000,  0.000000, d
  0.846865,  0.000000,  0.032153, d
  0.971137,  0.000000,  0.000000, d
  0.972564,  0.000000,  0.012419, d
  0.920695,  0.000000,  0.000000, d
  0.768668,  0.000000,  0.000000, d
  0.930483,  0.000000,  0.034479, d
  0.638296,  0.000000,  0.063713, d
  0.818789,  0.000000,  0.000000, d
  0.710331,  0.000000,  0.093971, d
  0.746117,  0.000000,  0.044048, d
  0.635530,  0.000000,  0.000000, d
  0.969247,  0.000000,  0.000000, d
  0.860263,  0.000000,  0.000000, d
  0.849661,  0.000000,  0.000000, d
  0.710845,  0.000000,  0.037323, d
  0.782680,  0.000000,  0.159603, d
  1.000000,  0.000000,  0.000000, d
  0.796014,  0.000000,  0.000000, d
  0.976029,  0.000000,  0.000000, d


==> img/H_community_4_61_feature_norm.csv <==
  0.000000,  0.563446,  0.116348, a
  0.000000,  0.547870,  0.287638, a
  0.000000,  0.461841,  0.320989, a
  0.000000,  0.516495,  0.339291, a
  0.000000,  0.615736,  0.327282, a
  0.000000,  0.592827,  0.329744, a
  0.000000,  0.608002,  0.232633, a
  0.000000,  0.603680,  0.381989, a
  0.000000,  0.573684,  0.205482, a
  0.000000,  0.554143,  0.246584, a
  0.000000,  0.665540,  0.334035, a
  0.000000,  0.710674,  0.371589, a
  0.000000,  0.553066,  0.253166, a
  0.000000,  0.560254,  0.232409, a
  0.000000,  0.551183,  0.233095, a
  0.000000,  0.580403,  0.351499, a
  0.000000,  0.658256,  0.293441, a
  0.000000,  0.475271,  0.124275, a
  0.000000,  0.542432,  0.344235, a
  0.000000,  0.470570,  0.338984, a
  0.000000,  0.018405,  0.000000, b
  0.000000,  0.026079,  0.000000, b
  0.000000,  0.062980,  0.000000, b
  0.000000,  0.049231,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.058752,  0.000000, b
  0.000000,  0.070621,  0.000000, b
  0.000000,  0.005799,  0.000000, b
  0.000000,  0.061038,  0.000000, b
  0.000000,  0.018045,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.036387,  0.000000, b
  0.000000,  0.024515,  0.000000, b
  0.000000,  0.032255,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.066089,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.057031,  0.000000, b
  0.243951,  0.434239,  0.246152, c
  0.125431,  0.376290,  0.209471, c
  0.104215,  0.496406,  0.272726, c
  0.305173,  0.397997,  0.257715, c
  0.243035,  0.468139,  0.307487, c
  0.296171,  0.249616,  0.095686, c
  0.162387,  0.378637,  0.209419, c
  0.179881,  0.572605,  0.320731, c
  0.165586,  0.346423,  0.147930, c
  0.270003,  0.484589,  0.311745, c
  0.108723,  0.381316,  0.206686, c
  0.168294,  0.332199,  0.168939, c
  0.107230,  0.458616,  0.263161, c
  0.303892,  0.299967,  0.143913, c
  0.167860,  0.417137,  0.263946, c
  0.173124,  0.356045,  0.195161, c
  0.134796,  0.340582,  0.163390, c
  0.144656,  0.369260,  0.176866, c
  0.246594,  0.384694,  0.191949, c
  0.291112,  0.165298,  0.033316, c
  0.000000,  0.124240,  0.824541, d
  0.000000,  0.448643,  0.865843, d
  0.000000,  0.504531,  0.997267, d
  0.000000,  0.149599,  0.697196, d
  0.000000,  0.478522,  0.917118, d
  0.000000,  0.572818,  0.926785, d
  0.000000,  0.405382,  0.899246, d
  0.000000,  0.308357,  0.744665, d
  0.000000,  0.390477,  0.879378, d
  0.000000,  0.397841,  0.872128, d
  0.000000,  0.286442,  0.829259, d
  0.000000,  0.323062,  0.887267, d
  0.000000,  0.272265,  0.742307, d
  0.000000,  0.491568,  1.000000, d
  0.000000,  0.482630,  0.927482, d
  0.000000,  0.230484,  0.679154, d
  0.000000,  0.361626,  0.883223, d
  0.000000,  0.353104,  0.834618, d
  0.000000,  0.182086,  0.700835, d
  0.000000,  0.332314,  0.634231, d


==> img/H_community_4_62_feature_norm.csv <==
  0.773224,  0.000000,  0.238714, a
  0.865147,  0.000000,  0.204605, a
  0.807245,  0.000000,  0.000000, a
  0.914006,  0.000000,  0.015216, a
  0.413263,  0.000000,  0.423447, a
  0.862397,  0.000000,  0.263976, a
  0.792390,  0.000000,  0.000000, a
  0.711362,  0.000000,  0.282915, a
  0.894730,  0.000000,  0.271588, a
  0.899543,  0.000000,  0.172590, a
  0.792717,  0.000000,  0.047066, a
  0.791135,  0.000000,  0.000000, a
  0.829883,  0.000000,  0.000000, a
  0.815574,  0.000000,  0.304066, a
  0.485819,  0.000000,  0.764392, a
  0.849432,  0.000000,  0.166504, a
  0.602015,  0.000000,  0.523789, a
  1.000000,  0.000000,  0.202746, a
  0.788168,  0.000000,  0.308215, a
  0.650387,  0.000000,  0.547226, a
  0.000000,  0.043563,  0.659689, b
  0.000000,  0.062951,  0.343864, b
  0.000000,  0.000000,  0.023555, b
  0.000000,  0.000000,  0.264208, b
  0.000000,  0.000000,  0.252960, b
  0.000000,  0.422098,  0.757992, b
  0.000000,  0.066670,  0.480418, b
  0.000000,  0.000000,  0.186621, b
  0.000000,  0.214418,  0.567593, b
  0.000000,  0.141493,  0.469226, b
  0.000000,  0.154784,  0.523483, b
  0.000000,  0.247582,  0.573527, b
  0.000000,  0.000000,  0.346372, b
  0.000000,  0.136309,  0.510831, b
  0.000000,  0.000000,  0.293407, b
  0.000000,  0.000000,  0.147713, b
  0.000000,  0.000000,  0.359335, b
  0.000000,  0.000000,  0.199020, b
  0.000000,  0.111856,  0.489473, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.929025,  0.617222, c
  0.000000,  0.762129,  0.532265, c
  0.000000,  0.986917,  0.672224, c
  0.000000,  0.864087,  0.518830, c
  0.000000,  0.922525,  0.586399, c
  0.000000,  0.873585,  0.621888, c
  0.000000,  0.729534,  0.484364, c
  0.000000,  0.877314,  0.580920, c
  0.000000,  0.749287,  0.464351, c
  0.000000,  0.946272,  0.585693, c
  0.000000,  0.771972,  0.504717, c
  0.000000,  0.925279,  0.602788, c
  0.000000,  0.829010,  0.589030, c
  0.000000,  0.942835,  0.593931, c
  0.000000,  0.819991,  0.537911, c
  0.000000,  0.748842,  0.541371, c
  0.000000,  0.946357,  0.601448, c
  0.000000,  0.832471,  0.553568, c
  0.000000,  0.805439,  0.583984, c
  0.000000,  0.803704,  0.517053, c
  0.000000,  0.149522,  0.000000, d
  0.000000,  0.155088,  0.000000, d
  0.000000,  0.119173,  0.000000, d
  0.000000,  0.048887,  0.000000, d
  0.000000,  0.144226,  0.000000, d
  0.000000,  0.116327,  0.000000, d
  0.000000,  0.152367,  0.000000, d
  0.000000,  0.121402,  0.000000, d
  0.000000,  0.096404,  0.000000, d
  0.000000,  0.123280,  0.000000, d
  0.000000,  0.088654,  0.000000, d
  0.000000,  0.131671,  0.000000, d
  0.000000,  0.154764,  0.000000, d
  0.000000,  0.083745,  0.000000, d
  0.000000,  0.130288,  0.000000, d
  0.000000,  0.137380,  0.000000, d
  0.000000,  0.151392,  0.000000, d
  0.000000,  0.078722,  0.000000, d
  0.000000,  0.124382,  0.000000, d
  0.000000,  0.045515,  0.000000, d


==> img/H_community_4_63_feature_norm.csv <==
  0.000000,  0.013658,  0.000000, a
  0.000000,  0.509148,  0.000000, a
  0.000000,  0.480010,  0.000000, a
  0.000000,  0.256375,  0.000000, a
  0.000000,  0.285176,  0.000000, a
  0.000000,  0.279618,  0.000000, a
  0.000000,  0.207480,  0.000000, a
  0.000000,  0.258264,  0.000000, a
  0.000000,  0.088846,  0.000000, a
  0.000000,  0.305977,  0.000000, a
  0.000000,  0.353719,  0.000000, a
  0.000000,  0.265422,  0.000000, a
  0.000000,  0.166556,  0.000000, a
  0.000000,  0.022168,  0.000000, a
  0.000000,  0.168983,  0.000000, a
  0.000000,  0.393604,  0.000000, a
  0.000000,  0.417252,  0.000000, a
  0.000000,  0.130348,  0.000000, a
  0.000000,  0.368588,  0.000000, a
  0.000000,  0.453970,  0.000000, a
  0.000000,  0.000000,  0.358133, b
  0.000000,  0.177557,  0.554414, b
  0.000000,  0.000000,  0.471034, b
  0.000000,  0.000000,  0.514154, b
  0.000000,  0.113178,  0.556303, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.213821,  0.712213, b
  0.000000,  0.046357,  0.522641, b
  0.000000,  0.048680,  0.420802, b
  0.000000,  0.000000,  0.370125, b
  0.000000,  0.258313,  0.796245, b
  0.000000,  0.000000,  0.217751, b
  0.000000,  0.203952,  0.648550, b
  0.000000,  0.000000,  0.161920, b
  0.000000,  0.000000,  0.000000, b
  0.000000,  0.205367,  0.647159, b
  0.000000,  0.092374,  0.597803, b
  0.000000,  0.149237,  0.576803, b
  0.000000,  0.000000,  0.233718, b
  0.000000,  0.490653,  1.000000, b
  0.677305,  0.000000,  0.000000, c
  0.462976,  0.000000,  0.000000, c
  0.526277,  0.000000,  0.000000, c
  0.507628,  0.000000,  0.000000, c
  0.616357,  0.000000,  0.000000, c
  0.487162,  0.000000,  0.000000, c
  0.478043,  0.000000,  0.000000, c
  0.672021,  0.000000,  0.000000, c
  0.444669,  0.000000,  0.000000, c
  0.642588,  0.000000,  0.000000, c
  0.650012,  0.000000,  0.000000, c
  0.487005,  0.000000,  0.000000, c
  0.584904,  0.000000,  0.000000, c
  0.647964,  0.000000,  0.000000, c
  0.428092,  0.000000,  0.000000, c
  0.446532,  0.000000,  0.000000, c
  0.432184,  0.000000,  0.000000, c
  0.661145,  0.000000,  0.000000, c
  0.461198,  0.000000,  0.000000, c
  0.408323,  0.059998,  0.000000, c
  0.267499,  0.067709,  0.824908, d
  0.144881,  0.045979,  0.772841, d
  0.227235,  0.030315,  0.796231, d
  0.200362,  0.000000,  0.586811, d
  0.306641,  0.000000,  0.661331, d
  0.106272,  0.118337,  0.789792, d
  0.100961,  0.043534,  0.679562, d
  0.033903,  0.244008,  0.897324, d
  0.273842,  0.003343,  0.727379, d
  0.236125,  0.069077,  0.854116, d
  0.199304,  0.057338,  0.823670, d
  0.042846,  0.064499,  0.726029, d
  0.237877,  0.105313,  0.775126, d
  0.202197,  0.000000,  0.709490, d
  0.104914,  0.118908,  0.826654, d
  0.282116,  0.076529,  0.741670, d
  0.095645,  0.065490,  0.741032, d
  0.079575,  0.080376,  0.679456, d
  0.044736,  0.099909,  0.852832, d
  0.030263,  0.116961,  0.677580, d


==> img/H_community_4_64_feature_norm.csv <==
  0.166283,  0.000000,  0.063312, a
  0.383158,  0.000000,  0.312129, a
  0.443141,  0.000000,  0.057601, a
  0.074443,  0.000000,  0.569430, a
  0.888404,  0.000000,  0.221876, a
  0.515031,  0.000000,  0.204588, a
  0.178832,  0.000000,  0.353122, a
  0.367252,  0.000000,  0.000000, a
  0.010315,  0.000000,  0.685491, a
  0.000000,  0.000000,  0.394158, a
  0.352381,  0.000000,  0.553701, a
  0.326436,  0.000000,  0.384906, a
  0.093786,  0.000000,  0.341180, a
  0.397423,  0.000000,  0.384495, a
  0.573684,  0.000000,  0.105899, a
  0.306471,  0.000000,  0.047545, a
  0.568834,  0.000000,  0.183976, a
  0.416406,  0.000000,  0.170916, a
  0.012234,  0.000000,  0.567488, a
  0.000000,  0.000000,  0.902490, a
  0.000000,  0.364272,  0.918623, b
  0.000000,  0.024001,  0.352055, b
  0.000000,  0.452367,  0.870604, b
  0.000000,  0.074798,  0.512204, b
  0.000000,  0.167947,  0.557764, b
  0.000000,  0.006359,  0.393472, b
  0.000000,  0.000000,  0.448046, b
  0.000000,  0.581847,  0.971134, b
  0.000000,  0.250139,  0.610333, b
  0.000000,  0.019754,  0.384927, b
  0.000000,  0.000000,  0.307506, b
  0.000000,  0.351704,  0.702346, b
  0.000000,  0.102619,  0.395654, b
  0.000000,  0.239081,  0.643339, b
  0.000000,  0.370480,  0.825109, b
  0.000000,  0.507881,  0.890743, b
  0.000000,  0.519492,  1.000000, b
  0.000000,  0.359963,  0.829468, b
  0.000000,  0.200606,  0.631527, b
  0.000000,  0.000000,  0.303161, b
  0.353817,  0.000000,  0.326709, c
  0.361866,  0.000000,  0.438388, c
  0.336040,  0.000000,  0.297252, c
  0.043411,  0.000000,  0.479547, c
  0.678335,  0.000000,  0.249564, c
  0.147386,  0.000000,  0.347889, c
  0.563446,  0.000000,  0.400836, c
  0.532068,  0.000000,  0.317501, c
  0.200774,  0.000000,  0.326382, c
  0.121216,  0.053305,  0.542429, c
  0.384377,  0.000000,  0.325151, c
  0.196398,  0.000000,  0.467514, c
  0.509615,  0.000000,  0.467264, c
  0.550331,  0.000000,  0.426756, c
  0.067646,  0.050501,  0.567623, c
  0.145435,  0.000000,  0.485340, c
  0.599180,  0.000000,  0.275134, c
  0.323026,  0.000000,  0.471669, c
  0.538162,  0.000000,  0.361734, c
  0.007661,  0.048940,  0.512119, c
  0.000000,  0.614890,  0.146623, d
  0.000000,  0.360976,  0.000000, d
  0.000000,  0.377553,  0.000000, d
  0.000000,  0.489012,  0.000000, d
  0.000000,  0.440290,  0.000000, d
  0.000000,  0.360394,  0.000000, d
  0.000000,  0.465380,  0.000000, d
  0.000000,  0.209536,  0.000000, d
  0.000000,  0.562700,  0.000000, d
  0.000000,  0.546494,  0.000000, d
  0.000000,  0.390659,  0.000000, d
  0.000000,  0.470172,  0.000000, d
  0.000000,  0.374964,  0.000000, d
  0.000000,  0.456682,  0.000000, d
  0.000000,  0.288070,  0.000000, d
  0.000000,  0.529499,  0.000000, d
  0.000000,  0.437181,  0.000000, d
  0.000000,  0.457909,  0.000000, d
  0.000000,  0.404529,  0.000000, d
  0.000000,  0.325657,  0.000000, d


==> img/community_2_83_edge.csv <==
-0.4181417586853251, -0.19089361835994045, -0.9195213811933498, -0.412543799259609, a
-0.4181417586853251, -0.19089361835994045, -0.6379339708510415, -0.38766155126936236, a
-0.4181417586853251, -0.19089361835994045, -0.8294879083780383, -0.4555406838691351, a
-0.4181417586853251, -0.19089361835994045, -0.7189677071407945, -0.486080175550398, a
-0.4181417586853251, -0.19089361835994045, -0.8581942447714066, -0.32561288030058516, a
-0.4181417586853251, -0.19089361835994045, -0.984153664271961, -0.3323687879217226, a
-0.4181417586853251, -0.19089361835994045, -0.8170221284409895, -0.23966047166643217, a
-0.4181417586853251, -0.19089361835994045, -0.6954857627828296, -0.2837851115077314, a
-0.4181417586853251, -0.19089361835994045, -0.7495720918690535, -0.37910262180121385, a
-0.4181417586853251, -0.19089361835994045, -0.8658605394467164, -0.5370159405991866, a
-0.4181417586853251, -0.19089361835994045, -0.5104885244398358, -0.2843553627809964, a
-0.4181417586853251, -0.19089361835994045, -0.6343963962198259, -0.49321221446618574, a
-0.4181417586853251, -0.19089361835994045, -0.911857394703021, -0.17463621910842175, a
-0.4181417586853251, -0.19089361835994045, -0.9584932117643338, -0.24773763322433312, a
-0.4181417586853251, -0.19089361835994045, -0.824431700828925, -0.13529180526712076, a
-0.4181417586853251, -0.19089361835994045, -0.7324611031265834, -0.17809605880680834, a
-0.4181417586853251, -0.19089361835994045, -0.7594948033806177, -0.5629241319288912, a
-0.4181417586853251, -0.19089361835994045, -0.5649397771712189, -0.173980260257148, a
-0.4181417586853251, -0.19089361835994045, 0.5495925458388511, 0.29167732978338723, b
-0.4181417586853251, -0.19089361835994045, 0.5980903063933006, 0.16140863462448046, a
-1.0, -0.46656357884422583, -0.9195213811933498, -0.412543799259609, a
-1.0, -0.46656357884422583, -0.6379339708510415, -0.38766155126936236, a
-1.0, -0.46656357884422583, -0.8294879083780383, -0.4555406838691351, a
-1.0, -0.46656357884422583, -0.7189677071407945, -0.486080175550398, a
-1.0, -0.46656357884422583, -0.8581942447714066, -0.32561288030058516, a
-1.0, -0.46656357884422583, -0.984153664271961, -0.3323687879217226, a
-1.0, -0.46656357884422583, -0.8170221284409895, -0.23966047166643217, a
-1.0, -0.46656357884422583, -0.6954857627828296, -0.2837851115077314, a
-1.0, -0.46656357884422583, -0.7495720918690535, -0.37910262180121385, a
-1.0, -0.46656357884422583, -0.8658605394467164, -0.5370159405991866, a
-1.0, -0.46656357884422583, -0.5104885244398358, -0.2843553627809964, a
-1.0, -0.46656357884422583, -0.6343963962198259, -0.49321221446618574, a
-1.0, -0.46656357884422583, -0.911857394703021, -0.17463621910842175, a
-1.0, -0.46656357884422583, -0.9584932117643338, -0.24773763322433312, a
-1.0, -0.46656357884422583, -0.824431700828925, -0.13529180526712076, a
-1.0, -0.46656357884422583, -0.7324611031265834, -0.17809605880680834, a
-1.0, -0.46656357884422583, -0.7594948033806177, -0.5629241319288912, a
-1.0, -0.46656357884422583, -0.5649397771712189, -0.173980260257148, a
-0.9195213811933498, -0.412543799259609, -0.6379339708510415, -0.38766155126936236, a
-0.9195213811933498, -0.412543799259609, -0.8294879083780383, -0.4555406838691351, a
-0.9195213811933498, -0.412543799259609, -0.7189677071407945, -0.486080175550398, a
-0.9195213811933498, -0.412543799259609, -0.8581942447714066, -0.32561288030058516, a
-0.9195213811933498, -0.412543799259609, -0.984153664271961, -0.3323687879217226, a
-0.9195213811933498, -0.412543799259609, -0.8170221284409895, -0.23966047166643217, a
-0.9195213811933498, -0.412543799259609, -0.6954857627828296, -0.2837851115077314, a
-0.9195213811933498, -0.412543799259609, -0.7495720918690535, -0.37910262180121385, a
-0.9195213811933498, -0.412543799259609, -0.8658605394467164, -0.5370159405991866, a
-0.9195213811933498, -0.412543799259609, -0.5104885244398358, -0.2843553627809964, a
-0.9195213811933498, -0.412543799259609, -0.6343963962198259, -0.49321221446618574, a
-0.9195213811933498, -0.412543799259609, -0.911857394703021, -0.17463621910842175, a
-0.9195213811933498, -0.412543799259609, -0.9584932117643338, -0.24773763322433312, a
-0.9195213811933498, -0.412543799259609, -0.824431700828925, -0.13529180526712076, a
-0.9195213811933498, -0.412543799259609, -0.7324611031265834, -0.17809605880680834, a
-0.9195213811933498, -0.412543799259609, -0.7594948033806177, -0.5629241319288912, a
-0.9195213811933498, -0.412543799259609, -0.5649397771712189, -0.173980260257148, a
-0.6379339708510415, -0.38766155126936236, -0.8294879083780383, -0.4555406838691351, a
-0.6379339708510415, -0.38766155126936236, -0.7189677071407945, -0.486080175550398, a
-0.6379339708510415, -0.38766155126936236, -0.8581942447714066, -0.32561288030058516, a
-0.6379339708510415, -0.38766155126936236, -0.984153664271961, -0.3323687879217226, a
-0.6379339708510415, -0.38766155126936236, -0.8170221284409895, -0.23966047166643217, a
-0.6379339708510415, -0.38766155126936236, -0.6954857627828296, -0.2837851115077314, a
-0.6379339708510415, -0.38766155126936236, -0.7495720918690535, -0.37910262180121385, a
-0.6379339708510415, -0.38766155126936236, -0.8658605394467164, -0.5370159405991866, a
-0.6379339708510415, -0.38766155126936236, -0.5104885244398358, -0.2843553627809964, a
-0.6379339708510415, -0.38766155126936236, -0.6343963962198259, -0.49321221446618574, a
-0.6379339708510415, -0.38766155126936236, -0.911857394703021, -0.17463621910842175, a
-0.6379339708510415, -0.38766155126936236, -0.9584932117643338, -0.24773763322433312, a
-0.6379339708510415, -0.38766155126936236, -0.824431700828925, -0.13529180526712076, a
-0.6379339708510415, -0.38766155126936236, -0.7324611031265834, -0.17809605880680834, a
-0.6379339708510415, -0.38766155126936236, -0.7594948033806177, -0.5629241319288912, a
-0.6379339708510415, -0.38766155126936236, -0.5649397771712189, -0.173980260257148, a
-0.8294879083780383, -0.4555406838691351, -0.7189677071407945, -0.486080175550398, a
-0.8294879083780383, -0.4555406838691351, -0.8581942447714066, -0.32561288030058516, a
-0.8294879083780383, -0.4555406838691351, -0.984153664271961, -0.3323687879217226, a
-0.8294879083780383, -0.4555406838691351, -0.8170221284409895, -0.23966047166643217, a
-0.8294879083780383, -0.4555406838691351, -0.6954857627828296, -0.2837851115077314, a
-0.8294879083780383, -0.4555406838691351, -0.7495720918690535, -0.37910262180121385, a
-0.8294879083780383, -0.4555406838691351, -0.8658605394467164, -0.5370159405991866, a
-0.8294879083780383, -0.4555406838691351, -0.5104885244398358, -0.2843553627809964, a
-0.8294879083780383, -0.4555406838691351, -0.6343963962198259, -0.49321221446618574, a
-0.8294879083780383, -0.4555406838691351, -0.911857394703021, -0.17463621910842175, a
-0.8294879083780383, -0.4555406838691351, -0.9584932117643338, -0.24773763322433312, a
-0.8294879083780383, -0.4555406838691351, -0.824431700828925, -0.13529180526712076, a
-0.8294879083780383, -0.4555406838691351, -0.7324611031265834, -0.17809605880680834, a
-0.8294879083780383, -0.4555406838691351, -0.7594948033806177, -0.5629241319288912, a
-0.8294879083780383, -0.4555406838691351, -0.5649397771712189, -0.173980260257148, a
-0.7189677071407945, -0.486080175550398, -0.8581942447714066, -0.32561288030058516, a
-0.7189677071407945, -0.486080175550398, -0.984153664271961, -0.3323687879217226, a
-0.7189677071407945, -0.486080175550398, -0.8170221284409895, -0.23966047166643217, a
-0.7189677071407945, -0.486080175550398, -0.6954857627828296, -0.2837851115077314, a
-0.7189677071407945, -0.486080175550398, -0.7495720918690535, -0.37910262180121385, a
-0.7189677071407945, -0.486080175550398, -0.8658605394467164, -0.5370159405991866, a
-0.7189677071407945, -0.486080175550398, -0.5104885244398358, -0.2843553627809964, a
-0.7189677071407945, -0.486080175550398, -0.6343963962198259, -0.49321221446618574, a
-0.7189677071407945, -0.486080175550398, -0.911857394703021, -0.17463621910842175, a
-0.7189677071407945, -0.486080175550398, -0.9584932117643338, -0.24773763322433312, a
-0.7189677071407945, -0.486080175550398, -0.824431700828925, -0.13529180526712076, a
-0.7189677071407945, -0.486080175550398, -0.7324611031265834, -0.17809605880680834, a
-0.7189677071407945, -0.486080175550398, -0.7594948033806177, -0.5629241319288912, a
-0.7189677071407945, -0.486080175550398, -0.5649397771712189, -0.173980260257148, a
-0.8581942447714066, -0.32561288030058516, -0.984153664271961, -0.3323687879217226, a
-0.8581942447714066, -0.32561288030058516, -0.8170221284409895, -0.23966047166643217, a
-0.8581942447714066, -0.32561288030058516, -0.6954857627828296, -0.2837851115077314, a
-0.8581942447714066, -0.32561288030058516, -0.7495720918690535, -0.37910262180121385, a
-0.8581942447714066, -0.32561288030058516, -0.8658605394467164, -0.5370159405991866, a
-0.8581942447714066, -0.32561288030058516, -0.5104885244398358, -0.2843553627809964, a
-0.8581942447714066, -0.32561288030058516, -0.6343963962198259, -0.49321221446618574, a
-0.8581942447714066, -0.32561288030058516, -0.911857394703021, -0.17463621910842175, a
-0.8581942447714066, -0.32561288030058516, -0.9584932117643338, -0.24773763322433312, a
-0.8581942447714066, -0.32561288030058516, -0.824431700828925, -0.13529180526712076, a
-0.8581942447714066, -0.32561288030058516, -0.7324611031265834, -0.17809605880680834, a
-0.8581942447714066, -0.32561288030058516, -0.7594948033806177, -0.5629241319288912, a
-0.8581942447714066, -0.32561288030058516, -0.5649397771712189, -0.173980260257148, a
-0.984153664271961, -0.3323687879217226, -0.8170221284409895, -0.23966047166643217, a
-0.984153664271961, -0.3323687879217226, -0.6954857627828296, -0.2837851115077314, a
-0.984153664271961, -0.3323687879217226, -0.7495720918690535, -0.37910262180121385, a
-0.984153664271961, -0.3323687879217226, -0.8658605394467164, -0.5370159405991866, a
-0.984153664271961, -0.3323687879217226, -0.5104885244398358, -0.2843553627809964, a
-0.984153664271961, -0.3323687879217226, -0.6343963962198259, -0.49321221446618574, a
-0.984153664271961, -0.3323687879217226, -0.911857394703021, -0.17463621910842175, a
-0.984153664271961, -0.3323687879217226, -0.9584932117643338, -0.24773763322433312, a
-0.984153664271961, -0.3323687879217226, -0.824431700828925, -0.13529180526712076, a
-0.984153664271961, -0.3323687879217226, -0.7324611031265834, -0.17809605880680834, a
-0.984153664271961, -0.3323687879217226, -0.7594948033806177, -0.5629241319288912, a
-0.984153664271961, -0.3323687879217226, -0.5649397771712189, -0.173980260257148, a
-0.8170221284409895, -0.23966047166643217, -0.6954857627828296, -0.2837851115077314, a
-0.8170221284409895, -0.23966047166643217, -0.7495720918690535, -0.37910262180121385, a
-0.8170221284409895, -0.23966047166643217, -0.8658605394467164, -0.5370159405991866, a
-0.8170221284409895, -0.23966047166643217, -0.5104885244398358, -0.2843553627809964, a
-0.8170221284409895, -0.23966047166643217, -0.6343963962198259, -0.49321221446618574, a
-0.8170221284409895, -0.23966047166643217, -0.911857394703021, -0.17463621910842175, a
-0.8170221284409895, -0.23966047166643217, -0.9584932117643338, -0.24773763322433312, a
-0.8170221284409895, -0.23966047166643217, -0.824431700828925, -0.13529180526712076, a
-0.8170221284409895, -0.23966047166643217, -0.7324611031265834, -0.17809605880680834, a
-0.8170221284409895, -0.23966047166643217, -0.7594948033806177, -0.5629241319288912, a
-0.8170221284409895, -0.23966047166643217, -0.5649397771712189, -0.173980260257148, a
-0.6954857627828296, -0.2837851115077314, -0.7495720918690535, -0.37910262180121385, a
-0.6954857627828296, -0.2837851115077314, -0.8658605394467164, -0.5370159405991866, a
-0.6954857627828296, -0.2837851115077314, -0.5104885244398358, -0.2843553627809964, a
-0.6954857627828296, -0.2837851115077314, -0.6343963962198259, -0.49321221446618574, a
-0.6954857627828296, -0.2837851115077314, -0.911857394703021, -0.17463621910842175, a
-0.6954857627828296, -0.2837851115077314, -0.9584932117643338, -0.24773763322433312, a
-0.6954857627828296, -0.2837851115077314, -0.824431700828925, -0.13529180526712076, a
-0.6954857627828296, -0.2837851115077314, -0.7324611031265834, -0.17809605880680834, a
-0.6954857627828296, -0.2837851115077314, -0.7594948033806177, -0.5629241319288912, a
-0.6954857627828296, -0.2837851115077314, -0.5649397771712189, -0.173980260257148, a
-0.7495720918690535, -0.37910262180121385, -0.8658605394467164, -0.5370159405991866, a
-0.7495720918690535, -0.37910262180121385, -0.5104885244398358, -0.2843553627809964, a
-0.7495720918690535, -0.37910262180121385, -0.6343963962198259, -0.49321221446618574, a
-0.7495720918690535, -0.37910262180121385, -0.911857394703021, -0.17463621910842175, a
-0.7495720918690535, -0.37910262180121385, -0.9584932117643338, -0.24773763322433312, a
-0.7495720918690535, -0.37910262180121385, -0.824431700828925, -0.13529180526712076, a
-0.7495720918690535, -0.37910262180121385, -0.7324611031265834, -0.17809605880680834, a
-0.7495720918690535, -0.37910262180121385, -0.7594948033806177, -0.5629241319288912, a
-0.7495720918690535, -0.37910262180121385, -0.5649397771712189, -0.173980260257148, a
-0.8658605394467164, -0.5370159405991866, -0.5104885244398358, -0.2843553627809964, a
-0.8658605394467164, -0.5370159405991866, -0.6343963962198259, -0.49321221446618574, a
-0.8658605394467164, -0.5370159405991866, -0.911857394703021, -0.17463621910842175, a
-0.8658605394467164, -0.5370159405991866, -0.9584932117643338, -0.24773763322433312, a
-0.8658605394467164, -0.5370159405991866, -0.824431700828925, -0.13529180526712076, a
-0.8658605394467164, -0.5370159405991866, -0.7324611031265834, -0.17809605880680834, a
-0.8658605394467164, -0.5370159405991866, -0.7594948033806177, -0.5629241319288912, a
-0.8658605394467164, -0.5370159405991866, -0.5649397771712189, -0.173980260257148, a
-0.5104885244398358, -0.2843553627809964, -0.6343963962198259, -0.49321221446618574, a
-0.5104885244398358, -0.2843553627809964, -0.911857394703021, -0.17463621910842175, a
-0.5104885244398358, -0.2843553627809964, -0.9584932117643338, -0.24773763322433312, a
-0.5104885244398358, -0.2843553627809964, -0.824431700828925, -0.13529180526712076, a
-0.5104885244398358, -0.2843553627809964, -0.7324611031265834, -0.17809605880680834, a
-0.5104885244398358, -0.2843553627809964, -0.7594948033806177, -0.5629241319288912, a
-0.5104885244398358, -0.2843553627809964, -0.5649397771712189, -0.173980260257148, a
-0.5104885244398358, -0.2843553627809964, 0.5236003252309693, 0.1913559256923657, b
-0.6343963962198259, -0.49321221446618574, -0.911857394703021, -0.17463621910842175, a
-0.6343963962198259, -0.49321221446618574, -0.9584932117643338, -0.24773763322433312, a
-0.6343963962198259, -0.49321221446618574, -0.824431700828925, -0.13529180526712076, a
-0.6343963962198259, -0.49321221446618574, -0.7324611031265834, -0.17809605880680834, a
-0.6343963962198259, -0.49321221446618574, -0.7594948033806177, -0.5629241319288912, a
-0.6343963962198259, -0.49321221446618574, -0.5649397771712189, -0.173980260257148, a
-0.911857394703021, -0.17463621910842175, -0.9584932117643338, -0.24773763322433312, a
-0.911857394703021, -0.17463621910842175, -0.824431700828925, -0.13529180526712076, a
-0.911857394703021, -0.17463621910842175, -0.7324611031265834, -0.17809605880680834, a
-0.911857394703021, -0.17463621910842175, -0.7594948033806177, -0.5629241319288912, a
-0.911857394703021, -0.17463621910842175, -0.5649397771712189, -0.173980260257148, a
-0.9584932117643338, -0.24773763322433312, -0.824431700828925, -0.13529180526712076, a
-0.9584932117643338, -0.24773763322433312, -0.7324611031265834, -0.17809605880680834, a
-0.9584932117643338, -0.24773763322433312, -0.7594948033806177, -0.5629241319288912, a
-0.9584932117643338, -0.24773763322433312, -0.5649397771712189, -0.173980260257148, a
-0.824431700828925, -0.13529180526712076, -0.7324611031265834, -0.17809605880680834, a
-0.824431700828925, -0.13529180526712076, -0.7594948033806177, -0.5629241319288912, a
-0.824431700828925, -0.13529180526712076, -0.5649397771712189, -0.173980260257148, a
-0.7324611031265834, -0.17809605880680834, -0.7594948033806177, -0.5629241319288912, a
-0.7324611031265834, -0.17809605880680834, -0.5649397771712189, -0.173980260257148, a
-0.7594948033806177, -0.5629241319288912, -0.5649397771712189, -0.173980260257148, a
-0.5649397771712189, -0.173980260257148, 0.46270017438519634, 0.2910475162944616, a
0.46270017438519634, 0.2910475162944616, 0.8666727375665695, 0.296491024889672, a
0.46270017438519634, 0.2910475162944616, 0.8076115245387986, 0.38563549919320833, a
0.46270017438519634, 0.2910475162944616, 0.690254989375776, 0.3758439688854552, a
0.46270017438519634, 0.2910475162944616, 0.7716965341749036, 0.14556475271687497, a
0.46270017438519634, 0.2910475162944616, 0.9621625619706569, 0.2426391792034837, a
0.46270017438519634, 0.2910475162944616, 0.9219598571132125, 0.39735350411287473, a
0.46270017438519634, 0.2910475162944616, 0.7480312758764548, 0.4729448193711059, a
0.46270017438519634, 0.2910475162944616, 0.7307978127386219, 0.26946322379088095, a
0.46270017438519634, 0.2910475162944616, 0.5236003252309693, 0.1913559256923657, a
0.46270017438519634, 0.2910475162944616, 0.7115289058627294, 0.5499296332673147, a
0.46270017438519634, 0.2910475162944616, 0.6381829401233429, 0.4661156313007582, a
0.46270017438519634, 0.2910475162944616, 0.8278289140246772, 0.20629909048991935, a
0.46270017438519634, 0.2910475162944616, 0.8254945268748995, 0.5557242431296415, a
0.46270017438519634, 0.2910475162944616, 0.5495925458388511, 0.29167732978338723, a
0.46270017438519634, 0.2910475162944616, 0.9044805155460691, 0.16271927925051707, a
0.46270017438519634, 0.2910475162944616, 0.8711392360881502, 0.4850268938413212, a
0.46270017438519634, 0.2910475162944616, 0.9889894076303675, 0.3318009789117771, a
0.46270017438519634, 0.2910475162944616, 0.5980903063933006, 0.16140863462448046, a
0.9900889781123235, 0.4680217780399414, 0.8666727375665695, 0.296491024889672, a
0.9900889781123235, 0.4680217780399414, 0.8076115245387986, 0.38563549919320833, a
0.9900889781123235, 0.4680217780399414, 0.690254989375776, 0.3758439688854552, a
0.9900889781123235, 0.4680217780399414, 0.7716965341749036, 0.14556475271687497, a
0.9900889781123235, 0.4680217780399414, 0.9621625619706569, 0.2426391792034837, a
0.9900889781123235, 0.4680217780399414, 0.9219598571132125, 0.39735350411287473, a
0.9900889781123235, 0.4680217780399414, 0.7480312758764548, 0.4729448193711059, a
0.9900889781123235, 0.4680217780399414, 0.7307978127386219, 0.26946322379088095, a
0.9900889781123235, 0.4680217780399414, 0.5236003252309693, 0.1913559256923657, a
0.9900889781123235, 0.4680217780399414, 0.7115289058627294, 0.5499296332673147, a
0.9900889781123235, 0.4680217780399414, 0.6381829401233429, 0.4661156313007582, a
0.9900889781123235, 0.4680217780399414, 0.8278289140246772, 0.20629909048991935, a
0.9900889781123235, 0.4680217780399414, 0.8254945268748995, 0.5557242431296415, a
0.9900889781123235, 0.4680217780399414, 0.5495925458388511, 0.29167732978338723, a
0.9900889781123235, 0.4680217780399414, 0.9044805155460691, 0.16271927925051707, a
0.9900889781123235, 0.4680217780399414, 0.8711392360881502, 0.4850268938413212, a
0.9900889781123235, 0.4680217780399414, 0.9889894076303675, 0.3318009789117771, a
0.9900889781123235, 0.4680217780399414, 0.5980903063933006, 0.16140863462448046, a
0.8666727375665695, 0.296491024889672, 0.8076115245387986, 0.38563549919320833, a
0.8666727375665695, 0.296491024889672, 0.690254989375776, 0.3758439688854552, a
0.8666727375665695, 0.296491024889672, 0.7716965341749036, 0.14556475271687497, a
0.8666727375665695, 0.296491024889672, 0.9621625619706569, 0.2426391792034837, a
0.8666727375665695, 0.296491024889672, 0.9219598571132125, 0.39735350411287473, a
0.8666727375665695, 0.296491024889672, 0.7480312758764548, 0.4729448193711059, a
0.8666727375665695, 0.296491024889672, 0.7307978127386219, 0.26946322379088095, a
0.8666727375665695, 0.296491024889672, 0.5236003252309693, 0.1913559256923657, a
0.8666727375665695, 0.296491024889672, 0.7115289058627294, 0.5499296332673147, a
0.8666727375665695, 0.296491024889672, 0.6381829401233429, 0.4661156313007582, a
0.8666727375665695, 0.296491024889672, 0.8278289140246772, 0.20629909048991935, a
0.8666727375665695, 0.296491024889672, 0.8254945268748995, 0.5557242431296415, a
0.8666727375665695, 0.296491024889672, 0.5495925458388511, 0.29167732978338723, a
0.8666727375665695, 0.296491024889672, 0.9044805155460691, 0.16271927925051707, a
0.8666727375665695, 0.296491024889672, 0.8711392360881502, 0.4850268938413212, a
0.8666727375665695, 0.296491024889672, 0.9889894076303675, 0.3318009789117771, a
0.8666727375665695, 0.296491024889672, 0.5980903063933006, 0.16140863462448046, a
0.8076115245387986, 0.38563549919320833, 0.690254989375776, 0.3758439688854552, a
0.8076115245387986, 0.38563549919320833, 0.7716965341749036, 0.14556475271687497, a
0.8076115245387986, 0.38563549919320833, 0.9621625619706569, 0.2426391792034837, a
0.8076115245387986, 0.38563549919320833, 0.9219598571132125, 0.39735350411287473, a
0.8076115245387986, 0.38563549919320833, 0.7480312758764548, 0.4729448193711059, a
0.8076115245387986, 0.38563549919320833, 0.7307978127386219, 0.26946322379088095, a
0.8076115245387986, 0.38563549919320833, 0.5236003252309693, 0.1913559256923657, a
0.8076115245387986, 0.38563549919320833, 0.7115289058627294, 0.5499296332673147, a
0.8076115245387986, 0.38563549919320833, 0.6381829401233429, 0.4661156313007582, a
0.8076115245387986, 0.38563549919320833, 0.8278289140246772, 0.20629909048991935, a
0.8076115245387986, 0.38563549919320833, 0.8254945268748995, 0.5557242431296415, a
0.8076115245387986, 0.38563549919320833, 0.5495925458388511, 0.29167732978338723, a
0.8076115245387986, 0.38563549919320833, 0.9044805155460691, 0.16271927925051707, a
0.8076115245387986, 0.38563549919320833, 0.8711392360881502, 0.4850268938413212, a
0.8076115245387986, 0.38563549919320833, 0.9889894076303675, 0.3318009789117771, a
0.8076115245387986, 0.38563549919320833, 0.5980903063933006, 0.16140863462448046, a
0.690254989375776, 0.3758439688854552, 0.7716965341749036, 0.14556475271687497, a
0.690254989375776, 0.3758439688854552, 0.9621625619706569, 0.2426391792034837, a
0.690254989375776, 0.3758439688854552, 0.9219598571132125, 0.39735350411287473, a
0.690254989375776, 0.3758439688854552, 0.7480312758764548, 0.4729448193711059, a
0.690254989375776, 0.3758439688854552, 0.7307978127386219, 0.26946322379088095, a
0.690254989375776, 0.3758439688854552, 0.5236003252309693, 0.1913559256923657, a
0.690254989375776, 0.3758439688854552, 0.7115289058627294, 0.5499296332673147, a
0.690254989375776, 0.3758439688854552, 0.6381829401233429, 0.4661156313007582, a
0.690254989375776, 0.3758439688854552, 0.8278289140246772, 0.20629909048991935, a
0.690254989375776, 0.3758439688854552, 0.8254945268748995, 0.5557242431296415, a
0.690254989375776, 0.3758439688854552, 0.5495925458388511, 0.29167732978338723, a
0.690254989375776, 0.3758439688854552, 0.9044805155460691, 0.16271927925051707, a
0.690254989375776, 0.3758439688854552, 0.8711392360881502, 0.4850268938413212, a
0.690254989375776, 0.3758439688854552, 0.9889894076303675, 0.3318009789117771, a
0.690254989375776, 0.3758439688854552, 0.5980903063933006, 0.16140863462448046, a
0.7716965341749036, 0.14556475271687497, 0.9621625619706569, 0.2426391792034837, a
0.7716965341749036, 0.14556475271687497, 0.9219598571132125, 0.39735350411287473, a
0.7716965341749036, 0.14556475271687497, 0.7480312758764548, 0.4729448193711059, a
0.7716965341749036, 0.14556475271687497, 0.7307978127386219, 0.26946322379088095, a
0.7716965341749036, 0.14556475271687497, 0.5236003252309693, 0.1913559256923657, a
0.7716965341749036, 0.14556475271687497, 0.7115289058627294, 0.5499296332673147, a
0.7716965341749036, 0.14556475271687497, 0.6381829401233429, 0.4661156313007582, a
0.7716965341749036, 0.14556475271687497, 0.8278289140246772, 0.20629909048991935, a
0.7716965341749036, 0.14556475271687497, 0.8254945268748995, 0.5557242431296415, a
0.7716965341749036, 0.14556475271687497, 0.5495925458388511, 0.29167732978338723, a
0.7716965341749036, 0.14556475271687497, 0.9044805155460691, 0.16271927925051707, a
0.7716965341749036, 0.14556475271687497, 0.8711392360881502, 0.4850268938413212, a
0.7716965341749036, 0.14556475271687497, 0.9889894076303675, 0.3318009789117771, a
0.7716965341749036, 0.14556475271687497, 0.5980903063933006, 0.16140863462448046, a
0.9621625619706569, 0.2426391792034837, 0.9219598571132125, 0.39735350411287473, a
0.9621625619706569, 0.2426391792034837, 0.7480312758764548, 0.4729448193711059, a
0.9621625619706569, 0.2426391792034837, 0.7307978127386219, 0.26946322379088095, a
0.9621625619706569, 0.2426391792034837, 0.5236003252309693, 0.1913559256923657, a
0.9621625619706569, 0.2426391792034837, 0.7115289058627294, 0.5499296332673147, a
0.9621625619706569, 0.2426391792034837, 0.6381829401233429, 0.4661156313007582, a
0.9621625619706569, 0.2426391792034837, 0.8278289140246772, 0.20629909048991935, a
0.9621625619706569, 0.2426391792034837, 0.8254945268748995, 0.5557242431296415, a
0.9621625619706569, 0.2426391792034837, 0.5495925458388511, 0.29167732978338723, a
0.9621625619706569, 0.2426391792034837, 0.9044805155460691, 0.16271927925051707, a
0.9621625619706569, 0.2426391792034837, 0.8711392360881502, 0.4850268938413212, a
0.9621625619706569, 0.2426391792034837, 0.9889894076303675, 0.3318009789117771, a
0.9621625619706569, 0.2426391792034837, 0.5980903063933006, 0.16140863462448046, a
0.9219598571132125, 0.39735350411287473, 0.7480312758764548, 0.4729448193711059, a
0.9219598571132125, 0.39735350411287473, 0.7307978127386219, 0.26946322379088095, a
0.9219598571132125, 0.39735350411287473, 0.5236003252309693, 0.1913559256923657, a
0.9219598571132125, 0.39735350411287473, 0.7115289058627294, 0.5499296332673147, a
0.9219598571132125, 0.39735350411287473, 0.6381829401233429, 0.4661156313007582, a
0.9219598571132125, 0.39735350411287473, 0.8278289140246772, 0.20629909048991935, a
0.9219598571132125, 0.39735350411287473, 0.8254945268748995, 0.5557242431296415, a
0.9219598571132125, 0.39735350411287473, 0.5495925458388511, 0.29167732978338723, a
0.9219598571132125, 0.39735350411287473, 0.9044805155460691, 0.16271927925051707, a
0.9219598571132125, 0.39735350411287473, 0.8711392360881502, 0.4850268938413212, a
0.9219598571132125, 0.39735350411287473, 0.9889894076303675, 0.3318009789117771, a
0.9219598571132125, 0.39735350411287473, 0.5980903063933006, 0.16140863462448046, a
0.7480312758764548, 0.4729448193711059, 0.7307978127386219, 0.26946322379088095, a
0.7480312758764548, 0.4729448193711059, 0.5236003252309693, 0.1913559256923657, a
0.7480312758764548, 0.4729448193711059, 0.7115289058627294, 0.5499296332673147, a
0.7480312758764548, 0.4729448193711059, 0.6381829401233429, 0.4661156313007582, a
0.7480312758764548, 0.4729448193711059, 0.8278289140246772, 0.20629909048991935, a
0.7480312758764548, 0.4729448193711059, 0.8254945268748995, 0.5557242431296415, a
0.7480312758764548, 0.4729448193711059, 0.5495925458388511, 0.29167732978338723, a
0.7480312758764548, 0.4729448193711059, 0.9044805155460691, 0.16271927925051707, a
0.7480312758764548, 0.4729448193711059, 0.8711392360881502, 0.4850268938413212, a
0.7480312758764548, 0.4729448193711059, 0.9889894076303675, 0.3318009789117771, a
0.7480312758764548, 0.4729448193711059, 0.5980903063933006, 0.16140863462448046, a
0.7307978127386219, 0.26946322379088095, 0.5236003252309693, 0.1913559256923657, a
0.7307978127386219, 0.26946322379088095, 0.7115289058627294, 0.5499296332673147, a
0.7307978127386219, 0.26946322379088095, 0.6381829401233429, 0.4661156313007582, a
0.7307978127386219, 0.26946322379088095, 0.8278289140246772, 0.20629909048991935, a
0.7307978127386219, 0.26946322379088095, 0.8254945268748995, 0.5557242431296415, a
0.7307978127386219, 0.26946322379088095, 0.5495925458388511, 0.29167732978338723, a
0.7307978127386219, 0.26946322379088095, 0.9044805155460691, 0.16271927925051707, a
0.7307978127386219, 0.26946322379088095, 0.8711392360881502, 0.4850268938413212, a
0.7307978127386219, 0.26946322379088095, 0.9889894076303675, 0.3318009789117771, a
0.7307978127386219, 0.26946322379088095, 0.5980903063933006, 0.16140863462448046, a
0.5236003252309693, 0.1913559256923657, 0.7115289058627294, 0.5499296332673147, a
0.5236003252309693, 0.1913559256923657, 0.6381829401233429, 0.4661156313007582, a
0.5236003252309693, 0.1913559256923657, 0.8278289140246772, 0.20629909048991935, a
0.5236003252309693, 0.1913559256923657, 0.8254945268748995, 0.5557242431296415, a
0.5236003252309693, 0.1913559256923657, 0.5495925458388511, 0.29167732978338723, a
0.5236003252309693, 0.1913559256923657, 0.9044805155460691, 0.16271927925051707, a
0.5236003252309693, 0.1913559256923657, 0.8711392360881502, 0.4850268938413212, a
0.5236003252309693, 0.1913559256923657, 0.9889894076303675, 0.3318009789117771, a
0.5236003252309693, 0.1913559256923657, 0.5980903063933006, 0.16140863462448046, a
0.7115289058627294, 0.5499296332673147, 0.6381829401233429, 0.4661156313007582, a
0.7115289058627294, 0.5499296332673147, 0.8278289140246772, 0.20629909048991935, a
0.7115289058627294, 0.5499296332673147, 0.8254945268748995, 0.5557242431296415, a
0.7115289058627294, 0.5499296332673147, 0.5495925458388511, 0.29167732978338723, a
0.7115289058627294, 0.5499296332673147, 0.9044805155460691, 0.16271927925051707, a
0.7115289058627294, 0.5499296332673147, 0.8711392360881502, 0.4850268938413212, a
0.7115289058627294, 0.5499296332673147, 0.9889894076303675, 0.3318009789117771, a
0.7115289058627294, 0.5499296332673147, 0.5980903063933006, 0.16140863462448046, a
0.6381829401233429, 0.4661156313007582, 0.8278289140246772, 0.20629909048991935, a
0.6381829401233429, 0.4661156313007582, 0.8254945268748995, 0.5557242431296415, a
0.6381829401233429, 0.4661156313007582, 0.5495925458388511, 0.29167732978338723, a
0.6381829401233429, 0.4661156313007582, 0.9044805155460691, 0.16271927925051707, a
0.6381829401233429, 0.4661156313007582, 0.8711392360881502, 0.4850268938413212, a
0.6381829401233429, 0.4661156313007582, 0.9889894076303675, 0.3318009789117771, a
0.6381829401233429, 0.4661156313007582, 0.5980903063933006, 0.16140863462448046, a
0.8278289140246772, 0.20629909048991935, 0.8254945268748995, 0.5557242431296415, a
0.8278289140246772, 0.20629909048991935, 0.5495925458388511, 0.29167732978338723, a
0.8278289140246772, 0.20629909048991935, 0.9044805155460691, 0.16271927925051707, a
0.8278289140246772, 0.20629909048991935, 0.8711392360881502, 0.4850268938413212, a
0.8278289140246772, 0.20629909048991935, 0.9889894076303675, 0.3318009789117771, a
0.8278289140246772, 0.20629909048991935, 0.5980903063933006, 0.16140863462448046, a
0.8254945268748995, 0.5557242431296415, 0.5495925458388511, 0.29167732978338723, a
0.8254945268748995, 0.5557242431296415, 0.9044805155460691, 0.16271927925051707, a
0.8254945268748995, 0.5557242431296415, 0.8711392360881502, 0.4850268938413212, a
0.8254945268748995, 0.5557242431296415, 0.9889894076303675, 0.3318009789117771, a
0.8254945268748995, 0.5557242431296415, 0.5980903063933006, 0.16140863462448046, a
0.5495925458388511, 0.29167732978338723, 0.9044805155460691, 0.16271927925051707, a
0.5495925458388511, 0.29167732978338723, 0.8711392360881502, 0.4850268938413212, a
0.5495925458388511, 0.29167732978338723, 0.9889894076303675, 0.3318009789117771, a
0.5495925458388511, 0.29167732978338723, 0.5980903063933006, 0.16140863462448046, a
0.9044805155460691, 0.16271927925051707, 0.8711392360881502, 0.4850268938413212, a
0.9044805155460691, 0.16271927925051707, 0.9889894076303675, 0.3318009789117771, a
0.9044805155460691, 0.16271927925051707, 0.5980903063933006, 0.16140863462448046, a
0.8711392360881502, 0.4850268938413212, 0.9889894076303675, 0.3318009789117771, a
0.8711392360881502, 0.4850268938413212, 0.5980903063933006, 0.16140863462448046, a
0.9889894076303675, 0.3318009789117771, 0.5980903063933006, 0.16140863462448046, a


==> img/community_2_83_node.csv <==
-0.4181417586853251, -0.19089361835994045, a
-1.0, -0.46656357884422583, a
-0.9195213811933498, -0.412543799259609, a
-0.6379339708510415, -0.38766155126936236, a
-0.8294879083780383, -0.4555406838691351, a
-0.7189677071407945, -0.486080175550398, a
-0.8581942447714066, -0.32561288030058516, a
-0.984153664271961, -0.3323687879217226, a
-0.8170221284409895, -0.23966047166643217, a
-0.6954857627828296, -0.2837851115077314, a
-0.7495720918690535, -0.37910262180121385, a
-0.8658605394467164, -0.5370159405991866, a
-0.5104885244398358, -0.2843553627809964, a
-0.6343963962198259, -0.49321221446618574, a
-0.911857394703021, -0.17463621910842175, a
-0.9584932117643338, -0.24773763322433312, a
-0.824431700828925, -0.13529180526712076, a
-0.7324611031265834, -0.17809605880680834, a
-0.7594948033806177, -0.5629241319288912, a
-0.5649397771712189, -0.173980260257148, a
0.46270017438519634, 0.2910475162944616, b
0.9900889781123235, 0.4680217780399414, b
0.8666727375665695, 0.296491024889672, b
0.8076115245387986, 0.38563549919320833, b
0.690254989375776, 0.3758439688854552, b
0.7716965341749036, 0.14556475271687497, b
0.9621625619706569, 0.2426391792034837, b
0.9219598571132125, 0.39735350411287473, b
0.7480312758764548, 0.4729448193711059, b
0.7307978127386219, 0.26946322379088095, b
0.5236003252309693, 0.1913559256923657, b
0.7115289058627294, 0.5499296332673147, b
0.6381829401233429, 0.4661156313007582, b
0.8278289140246772, 0.20629909048991935, b
0.8254945268748995, 0.5557242431296415, b
0.5495925458388511, 0.29167732978338723, b
0.9044805155460691, 0.16271927925051707, b
0.8711392360881502, 0.4850268938413212, b
0.9889894076303675, 0.3318009789117771, b
0.5980903063933006, 0.16140863462448046, b


==> img/community_2_84_edge.csv <==
0.4601998828903475, 0.17975057200496578, 0.9036192367024847, 0.3469840173222352, a
0.4601998828903475, 0.17975057200496578, 0.7810463479466051, 0.29241741053498627, a
0.4601998828903475, 0.17975057200496578, 0.8462086663272546, 0.215989412726742, a
0.4601998828903475, 0.17975057200496578, 0.8401163113491795, 0.1119029965697331, a
0.4601998828903475, 0.17975057200496578, 0.6938706070514714, 0.2025980360746137, a
0.4601998828903475, 0.17975057200496578, 0.5268124360409051, 0.11008220931022566, a
0.4601998828903475, 0.17975057200496578, 0.6668955340485914, 0.29112589928431415, a
0.4601998828903475, 0.17975057200496578, 0.6717608630106887, 0.37384740997933774, a
0.4601998828903475, 0.17975057200496578, 0.7211005849476236, 0.04108197011800624, a
0.4601998828903475, 0.17975057200496578, 0.924018848105771, 0.2687379594888192, a
0.4601998828903475, 0.17975057200496578, 0.9329875743720217, 0.13264488332658061, a
0.4601998828903475, 0.17975057200496578, 0.8308214592182166, 0.385048357223615, a
0.4601998828903475, 0.17975057200496578, 0.8963551324033867, 0.04286416043699897, a
0.4601998828903475, 0.17975057200496578, 0.8058629623273325, 0.00771285584847249, a
0.4601998828903475, 0.17975057200496578, 0.5215599628652605, 0.2257981966941281, a
0.4601998828903475, 0.17975057200496578, 0.752150726007075, 0.4033594145715303, a
0.4601998828903475, 0.17975057200496578, 0.7462481528400935, 0.1319197168051536, a
0.4601998828903475, 0.17975057200496578, 0.555613124303221, 0.03794475994153085, a
0.4601998828903475, 0.17975057200496578, -0.5682615484702548, -0.047099138001750196, a
1.0, 0.21068802475896342, 0.9036192367024847, 0.3469840173222352, a
1.0, 0.21068802475896342, 0.7810463479466051, 0.29241741053498627, a
1.0, 0.21068802475896342, 0.8462086663272546, 0.215989412726742, a
1.0, 0.21068802475896342, 0.8401163113491795, 0.1119029965697331, a
1.0, 0.21068802475896342, 0.6938706070514714, 0.2025980360746137, a
1.0, 0.21068802475896342, 0.5268124360409051, 0.11008220931022566, a
1.0, 0.21068802475896342, 0.6668955340485914, 0.29112589928431415, a
1.0, 0.21068802475896342, 0.6717608630106887, 0.37384740997933774, a
1.0, 0.21068802475896342, 0.7211005849476236, 0.04108197011800624, a
1.0, 0.21068802475896342, 0.924018848105771, 0.2687379594888192, a
1.0, 0.21068802475896342, 0.9329875743720217, 0.13264488332658061, a
1.0, 0.21068802475896342, 0.8308214592182166, 0.385048357223615, a
1.0, 0.21068802475896342, 0.8963551324033867, 0.04286416043699897, a
1.0, 0.21068802475896342, 0.8058629623273325, 0.00771285584847249, a
1.0, 0.21068802475896342, 0.5215599628652605, 0.2257981966941281, a
1.0, 0.21068802475896342, 0.752150726007075, 0.4033594145715303, a
1.0, 0.21068802475896342, 0.7462481528400935, 0.1319197168051536, a
1.0, 0.21068802475896342, 0.555613124303221, 0.03794475994153085, a
0.9036192367024847, 0.3469840173222352, 0.7810463479466051, 0.29241741053498627, a
0.9036192367024847, 0.3469840173222352, 0.8462086663272546, 0.215989412726742, a
0.9036192367024847, 0.3469840173222352, 0.8401163113491795, 0.1119029965697331, a
0.9036192367024847, 0.3469840173222352, 0.6938706070514714, 0.2025980360746137, a
0.9036192367024847, 0.3469840173222352, 0.5268124360409051, 0.11008220931022566, a
0.9036192367024847, 0.3469840173222352, 0.6668955340485914, 0.29112589928431415, a
0.9036192367024847, 0.3469840173222352, 0.6717608630106887, 0.37384740997933774, a
0.9036192367024847, 0.3469840173222352, 0.7211005849476236, 0.04108197011800624, a
0.9036192367024847, 0.3469840173222352, 0.924018848105771, 0.2687379594888192, a
0.9036192367024847, 0.3469840173222352, 0.9329875743720217, 0.13264488332658061, a
0.9036192367024847, 0.3469840173222352, 0.8308214592182166, 0.385048357223615, a
0.9036192367024847, 0.3469840173222352, 0.8963551324033867, 0.04286416043699897, a
0.9036192367024847, 0.3469840173222352, 0.8058629623273325, 0.00771285584847249, a
0.9036192367024847, 0.3469840173222352, 0.5215599628652605, 0.2257981966941281, a
0.9036192367024847, 0.3469840173222352, 0.752150726007075, 0.4033594145715303, a
0.9036192367024847, 0.3469840173222352, 0.7462481528400935, 0.1319197168051536, a
0.9036192367024847, 0.3469840173222352, 0.555613124303221, 0.03794475994153085, a
0.7810463479466051, 0.29241741053498627, 0.8462086663272546, 0.215989412726742, a
0.7810463479466051, 0.29241741053498627, 0.8401163113491795, 0.1119029965697331, a
0.7810463479466051, 0.29241741053498627, 0.6938706070514714, 0.2025980360746137, a
0.7810463479466051, 0.29241741053498627, 0.5268124360409051, 0.11008220931022566, a
0.7810463479466051, 0.29241741053498627, 0.6668955340485914, 0.29112589928431415, a
0.7810463479466051, 0.29241741053498627, 0.6717608630106887, 0.37384740997933774, a
0.7810463479466051, 0.29241741053498627, 0.7211005849476236, 0.04108197011800624, a
0.7810463479466051, 0.29241741053498627, 0.924018848105771, 0.2687379594888192, a
0.7810463479466051, 0.29241741053498627, 0.9329875743720217, 0.13264488332658061, a
0.7810463479466051, 0.29241741053498627, 0.8308214592182166, 0.385048357223615, a
0.7810463479466051, 0.29241741053498627, 0.8963551324033867, 0.04286416043699897, a
0.7810463479466051, 0.29241741053498627, 0.8058629623273325, 0.00771285584847249, a
0.7810463479466051, 0.29241741053498627, 0.5215599628652605, 0.2257981966941281, a
0.7810463479466051, 0.29241741053498627, 0.752150726007075, 0.4033594145715303, a
0.7810463479466051, 0.29241741053498627, 0.7462481528400935, 0.1319197168051536, a
0.7810463479466051, 0.29241741053498627, 0.555613124303221, 0.03794475994153085, a
0.8462086663272546, 0.215989412726742, 0.8401163113491795, 0.1119029965697331, a
0.8462086663272546, 0.215989412726742, 0.6938706070514714, 0.2025980360746137, a
0.8462086663272546, 0.215989412726742, 0.5268124360409051, 0.11008220931022566, a
0.8462086663272546, 0.215989412726742, 0.6668955340485914, 0.29112589928431415, a
0.8462086663272546, 0.215989412726742, 0.6717608630106887, 0.37384740997933774, a
0.8462086663272546, 0.215989412726742, 0.7211005849476236, 0.04108197011800624, a
0.8462086663272546, 0.215989412726742, 0.924018848105771, 0.2687379594888192, a
0.8462086663272546, 0.215989412726742, 0.9329875743720217, 0.13264488332658061, a
0.8462086663272546, 0.215989412726742, 0.8308214592182166, 0.385048357223615, a
0.8462086663272546, 0.215989412726742, 0.8963551324033867, 0.04286416043699897, a
0.8462086663272546, 0.215989412726742, 0.8058629623273325, 0.00771285584847249, a
0.8462086663272546, 0.215989412726742, 0.5215599628652605, 0.2257981966941281, a
0.8462086663272546, 0.215989412726742, 0.752150726007075, 0.4033594145715303, a
0.8462086663272546, 0.215989412726742, 0.7462481528400935, 0.1319197168051536, a
0.8462086663272546, 0.215989412726742, 0.555613124303221, 0.03794475994153085, a
0.8401163113491795, 0.1119029965697331, 0.6938706070514714, 0.2025980360746137, a
0.8401163113491795, 0.1119029965697331, 0.5268124360409051, 0.11008220931022566, a
0.8401163113491795, 0.1119029965697331, 0.6668955340485914, 0.29112589928431415, a
0.8401163113491795, 0.1119029965697331, 0.6717608630106887, 0.37384740997933774, a
0.8401163113491795, 0.1119029965697331, 0.7211005849476236, 0.04108197011800624, a
0.8401163113491795, 0.1119029965697331, 0.924018848105771, 0.2687379594888192, a
0.8401163113491795, 0.1119029965697331, 0.9329875743720217, 0.13264488332658061, a
0.8401163113491795, 0.1119029965697331, 0.8308214592182166, 0.385048357223615, a
0.8401163113491795, 0.1119029965697331, 0.8963551324033867, 0.04286416043699897, a
0.8401163113491795, 0.1119029965697331, 0.8058629623273325, 0.00771285584847249, a
0.8401163113491795, 0.1119029965697331, 0.5215599628652605, 0.2257981966941281, a
0.8401163113491795, 0.1119029965697331, 0.752150726007075, 0.4033594145715303, a
0.8401163113491795, 0.1119029965697331, 0.7462481528400935, 0.1319197168051536, a
0.8401163113491795, 0.1119029965697331, 0.555613124303221, 0.03794475994153085, a
0.6938706070514714, 0.2025980360746137, 0.5268124360409051, 0.11008220931022566, a
0.6938706070514714, 0.2025980360746137, 0.6668955340485914, 0.29112589928431415, a
0.6938706070514714, 0.2025980360746137, 0.6717608630106887, 0.37384740997933774, a
0.6938706070514714, 0.2025980360746137, 0.7211005849476236, 0.04108197011800624, a
0.6938706070514714, 0.2025980360746137, 0.924018848105771, 0.2687379594888192, a
0.6938706070514714, 0.2025980360746137, 0.9329875743720217, 0.13264488332658061, a
0.6938706070514714, 0.2025980360746137, 0.8308214592182166, 0.385048357223615, a
0.6938706070514714, 0.2025980360746137, 0.8963551324033867, 0.04286416043699897, a
0.6938706070514714, 0.2025980360746137, 0.8058629623273325, 0.00771285584847249, a
0.6938706070514714, 0.2025980360746137, 0.5215599628652605, 0.2257981966941281, a
0.6938706070514714, 0.2025980360746137, 0.752150726007075, 0.4033594145715303, a
0.6938706070514714, 0.2025980360746137, 0.7462481528400935, 0.1319197168051536, a
0.6938706070514714, 0.2025980360746137, 0.555613124303221, 0.03794475994153085, a
0.5268124360409051, 0.11008220931022566, 0.6668955340485914, 0.29112589928431415, a
0.5268124360409051, 0.11008220931022566, 0.6717608630106887, 0.37384740997933774, a
0.5268124360409051, 0.11008220931022566, 0.7211005849476236, 0.04108197011800624, a
0.5268124360409051, 0.11008220931022566, 0.924018848105771, 0.2687379594888192, a
0.5268124360409051, 0.11008220931022566, 0.9329875743720217, 0.13264488332658061, a
0.5268124360409051, 0.11008220931022566, 0.8308214592182166, 0.385048357223615, a
0.5268124360409051, 0.11008220931022566, 0.8963551324033867, 0.04286416043699897, a
0.5268124360409051, 0.11008220931022566, 0.8058629623273325, 0.00771285584847249, a
0.5268124360409051, 0.11008220931022566, 0.5215599628652605, 0.2257981966941281, a
0.5268124360409051, 0.11008220931022566, 0.752150726007075, 0.4033594145715303, a
0.5268124360409051, 0.11008220931022566, 0.7462481528400935, 0.1319197168051536, a
0.5268124360409051, 0.11008220931022566, 0.555613124303221, 0.03794475994153085, a
0.5268124360409051, 0.11008220931022566, -0.5121202219124683, -0.16908467723722836, b
0.6668955340485914, 0.29112589928431415, 0.6717608630106887, 0.37384740997933774, a
0.6668955340485914, 0.29112589928431415, 0.7211005849476236, 0.04108197011800624, a
0.6668955340485914, 0.29112589928431415, 0.924018848105771, 0.2687379594888192, a
0.6668955340485914, 0.29112589928431415, 0.9329875743720217, 0.13264488332658061, a
0.6668955340485914, 0.29112589928431415, 0.8308214592182166, 0.385048357223615, a
0.6668955340485914, 0.29112589928431415, 0.8963551324033867, 0.04286416043699897, a
0.6668955340485914, 0.29112589928431415, 0.8058629623273325, 0.00771285584847249, a
0.6668955340485914, 0.29112589928431415, 0.5215599628652605, 0.2257981966941281, a
0.6668955340485914, 0.29112589928431415, 0.752150726007075, 0.4033594145715303, a
0.6668955340485914, 0.29112589928431415, 0.7462481528400935, 0.1319197168051536, a
0.6668955340485914, 0.29112589928431415, 0.555613124303221, 0.03794475994153085, a
0.6717608630106887, 0.37384740997933774, 0.7211005849476236, 0.04108197011800624, a
0.6717608630106887, 0.37384740997933774, 0.924018848105771, 0.2687379594888192, a
0.6717608630106887, 0.37384740997933774, 0.9329875743720217, 0.13264488332658061, a
0.6717608630106887, 0.37384740997933774, 0.8308214592182166, 0.385048357223615, a
0.6717608630106887, 0.37384740997933774, 0.8963551324033867, 0.04286416043699897, a
0.6717608630106887, 0.37384740997933774, 0.8058629623273325, 0.00771285584847249, a
0.6717608630106887, 0.37384740997933774, 0.5215599628652605, 0.2257981966941281, a
0.6717608630106887, 0.37384740997933774, 0.752150726007075, 0.4033594145715303, a
0.6717608630106887, 0.37384740997933774, 0.7462481528400935, 0.1319197168051536, a
0.6717608630106887, 0.37384740997933774, 0.555613124303221, 0.03794475994153085, a
0.7211005849476236, 0.04108197011800624, 0.924018848105771, 0.2687379594888192, a
0.7211005849476236, 0.04108197011800624, 0.9329875743720217, 0.13264488332658061, a
0.7211005849476236, 0.04108197011800624, 0.8308214592182166, 0.385048357223615, a
0.7211005849476236, 0.04108197011800624, 0.8963551324033867, 0.04286416043699897, a
0.7211005849476236, 0.04108197011800624, 0.8058629623273325, 0.00771285584847249, a
0.7211005849476236, 0.04108197011800624, 0.5215599628652605, 0.2257981966941281, a
0.7211005849476236, 0.04108197011800624, 0.752150726007075, 0.4033594145715303, a
0.7211005849476236, 0.04108197011800624, 0.7462481528400935, 0.1319197168051536, a
0.7211005849476236, 0.04108197011800624, 0.555613124303221, 0.03794475994153085, a
0.924018848105771, 0.2687379594888192, 0.9329875743720217, 0.13264488332658061, a
0.924018848105771, 0.2687379594888192, 0.8308214592182166, 0.385048357223615, a
0.924018848105771, 0.2687379594888192, 0.8963551324033867, 0.04286416043699897, a
0.924018848105771, 0.2687379594888192, 0.8058629623273325, 0.00771285584847249, a
0.924018848105771, 0.2687379594888192, 0.5215599628652605, 0.2257981966941281, a
0.924018848105771, 0.2687379594888192, 0.752150726007075, 0.4033594145715303, a
0.924018848105771, 0.2687379594888192, 0.7462481528400935, 0.1319197168051536, a
0.924018848105771, 0.2687379594888192, 0.555613124303221, 0.03794475994153085, a
0.9329875743720217, 0.13264488332658061, 0.8308214592182166, 0.385048357223615, a
0.9329875743720217, 0.13264488332658061, 0.8963551324033867, 0.04286416043699897, a
0.9329875743720217, 0.13264488332658061, 0.8058629623273325, 0.00771285584847249, a
0.9329875743720217, 0.13264488332658061, 0.5215599628652605, 0.2257981966941281, a
0.9329875743720217, 0.13264488332658061, 0.752150726007075, 0.4033594145715303, a
0.9329875743720217, 0.13264488332658061, 0.7462481528400935, 0.1319197168051536, a
0.9329875743720217, 0.13264488332658061, 0.555613124303221, 0.03794475994153085, a
0.8308214592182166, 0.385048357223615, 0.8963551324033867, 0.04286416043699897, a
0.8308214592182166, 0.385048357223615, 0.8058629623273325, 0.00771285584847249, a
0.8308214592182166, 0.385048357223615, 0.5215599628652605, 0.2257981966941281, a
0.8308214592182166, 0.385048357223615, 0.752150726007075, 0.4033594145715303, a
0.8308214592182166, 0.385048357223615, 0.7462481528400935, 0.1319197168051536, a
0.8308214592182166, 0.385048357223615, 0.555613124303221, 0.03794475994153085, a
0.8963551324033867, 0.04286416043699897, 0.8058629623273325, 0.00771285584847249, a
0.8963551324033867, 0.04286416043699897, 0.5215599628652605, 0.2257981966941281, a
0.8963551324033867, 0.04286416043699897, 0.752150726007075, 0.4033594145715303, a
0.8963551324033867, 0.04286416043699897, 0.7462481528400935, 0.1319197168051536, a
0.8963551324033867, 0.04286416043699897, 0.555613124303221, 0.03794475994153085, a
0.8058629623273325, 0.00771285584847249, 0.5215599628652605, 0.2257981966941281, a
0.8058629623273325, 0.00771285584847249, 0.752150726007075, 0.4033594145715303, a
0.8058629623273325, 0.00771285584847249, 0.7462481528400935, 0.1319197168051536, a
0.8058629623273325, 0.00771285584847249, 0.555613124303221, 0.03794475994153085, a
0.5215599628652605, 0.2257981966941281, 0.752150726007075, 0.4033594145715303, a
0.5215599628652605, 0.2257981966941281, 0.7462481528400935, 0.1319197168051536, a
0.5215599628652605, 0.2257981966941281, 0.555613124303221, 0.03794475994153085, a
0.5215599628652605, 0.2257981966941281, -0.5079953021333586, -0.09366435765226586, b
0.752150726007075, 0.4033594145715303, 0.7462481528400935, 0.1319197168051536, a
0.752150726007075, 0.4033594145715303, 0.555613124303221, 0.03794475994153085, a
0.7462481528400935, 0.1319197168051536, 0.555613124303221, 0.03794475994153085, a
0.555613124303221, 0.03794475994153085, -0.4866747345095267, -0.24349312175873308, a
-0.4866747345095267, -0.24349312175873308, -0.7886909626017755, -0.008151700929109214, a
-0.4866747345095267, -0.24349312175873308, -0.7270483631704547, -0.4097787446472463, a
-0.4866747345095267, -0.24349312175873308, -0.900229714391676, -0.20912436073562535, a
-0.4866747345095267, -0.24349312175873308, -0.8626687032053568, -0.3944612764794704, a
-0.4866747345095267, -0.24349312175873308, -0.5079953021333586, -0.09366435765226586, a
-0.4866747345095267, -0.24349312175873308, -0.9475756791622868, -0.29828358322371146, a
-0.4866747345095267, -0.24349312175873308, -0.7951214565629925, -0.10997347470459264, a
-0.4866747345095267, -0.24349312175873308, -0.8748357351225424, -0.033946428921592844, a
-0.4866747345095267, -0.24349312175873308, -0.973181814791754, -0.18003023080289937, a
-0.4866747345095267, -0.24349312175873308, -0.5121202219124683, -0.16908467723722836, a
-0.4866747345095267, -0.24349312175873308, -0.6820364400584865, -0.18367666257751808, a
-0.4866747345095267, -0.24349312175873308, -0.8563636350287622, -0.3057617591030767, a
-0.4866747345095267, -0.24349312175873308, -0.9290953555348617, -0.09812690807767423, a
-0.4866747345095267, -0.24349312175873308, -0.7156011395844489, -0.06626179968896566, a
-0.4866747345095267, -0.24349312175873308, -0.7771381977834586, -0.3490153955071106, a
-0.4866747345095267, -0.24349312175873308, -0.6483896452202806, -0.3419002136008725, a
-0.4866747345095267, -0.24349312175873308, -0.7074363504654908, -0.2713059792807871, a
-0.4866747345095267, -0.24349312175873308, -0.5682615484702548, -0.047099138001750196, a
-0.8167834130472961, -0.19935845009072503, -0.7886909626017755, -0.008151700929109214, a
-0.8167834130472961, -0.19935845009072503, -0.7270483631704547, -0.4097787446472463, a
-0.8167834130472961, -0.19935845009072503, -0.900229714391676, -0.20912436073562535, a
-0.8167834130472961, -0.19935845009072503, -0.8626687032053568, -0.3944612764794704, a
-0.8167834130472961, -0.19935845009072503, -0.5079953021333586, -0.09366435765226586, a
-0.8167834130472961, -0.19935845009072503, -0.9475756791622868, -0.29828358322371146, a
-0.8167834130472961, -0.19935845009072503, -0.7951214565629925, -0.10997347470459264, a
-0.8167834130472961, -0.19935845009072503, -0.8748357351225424, -0.033946428921592844, a
-0.8167834130472961, -0.19935845009072503, -0.973181814791754, -0.18003023080289937, a
-0.8167834130472961, -0.19935845009072503, -0.5121202219124683, -0.16908467723722836, a
-0.8167834130472961, -0.19935845009072503, -0.6820364400584865, -0.18367666257751808, a
-0.8167834130472961, -0.19935845009072503, -0.8563636350287622, -0.3057617591030767, a
-0.8167834130472961, -0.19935845009072503, -0.9290953555348617, -0.09812690807767423, a
-0.8167834130472961, -0.19935845009072503, -0.7156011395844489, -0.06626179968896566, a
-0.8167834130472961, -0.19935845009072503, -0.7771381977834586, -0.3490153955071106, a
-0.8167834130472961, -0.19935845009072503, -0.6483896452202806, -0.3419002136008725, a
-0.8167834130472961, -0.19935845009072503, -0.7074363504654908, -0.2713059792807871, a
-0.8167834130472961, -0.19935845009072503, -0.5682615484702548, -0.047099138001750196, a
-0.7886909626017755, -0.008151700929109214, -0.7270483631704547, -0.4097787446472463, a
-0.7886909626017755, -0.008151700929109214, -0.900229714391676, -0.20912436073562535, a
-0.7886909626017755, -0.008151700929109214, -0.8626687032053568, -0.3944612764794704, a
-0.7886909626017755, -0.008151700929109214, -0.5079953021333586, -0.09366435765226586, a
-0.7886909626017755, -0.008151700929109214, -0.9475756791622868, -0.29828358322371146, a
-0.7886909626017755, -0.008151700929109214, -0.7951214565629925, -0.10997347470459264, a
-0.7886909626017755, -0.008151700929109214, -0.8748357351225424, -0.033946428921592844, a
-0.7886909626017755, -0.008151700929109214, -0.973181814791754, -0.18003023080289937, a
-0.7886909626017755, -0.008151700929109214, -0.5121202219124683, -0.16908467723722836, a
-0.7886909626017755, -0.008151700929109214, -0.6820364400584865, -0.18367666257751808, a
-0.7886909626017755, -0.008151700929109214, -0.8563636350287622, -0.3057617591030767, a
-0.7886909626017755, -0.008151700929109214, -0.9290953555348617, -0.09812690807767423, a
-0.7886909626017755, -0.008151700929109214, -0.7156011395844489, -0.06626179968896566, a
-0.7886909626017755, -0.008151700929109214, -0.7771381977834586, -0.3490153955071106, a
-0.7886909626017755, -0.008151700929109214, -0.6483896452202806, -0.3419002136008725, a
-0.7886909626017755, -0.008151700929109214, -0.7074363504654908, -0.2713059792807871, a
-0.7886909626017755, -0.008151700929109214, -0.5682615484702548, -0.047099138001750196, a
-0.7270483631704547, -0.4097787446472463, -0.900229714391676, -0.20912436073562535, a
-0.7270483631704547, -0.4097787446472463, -0.8626687032053568, -0.3944612764794704, a
-0.7270483631704547, -0.4097787446472463, -0.5079953021333586, -0.09366435765226586, a
-0.7270483631704547, -0.4097787446472463, -0.9475756791622868, -0.29828358322371146, a
-0.7270483631704547, -0.4097787446472463, -0.7951214565629925, -0.10997347470459264, a
-0.7270483631704547, -0.4097787446472463, -0.8748357351225424, -0.033946428921592844, a
-0.7270483631704547, -0.4097787446472463, -0.973181814791754, -0.18003023080289937, a
-0.7270483631704547, -0.4097787446472463, -0.5121202219124683, -0.16908467723722836, a
-0.7270483631704547, -0.4097787446472463, -0.6820364400584865, -0.18367666257751808, a
-0.7270483631704547, -0.4097787446472463, -0.8563636350287622, -0.3057617591030767, a
-0.7270483631704547, -0.4097787446472463, -0.9290953555348617, -0.09812690807767423, a
-0.7270483631704547, -0.4097787446472463, -0.7156011395844489, -0.06626179968896566, a
-0.7270483631704547, -0.4097787446472463, -0.7771381977834586, -0.3490153955071106, a
-0.7270483631704547, -0.4097787446472463, -0.6483896452202806, -0.3419002136008725, a
-0.7270483631704547, -0.4097787446472463, -0.7074363504654908, -0.2713059792807871, a
-0.7270483631704547, -0.4097787446472463, -0.5682615484702548, -0.047099138001750196, a
-0.900229714391676, -0.20912436073562535, -0.8626687032053568, -0.3944612764794704, a
-0.900229714391676, -0.20912436073562535, -0.5079953021333586, -0.09366435765226586, a
-0.900229714391676, -0.20912436073562535, -0.9475756791622868, -0.29828358322371146, a
-0.900229714391676, -0.20912436073562535, -0.7951214565629925, -0.10997347470459264, a
-0.900229714391676, -0.20912436073562535, -0.8748357351225424, -0.033946428921592844, a
-0.900229714391676, -0.20912436073562535, -0.973181814791754, -0.18003023080289937, a
-0.900229714391676, -0.20912436073562535, -0.5121202219124683, -0.16908467723722836, a
-0.900229714391676, -0.20912436073562535, -0.6820364400584865, -0.18367666257751808, a
-0.900229714391676, -0.20912436073562535, -0.8563636350287622, -0.3057617591030767, a
-0.900229714391676, -0.20912436073562535, -0.9290953555348617, -0.09812690807767423, a
-0.900229714391676, -0.20912436073562535, -0.7156011395844489, -0.06626179968896566, a
-0.900229714391676, -0.20912436073562535, -0.7771381977834586, -0.3490153955071106, a
-0.900229714391676, -0.20912436073562535, -0.6483896452202806, -0.3419002136008725, a
-0.900229714391676, -0.20912436073562535, -0.7074363504654908, -0.2713059792807871, a
-0.900229714391676, -0.20912436073562535, -0.5682615484702548, -0.047099138001750196, a
-0.8626687032053568, -0.3944612764794704, -0.5079953021333586, -0.09366435765226586, a
-0.8626687032053568, -0.3944612764794704, -0.9475756791622868, -0.29828358322371146, a
-0.8626687032053568, -0.3944612764794704, -0.7951214565629925, -0.10997347470459264, a
-0.8626687032053568, -0.3944612764794704, -0.8748357351225424, -0.033946428921592844, a
-0.8626687032053568, -0.3944612764794704, -0.973181814791754, -0.18003023080289937, a
-0.8626687032053568, -0.3944612764794704, -0.5121202219124683, -0.16908467723722836, a
-0.8626687032053568, -0.3944612764794704, -0.6820364400584865, -0.18367666257751808, a
-0.8626687032053568, -0.3944612764794704, -0.8563636350287622, -0.3057617591030767, a
-0.8626687032053568, -0.3944612764794704, -0.9290953555348617, -0.09812690807767423, a
-0.8626687032053568, -0.3944612764794704, -0.7156011395844489, -0.06626179968896566, a
-0.8626687032053568, -0.3944612764794704, -0.7771381977834586, -0.3490153955071106, a
-0.8626687032053568, -0.3944612764794704, -0.6483896452202806, -0.3419002136008725, a
-0.8626687032053568, -0.3944612764794704, -0.7074363504654908, -0.2713059792807871, a
-0.8626687032053568, -0.3944612764794704, -0.5682615484702548, -0.047099138001750196, a
-0.5079953021333586, -0.09366435765226586, -0.9475756791622868, -0.29828358322371146, a
-0.5079953021333586, -0.09366435765226586, -0.7951214565629925, -0.10997347470459264, a
-0.5079953021333586, -0.09366435765226586, -0.8748357351225424, -0.033946428921592844, a
-0.5079953021333586, -0.09366435765226586, -0.973181814791754, -0.18003023080289937, a
-0.5079953021333586, -0.09366435765226586, -0.5121202219124683, -0.16908467723722836, a
-0.5079953021333586, -0.09366435765226586, -0.6820364400584865, -0.18367666257751808, a
-0.5079953021333586, -0.09366435765226586, -0.8563636350287622, -0.3057617591030767, a
-0.5079953021333586, -0.09366435765226586, -0.9290953555348617, -0.09812690807767423, a
-0.5079953021333586, -0.09366435765226586, -0.7156011395844489, -0.06626179968896566, a
-0.5079953021333586, -0.09366435765226586, -0.7771381977834586, -0.3490153955071106, a
-0.5079953021333586, -0.09366435765226586, -0.6483896452202806, -0.3419002136008725, a
-0.5079953021333586, -0.09366435765226586, -0.7074363504654908, -0.2713059792807871, a
-0.5079953021333586, -0.09366435765226586, -0.5682615484702548, -0.047099138001750196, a
-0.9475756791622868, -0.29828358322371146, -0.7951214565629925, -0.10997347470459264, a
-0.9475756791622868, -0.29828358322371146, -0.8748357351225424, -0.033946428921592844, a
-0.9475756791622868, -0.29828358322371146, -0.973181814791754, -0.18003023080289937, a
-0.9475756791622868, -0.29828358322371146, -0.5121202219124683, -0.16908467723722836, a
-0.9475756791622868, -0.29828358322371146, -0.6820364400584865, -0.18367666257751808, a
-0.9475756791622868, -0.29828358322371146, -0.8563636350287622, -0.3057617591030767, a
-0.9475756791622868, -0.29828358322371146, -0.9290953555348617, -0.09812690807767423, a
-0.9475756791622868, -0.29828358322371146, -0.7156011395844489, -0.06626179968896566, a
-0.9475756791622868, -0.29828358322371146, -0.7771381977834586, -0.3490153955071106, a
-0.9475756791622868, -0.29828358322371146, -0.6483896452202806, -0.3419002136008725, a
-0.9475756791622868, -0.29828358322371146, -0.7074363504654908, -0.2713059792807871, a
-0.9475756791622868, -0.29828358322371146, -0.5682615484702548, -0.047099138001750196, a
-0.7951214565629925, -0.10997347470459264, -0.8748357351225424, -0.033946428921592844, a
-0.7951214565629925, -0.10997347470459264, -0.973181814791754, -0.18003023080289937, a
-0.7951214565629925, -0.10997347470459264, -0.5121202219124683, -0.16908467723722836, a
-0.7951214565629925, -0.10997347470459264, -0.6820364400584865, -0.18367666257751808, a
-0.7951214565629925, -0.10997347470459264, -0.8563636350287622, -0.3057617591030767, a
-0.7951214565629925, -0.10997347470459264, -0.9290953555348617, -0.09812690807767423, a
-0.7951214565629925, -0.10997347470459264, -0.7156011395844489, -0.06626179968896566, a
-0.7951214565629925, -0.10997347470459264, -0.7771381977834586, -0.3490153955071106, a
-0.7951214565629925, -0.10997347470459264, -0.6483896452202806, -0.3419002136008725, a
-0.7951214565629925, -0.10997347470459264, -0.7074363504654908, -0.2713059792807871, a
-0.7951214565629925, -0.10997347470459264, -0.5682615484702548, -0.047099138001750196, a
-0.8748357351225424, -0.033946428921592844, -0.973181814791754, -0.18003023080289937, a
-0.8748357351225424, -0.033946428921592844, -0.5121202219124683, -0.16908467723722836, a
-0.8748357351225424, -0.033946428921592844, -0.6820364400584865, -0.18367666257751808, a
-0.8748357351225424, -0.033946428921592844, -0.8563636350287622, -0.3057617591030767, a
-0.8748357351225424, -0.033946428921592844, -0.9290953555348617, -0.09812690807767423, a
-0.8748357351225424, -0.033946428921592844, -0.7156011395844489, -0.06626179968896566, a
-0.8748357351225424, -0.033946428921592844, -0.7771381977834586, -0.3490153955071106, a
-0.8748357351225424, -0.033946428921592844, -0.6483896452202806, -0.3419002136008725, a
-0.8748357351225424, -0.033946428921592844, -0.7074363504654908, -0.2713059792807871, a
-0.8748357351225424, -0.033946428921592844, -0.5682615484702548, -0.047099138001750196, a
-0.973181814791754, -0.18003023080289937, -0.5121202219124683, -0.16908467723722836, a
-0.973181814791754, -0.18003023080289937, -0.6820364400584865, -0.18367666257751808, a
-0.973181814791754, -0.18003023080289937, -0.8563636350287622, -0.3057617591030767, a
-0.973181814791754, -0.18003023080289937, -0.9290953555348617, -0.09812690807767423, a
-0.973181814791754, -0.18003023080289937, -0.7156011395844489, -0.06626179968896566, a
-0.973181814791754, -0.18003023080289937, -0.7771381977834586, -0.3490153955071106, a
-0.973181814791754, -0.18003023080289937, -0.6483896452202806, -0.3419002136008725, a
-0.973181814791754, -0.18003023080289937, -0.7074363504654908, -0.2713059792807871, a
-0.973181814791754, -0.18003023080289937, -0.5682615484702548, -0.047099138001750196, a
-0.5121202219124683, -0.16908467723722836, -0.6820364400584865, -0.18367666257751808, a
-0.5121202219124683, -0.16908467723722836, -0.8563636350287622, -0.3057617591030767, a
-0.5121202219124683, -0.16908467723722836, -0.9290953555348617, -0.09812690807767423, a
-0.5121202219124683, -0.16908467723722836, -0.7156011395844489, -0.06626179968896566, a
-0.5121202219124683, -0.16908467723722836, -0.7771381977834586, -0.3490153955071106, a
-0.5121202219124683, -0.16908467723722836, -0.6483896452202806, -0.3419002136008725, a
-0.5121202219124683, -0.16908467723722836, -0.7074363504654908, -0.2713059792807871, a
-0.5121202219124683, -0.16908467723722836, -0.5682615484702548, -0.047099138001750196, a
-0.6820364400584865, -0.18367666257751808, -0.8563636350287622, -0.3057617591030767, a
-0.6820364400584865, -0.18367666257751808, -0.9290953555348617, -0.09812690807767423, a
-0.6820364400584865, -0.18367666257751808, -0.7156011395844489, -0.06626179968896566, a
-0.6820364400584865, -0.18367666257751808, -0.7771381977834586, -0.3490153955071106, a
-0.6820364400584865, -0.18367666257751808, -0.6483896452202806, -0.3419002136008725, a
-0.6820364400584865, -0.18367666257751808, -0.7074363504654908, -0.2713059792807871, a
-0.6820364400584865, -0.18367666257751808, -0.5682615484702548, -0.047099138001750196, a
-0.8563636350287622, -0.3057617591030767, -0.9290953555348617, -0.09812690807767423, a
-0.8563636350287622, -0.3057617591030767, -0.7156011395844489, -0.06626179968896566, a
-0.8563636350287622, -0.3057617591030767, -0.7771381977834586, -0.3490153955071106, a
-0.8563636350287622, -0.3057617591030767, -0.6483896452202806, -0.3419002136008725, a
-0.8563636350287622, -0.3057617591030767, -0.7074363504654908, -0.2713059792807871, a
-0.8563636350287622, -0.3057617591030767, -0.5682615484702548, -0.047099138001750196, a
-0.9290953555348617, -0.09812690807767423, -0.7156011395844489, -0.06626179968896566, a
-0.9290953555348617, -0.09812690807767423, -0.7771381977834586, -0.3490153955071106, a
-0.9290953555348617, -0.09812690807767423, -0.6483896452202806, -0.3419002136008725, a
-0.9290953555348617, -0.09812690807767423, -0.7074363504654908, -0.2713059792807871, a
-0.9290953555348617, -0.09812690807767423, -0.5682615484702548, -0.047099138001750196, a
-0.7156011395844489, -0.06626179968896566, -0.7771381977834586, -0.3490153955071106, a
-0.7156011395844489, -0.06626179968896566, -0.6483896452202806, -0.3419002136008725, a
-0.7156011395844489, -0.06626179968896566, -0.7074363504654908, -0.2713059792807871, a
-0.7156011395844489, -0.06626179968896566, -0.5682615484702548, -0.047099138001750196, a
-0.7771381977834586, -0.3490153955071106, -0.6483896452202806, -0.3419002136008725, a
-0.7771381977834586, -0.3490153955071106, -0.7074363504654908, -0.2713059792807871, a
-0.7771381977834586, -0.3490153955071106, -0.5682615484702548, -0.047099138001750196, a
-0.6483896452202806, -0.3419002136008725, -0.7074363504654908, -0.2713059792807871, a
-0.6483896452202806, -0.3419002136008725, -0.5682615484702548, -0.047099138001750196, a
-0.7074363504654908, -0.2713059792807871, -0.5682615484702548, -0.047099138001750196, a


==> img/community_2_84_node.csv <==
0.4601998828903475, 0.17975057200496578, a
1.0, 0.21068802475896342, a
0.9036192367024847, 0.3469840173222352, a
0.7810463479466051, 0.29241741053498627, a
0.8462086663272546, 0.215989412726742, a
0.8401163113491795, 0.1119029965697331, a
0.6938706070514714, 0.2025980360746137, a
0.5268124360409051, 0.11008220931022566, a
0.6668955340485914, 0.29112589928431415, a
0.6717608630106887, 0.37384740997933774, a
0.7211005849476236, 0.04108197011800624, a
0.924018848105771, 0.2687379594888192, a
0.9329875743720217, 0.13264488332658061, a
0.8308214592182166, 0.385048357223615, a
0.8963551324033867, 0.04286416043699897, a
0.8058629623273325, 0.00771285584847249, a
0.5215599628652605, 0.2257981966941281, a
0.752150726007075, 0.4033594145715303, a
0.7462481528400935, 0.1319197168051536, a
0.555613124303221, 0.03794475994153085, a
-0.4866747345095267, -0.24349312175873308, b
-0.8167834130472961, -0.19935845009072503, b
-0.7886909626017755, -0.008151700929109214, b
-0.7270483631704547, -0.4097787446472463, b
-0.900229714391676, -0.20912436073562535, b
-0.8626687032053568, -0.3944612764794704, b
-0.5079953021333586, -0.09366435765226586, b
-0.9475756791622868, -0.29828358322371146, b
-0.7951214565629925, -0.10997347470459264, b
-0.8748357351225424, -0.033946428921592844, b
-0.973181814791754, -0.18003023080289937, b
-0.5121202219124683, -0.16908467723722836, b
-0.6820364400584865, -0.18367666257751808, b
-0.8563636350287622, -0.3057617591030767, b
-0.9290953555348617, -0.09812690807767423, b
-0.7156011395844489, -0.06626179968896566, b
-0.7771381977834586, -0.3490153955071106, b
-0.6483896452202806, -0.3419002136008725, b
-0.7074363504654908, -0.2713059792807871, b
-0.5682615484702548, -0.047099138001750196, b


==> img/community_2_85_edge.csv <==
0.4266377253914207, -0.0874850982223007, 0.7497091030500052, -0.23497063070939206, a
0.4266377253914207, -0.0874850982223007, 0.8379392301601399, -0.1632643024672494, a
0.4266377253914207, -0.0874850982223007, 0.5444444141435708, -0.09912908168368363, a
0.4266377253914207, -0.0874850982223007, 0.8106091870308182, -0.08261731337421842, a
0.4266377253914207, -0.0874850982223007, 0.9115311172995717, -0.32811120822748646, a
0.4266377253914207, -0.0874850982223007, 0.7008649382885154, -0.06988038976570972, a
0.4266377253914207, -0.0874850982223007, 0.9553597414919832, -0.16659663810178305, a
0.4266377253914207, -0.0874850982223007, 0.9309203659597766, -0.08317865009409713, a
0.4266377253914207, -0.0874850982223007, 0.8398232769429058, -0.3908644194572993, a
0.4266377253914207, -0.0874850982223007, 0.7611257899953494, -0.0029720959804764168, a
0.4266377253914207, -0.0874850982223007, 0.6478828716744636, -0.2701435003157691, a
0.4266377253914207, -0.0874850982223007, 0.6874824476524652, -0.16281227941779836, a
0.4266377253914207, -0.0874850982223007, 0.6705179715105262, -0.35334131659384116, a
0.4266377253914207, -0.0874850982223007, 0.8667907520111479, -0.014692343752215944, a
0.4266377253914207, -0.0874850982223007, 0.7444525931512554, -0.39452233658286107, a
0.4266377253914207, -0.0874850982223007, 0.8849860164722081, -0.23878711127081842, a
0.4266377253914207, -0.0874850982223007, 0.7998857439352877, -0.3113934225820742, a
0.4266377253914207, -0.0874850982223007, 0.5108954509850853, -0.20749463927239692, a
0.4266377253914207, -0.0874850982223007, -0.5628477451673527, 0.14853499035340395, b
0.4266377253914207, -0.0874850982223007, -0.5268032807566211, 0.23631471493824377, a
1.0, -0.26338765215705695, 0.7497091030500052, -0.23497063070939206, a
1.0, -0.26338765215705695, 0.8379392301601399, -0.1632643024672494, a
1.0, -0.26338765215705695, 0.5444444141435708, -0.09912908168368363, a
1.0, -0.26338765215705695, 0.8106091870308182, -0.08261731337421842, a
1.0, -0.26338765215705695, 0.9115311172995717, -0.32811120822748646, a
1.0, -0.26338765215705695, 0.7008649382885154, -0.06988038976570972, a
1.0, -0.26338765215705695, 0.9553597414919832, -0.16659663810178305, a
1.0, -0.26338765215705695, 0.9309203659597766, -0.08317865009409713, a
1.0, -0.26338765215705695, 0.8398232769429058, -0.3908644194572993, a
1.0, -0.26338765215705695, 0.7611257899953494, -0.0029720959804764168, a
1.0, -0.26338765215705695, 0.6478828716744636, -0.2701435003157691, a
1.0, -0.26338765215705695, 0.6874824476524652, -0.16281227941779836, a
1.0, -0.26338765215705695, 0.6705179715105262, -0.35334131659384116, a
1.0, -0.26338765215705695, 0.8667907520111479, -0.014692343752215944, a
1.0, -0.26338765215705695, 0.7444525931512554, -0.39452233658286107, a
1.0, -0.26338765215705695, 0.8849860164722081, -0.23878711127081842, a
1.0, -0.26338765215705695, 0.7998857439352877, -0.3113934225820742, a
1.0, -0.26338765215705695, 0.5108954509850853, -0.20749463927239692, a
0.7497091030500052, -0.23497063070939206, 0.8379392301601399, -0.1632643024672494, a
0.7497091030500052, -0.23497063070939206, 0.5444444141435708, -0.09912908168368363, a
0.7497091030500052, -0.23497063070939206, 0.8106091870308182, -0.08261731337421842, a
0.7497091030500052, -0.23497063070939206, 0.9115311172995717, -0.32811120822748646, a
0.7497091030500052, -0.23497063070939206, 0.7008649382885154, -0.06988038976570972, a
0.7497091030500052, -0.23497063070939206, 0.9553597414919832, -0.16659663810178305, a
0.7497091030500052, -0.23497063070939206, 0.9309203659597766, -0.08317865009409713, a
0.7497091030500052, -0.23497063070939206, 0.8398232769429058, -0.3908644194572993, a
0.7497091030500052, -0.23497063070939206, 0.7611257899953494, -0.0029720959804764168, a
0.7497091030500052, -0.23497063070939206, 0.6478828716744636, -0.2701435003157691, a
0.7497091030500052, -0.23497063070939206, 0.6874824476524652, -0.16281227941779836, a
0.7497091030500052, -0.23497063070939206, 0.6705179715105262, -0.35334131659384116, a
0.7497091030500052, -0.23497063070939206, 0.8667907520111479, -0.014692343752215944, a
0.7497091030500052, -0.23497063070939206, 0.7444525931512554, -0.39452233658286107, a
0.7497091030500052, -0.23497063070939206, 0.8849860164722081, -0.23878711127081842, a
0.7497091030500052, -0.23497063070939206, 0.7998857439352877, -0.3113934225820742, a
0.7497091030500052, -0.23497063070939206, 0.5108954509850853, -0.20749463927239692, a
0.8379392301601399, -0.1632643024672494, 0.5444444141435708, -0.09912908168368363, a
0.8379392301601399, -0.1632643024672494, 0.8106091870308182, -0.08261731337421842, a
0.8379392301601399, -0.1632643024672494, 0.9115311172995717, -0.32811120822748646, a
0.8379392301601399, -0.1632643024672494, 0.7008649382885154, -0.06988038976570972, a
0.8379392301601399, -0.1632643024672494, 0.9553597414919832, -0.16659663810178305, a
0.8379392301601399, -0.1632643024672494, 0.9309203659597766, -0.08317865009409713, a
0.8379392301601399, -0.1632643024672494, 0.8398232769429058, -0.3908644194572993, a
0.8379392301601399, -0.1632643024672494, 0.7611257899953494, -0.0029720959804764168, a
0.8379392301601399, -0.1632643024672494, 0.6478828716744636, -0.2701435003157691, a
0.8379392301601399, -0.1632643024672494, 0.6874824476524652, -0.16281227941779836, a
0.8379392301601399, -0.1632643024672494, 0.6705179715105262, -0.35334131659384116, a
0.8379392301601399, -0.1632643024672494, 0.8667907520111479, -0.014692343752215944, a
0.8379392301601399, -0.1632643024672494, 0.7444525931512554, -0.39452233658286107, a
0.8379392301601399, -0.1632643024672494, 0.8849860164722081, -0.23878711127081842, a
0.8379392301601399, -0.1632643024672494, 0.7998857439352877, -0.3113934225820742, a
0.8379392301601399, -0.1632643024672494, 0.5108954509850853, -0.20749463927239692, a
0.5444444141435708, -0.09912908168368363, 0.8106091870308182, -0.08261731337421842, a
0.5444444141435708, -0.09912908168368363, 0.9115311172995717, -0.32811120822748646, a
0.5444444141435708, -0.09912908168368363, 0.7008649382885154, -0.06988038976570972, a
0.5444444141435708, -0.09912908168368363, 0.9553597414919832, -0.16659663810178305, a
0.5444444141435708, -0.09912908168368363, 0.9309203659597766, -0.08317865009409713, a
0.5444444141435708, -0.09912908168368363, 0.8398232769429058, -0.3908644194572993, a
0.5444444141435708, -0.09912908168368363, 0.7611257899953494, -0.0029720959804764168, a
0.5444444141435708, -0.09912908168368363, 0.6478828716744636, -0.2701435003157691, a
0.5444444141435708, -0.09912908168368363, 0.6874824476524652, -0.16281227941779836, a
0.5444444141435708, -0.09912908168368363, 0.6705179715105262, -0.35334131659384116, a
0.5444444141435708, -0.09912908168368363, 0.8667907520111479, -0.014692343752215944, a
0.5444444141435708, -0.09912908168368363, 0.7444525931512554, -0.39452233658286107, a
0.5444444141435708, -0.09912908168368363, 0.8849860164722081, -0.23878711127081842, a
0.5444444141435708, -0.09912908168368363, 0.7998857439352877, -0.3113934225820742, a
0.5444444141435708, -0.09912908168368363, 0.5108954509850853, -0.20749463927239692, a
0.5444444141435708, -0.09912908168368363, -0.49445856164276897, 0.1402177972336586, b
0.8106091870308182, -0.08261731337421842, 0.9115311172995717, -0.32811120822748646, a
0.8106091870308182, -0.08261731337421842, 0.7008649382885154, -0.06988038976570972, a
0.8106091870308182, -0.08261731337421842, 0.9553597414919832, -0.16659663810178305, a
0.8106091870308182, -0.08261731337421842, 0.9309203659597766, -0.08317865009409713, a
0.8106091870308182, -0.08261731337421842, 0.8398232769429058, -0.3908644194572993, a
0.8106091870308182, -0.08261731337421842, 0.7611257899953494, -0.0029720959804764168, a
0.8106091870308182, -0.08261731337421842, 0.6478828716744636, -0.2701435003157691, a
0.8106091870308182, -0.08261731337421842, 0.6874824476524652, -0.16281227941779836, a
0.8106091870308182, -0.08261731337421842, 0.6705179715105262, -0.35334131659384116, a
0.8106091870308182, -0.08261731337421842, 0.8667907520111479, -0.014692343752215944, a
0.8106091870308182, -0.08261731337421842, 0.7444525931512554, -0.39452233658286107, a
0.8106091870308182, -0.08261731337421842, 0.8849860164722081, -0.23878711127081842, a
0.8106091870308182, -0.08261731337421842, 0.7998857439352877, -0.3113934225820742, a
0.8106091870308182, -0.08261731337421842, 0.5108954509850853, -0.20749463927239692, a
0.9115311172995717, -0.32811120822748646, 0.7008649382885154, -0.06988038976570972, a
0.9115311172995717, -0.32811120822748646, 0.9553597414919832, -0.16659663810178305, a
0.9115311172995717, -0.32811120822748646, 0.9309203659597766, -0.08317865009409713, a
0.9115311172995717, -0.32811120822748646, 0.8398232769429058, -0.3908644194572993, a
0.9115311172995717, -0.32811120822748646, 0.7611257899953494, -0.0029720959804764168, a
0.9115311172995717, -0.32811120822748646, 0.6478828716744636, -0.2701435003157691, a
0.9115311172995717, -0.32811120822748646, 0.6874824476524652, -0.16281227941779836, a
0.9115311172995717, -0.32811120822748646, 0.6705179715105262, -0.35334131659384116, a
0.9115311172995717, -0.32811120822748646, 0.8667907520111479, -0.014692343752215944, a
0.9115311172995717, -0.32811120822748646, 0.7444525931512554, -0.39452233658286107, a
0.9115311172995717, -0.32811120822748646, 0.8849860164722081, -0.23878711127081842, a
0.9115311172995717, -0.32811120822748646, 0.7998857439352877, -0.3113934225820742, a
0.9115311172995717, -0.32811120822748646, 0.5108954509850853, -0.20749463927239692, a
0.7008649382885154, -0.06988038976570972, 0.9553597414919832, -0.16659663810178305, a
0.7008649382885154, -0.06988038976570972, 0.9309203659597766, -0.08317865009409713, a
0.7008649382885154, -0.06988038976570972, 0.8398232769429058, -0.3908644194572993, a
0.7008649382885154, -0.06988038976570972, 0.7611257899953494, -0.0029720959804764168, a
0.7008649382885154, -0.06988038976570972, 0.6478828716744636, -0.2701435003157691, a
0.7008649382885154, -0.06988038976570972, 0.6874824476524652, -0.16281227941779836, a
0.7008649382885154, -0.06988038976570972, 0.6705179715105262, -0.35334131659384116, a
0.7008649382885154, -0.06988038976570972, 0.8667907520111479, -0.014692343752215944, a
0.7008649382885154, -0.06988038976570972, 0.7444525931512554, -0.39452233658286107, a
0.7008649382885154, -0.06988038976570972, 0.8849860164722081, -0.23878711127081842, a
0.7008649382885154, -0.06988038976570972, 0.7998857439352877, -0.3113934225820742, a
0.7008649382885154, -0.06988038976570972, 0.5108954509850853, -0.20749463927239692, a
0.9553597414919832, -0.16659663810178305, 0.9309203659597766, -0.08317865009409713, a
0.9553597414919832, -0.16659663810178305, 0.8398232769429058, -0.3908644194572993, a
0.9553597414919832, -0.16659663810178305, 0.7611257899953494, -0.0029720959804764168, a
0.9553597414919832, -0.16659663810178305, 0.6478828716744636, -0.2701435003157691, a
0.9553597414919832, -0.16659663810178305, 0.6874824476524652, -0.16281227941779836, a
0.9553597414919832, -0.16659663810178305, 0.6705179715105262, -0.35334131659384116, a
0.9553597414919832, -0.16659663810178305, 0.8667907520111479, -0.014692343752215944, a
0.9553597414919832, -0.16659663810178305, 0.7444525931512554, -0.39452233658286107, a
0.9553597414919832, -0.16659663810178305, 0.8849860164722081, -0.23878711127081842, a
0.9553597414919832, -0.16659663810178305, 0.7998857439352877, -0.3113934225820742, a
0.9553597414919832, -0.16659663810178305, 0.5108954509850853, -0.20749463927239692, a
0.9309203659597766, -0.08317865009409713, 0.8398232769429058, -0.3908644194572993, a
0.9309203659597766, -0.08317865009409713, 0.7611257899953494, -0.0029720959804764168, a
0.9309203659597766, -0.08317865009409713, 0.6478828716744636, -0.2701435003157691, a
0.9309203659597766, -0.08317865009409713, 0.6874824476524652, -0.16281227941779836, a
0.9309203659597766, -0.08317865009409713, 0.6705179715105262, -0.35334131659384116, a
0.9309203659597766, -0.08317865009409713, 0.8667907520111479, -0.014692343752215944, a
0.9309203659597766, -0.08317865009409713, 0.7444525931512554, -0.39452233658286107, a
0.9309203659597766, -0.08317865009409713, 0.8849860164722081, -0.23878711127081842, a
0.9309203659597766, -0.08317865009409713, 0.7998857439352877, -0.3113934225820742, a
0.9309203659597766, -0.08317865009409713, 0.5108954509850853, -0.20749463927239692, a
0.8398232769429058, -0.3908644194572993, 0.7611257899953494, -0.0029720959804764168, a
0.8398232769429058, -0.3908644194572993, 0.6478828716744636, -0.2701435003157691, a
0.8398232769429058, -0.3908644194572993, 0.6874824476524652, -0.16281227941779836, a
0.8398232769429058, -0.3908644194572993, 0.6705179715105262, -0.35334131659384116, a
0.8398232769429058, -0.3908644194572993, 0.8667907520111479, -0.014692343752215944, a
0.8398232769429058, -0.3908644194572993, 0.7444525931512554, -0.39452233658286107, a
0.8398232769429058, -0.3908644194572993, 0.8849860164722081, -0.23878711127081842, a
0.8398232769429058, -0.3908644194572993, 0.7998857439352877, -0.3113934225820742, a
0.8398232769429058, -0.3908644194572993, 0.5108954509850853, -0.20749463927239692, a
0.7611257899953494, -0.0029720959804764168, 0.6478828716744636, -0.2701435003157691, a
0.7611257899953494, -0.0029720959804764168, 0.6874824476524652, -0.16281227941779836, a
0.7611257899953494, -0.0029720959804764168, 0.6705179715105262, -0.35334131659384116, a
0.7611257899953494, -0.0029720959804764168, 0.8667907520111479, -0.014692343752215944, a
0.7611257899953494, -0.0029720959804764168, 0.7444525931512554, -0.39452233658286107, a
0.7611257899953494, -0.0029720959804764168, 0.8849860164722081, -0.23878711127081842, a
0.7611257899953494, -0.0029720959804764168, 0.7998857439352877, -0.3113934225820742, a
0.7611257899953494, -0.0029720959804764168, 0.5108954509850853, -0.20749463927239692, a
0.6478828716744636, -0.2701435003157691, 0.6874824476524652, -0.16281227941779836, a
0.6478828716744636, -0.2701435003157691, 0.6705179715105262, -0.35334131659384116, a
0.6478828716744636, -0.2701435003157691, 0.8667907520111479, -0.014692343752215944, a
0.6478828716744636, -0.2701435003157691, 0.7444525931512554, -0.39452233658286107, a
0.6478828716744636, -0.2701435003157691, 0.8849860164722081, -0.23878711127081842, a
0.6478828716744636, -0.2701435003157691, 0.7998857439352877, -0.3113934225820742, a
0.6478828716744636, -0.2701435003157691, 0.5108954509850853, -0.20749463927239692, a
0.6874824476524652, -0.16281227941779836, 0.6705179715105262, -0.35334131659384116, a
0.6874824476524652, -0.16281227941779836, 0.8667907520111479, -0.014692343752215944, a
0.6874824476524652, -0.16281227941779836, 0.7444525931512554, -0.39452233658286107, a
0.6874824476524652, -0.16281227941779836, 0.8849860164722081, -0.23878711127081842, a
0.6874824476524652, -0.16281227941779836, 0.7998857439352877, -0.3113934225820742, a
0.6874824476524652, -0.16281227941779836, 0.5108954509850853, -0.20749463927239692, a
0.6705179715105262, -0.35334131659384116, 0.8667907520111479, -0.014692343752215944, a
0.6705179715105262, -0.35334131659384116, 0.7444525931512554, -0.39452233658286107, a
0.6705179715105262, -0.35334131659384116, 0.8849860164722081, -0.23878711127081842, a
0.6705179715105262, -0.35334131659384116, 0.7998857439352877, -0.3113934225820742, a
0.6705179715105262, -0.35334131659384116, 0.5108954509850853, -0.20749463927239692, a
0.8667907520111479, -0.014692343752215944, 0.7444525931512554, -0.39452233658286107, a
0.8667907520111479, -0.014692343752215944, 0.8849860164722081, -0.23878711127081842, a
0.8667907520111479, -0.014692343752215944, 0.7998857439352877, -0.3113934225820742, a
0.8667907520111479, -0.014692343752215944, 0.5108954509850853, -0.20749463927239692, a
0.7444525931512554, -0.39452233658286107, 0.8849860164722081, -0.23878711127081842, a
0.7444525931512554, -0.39452233658286107, 0.7998857439352877, -0.3113934225820742, a
0.7444525931512554, -0.39452233658286107, 0.5108954509850853, -0.20749463927239692, a
0.8849860164722081, -0.23878711127081842, 0.7998857439352877, -0.3113934225820742, a
0.8849860164722081, -0.23878711127081842, 0.5108954509850853, -0.20749463927239692, a
0.7998857439352877, -0.3113934225820742, 0.5108954509850853, -0.20749463927239692, a
0.5108954509850853, -0.20749463927239692, -0.5303118550464725, 0.03621729266047551, a
-0.5303118550464725, 0.03621729266047551, -0.7711861791281858, 0.0016443105419407429, a
-0.5303118550464725, 0.03621729266047551, -0.7487443237415062, 0.3834760549405741, a
-0.5303118550464725, 0.03621729266047551, -0.7625001976400257, 0.15873625475417005, a
-0.5303118550464725, 0.03621729266047551, -0.5628477451673527, 0.14853499035340395, a
-0.5303118550464725, 0.03621729266047551, -0.712415998320243, 0.07965956591852855, a
-0.5303118550464725, 0.03621729266047551, -0.9627142339441405, 0.11697455396611932, a
-0.5303118550464725, 0.03621729266047551, -0.9014644319332878, 0.03189148604402459, a
-0.5303118550464725, 0.03621729266047551, -0.8710052083885497, 0.31938655625247914, a
-0.5303118550464725, 0.03621729266047551, -0.8550574035116643, 0.23144588700479324, a
-0.5303118550464725, 0.03621729266047551, -0.8862229820418659, 0.1473168731824733, a
-0.5303118550464725, 0.03621729266047551, -0.49445856164276897, 0.1402177972336586, a
-0.5303118550464725, 0.03621729266047551, -0.758957863686722, 0.27709902756085525, a
-0.5303118550464725, 0.03621729266047551, -0.8330190280035309, 0.3958927840675023, a
-0.5303118550464725, 0.03621729266047551, -0.6707750843711311, 0.3536538420291514, a
-0.5303118550464725, 0.03621729266047551, -0.6787732937533022, 0.24418496804043285, a
-0.5303118550464725, 0.03621729266047551, -0.8268101560716146, 0.06435166277379765, a
-0.5303118550464725, 0.03621729266047551, -0.9661766599092575, 0.22366033742634003, a
-0.5303118550464725, 0.03621729266047551, -0.5268032807566211, 0.23631471493824377, a
-0.9616142500882602, 0.33498547033956205, -0.7711861791281858, 0.0016443105419407429, a
-0.9616142500882602, 0.33498547033956205, -0.7487443237415062, 0.3834760549405741, a
-0.9616142500882602, 0.33498547033956205, -0.7625001976400257, 0.15873625475417005, a
-0.9616142500882602, 0.33498547033956205, -0.5628477451673527, 0.14853499035340395, a
-0.9616142500882602, 0.33498547033956205, -0.712415998320243, 0.07965956591852855, a
-0.9616142500882602, 0.33498547033956205, -0.9627142339441405, 0.11697455396611932, a
-0.9616142500882602, 0.33498547033956205, -0.9014644319332878, 0.03189148604402459, a
-0.9616142500882602, 0.33498547033956205, -0.8710052083885497, 0.31938655625247914, a
-0.9616142500882602, 0.33498547033956205, -0.8550574035116643, 0.23144588700479324, a
-0.9616142500882602, 0.33498547033956205, -0.8862229820418659, 0.1473168731824733, a
-0.9616142500882602, 0.33498547033956205, -0.49445856164276897, 0.1402177972336586, a
-0.9616142500882602, 0.33498547033956205, -0.758957863686722, 0.27709902756085525, a
-0.9616142500882602, 0.33498547033956205, -0.8330190280035309, 0.3958927840675023, a
-0.9616142500882602, 0.33498547033956205, -0.6707750843711311, 0.3536538420291514, a
-0.9616142500882602, 0.33498547033956205, -0.6787732937533022, 0.24418496804043285, a
-0.9616142500882602, 0.33498547033956205, -0.8268101560716146, 0.06435166277379765, a
-0.9616142500882602, 0.33498547033956205, -0.9661766599092575, 0.22366033742634003, a
-0.9616142500882602, 0.33498547033956205, -0.5268032807566211, 0.23631471493824377, a
-0.7711861791281858, 0.0016443105419407429, -0.7487443237415062, 0.3834760549405741, a
-0.7711861791281858, 0.0016443105419407429, -0.7625001976400257, 0.15873625475417005, a
-0.7711861791281858, 0.0016443105419407429, -0.5628477451673527, 0.14853499035340395, a
-0.7711861791281858, 0.0016443105419407429, -0.712415998320243, 0.07965956591852855, a
-0.7711861791281858, 0.0016443105419407429, -0.9627142339441405, 0.11697455396611932, a
-0.7711861791281858, 0.0016443105419407429, -0.9014644319332878, 0.03189148604402459, a
-0.7711861791281858, 0.0016443105419407429, -0.8710052083885497, 0.31938655625247914, a
-0.7711861791281858, 0.0016443105419407429, -0.8550574035116643, 0.23144588700479324, a
-0.7711861791281858, 0.0016443105419407429, -0.8862229820418659, 0.1473168731824733, a
-0.7711861791281858, 0.0016443105419407429, -0.49445856164276897, 0.1402177972336586, a
-0.7711861791281858, 0.0016443105419407429, -0.758957863686722, 0.27709902756085525, a
-0.7711861791281858, 0.0016443105419407429, -0.8330190280035309, 0.3958927840675023, a
-0.7711861791281858, 0.0016443105419407429, -0.6707750843711311, 0.3536538420291514, a
-0.7711861791281858, 0.0016443105419407429, -0.6787732937533022, 0.24418496804043285, a
-0.7711861791281858, 0.0016443105419407429, -0.8268101560716146, 0.06435166277379765, a
-0.7711861791281858, 0.0016443105419407429, -0.9661766599092575, 0.22366033742634003, a
-0.7711861791281858, 0.0016443105419407429, -0.5268032807566211, 0.23631471493824377, a
-0.7487443237415062, 0.3834760549405741, -0.7625001976400257, 0.15873625475417005, a
-0.7487443237415062, 0.3834760549405741, -0.5628477451673527, 0.14853499035340395, a
-0.7487443237415062, 0.3834760549405741, -0.712415998320243, 0.07965956591852855, a
-0.7487443237415062, 0.3834760549405741, -0.9627142339441405, 0.11697455396611932, a
-0.7487443237415062, 0.3834760549405741, -0.9014644319332878, 0.03189148604402459, a
-0.7487443237415062, 0.3834760549405741, -0.8710052083885497, 0.31938655625247914, a
-0.7487443237415062, 0.3834760549405741, -0.8550574035116643, 0.23144588700479324, a
-0.7487443237415062, 0.3834760549405741, -0.8862229820418659, 0.1473168731824733, a
-0.7487443237415062, 0.3834760549405741, -0.49445856164276897, 0.1402177972336586, a
-0.7487443237415062, 0.3834760549405741, -0.758957863686722, 0.27709902756085525, a
-0.7487443237415062, 0.3834760549405741, -0.8330190280035309, 0.3958927840675023, a
-0.7487443237415062, 0.3834760549405741, -0.6707750843711311, 0.3536538420291514, a
-0.7487443237415062, 0.3834760549405741, -0.6787732937533022, 0.24418496804043285, a
-0.7487443237415062, 0.3834760549405741, -0.8268101560716146, 0.06435166277379765, a
-0.7487443237415062, 0.3834760549405741, -0.9661766599092575, 0.22366033742634003, a
-0.7487443237415062, 0.3834760549405741, -0.5268032807566211, 0.23631471493824377, a
-0.7625001976400257, 0.15873625475417005, -0.5628477451673527, 0.14853499035340395, a
-0.7625001976400257, 0.15873625475417005, -0.712415998320243, 0.07965956591852855, a
-0.7625001976400257, 0.15873625475417005, -0.9627142339441405, 0.11697455396611932, a
-0.7625001976400257, 0.15873625475417005, -0.9014644319332878, 0.03189148604402459, a
-0.7625001976400257, 0.15873625475417005, -0.8710052083885497, 0.31938655625247914, a
-0.7625001976400257, 0.15873625475417005, -0.8550574035116643, 0.23144588700479324, a
-0.7625001976400257, 0.15873625475417005, -0.8862229820418659, 0.1473168731824733, a
-0.7625001976400257, 0.15873625475417005, -0.49445856164276897, 0.1402177972336586, a
-0.7625001976400257, 0.15873625475417005, -0.758957863686722, 0.27709902756085525, a
-0.7625001976400257, 0.15873625475417005, -0.8330190280035309, 0.3958927840675023, a
-0.7625001976400257, 0.15873625475417005, -0.6707750843711311, 0.3536538420291514, a
-0.7625001976400257, 0.15873625475417005, -0.6787732937533022, 0.24418496804043285, a
-0.7625001976400257, 0.15873625475417005, -0.8268101560716146, 0.06435166277379765, a
-0.7625001976400257, 0.15873625475417005, -0.9661766599092575, 0.22366033742634003, a
-0.7625001976400257, 0.15873625475417005, -0.5268032807566211, 0.23631471493824377, a
-0.5628477451673527, 0.14853499035340395, -0.712415998320243, 0.07965956591852855, a
-0.5628477451673527, 0.14853499035340395, -0.9627142339441405, 0.11697455396611932, a
-0.5628477451673527, 0.14853499035340395, -0.9014644319332878, 0.03189148604402459, a
-0.5628477451673527, 0.14853499035340395, -0.8710052083885497, 0.31938655625247914, a
-0.5628477451673527, 0.14853499035340395, -0.8550574035116643, 0.23144588700479324, a
-0.5628477451673527, 0.14853499035340395, -0.8862229820418659, 0.1473168731824733, a
-0.5628477451673527, 0.14853499035340395, -0.49445856164276897, 0.1402177972336586, a
-0.5628477451673527, 0.14853499035340395, -0.758957863686722, 0.27709902756085525, a
-0.5628477451673527, 0.14853499035340395, -0.8330190280035309, 0.3958927840675023, a
-0.5628477451673527, 0.14853499035340395, -0.6707750843711311, 0.3536538420291514, a
-0.5628477451673527, 0.14853499035340395, -0.6787732937533022, 0.24418496804043285, a
-0.5628477451673527, 0.14853499035340395, -0.8268101560716146, 0.06435166277379765, a
-0.5628477451673527, 0.14853499035340395, -0.9661766599092575, 0.22366033742634003, a
-0.5628477451673527, 0.14853499035340395, -0.5268032807566211, 0.23631471493824377, a
-0.712415998320243, 0.07965956591852855, -0.9627142339441405, 0.11697455396611932, a
-0.712415998320243, 0.07965956591852855, -0.9014644319332878, 0.03189148604402459, a
-0.712415998320243, 0.07965956591852855, -0.8710052083885497, 0.31938655625247914, a
-0.712415998320243, 0.07965956591852855, -0.8550574035116643, 0.23144588700479324, a
-0.712415998320243, 0.07965956591852855, -0.8862229820418659, 0.1473168731824733, a
-0.712415998320243, 0.07965956591852855, -0.49445856164276897, 0.1402177972336586, a
-0.712415998320243, 0.07965956591852855, -0.758957863686722, 0.27709902756085525, a
-0.712415998320243, 0.07965956591852855, -0.8330190280035309, 0.3958927840675023, a
-0.712415998320243, 0.07965956591852855, -0.6707750843711311, 0.3536538420291514, a
-0.712415998320243, 0.07965956591852855, -0.6787732937533022, 0.24418496804043285, a
-0.712415998320243, 0.07965956591852855, -0.8268101560716146, 0.06435166277379765, a
-0.712415998320243, 0.07965956591852855, -0.9661766599092575, 0.22366033742634003, a
-0.712415998320243, 0.07965956591852855, -0.5268032807566211, 0.23631471493824377, a
-0.9627142339441405, 0.11697455396611932, -0.9014644319332878, 0.03189148604402459, a
-0.9627142339441405, 0.11697455396611932, -0.8710052083885497, 0.31938655625247914, a
-0.9627142339441405, 0.11697455396611932, -0.8550574035116643, 0.23144588700479324, a
-0.9627142339441405, 0.11697455396611932, -0.8862229820418659, 0.1473168731824733, a
-0.9627142339441405, 0.11697455396611932, -0.49445856164276897, 0.1402177972336586, a
-0.9627142339441405, 0.11697455396611932, -0.758957863686722, 0.27709902756085525, a
-0.9627142339441405, 0.11697455396611932, -0.8330190280035309, 0.3958927840675023, a
-0.9627142339441405, 0.11697455396611932, -0.6707750843711311, 0.3536538420291514, a
-0.9627142339441405, 0.11697455396611932, -0.6787732937533022, 0.24418496804043285, a
-0.9627142339441405, 0.11697455396611932, -0.8268101560716146, 0.06435166277379765, a
-0.9627142339441405, 0.11697455396611932, -0.9661766599092575, 0.22366033742634003, a
-0.9627142339441405, 0.11697455396611932, -0.5268032807566211, 0.23631471493824377, a
-0.9014644319332878, 0.03189148604402459, -0.8710052083885497, 0.31938655625247914, a
-0.9014644319332878, 0.03189148604402459, -0.8550574035116643, 0.23144588700479324, a
-0.9014644319332878, 0.03189148604402459, -0.8862229820418659, 0.1473168731824733, a
-0.9014644319332878, 0.03189148604402459, -0.49445856164276897, 0.1402177972336586, a
-0.9014644319332878, 0.03189148604402459, -0.758957863686722, 0.27709902756085525, a
-0.9014644319332878, 0.03189148604402459, -0.8330190280035309, 0.3958927840675023, a
-0.9014644319332878, 0.03189148604402459, -0.6707750843711311, 0.3536538420291514, a
-0.9014644319332878, 0.03189148604402459, -0.6787732937533022, 0.24418496804043285, a
-0.9014644319332878, 0.03189148604402459, -0.8268101560716146, 0.06435166277379765, a
-0.9014644319332878, 0.03189148604402459, -0.9661766599092575, 0.22366033742634003, a
-0.9014644319332878, 0.03189148604402459, -0.5268032807566211, 0.23631471493824377, a
-0.8710052083885497, 0.31938655625247914, -0.8550574035116643, 0.23144588700479324, a
-0.8710052083885497, 0.31938655625247914, -0.8862229820418659, 0.1473168731824733, a
-0.8710052083885497, 0.31938655625247914, -0.49445856164276897, 0.1402177972336586, a
-0.8710052083885497, 0.31938655625247914, -0.758957863686722, 0.27709902756085525, a
-0.8710052083885497, 0.31938655625247914, -0.8330190280035309, 0.3958927840675023, a
-0.8710052083885497, 0.31938655625247914, -0.6707750843711311, 0.3536538420291514, a
-0.8710052083885497, 0.31938655625247914, -0.6787732937533022, 0.24418496804043285, a
-0.8710052083885497, 0.31938655625247914, -0.8268101560716146, 0.06435166277379765, a
-0.8710052083885497, 0.31938655625247914, -0.9661766599092575, 0.22366033742634003, a
-0.8710052083885497, 0.31938655625247914, -0.5268032807566211, 0.23631471493824377, a
-0.8550574035116643, 0.23144588700479324, -0.8862229820418659, 0.1473168731824733, a
-0.8550574035116643, 0.23144588700479324, -0.49445856164276897, 0.1402177972336586, a
-0.8550574035116643, 0.23144588700479324, -0.758957863686722, 0.27709902756085525, a
-0.8550574035116643, 0.23144588700479324, -0.8330190280035309, 0.3958927840675023, a
-0.8550574035116643, 0.23144588700479324, -0.6707750843711311, 0.3536538420291514, a
-0.8550574035116643, 0.23144588700479324, -0.6787732937533022, 0.24418496804043285, a
-0.8550574035116643, 0.23144588700479324, -0.8268101560716146, 0.06435166277379765, a
-0.8550574035116643, 0.23144588700479324, -0.9661766599092575, 0.22366033742634003, a
-0.8550574035116643, 0.23144588700479324, -0.5268032807566211, 0.23631471493824377, a
-0.8862229820418659, 0.1473168731824733, -0.49445856164276897, 0.1402177972336586, a
-0.8862229820418659, 0.1473168731824733, -0.758957863686722, 0.27709902756085525, a
-0.8862229820418659, 0.1473168731824733, -0.8330190280035309, 0.3958927840675023, a
-0.8862229820418659, 0.1473168731824733, -0.6707750843711311, 0.3536538420291514, a
-0.8862229820418659, 0.1473168731824733, -0.6787732937533022, 0.24418496804043285, a
-0.8862229820418659, 0.1473168731824733, -0.8268101560716146, 0.06435166277379765, a
-0.8862229820418659, 0.1473168731824733, -0.9661766599092575, 0.22366033742634003, a
-0.8862229820418659, 0.1473168731824733, -0.5268032807566211, 0.23631471493824377, a
-0.49445856164276897, 0.1402177972336586, -0.758957863686722, 0.27709902756085525, a
-0.49445856164276897, 0.1402177972336586, -0.8330190280035309, 0.3958927840675023, a
-0.49445856164276897, 0.1402177972336586, -0.6707750843711311, 0.3536538420291514, a
-0.49445856164276897, 0.1402177972336586, -0.6787732937533022, 0.24418496804043285, a
-0.49445856164276897, 0.1402177972336586, -0.8268101560716146, 0.06435166277379765, a
-0.49445856164276897, 0.1402177972336586, -0.9661766599092575, 0.22366033742634003, a
-0.49445856164276897, 0.1402177972336586, -0.5268032807566211, 0.23631471493824377, a
-0.758957863686722, 0.27709902756085525, -0.8330190280035309, 0.3958927840675023, a
-0.758957863686722, 0.27709902756085525, -0.6707750843711311, 0.3536538420291514, a
-0.758957863686722, 0.27709902756085525, -0.6787732937533022, 0.24418496804043285, a
-0.758957863686722, 0.27709902756085525, -0.8268101560716146, 0.06435166277379765, a
-0.758957863686722, 0.27709902756085525, -0.9661766599092575, 0.22366033742634003, a
-0.758957863686722, 0.27709902756085525, -0.5268032807566211, 0.23631471493824377, a
-0.8330190280035309, 0.3958927840675023, -0.6707750843711311, 0.3536538420291514, a
-0.8330190280035309, 0.3958927840675023, -0.6787732937533022, 0.24418496804043285, a
-0.8330190280035309, 0.3958927840675023, -0.8268101560716146, 0.06435166277379765, a
-0.8330190280035309, 0.3958927840675023, -0.9661766599092575, 0.22366033742634003, a
-0.8330190280035309, 0.3958927840675023, -0.5268032807566211, 0.23631471493824377, a
-0.6707750843711311, 0.3536538420291514, -0.6787732937533022, 0.24418496804043285, a
-0.6707750843711311, 0.3536538420291514, -0.8268101560716146, 0.06435166277379765, a
-0.6707750843711311, 0.3536538420291514, -0.9661766599092575, 0.22366033742634003, a
-0.6707750843711311, 0.3536538420291514, -0.5268032807566211, 0.23631471493824377, a
-0.6787732937533022, 0.24418496804043285, -0.8268101560716146, 0.06435166277379765, a
-0.6787732937533022, 0.24418496804043285, -0.9661766599092575, 0.22366033742634003, a
-0.6787732937533022, 0.24418496804043285, -0.5268032807566211, 0.23631471493824377, a
-0.8268101560716146, 0.06435166277379765, -0.9661766599092575, 0.22366033742634003, a
-0.8268101560716146, 0.06435166277379765, -0.5268032807566211, 0.23631471493824377, a
-0.9661766599092575, 0.22366033742634003, -0.5268032807566211, 0.23631471493824377, a


==> img/community_2_85_node.csv <==
0.4266377253914207, -0.0874850982223007, a
1.0, -0.26338765215705695, a
0.7497091030500052, -0.23497063070939206, a
0.8379392301601399, -0.1632643024672494, a
0.5444444141435708, -0.09912908168368363, a
0.8106091870308182, -0.08261731337421842, a
0.9115311172995717, -0.32811120822748646, a
0.7008649382885154, -0.06988038976570972, a
0.9553597414919832, -0.16659663810178305, a
0.9309203659597766, -0.08317865009409713, a
0.8398232769429058, -0.3908644194572993, a
0.7611257899953494, -0.0029720959804764168, a
0.6478828716744636, -0.2701435003157691, a
0.6874824476524652, -0.16281227941779836, a
0.6705179715105262, -0.35334131659384116, a
0.8667907520111479, -0.014692343752215944, a
0.7444525931512554, -0.39452233658286107, a
0.8849860164722081, -0.23878711127081842, a
0.7998857439352877, -0.3113934225820742, a
0.5108954509850853, -0.20749463927239692, a
-0.5303118550464725, 0.03621729266047551, b
-0.9616142500882602, 0.33498547033956205, b
-0.7711861791281858, 0.0016443105419407429, b
-0.7487443237415062, 0.3834760549405741, b
-0.7625001976400257, 0.15873625475417005, b
-0.5628477451673527, 0.14853499035340395, b
-0.712415998320243, 0.07965956591852855, b
-0.9627142339441405, 0.11697455396611932, b
-0.9014644319332878, 0.03189148604402459, b
-0.8710052083885497, 0.31938655625247914, b
-0.8550574035116643, 0.23144588700479324, b
-0.8862229820418659, 0.1473168731824733, b
-0.49445856164276897, 0.1402177972336586, b
-0.758957863686722, 0.27709902756085525, b
-0.8330190280035309, 0.3958927840675023, b
-0.6707750843711311, 0.3536538420291514, b
-0.6787732937533022, 0.24418496804043285, b
-0.8268101560716146, 0.06435166277379765, b
-0.9661766599092575, 0.22366033742634003, b
-0.5268032807566211, 0.23631471493824377, b


==> img/community_2_86_edge.csv <==
0.18393635992635807, 0.5115027940770653, 0.11802104487561058, 0.8015566909968849, a
0.18393635992635807, 0.5115027940770653, -0.05242456764142068, 0.738472533348237, a
0.18393635992635807, 0.5115027940770653, -0.0621736341479612, 0.9017837112581961, a
0.18393635992635807, 0.5115027940770653, 0.3126643406978182, 0.8329794462247196, a
0.18393635992635807, 0.5115027940770653, 0.21169414871035208, 0.9734286394952311, a
0.18393635992635807, 0.5115027940770653, 0.12309537410089395, 0.9972845840402164, a
0.18393635992635807, 0.5115027940770653, -0.026519113341822834, 0.5701276385104828, a
0.18393635992635807, 0.5115027940770653, 0.2709397481471316, 0.905535659312781, a
0.18393635992635807, 0.5115027940770653, 0.22514862666380725, 0.7756451574007707, a
0.18393635992635807, 0.5115027940770653, 0.02654512970867039, 0.5239588700705406, a
0.18393635992635807, 0.5115027940770653, -0.007172679345227798, 0.9777235736152581, a
0.18393635992635807, 0.5115027940770653, 0.01473044384213347, 0.8301861447089771, a
0.18393635992635807, 0.5115027940770653, 0.18642419425974635, 0.6930010874368618, a
0.18393635992635807, 0.5115027940770653, 0.16170225377055128, 0.8873457912970193, a
0.18393635992635807, 0.5115027940770653, 0.056815741438963924, 0.7203969907085226, a
0.18393635992635807, 0.5115027940770653, 0.3018492124963754, 0.7278434184300865, a
0.18393635992635807, 0.5115027940770653, -0.09896099582934326, 0.8203534075418669, a
0.18393635992635807, 0.5115027940770653, 0.10792548984842404, 0.5384217303211527, a
0.18393635992635807, 0.5115027940770653, 0.0350774823180304, -0.5677787383424878, a
0.05362467446570177, 0.9434597124170628, 0.11802104487561058, 0.8015566909968849, a
0.05362467446570177, 0.9434597124170628, -0.05242456764142068, 0.738472533348237, a
0.05362467446570177, 0.9434597124170628, -0.0621736341479612, 0.9017837112581961, a
0.05362467446570177, 0.9434597124170628, 0.3126643406978182, 0.8329794462247196, a
0.05362467446570177, 0.9434597124170628, 0.21169414871035208, 0.9734286394952311, a
0.05362467446570177, 0.9434597124170628, 0.12309537410089395, 0.9972845840402164, a
0.05362467446570177, 0.9434597124170628, -0.026519113341822834, 0.5701276385104828, a
0.05362467446570177, 0.9434597124170628, 0.2709397481471316, 0.905535659312781, a
0.05362467446570177, 0.9434597124170628, 0.22514862666380725, 0.7756451574007707, a
0.05362467446570177, 0.9434597124170628, 0.02654512970867039, 0.5239588700705406, a
0.05362467446570177, 0.9434597124170628, -0.007172679345227798, 0.9777235736152581, a
0.05362467446570177, 0.9434597124170628, 0.01473044384213347, 0.8301861447089771, a
0.05362467446570177, 0.9434597124170628, 0.18642419425974635, 0.6930010874368618, a
0.05362467446570177, 0.9434597124170628, 0.16170225377055128, 0.8873457912970193, a
0.05362467446570177, 0.9434597124170628, 0.056815741438963924, 0.7203969907085226, a
0.05362467446570177, 0.9434597124170628, 0.3018492124963754, 0.7278434184300865, a
0.05362467446570177, 0.9434597124170628, -0.09896099582934326, 0.8203534075418669, a
0.05362467446570177, 0.9434597124170628, 0.10792548984842404, 0.5384217303211527, a
0.11802104487561058, 0.8015566909968849, -0.05242456764142068, 0.738472533348237, a
0.11802104487561058, 0.8015566909968849, -0.0621736341479612, 0.9017837112581961, a
0.11802104487561058, 0.8015566909968849, 0.3126643406978182, 0.8329794462247196, a
0.11802104487561058, 0.8015566909968849, 0.21169414871035208, 0.9734286394952311, a
0.11802104487561058, 0.8015566909968849, 0.12309537410089395, 0.9972845840402164, a
0.11802104487561058, 0.8015566909968849, -0.026519113341822834, 0.5701276385104828, a
0.11802104487561058, 0.8015566909968849, 0.2709397481471316, 0.905535659312781, a
0.11802104487561058, 0.8015566909968849, 0.22514862666380725, 0.7756451574007707, a
0.11802104487561058, 0.8015566909968849, 0.02654512970867039, 0.5239588700705406, a
0.11802104487561058, 0.8015566909968849, -0.007172679345227798, 0.9777235736152581, a
0.11802104487561058, 0.8015566909968849, 0.01473044384213347, 0.8301861447089771, a
0.11802104487561058, 0.8015566909968849, 0.18642419425974635, 0.6930010874368618, a
0.11802104487561058, 0.8015566909968849, 0.16170225377055128, 0.8873457912970193, a
0.11802104487561058, 0.8015566909968849, 0.056815741438963924, 0.7203969907085226, a
0.11802104487561058, 0.8015566909968849, 0.3018492124963754, 0.7278434184300865, a
0.11802104487561058, 0.8015566909968849, -0.09896099582934326, 0.8203534075418669, a
0.11802104487561058, 0.8015566909968849, 0.10792548984842404, 0.5384217303211527, a
-0.05242456764142068, 0.738472533348237, -0.0621736341479612, 0.9017837112581961, a
-0.05242456764142068, 0.738472533348237, 0.3126643406978182, 0.8329794462247196, a
-0.05242456764142068, 0.738472533348237, 0.21169414871035208, 0.9734286394952311, a
-0.05242456764142068, 0.738472533348237, 0.12309537410089395, 0.9972845840402164, a
-0.05242456764142068, 0.738472533348237, -0.026519113341822834, 0.5701276385104828, a
-0.05242456764142068, 0.738472533348237, 0.2709397481471316, 0.905535659312781, a
-0.05242456764142068, 0.738472533348237, 0.22514862666380725, 0.7756451574007707, a
-0.05242456764142068, 0.738472533348237, 0.02654512970867039, 0.5239588700705406, a
-0.05242456764142068, 0.738472533348237, -0.007172679345227798, 0.9777235736152581, a
-0.05242456764142068, 0.738472533348237, 0.01473044384213347, 0.8301861447089771, a
-0.05242456764142068, 0.738472533348237, 0.18642419425974635, 0.6930010874368618, a
-0.05242456764142068, 0.738472533348237, 0.16170225377055128, 0.8873457912970193, a
-0.05242456764142068, 0.738472533348237, 0.056815741438963924, 0.7203969907085226, a
-0.05242456764142068, 0.738472533348237, 0.3018492124963754, 0.7278434184300865, a
-0.05242456764142068, 0.738472533348237, -0.09896099582934326, 0.8203534075418669, a
-0.05242456764142068, 0.738472533348237, 0.10792548984842404, 0.5384217303211527, a
-0.0621736341479612, 0.9017837112581961, 0.3126643406978182, 0.8329794462247196, a
-0.0621736341479612, 0.9017837112581961, 0.21169414871035208, 0.9734286394952311, a
-0.0621736341479612, 0.9017837112581961, 0.12309537410089395, 0.9972845840402164, a
-0.0621736341479612, 0.9017837112581961, -0.026519113341822834, 0.5701276385104828, a
-0.0621736341479612, 0.9017837112581961, 0.2709397481471316, 0.905535659312781, a
-0.0621736341479612, 0.9017837112581961, 0.22514862666380725, 0.7756451574007707, a
-0.0621736341479612, 0.9017837112581961, 0.02654512970867039, 0.5239588700705406, a
-0.0621736341479612, 0.9017837112581961, -0.007172679345227798, 0.9777235736152581, a
-0.0621736341479612, 0.9017837112581961, 0.01473044384213347, 0.8301861447089771, a
-0.0621736341479612, 0.9017837112581961, 0.18642419425974635, 0.6930010874368618, a
-0.0621736341479612, 0.9017837112581961, 0.16170225377055128, 0.8873457912970193, a
-0.0621736341479612, 0.9017837112581961, 0.056815741438963924, 0.7203969907085226, a
-0.0621736341479612, 0.9017837112581961, 0.3018492124963754, 0.7278434184300865, a
-0.0621736341479612, 0.9017837112581961, -0.09896099582934326, 0.8203534075418669, a
-0.0621736341479612, 0.9017837112581961, 0.10792548984842404, 0.5384217303211527, a
0.3126643406978182, 0.8329794462247196, 0.21169414871035208, 0.9734286394952311, a
0.3126643406978182, 0.8329794462247196, 0.12309537410089395, 0.9972845840402164, a
0.3126643406978182, 0.8329794462247196, -0.026519113341822834, 0.5701276385104828, a
0.3126643406978182, 0.8329794462247196, 0.2709397481471316, 0.905535659312781, a
0.3126643406978182, 0.8329794462247196, 0.22514862666380725, 0.7756451574007707, a
0.3126643406978182, 0.8329794462247196, 0.02654512970867039, 0.5239588700705406, a
0.3126643406978182, 0.8329794462247196, -0.007172679345227798, 0.9777235736152581, a
0.3126643406978182, 0.8329794462247196, 0.01473044384213347, 0.8301861447089771, a
0.3126643406978182, 0.8329794462247196, 0.18642419425974635, 0.6930010874368618, a
0.3126643406978182, 0.8329794462247196, 0.16170225377055128, 0.8873457912970193, a
0.3126643406978182, 0.8329794462247196, 0.056815741438963924, 0.7203969907085226, a
0.3126643406978182, 0.8329794462247196, 0.3018492124963754, 0.7278434184300865, a
0.3126643406978182, 0.8329794462247196, -0.09896099582934326, 0.8203534075418669, a
0.3126643406978182, 0.8329794462247196, 0.10792548984842404, 0.5384217303211527, a
0.21169414871035208, 0.9734286394952311, 0.12309537410089395, 0.9972845840402164, a
0.21169414871035208, 0.9734286394952311, -0.026519113341822834, 0.5701276385104828, a
0.21169414871035208, 0.9734286394952311, 0.2709397481471316, 0.905535659312781, a
0.21169414871035208, 0.9734286394952311, 0.22514862666380725, 0.7756451574007707, a
0.21169414871035208, 0.9734286394952311, 0.02654512970867039, 0.5239588700705406, a
0.21169414871035208, 0.9734286394952311, -0.007172679345227798, 0.9777235736152581, a
0.21169414871035208, 0.9734286394952311, 0.01473044384213347, 0.8301861447089771, a
0.21169414871035208, 0.9734286394952311, 0.18642419425974635, 0.6930010874368618, a
0.21169414871035208, 0.9734286394952311, 0.16170225377055128, 0.8873457912970193, a
0.21169414871035208, 0.9734286394952311, 0.056815741438963924, 0.7203969907085226, a
0.21169414871035208, 0.9734286394952311, 0.3018492124963754, 0.7278434184300865, a
0.21169414871035208, 0.9734286394952311, -0.09896099582934326, 0.8203534075418669, a
0.21169414871035208, 0.9734286394952311, 0.10792548984842404, 0.5384217303211527, a
0.12309537410089395, 0.9972845840402164, -0.026519113341822834, 0.5701276385104828, a
0.12309537410089395, 0.9972845840402164, 0.2709397481471316, 0.905535659312781, a
0.12309537410089395, 0.9972845840402164, 0.22514862666380725, 0.7756451574007707, a
0.12309537410089395, 0.9972845840402164, 0.02654512970867039, 0.5239588700705406, a
0.12309537410089395, 0.9972845840402164, -0.007172679345227798, 0.9777235736152581, a
0.12309537410089395, 0.9972845840402164, 0.01473044384213347, 0.8301861447089771, a
0.12309537410089395, 0.9972845840402164, 0.18642419425974635, 0.6930010874368618, a
0.12309537410089395, 0.9972845840402164, 0.16170225377055128, 0.8873457912970193, a
0.12309537410089395, 0.9972845840402164, 0.056815741438963924, 0.7203969907085226, a
0.12309537410089395, 0.9972845840402164, 0.3018492124963754, 0.7278434184300865, a
0.12309537410089395, 0.9972845840402164, -0.09896099582934326, 0.8203534075418669, a
0.12309537410089395, 0.9972845840402164, 0.10792548984842404, 0.5384217303211527, a
-0.026519113341822834, 0.5701276385104828, 0.2709397481471316, 0.905535659312781, a
-0.026519113341822834, 0.5701276385104828, 0.22514862666380725, 0.7756451574007707, a
-0.026519113341822834, 0.5701276385104828, 0.02654512970867039, 0.5239588700705406, a
-0.026519113341822834, 0.5701276385104828, -0.007172679345227798, 0.9777235736152581, a
-0.026519113341822834, 0.5701276385104828, 0.01473044384213347, 0.8301861447089771, a
-0.026519113341822834, 0.5701276385104828, 0.18642419425974635, 0.6930010874368618, a
-0.026519113341822834, 0.5701276385104828, 0.16170225377055128, 0.8873457912970193, a
-0.026519113341822834, 0.5701276385104828, 0.056815741438963924, 0.7203969907085226, a
-0.026519113341822834, 0.5701276385104828, 0.3018492124963754, 0.7278434184300865, a
-0.026519113341822834, 0.5701276385104828, -0.09896099582934326, 0.8203534075418669, a
-0.026519113341822834, 0.5701276385104828, 0.10792548984842404, 0.5384217303211527, a
-0.026519113341822834, 0.5701276385104828, -0.11131343917029096, -0.5092879831675603, b
0.2709397481471316, 0.905535659312781, 0.22514862666380725, 0.7756451574007707, a
0.2709397481471316, 0.905535659312781, 0.02654512970867039, 0.5239588700705406, a
0.2709397481471316, 0.905535659312781, -0.007172679345227798, 0.9777235736152581, a
0.2709397481471316, 0.905535659312781, 0.01473044384213347, 0.8301861447089771, a
0.2709397481471316, 0.905535659312781, 0.18642419425974635, 0.6930010874368618, a
0.2709397481471316, 0.905535659312781, 0.16170225377055128, 0.8873457912970193, a
0.2709397481471316, 0.905535659312781, 0.056815741438963924, 0.7203969907085226, a
0.2709397481471316, 0.905535659312781, 0.3018492124963754, 0.7278434184300865, a
0.2709397481471316, 0.905535659312781, -0.09896099582934326, 0.8203534075418669, a
0.2709397481471316, 0.905535659312781, 0.10792548984842404, 0.5384217303211527, a
0.22514862666380725, 0.7756451574007707, 0.02654512970867039, 0.5239588700705406, a
0.22514862666380725, 0.7756451574007707, -0.007172679345227798, 0.9777235736152581, a
0.22514862666380725, 0.7756451574007707, 0.01473044384213347, 0.8301861447089771, a
0.22514862666380725, 0.7756451574007707, 0.18642419425974635, 0.6930010874368618, a
0.22514862666380725, 0.7756451574007707, 0.16170225377055128, 0.8873457912970193, a
0.22514862666380725, 0.7756451574007707, 0.056815741438963924, 0.7203969907085226, a
0.22514862666380725, 0.7756451574007707, 0.3018492124963754, 0.7278434184300865, a
0.22514862666380725, 0.7756451574007707, -0.09896099582934326, 0.8203534075418669, a
0.22514862666380725, 0.7756451574007707, 0.10792548984842404, 0.5384217303211527, a
0.02654512970867039, 0.5239588700705406, -0.007172679345227798, 0.9777235736152581, a
0.02654512970867039, 0.5239588700705406, 0.01473044384213347, 0.8301861447089771, a
0.02654512970867039, 0.5239588700705406, 0.18642419425974635, 0.6930010874368618, a
0.02654512970867039, 0.5239588700705406, 0.16170225377055128, 0.8873457912970193, a
0.02654512970867039, 0.5239588700705406, 0.056815741438963924, 0.7203969907085226, a
0.02654512970867039, 0.5239588700705406, 0.3018492124963754, 0.7278434184300865, a
0.02654512970867039, 0.5239588700705406, -0.09896099582934326, 0.8203534075418669, a
0.02654512970867039, 0.5239588700705406, 0.10792548984842404, 0.5384217303211527, a
0.02654512970867039, 0.5239588700705406, -0.1787909593658743, -0.5433355377097911, b
-0.007172679345227798, 0.9777235736152581, 0.01473044384213347, 0.8301861447089771, a
-0.007172679345227798, 0.9777235736152581, 0.18642419425974635, 0.6930010874368618, a
-0.007172679345227798, 0.9777235736152581, 0.16170225377055128, 0.8873457912970193, a
-0.007172679345227798, 0.9777235736152581, 0.056815741438963924, 0.7203969907085226, a
-0.007172679345227798, 0.9777235736152581, 0.3018492124963754, 0.7278434184300865, a
-0.007172679345227798, 0.9777235736152581, -0.09896099582934326, 0.8203534075418669, a
-0.007172679345227798, 0.9777235736152581, 0.10792548984842404, 0.5384217303211527, a
0.01473044384213347, 0.8301861447089771, 0.18642419425974635, 0.6930010874368618, a
0.01473044384213347, 0.8301861447089771, 0.16170225377055128, 0.8873457912970193, a
0.01473044384213347, 0.8301861447089771, 0.056815741438963924, 0.7203969907085226, a
0.01473044384213347, 0.8301861447089771, 0.3018492124963754, 0.7278434184300865, a
0.01473044384213347, 0.8301861447089771, -0.09896099582934326, 0.8203534075418669, a
0.01473044384213347, 0.8301861447089771, 0.10792548984842404, 0.5384217303211527, a
0.18642419425974635, 0.6930010874368618, 0.16170225377055128, 0.8873457912970193, a
0.18642419425974635, 0.6930010874368618, 0.056815741438963924, 0.7203969907085226, a
0.18642419425974635, 0.6930010874368618, 0.3018492124963754, 0.7278434184300865, a
0.18642419425974635, 0.6930010874368618, -0.09896099582934326, 0.8203534075418669, a
0.18642419425974635, 0.6930010874368618, 0.10792548984842404, 0.5384217303211527, a
0.16170225377055128, 0.8873457912970193, 0.056815741438963924, 0.7203969907085226, a
0.16170225377055128, 0.8873457912970193, 0.3018492124963754, 0.7278434184300865, a
0.16170225377055128, 0.8873457912970193, -0.09896099582934326, 0.8203534075418669, a
0.16170225377055128, 0.8873457912970193, 0.10792548984842404, 0.5384217303211527, a
0.056815741438963924, 0.7203969907085226, 0.3018492124963754, 0.7278434184300865, a
0.056815741438963924, 0.7203969907085226, -0.09896099582934326, 0.8203534075418669, a
0.056815741438963924, 0.7203969907085226, 0.10792548984842404, 0.5384217303211527, a
0.3018492124963754, 0.7278434184300865, -0.09896099582934326, 0.8203534075418669, a
0.3018492124963754, 0.7278434184300865, 0.10792548984842404, 0.5384217303211527, a
-0.09896099582934326, 0.8203534075418669, 0.10792548984842404, 0.5384217303211527, a
0.10792548984842404, 0.5384217303211527, -0.03568909692284793, -0.5339777771200603, a
-0.03568909692284793, -0.5339777771200603, -0.08326904320064148, -0.8377057978488206, a
-0.03568909692284793, -0.5339777771200603, -0.2029278262929102, -0.7979141292596224, a
-0.03568909692284793, -0.5339777771200603, -0.3122437836584272, -0.7981115235189431, a
-0.03568909692284793, -0.5339777771200603, -0.2885551470495781, -0.8822899850608451, a
-0.03568909692284793, -0.5339777771200603, 0.0013339495186537288, -0.7992297706468736, a
-0.03568909692284793, -0.5339777771200603, -0.07426144565147184, -0.952540677419166, a
-0.03568909692284793, -0.5339777771200603, -0.1673998117343811, -0.8940152288500706, a
-0.03568909692284793, -0.5339777771200603, 0.04471962287352087, -0.9058851592877984, a
-0.03568909692284793, -0.5339777771200603, -0.06716981715999307, -0.7176899265882986, a
-0.03568909692284793, -0.5339777771200603, -0.17789857596216688, -0.7030473286075589, a
-0.03568909692284793, -0.5339777771200603, -0.14443459020265165, -1.0, a
-0.03568909692284793, -0.5339777771200603, 0.002628026767327364, -0.97978532473428, a
-0.03568909692284793, -0.5339777771200603, -0.11131343917029096, -0.5092879831675603, a
-0.03568909692284793, -0.5339777771200603, 0.06928767516852906, -0.7408784448654258, a
-0.03568909692284793, -0.5339777771200603, -0.236475440027081, -0.9565521891373073, a
-0.03568909692284793, -0.5339777771200603, -0.2784782903006103, -0.7119130952531925, a
-0.03568909692284793, -0.5339777771200603, 0.09799471740610653, -0.8390689637938384, a
-0.03568909692284793, -0.5339777771200603, 0.0350774823180304, -0.5677787383424878, a
-0.1787909593658743, -0.5433355377097911, -0.08326904320064148, -0.8377057978488206, a
-0.1787909593658743, -0.5433355377097911, -0.2029278262929102, -0.7979141292596224, a
-0.1787909593658743, -0.5433355377097911, -0.3122437836584272, -0.7981115235189431, a
-0.1787909593658743, -0.5433355377097911, -0.2885551470495781, -0.8822899850608451, a
-0.1787909593658743, -0.5433355377097911, 0.0013339495186537288, -0.7992297706468736, a
-0.1787909593658743, -0.5433355377097911, -0.07426144565147184, -0.952540677419166, a
-0.1787909593658743, -0.5433355377097911, -0.1673998117343811, -0.8940152288500706, a
-0.1787909593658743, -0.5433355377097911, 0.04471962287352087, -0.9058851592877984, a
-0.1787909593658743, -0.5433355377097911, -0.06716981715999307, -0.7176899265882986, a
-0.1787909593658743, -0.5433355377097911, -0.17789857596216688, -0.7030473286075589, a
-0.1787909593658743, -0.5433355377097911, -0.14443459020265165, -1.0, a
-0.1787909593658743, -0.5433355377097911, 0.002628026767327364, -0.97978532473428, a
-0.1787909593658743, -0.5433355377097911, -0.11131343917029096, -0.5092879831675603, a
-0.1787909593658743, -0.5433355377097911, 0.06928767516852906, -0.7408784448654258, a
-0.1787909593658743, -0.5433355377097911, -0.236475440027081, -0.9565521891373073, a
-0.1787909593658743, -0.5433355377097911, -0.2784782903006103, -0.7119130952531925, a
-0.1787909593658743, -0.5433355377097911, 0.09799471740610653, -0.8390689637938384, a
-0.1787909593658743, -0.5433355377097911, 0.0350774823180304, -0.5677787383424878, a
-0.08326904320064148, -0.8377057978488206, -0.2029278262929102, -0.7979141292596224, a
-0.08326904320064148, -0.8377057978488206, -0.3122437836584272, -0.7981115235189431, a
-0.08326904320064148, -0.8377057978488206, -0.2885551470495781, -0.8822899850608451, a
-0.08326904320064148, -0.8377057978488206, 0.0013339495186537288, -0.7992297706468736, a
-0.08326904320064148, -0.8377057978488206, -0.07426144565147184, -0.952540677419166, a
-0.08326904320064148, -0.8377057978488206, -0.1673998117343811, -0.8940152288500706, a
-0.08326904320064148, -0.8377057978488206, 0.04471962287352087, -0.9058851592877984, a
-0.08326904320064148, -0.8377057978488206, -0.06716981715999307, -0.7176899265882986, a
-0.08326904320064148, -0.8377057978488206, -0.17789857596216688, -0.7030473286075589, a
-0.08326904320064148, -0.8377057978488206, -0.14443459020265165, -1.0, a
-0.08326904320064148, -0.8377057978488206, 0.002628026767327364, -0.97978532473428, a
-0.08326904320064148, -0.8377057978488206, -0.11131343917029096, -0.5092879831675603, a
-0.08326904320064148, -0.8377057978488206, 0.06928767516852906, -0.7408784448654258, a
-0.08326904320064148, -0.8377057978488206, -0.236475440027081, -0.9565521891373073, a
-0.08326904320064148, -0.8377057978488206, -0.2784782903006103, -0.7119130952531925, a
-0.08326904320064148, -0.8377057978488206, 0.09799471740610653, -0.8390689637938384, a
-0.08326904320064148, -0.8377057978488206, 0.0350774823180304, -0.5677787383424878, a
-0.2029278262929102, -0.7979141292596224, -0.3122437836584272, -0.7981115235189431, a
-0.2029278262929102, -0.7979141292596224, -0.2885551470495781, -0.8822899850608451, a
-0.2029278262929102, -0.7979141292596224, 0.0013339495186537288, -0.7992297706468736, a
-0.2029278262929102, -0.7979141292596224, -0.07426144565147184, -0.952540677419166, a
-0.2029278262929102, -0.7979141292596224, -0.1673998117343811, -0.8940152288500706, a
-0.2029278262929102, -0.7979141292596224, 0.04471962287352087, -0.9058851592877984, a
-0.2029278262929102, -0.7979141292596224, -0.06716981715999307, -0.7176899265882986, a
-0.2029278262929102, -0.7979141292596224, -0.17789857596216688, -0.7030473286075589, a
-0.2029278262929102, -0.7979141292596224, -0.14443459020265165, -1.0, a
-0.2029278262929102, -0.7979141292596224, 0.002628026767327364, -0.97978532473428, a
-0.2029278262929102, -0.7979141292596224, -0.11131343917029096, -0.5092879831675603, a
-0.2029278262929102, -0.7979141292596224, 0.06928767516852906, -0.7408784448654258, a
-0.2029278262929102, -0.7979141292596224, -0.236475440027081, -0.9565521891373073, a
-0.2029278262929102, -0.7979141292596224, -0.2784782903006103, -0.7119130952531925, a
-0.2029278262929102, -0.7979141292596224, 0.09799471740610653, -0.8390689637938384, a
-0.2029278262929102, -0.7979141292596224, 0.0350774823180304, -0.5677787383424878, a
-0.3122437836584272, -0.7981115235189431, -0.2885551470495781, -0.8822899850608451, a
-0.3122437836584272, -0.7981115235189431, 0.0013339495186537288, -0.7992297706468736, a
-0.3122437836584272, -0.7981115235189431, -0.07426144565147184, -0.952540677419166, a
-0.3122437836584272, -0.7981115235189431, -0.1673998117343811, -0.8940152288500706, a
-0.3122437836584272, -0.7981115235189431, 0.04471962287352087, -0.9058851592877984, a
-0.3122437836584272, -0.7981115235189431, -0.06716981715999307, -0.7176899265882986, a
-0.3122437836584272, -0.7981115235189431, -0.17789857596216688, -0.7030473286075589, a
-0.3122437836584272, -0.7981115235189431, -0.14443459020265165, -1.0, a
-0.3122437836584272, -0.7981115235189431, 0.002628026767327364, -0.97978532473428, a
-0.3122437836584272, -0.7981115235189431, -0.11131343917029096, -0.5092879831675603, a
-0.3122437836584272, -0.7981115235189431, 0.06928767516852906, -0.7408784448654258, a
-0.3122437836584272, -0.7981115235189431, -0.236475440027081, -0.9565521891373073, a
-0.3122437836584272, -0.7981115235189431, -0.2784782903006103, -0.7119130952531925, a
-0.3122437836584272, -0.7981115235189431, 0.09799471740610653, -0.8390689637938384, a
-0.3122437836584272, -0.7981115235189431, 0.0350774823180304, -0.5677787383424878, a
-0.2885551470495781, -0.8822899850608451, 0.0013339495186537288, -0.7992297706468736, a
-0.2885551470495781, -0.8822899850608451, -0.07426144565147184, -0.952540677419166, a
-0.2885551470495781, -0.8822899850608451, -0.1673998117343811, -0.8940152288500706, a
-0.2885551470495781, -0.8822899850608451, 0.04471962287352087, -0.9058851592877984, a
-0.2885551470495781, -0.8822899850608451, -0.06716981715999307, -0.7176899265882986, a
-0.2885551470495781, -0.8822899850608451, -0.17789857596216688, -0.7030473286075589, a
-0.2885551470495781, -0.8822899850608451, -0.14443459020265165, -1.0, a
-0.2885551470495781, -0.8822899850608451, 0.002628026767327364, -0.97978532473428, a
-0.2885551470495781, -0.8822899850608451, -0.11131343917029096, -0.5092879831675603, a
-0.2885551470495781, -0.8822899850608451, 0.06928767516852906, -0.7408784448654258, a
-0.2885551470495781, -0.8822899850608451, -0.236475440027081, -0.9565521891373073, a
-0.2885551470495781, -0.8822899850608451, -0.2784782903006103, -0.7119130952531925, a
-0.2885551470495781, -0.8822899850608451, 0.09799471740610653, -0.8390689637938384, a
-0.2885551470495781, -0.8822899850608451, 0.0350774823180304, -0.5677787383424878, a
0.0013339495186537288, -0.7992297706468736, -0.07426144565147184, -0.952540677419166, a
0.0013339495186537288, -0.7992297706468736, -0.1673998117343811, -0.8940152288500706, a
0.0013339495186537288, -0.7992297706468736, 0.04471962287352087, -0.9058851592877984, a
0.0013339495186537288, -0.7992297706468736, -0.06716981715999307, -0.7176899265882986, a
0.0013339495186537288, -0.7992297706468736, -0.17789857596216688, -0.7030473286075589, a
0.0013339495186537288, -0.7992297706468736, -0.14443459020265165, -1.0, a
0.0013339495186537288, -0.7992297706468736, 0.002628026767327364, -0.97978532473428, a
0.0013339495186537288, -0.7992297706468736, -0.11131343917029096, -0.5092879831675603, a
0.0013339495186537288, -0.7992297706468736, 0.06928767516852906, -0.7408784448654258, a
0.0013339495186537288, -0.7992297706468736, -0.236475440027081, -0.9565521891373073, a
0.0013339495186537288, -0.7992297706468736, -0.2784782903006103, -0.7119130952531925, a
0.0013339495186537288, -0.7992297706468736, 0.09799471740610653, -0.8390689637938384, a
0.0013339495186537288, -0.7992297706468736, 0.0350774823180304, -0.5677787383424878, a
-0.07426144565147184, -0.952540677419166, -0.1673998117343811, -0.8940152288500706, a
-0.07426144565147184, -0.952540677419166, 0.04471962287352087, -0.9058851592877984, a
-0.07426144565147184, -0.952540677419166, -0.06716981715999307, -0.7176899265882986, a
-0.07426144565147184, -0.952540677419166, -0.17789857596216688, -0.7030473286075589, a
-0.07426144565147184, -0.952540677419166, -0.14443459020265165, -1.0, a
-0.07426144565147184, -0.952540677419166, 0.002628026767327364, -0.97978532473428, a
-0.07426144565147184, -0.952540677419166, -0.11131343917029096, -0.5092879831675603, a
-0.07426144565147184, -0.952540677419166, 0.06928767516852906, -0.7408784448654258, a
-0.07426144565147184, -0.952540677419166, -0.236475440027081, -0.9565521891373073, a
-0.07426144565147184, -0.952540677419166, -0.2784782903006103, -0.7119130952531925, a
-0.07426144565147184, -0.952540677419166, 0.09799471740610653, -0.8390689637938384, a
-0.07426144565147184, -0.952540677419166, 0.0350774823180304, -0.5677787383424878, a
-0.1673998117343811, -0.8940152288500706, 0.04471962287352087, -0.9058851592877984, a
-0.1673998117343811, -0.8940152288500706, -0.06716981715999307, -0.7176899265882986, a
-0.1673998117343811, -0.8940152288500706, -0.17789857596216688, -0.7030473286075589, a
-0.1673998117343811, -0.8940152288500706, -0.14443459020265165, -1.0, a
-0.1673998117343811, -0.8940152288500706, 0.002628026767327364, -0.97978532473428, a
-0.1673998117343811, -0.8940152288500706, -0.11131343917029096, -0.5092879831675603, a
-0.1673998117343811, -0.8940152288500706, 0.06928767516852906, -0.7408784448654258, a
-0.1673998117343811, -0.8940152288500706, -0.236475440027081, -0.9565521891373073, a
-0.1673998117343811, -0.8940152288500706, -0.2784782903006103, -0.7119130952531925, a
-0.1673998117343811, -0.8940152288500706, 0.09799471740610653, -0.8390689637938384, a
-0.1673998117343811, -0.8940152288500706, 0.0350774823180304, -0.5677787383424878, a
0.04471962287352087, -0.9058851592877984, -0.06716981715999307, -0.7176899265882986, a
0.04471962287352087, -0.9058851592877984, -0.17789857596216688, -0.7030473286075589, a
0.04471962287352087, -0.9058851592877984, -0.14443459020265165, -1.0, a
0.04471962287352087, -0.9058851592877984, 0.002628026767327364, -0.97978532473428, a
0.04471962287352087, -0.9058851592877984, -0.11131343917029096, -0.5092879831675603, a
0.04471962287352087, -0.9058851592877984, 0.06928767516852906, -0.7408784448654258, a
0.04471962287352087, -0.9058851592877984, -0.236475440027081, -0.9565521891373073, a
0.04471962287352087, -0.9058851592877984, -0.2784782903006103, -0.7119130952531925, a
0.04471962287352087, -0.9058851592877984, 0.09799471740610653, -0.8390689637938384, a
0.04471962287352087, -0.9058851592877984, 0.0350774823180304, -0.5677787383424878, a
-0.06716981715999307, -0.7176899265882986, -0.17789857596216688, -0.7030473286075589, a
-0.06716981715999307, -0.7176899265882986, -0.14443459020265165, -1.0, a
-0.06716981715999307, -0.7176899265882986, 0.002628026767327364, -0.97978532473428, a
-0.06716981715999307, -0.7176899265882986, -0.11131343917029096, -0.5092879831675603, a
-0.06716981715999307, -0.7176899265882986, 0.06928767516852906, -0.7408784448654258, a
-0.06716981715999307, -0.7176899265882986, -0.236475440027081, -0.9565521891373073, a
-0.06716981715999307, -0.7176899265882986, -0.2784782903006103, -0.7119130952531925, a
-0.06716981715999307, -0.7176899265882986, 0.09799471740610653, -0.8390689637938384, a
-0.06716981715999307, -0.7176899265882986, 0.0350774823180304, -0.5677787383424878, a
-0.17789857596216688, -0.7030473286075589, -0.14443459020265165, -1.0, a
-0.17789857596216688, -0.7030473286075589, 0.002628026767327364, -0.97978532473428, a
-0.17789857596216688, -0.7030473286075589, -0.11131343917029096, -0.5092879831675603, a
-0.17789857596216688, -0.7030473286075589, 0.06928767516852906, -0.7408784448654258, a
-0.17789857596216688, -0.7030473286075589, -0.236475440027081, -0.9565521891373073, a
-0.17789857596216688, -0.7030473286075589, -0.2784782903006103, -0.7119130952531925, a
-0.17789857596216688, -0.7030473286075589, 0.09799471740610653, -0.8390689637938384, a
-0.17789857596216688, -0.7030473286075589, 0.0350774823180304, -0.5677787383424878, a
-0.14443459020265165, -1.0, 0.002628026767327364, -0.97978532473428, a
-0.14443459020265165, -1.0, -0.11131343917029096, -0.5092879831675603, a
-0.14443459020265165, -1.0, 0.06928767516852906, -0.7408784448654258, a
-0.14443459020265165, -1.0, -0.236475440027081, -0.9565521891373073, a
-0.14443459020265165, -1.0, -0.2784782903006103, -0.7119130952531925, a
-0.14443459020265165, -1.0, 0.09799471740610653, -0.8390689637938384, a
-0.14443459020265165, -1.0, 0.0350774823180304, -0.5677787383424878, a
0.002628026767327364, -0.97978532473428, -0.11131343917029096, -0.5092879831675603, a
0.002628026767327364, -0.97978532473428, 0.06928767516852906, -0.7408784448654258, a
0.002628026767327364, -0.97978532473428, -0.236475440027081, -0.9565521891373073, a
0.002628026767327364, -0.97978532473428, -0.2784782903006103, -0.7119130952531925, a
0.002628026767327364, -0.97978532473428, 0.09799471740610653, -0.8390689637938384, a
0.002628026767327364, -0.97978532473428, 0.0350774823180304, -0.5677787383424878, a
-0.11131343917029096, -0.5092879831675603, 0.06928767516852906, -0.7408784448654258, a
-0.11131343917029096, -0.5092879831675603, -0.236475440027081, -0.9565521891373073, a
-0.11131343917029096, -0.5092879831675603, -0.2784782903006103, -0.7119130952531925, a
-0.11131343917029096, -0.5092879831675603, 0.09799471740610653, -0.8390689637938384, a
-0.11131343917029096, -0.5092879831675603, 0.0350774823180304, -0.5677787383424878, a
0.06928767516852906, -0.7408784448654258, -0.236475440027081, -0.9565521891373073, a
0.06928767516852906, -0.7408784448654258, -0.2784782903006103, -0.7119130952531925, a
0.06928767516852906, -0.7408784448654258, 0.09799471740610653, -0.8390689637938384, a
0.06928767516852906, -0.7408784448654258, 0.0350774823180304, -0.5677787383424878, a
-0.236475440027081, -0.9565521891373073, -0.2784782903006103, -0.7119130952531925, a
-0.236475440027081, -0.9565521891373073, 0.09799471740610653, -0.8390689637938384, a
-0.236475440027081, -0.9565521891373073, 0.0350774823180304, -0.5677787383424878, a
-0.2784782903006103, -0.7119130952531925, 0.09799471740610653, -0.8390689637938384, a
-0.2784782903006103, -0.7119130952531925, 0.0350774823180304, -0.5677787383424878, a
0.09799471740610653, -0.8390689637938384, 0.0350774823180304, -0.5677787383424878, a


==> img/community_2_86_node.csv <==
0.18393635992635807, 0.5115027940770653, a
0.05362467446570177, 0.9434597124170628, a
0.11802104487561058, 0.8015566909968849, a
-0.05242456764142068, 0.738472533348237, a
-0.0621736341479612, 0.9017837112581961, a
0.3126643406978182, 0.8329794462247196, a
0.21169414871035208, 0.9734286394952311, a
0.12309537410089395, 0.9972845840402164, a
-0.026519113341822834, 0.5701276385104828, a
0.2709397481471316, 0.905535659312781, a
0.22514862666380725, 0.7756451574007707, a
0.02654512970867039, 0.5239588700705406, a
-0.007172679345227798, 0.9777235736152581, a
0.01473044384213347, 0.8301861447089771, a
0.18642419425974635, 0.6930010874368618, a
0.16170225377055128, 0.8873457912970193, a
0.056815741438963924, 0.7203969907085226, a
0.3018492124963754, 0.7278434184300865, a
-0.09896099582934326, 0.8203534075418669, a
0.10792548984842404, 0.5384217303211527, a
-0.03568909692284793, -0.5339777771200603, b
-0.1787909593658743, -0.5433355377097911, b
-0.08326904320064148, -0.8377057978488206, b
-0.2029278262929102, -0.7979141292596224, b
-0.3122437836584272, -0.7981115235189431, b
-0.2885551470495781, -0.8822899850608451, b
0.0013339495186537288, -0.7992297706468736, b
-0.07426144565147184, -0.952540677419166, b
-0.1673998117343811, -0.8940152288500706, b
0.04471962287352087, -0.9058851592877984, b
-0.06716981715999307, -0.7176899265882986, b
-0.17789857596216688, -0.7030473286075589, b
-0.14443459020265165, -1.0, b
0.002628026767327364, -0.97978532473428, b
-0.11131343917029096, -0.5092879831675603, b
0.06928767516852906, -0.7408784448654258, b
-0.236475440027081, -0.9565521891373073, b
-0.2784782903006103, -0.7119130952531925, b
0.09799471740610653, -0.8390689637938384, b
0.0350774823180304, -0.5677787383424878, b


==> img/community_2_92_edge.csv <==
-0.43055059802974976, -0.3678683015871383, -0.6765296315186745, -0.6704543683708818, a
-0.43055059802974976, -0.3678683015871383, -0.8338244449727776, -0.35623265534977316, a
-0.43055059802974976, -0.3678683015871383, -0.51881961954716, -0.36473587217350206, a
-0.43055059802974976, -0.3678683015871383, -0.5884399149124644, -0.5838865193080985, a
-0.43055059802974976, -0.3678683015871383, -0.8259003743598017, -0.4955090374414351, a
-0.43055059802974976, -0.3678683015871383, -0.7556051621639107, -0.5926801508783328, a
-0.43055059802974976, -0.3678683015871383, -0.9418641843631028, -0.6089215284566905, a
-0.43055059802974976, -0.3678683015871383, -0.6767131689519599, -0.4944757361143205, a
-0.43055059802974976, -0.3678683015871383, -0.915527150107598, -0.418339208430766, a
-0.43055059802974976, -0.3678683015871383, -0.8038884947141154, -0.757561426681861, a
-0.43055059802974976, -0.3678683015871383, -0.7406610390124361, -0.3943236764216432, a
-0.43055059802974976, -0.3678683015871383, -0.6146025283083354, -0.7670424372300566, a
-0.43055059802974976, -0.3678683015871383, -0.5453493782668376, -0.6861898435823501, a
-0.43055059802974976, -0.3678683015871383, -0.7149096410834099, -0.7929398091125857, a
-0.43055059802974976, -0.3678683015871383, -0.4330054688579708, -0.48126046741608297, a
-0.43055059802974976, -0.3678683015871383, -0.9477162133676955, -0.5128213757172193, a
-0.43055059802974976, -0.3678683015871383, -0.8454520094093568, -0.6532953999903498, a
-0.43055059802974976, -0.3678683015871383, -0.5780491903084596, -0.28478496275181664, a
-0.43055059802974976, -0.3678683015871383, 0.5311267866644345, 0.3627667436512258, a
-0.9298474957149054, -0.7392064141740177, -0.6765296315186745, -0.6704543683708818, a
-0.9298474957149054, -0.7392064141740177, -0.8338244449727776, -0.35623265534977316, a
-0.9298474957149054, -0.7392064141740177, -0.51881961954716, -0.36473587217350206, a
-0.9298474957149054, -0.7392064141740177, -0.5884399149124644, -0.5838865193080985, a
-0.9298474957149054, -0.7392064141740177, -0.8259003743598017, -0.4955090374414351, a
-0.9298474957149054, -0.7392064141740177, -0.7556051621639107, -0.5926801508783328, a
-0.9298474957149054, -0.7392064141740177, -0.9418641843631028, -0.6089215284566905, a
-0.9298474957149054, -0.7392064141740177, -0.6767131689519599, -0.4944757361143205, a
-0.9298474957149054, -0.7392064141740177, -0.915527150107598, -0.418339208430766, a
-0.9298474957149054, -0.7392064141740177, -0.8038884947141154, -0.757561426681861, a
-0.9298474957149054, -0.7392064141740177, -0.7406610390124361, -0.3943236764216432, a
-0.9298474957149054, -0.7392064141740177, -0.6146025283083354, -0.7670424372300566, a
-0.9298474957149054, -0.7392064141740177, -0.5453493782668376, -0.6861898435823501, a
-0.9298474957149054, -0.7392064141740177, -0.7149096410834099, -0.7929398091125857, a
-0.9298474957149054, -0.7392064141740177, -0.4330054688579708, -0.48126046741608297, a
-0.9298474957149054, -0.7392064141740177, -0.9477162133676955, -0.5128213757172193, a
-0.9298474957149054, -0.7392064141740177, -0.8454520094093568, -0.6532953999903498, a
-0.9298474957149054, -0.7392064141740177, -0.5780491903084596, -0.28478496275181664, a
-0.6765296315186745, -0.6704543683708818, -0.8338244449727776, -0.35623265534977316, a
-0.6765296315186745, -0.6704543683708818, -0.51881961954716, -0.36473587217350206, a
-0.6765296315186745, -0.6704543683708818, -0.5884399149124644, -0.5838865193080985, a
-0.6765296315186745, -0.6704543683708818, -0.8259003743598017, -0.4955090374414351, a
-0.6765296315186745, -0.6704543683708818, -0.7556051621639107, -0.5926801508783328, a
-0.6765296315186745, -0.6704543683708818, -0.9418641843631028, -0.6089215284566905, a
-0.6765296315186745, -0.6704543683708818, -0.6767131689519599, -0.4944757361143205, a
-0.6765296315186745, -0.6704543683708818, -0.915527150107598, -0.418339208430766, a
-0.6765296315186745, -0.6704543683708818, -0.8038884947141154, -0.757561426681861, a
-0.6765296315186745, -0.6704543683708818, -0.7406610390124361, -0.3943236764216432, a
-0.6765296315186745, -0.6704543683708818, -0.6146025283083354, -0.7670424372300566, a
-0.6765296315186745, -0.6704543683708818, -0.5453493782668376, -0.6861898435823501, a
-0.6765296315186745, -0.6704543683708818, -0.7149096410834099, -0.7929398091125857, a
-0.6765296315186745, -0.6704543683708818, -0.4330054688579708, -0.48126046741608297, a
-0.6765296315186745, -0.6704543683708818, -0.9477162133676955, -0.5128213757172193, a
-0.6765296315186745, -0.6704543683708818, -0.8454520094093568, -0.6532953999903498, a
-0.6765296315186745, -0.6704543683708818, -0.5780491903084596, -0.28478496275181664, a
-0.8338244449727776, -0.35623265534977316, -0.51881961954716, -0.36473587217350206, a
-0.8338244449727776, -0.35623265534977316, -0.5884399149124644, -0.5838865193080985, a
-0.8338244449727776, -0.35623265534977316, -0.8259003743598017, -0.4955090374414351, a
-0.8338244449727776, -0.35623265534977316, -0.7556051621639107, -0.5926801508783328, a
-0.8338244449727776, -0.35623265534977316, -0.9418641843631028, -0.6089215284566905, a
-0.8338244449727776, -0.35623265534977316, -0.6767131689519599, -0.4944757361143205, a
-0.8338244449727776, -0.35623265534977316, -0.915527150107598, -0.418339208430766, a
-0.8338244449727776, -0.35623265534977316, -0.8038884947141154, -0.757561426681861, a
-0.8338244449727776, -0.35623265534977316, -0.7406610390124361, -0.3943236764216432, a
-0.8338244449727776, -0.35623265534977316, -0.6146025283083354, -0.7670424372300566, a
-0.8338244449727776, -0.35623265534977316, -0.5453493782668376, -0.6861898435823501, a
-0.8338244449727776, -0.35623265534977316, -0.7149096410834099, -0.7929398091125857, a
-0.8338244449727776, -0.35623265534977316, -0.4330054688579708, -0.48126046741608297, a
-0.8338244449727776, -0.35623265534977316, -0.9477162133676955, -0.5128213757172193, a
-0.8338244449727776, -0.35623265534977316, -0.8454520094093568, -0.6532953999903498, a
-0.8338244449727776, -0.35623265534977316, -0.5780491903084596, -0.28478496275181664, a
-0.51881961954716, -0.36473587217350206, -0.5884399149124644, -0.5838865193080985, a
-0.51881961954716, -0.36473587217350206, -0.8259003743598017, -0.4955090374414351, a
-0.51881961954716, -0.36473587217350206, -0.7556051621639107, -0.5926801508783328, a
-0.51881961954716, -0.36473587217350206, -0.9418641843631028, -0.6089215284566905, a
-0.51881961954716, -0.36473587217350206, -0.6767131689519599, -0.4944757361143205, a
-0.51881961954716, -0.36473587217350206, -0.915527150107598, -0.418339208430766, a
-0.51881961954716, -0.36473587217350206, -0.8038884947141154, -0.757561426681861, a
-0.51881961954716, -0.36473587217350206, -0.7406610390124361, -0.3943236764216432, a
-0.51881961954716, -0.36473587217350206, -0.6146025283083354, -0.7670424372300566, a
-0.51881961954716, -0.36473587217350206, -0.5453493782668376, -0.6861898435823501, a
-0.51881961954716, -0.36473587217350206, -0.7149096410834099, -0.7929398091125857, a
-0.51881961954716, -0.36473587217350206, -0.4330054688579708, -0.48126046741608297, a
-0.51881961954716, -0.36473587217350206, -0.9477162133676955, -0.5128213757172193, a
-0.51881961954716, -0.36473587217350206, -0.8454520094093568, -0.6532953999903498, a
-0.51881961954716, -0.36473587217350206, -0.5780491903084596, -0.28478496275181664, a
-0.51881961954716, -0.36473587217350206, 0.4587536748470107, 0.394971908194373, b
-0.5884399149124644, -0.5838865193080985, -0.8259003743598017, -0.4955090374414351, a
-0.5884399149124644, -0.5838865193080985, -0.7556051621639107, -0.5926801508783328, a
-0.5884399149124644, -0.5838865193080985, -0.9418641843631028, -0.6089215284566905, a
-0.5884399149124644, -0.5838865193080985, -0.6767131689519599, -0.4944757361143205, a
-0.5884399149124644, -0.5838865193080985, -0.915527150107598, -0.418339208430766, a
-0.5884399149124644, -0.5838865193080985, -0.8038884947141154, -0.757561426681861, a
-0.5884399149124644, -0.5838865193080985, -0.7406610390124361, -0.3943236764216432, a
-0.5884399149124644, -0.5838865193080985, -0.6146025283083354, -0.7670424372300566, a
-0.5884399149124644, -0.5838865193080985, -0.5453493782668376, -0.6861898435823501, a
-0.5884399149124644, -0.5838865193080985, -0.7149096410834099, -0.7929398091125857, a
-0.5884399149124644, -0.5838865193080985, -0.4330054688579708, -0.48126046741608297, a
-0.5884399149124644, -0.5838865193080985, -0.9477162133676955, -0.5128213757172193, a
-0.5884399149124644, -0.5838865193080985, -0.8454520094093568, -0.6532953999903498, a
-0.5884399149124644, -0.5838865193080985, -0.5780491903084596, -0.28478496275181664, a
-0.8259003743598017, -0.4955090374414351, -0.7556051621639107, -0.5926801508783328, a
-0.8259003743598017, -0.4955090374414351, -0.9418641843631028, -0.6089215284566905, a
-0.8259003743598017, -0.4955090374414351, -0.6767131689519599, -0.4944757361143205, a
-0.8259003743598017, -0.4955090374414351, -0.915527150107598, -0.418339208430766, a
-0.8259003743598017, -0.4955090374414351, -0.8038884947141154, -0.757561426681861, a
-0.8259003743598017, -0.4955090374414351, -0.7406610390124361, -0.3943236764216432, a
-0.8259003743598017, -0.4955090374414351, -0.6146025283083354, -0.7670424372300566, a
-0.8259003743598017, -0.4955090374414351, -0.5453493782668376, -0.6861898435823501, a
-0.8259003743598017, -0.4955090374414351, -0.7149096410834099, -0.7929398091125857, a
-0.8259003743598017, -0.4955090374414351, -0.4330054688579708, -0.48126046741608297, a
-0.8259003743598017, -0.4955090374414351, -0.9477162133676955, -0.5128213757172193, a
-0.8259003743598017, -0.4955090374414351, -0.8454520094093568, -0.6532953999903498, a
-0.8259003743598017, -0.4955090374414351, -0.5780491903084596, -0.28478496275181664, a
-0.7556051621639107, -0.5926801508783328, -0.9418641843631028, -0.6089215284566905, a
-0.7556051621639107, -0.5926801508783328, -0.6767131689519599, -0.4944757361143205, a
-0.7556051621639107, -0.5926801508783328, -0.915527150107598, -0.418339208430766, a
-0.7556051621639107, -0.5926801508783328, -0.8038884947141154, -0.757561426681861, a
-0.7556051621639107, -0.5926801508783328, -0.7406610390124361, -0.3943236764216432, a
-0.7556051621639107, -0.5926801508783328, -0.6146025283083354, -0.7670424372300566, a
-0.7556051621639107, -0.5926801508783328, -0.5453493782668376, -0.6861898435823501, a
-0.7556051621639107, -0.5926801508783328, -0.7149096410834099, -0.7929398091125857, a
-0.7556051621639107, -0.5926801508783328, -0.4330054688579708, -0.48126046741608297, a
-0.7556051621639107, -0.5926801508783328, -0.9477162133676955, -0.5128213757172193, a
-0.7556051621639107, -0.5926801508783328, -0.8454520094093568, -0.6532953999903498, a
-0.7556051621639107, -0.5926801508783328, -0.5780491903084596, -0.28478496275181664, a
-0.9418641843631028, -0.6089215284566905, -0.6767131689519599, -0.4944757361143205, a
-0.9418641843631028, -0.6089215284566905, -0.915527150107598, -0.418339208430766, a
-0.9418641843631028, -0.6089215284566905, -0.8038884947141154, -0.757561426681861, a
-0.9418641843631028, -0.6089215284566905, -0.7406610390124361, -0.3943236764216432, a
-0.9418641843631028, -0.6089215284566905, -0.6146025283083354, -0.7670424372300566, a
-0.9418641843631028, -0.6089215284566905, -0.5453493782668376, -0.6861898435823501, a
-0.9418641843631028, -0.6089215284566905, -0.7149096410834099, -0.7929398091125857, a
-0.9418641843631028, -0.6089215284566905, -0.4330054688579708, -0.48126046741608297, a
-0.9418641843631028, -0.6089215284566905, -0.9477162133676955, -0.5128213757172193, a
-0.9418641843631028, -0.6089215284566905, -0.8454520094093568, -0.6532953999903498, a
-0.9418641843631028, -0.6089215284566905, -0.5780491903084596, -0.28478496275181664, a
-0.6767131689519599, -0.4944757361143205, -0.915527150107598, -0.418339208430766, a
-0.6767131689519599, -0.4944757361143205, -0.8038884947141154, -0.757561426681861, a
-0.6767131689519599, -0.4944757361143205, -0.7406610390124361, -0.3943236764216432, a
-0.6767131689519599, -0.4944757361143205, -0.6146025283083354, -0.7670424372300566, a
-0.6767131689519599, -0.4944757361143205, -0.5453493782668376, -0.6861898435823501, a
-0.6767131689519599, -0.4944757361143205, -0.7149096410834099, -0.7929398091125857, a
-0.6767131689519599, -0.4944757361143205, -0.4330054688579708, -0.48126046741608297, a
-0.6767131689519599, -0.4944757361143205, -0.9477162133676955, -0.5128213757172193, a
-0.6767131689519599, -0.4944757361143205, -0.8454520094093568, -0.6532953999903498, a
-0.6767131689519599, -0.4944757361143205, -0.5780491903084596, -0.28478496275181664, a
-0.915527150107598, -0.418339208430766, -0.8038884947141154, -0.757561426681861, a
-0.915527150107598, -0.418339208430766, -0.7406610390124361, -0.3943236764216432, a
-0.915527150107598, -0.418339208430766, -0.6146025283083354, -0.7670424372300566, a
-0.915527150107598, -0.418339208430766, -0.5453493782668376, -0.6861898435823501, a
-0.915527150107598, -0.418339208430766, -0.7149096410834099, -0.7929398091125857, a
-0.915527150107598, -0.418339208430766, -0.4330054688579708, -0.48126046741608297, a
-0.915527150107598, -0.418339208430766, -0.9477162133676955, -0.5128213757172193, a
-0.915527150107598, -0.418339208430766, -0.8454520094093568, -0.6532953999903498, a
-0.915527150107598, -0.418339208430766, -0.5780491903084596, -0.28478496275181664, a
-0.8038884947141154, -0.757561426681861, -0.7406610390124361, -0.3943236764216432, a
-0.8038884947141154, -0.757561426681861, -0.6146025283083354, -0.7670424372300566, a
-0.8038884947141154, -0.757561426681861, -0.5453493782668376, -0.6861898435823501, a
-0.8038884947141154, -0.757561426681861, -0.7149096410834099, -0.7929398091125857, a
-0.8038884947141154, -0.757561426681861, -0.4330054688579708, -0.48126046741608297, a
-0.8038884947141154, -0.757561426681861, -0.9477162133676955, -0.5128213757172193, a
-0.8038884947141154, -0.757561426681861, -0.8454520094093568, -0.6532953999903498, a
-0.8038884947141154, -0.757561426681861, -0.5780491903084596, -0.28478496275181664, a
-0.7406610390124361, -0.3943236764216432, -0.6146025283083354, -0.7670424372300566, a
-0.7406610390124361, -0.3943236764216432, -0.5453493782668376, -0.6861898435823501, a
-0.7406610390124361, -0.3943236764216432, -0.7149096410834099, -0.7929398091125857, a
-0.7406610390124361, -0.3943236764216432, -0.4330054688579708, -0.48126046741608297, a
-0.7406610390124361, -0.3943236764216432, -0.9477162133676955, -0.5128213757172193, a
-0.7406610390124361, -0.3943236764216432, -0.8454520094093568, -0.6532953999903498, a
-0.7406610390124361, -0.3943236764216432, -0.5780491903084596, -0.28478496275181664, a
-0.6146025283083354, -0.7670424372300566, -0.5453493782668376, -0.6861898435823501, a
-0.6146025283083354, -0.7670424372300566, -0.7149096410834099, -0.7929398091125857, a
-0.6146025283083354, -0.7670424372300566, -0.4330054688579708, -0.48126046741608297, a
-0.6146025283083354, -0.7670424372300566, -0.9477162133676955, -0.5128213757172193, a
-0.6146025283083354, -0.7670424372300566, -0.8454520094093568, -0.6532953999903498, a
-0.6146025283083354, -0.7670424372300566, -0.5780491903084596, -0.28478496275181664, a
-0.5453493782668376, -0.6861898435823501, -0.7149096410834099, -0.7929398091125857, a
-0.5453493782668376, -0.6861898435823501, -0.4330054688579708, -0.48126046741608297, a
-0.5453493782668376, -0.6861898435823501, -0.9477162133676955, -0.5128213757172193, a
-0.5453493782668376, -0.6861898435823501, -0.8454520094093568, -0.6532953999903498, a
-0.5453493782668376, -0.6861898435823501, -0.5780491903084596, -0.28478496275181664, a
-0.7149096410834099, -0.7929398091125857, -0.4330054688579708, -0.48126046741608297, a
-0.7149096410834099, -0.7929398091125857, -0.9477162133676955, -0.5128213757172193, a
-0.7149096410834099, -0.7929398091125857, -0.8454520094093568, -0.6532953999903498, a
-0.7149096410834099, -0.7929398091125857, -0.5780491903084596, -0.28478496275181664, a
-0.4330054688579708, -0.48126046741608297, -0.9477162133676955, -0.5128213757172193, a
-0.4330054688579708, -0.48126046741608297, -0.8454520094093568, -0.6532953999903498, a
-0.4330054688579708, -0.48126046741608297, -0.5780491903084596, -0.28478496275181664, a
-0.4330054688579708, -0.48126046741608297, 0.5651110916487582, 0.28152981690717327, b
-0.9477162133676955, -0.5128213757172193, -0.8454520094093568, -0.6532953999903498, a
-0.9477162133676955, -0.5128213757172193, -0.5780491903084596, -0.28478496275181664, a
-0.8454520094093568, -0.6532953999903498, -0.5780491903084596, -0.28478496275181664, a
-0.5780491903084596, -0.28478496275181664, 0.396443618882778, 0.47685361124248604, a
0.396443618882778, 0.47685361124248604, 0.5358188889772721, 0.6470110967652439, a
0.396443618882778, 0.47685361124248604, 0.5651110916487582, 0.28152981690717327, a
0.396443618882778, 0.47685361124248604, 0.7209257183191177, 0.3959161632187833, a
0.396443618882778, 0.47685361124248604, 0.8514195852857208, 0.35245149528339237, a
0.396443618882778, 0.47685361124248604, 0.8052373154379551, 0.7878105930994472, a
0.396443618882778, 0.47685361124248604, 0.7084350516332263, 0.7652634941045436, a
0.396443618882778, 0.47685361124248604, 0.9005609941718773, 0.5873094429252733, a
0.396443618882778, 0.47685361124248604, 0.928750524687819, 0.45309857546179794, a
0.396443618882778, 0.47685361124248604, 0.6367172311862467, 0.5229543740340071, a
0.396443618882778, 0.47685361124248604, 0.9147702016718684, 0.7043218534669844, a
0.396443618882778, 0.47685361124248604, 0.8124827431371211, 0.6834017572007225, a
0.396443618882778, 0.47685361124248604, 0.4587536748470107, 0.394971908194373, a
0.396443618882778, 0.47685361124248604, 0.62041494960786, 0.6742509552017738, a
0.396443618882778, 0.47685361124248604, 0.7105951720213829, 0.6128407346733815, a
0.396443618882778, 0.47685361124248604, 0.7974776849748433, 0.5390126329759979, a
0.396443618882778, 0.47685361124248604, 0.6095480566134398, 0.7780931579871329, a
0.396443618882778, 0.47685361124248604, 0.812666418201993, 0.4376548180706554, a
0.396443618882778, 0.47685361124248604, 0.5311267866644345, 0.3627667436512258, a
1.0, 0.565015966724529, 0.5358188889772721, 0.6470110967652439, a
1.0, 0.565015966724529, 0.5651110916487582, 0.28152981690717327, a
1.0, 0.565015966724529, 0.7209257183191177, 0.3959161632187833, a
1.0, 0.565015966724529, 0.8514195852857208, 0.35245149528339237, a
1.0, 0.565015966724529, 0.8052373154379551, 0.7878105930994472, a
1.0, 0.565015966724529, 0.7084350516332263, 0.7652634941045436, a
1.0, 0.565015966724529, 0.9005609941718773, 0.5873094429252733, a
1.0, 0.565015966724529, 0.928750524687819, 0.45309857546179794, a
1.0, 0.565015966724529, 0.6367172311862467, 0.5229543740340071, a
1.0, 0.565015966724529, 0.9147702016718684, 0.7043218534669844, a
1.0, 0.565015966724529, 0.8124827431371211, 0.6834017572007225, a
1.0, 0.565015966724529, 0.4587536748470107, 0.394971908194373, a
1.0, 0.565015966724529, 0.62041494960786, 0.6742509552017738, a
1.0, 0.565015966724529, 0.7105951720213829, 0.6128407346733815, a
1.0, 0.565015966724529, 0.7974776849748433, 0.5390126329759979, a
1.0, 0.565015966724529, 0.6095480566134398, 0.7780931579871329, a
1.0, 0.565015966724529, 0.812666418201993, 0.4376548180706554, a
1.0, 0.565015966724529, 0.5311267866644345, 0.3627667436512258, a
0.5358188889772721, 0.6470110967652439, 0.5651110916487582, 0.28152981690717327, a
0.5358188889772721, 0.6470110967652439, 0.7209257183191177, 0.3959161632187833, a
0.5358188889772721, 0.6470110967652439, 0.8514195852857208, 0.35245149528339237, a
0.5358188889772721, 0.6470110967652439, 0.8052373154379551, 0.7878105930994472, a
0.5358188889772721, 0.6470110967652439, 0.7084350516332263, 0.7652634941045436, a
0.5358188889772721, 0.6470110967652439, 0.9005609941718773, 0.5873094429252733, a
0.5358188889772721, 0.6470110967652439, 0.928750524687819, 0.45309857546179794, a
0.5358188889772721, 0.6470110967652439, 0.6367172311862467, 0.5229543740340071, a
0.5358188889772721, 0.6470110967652439, 0.9147702016718684, 0.7043218534669844, a
0.5358188889772721, 0.6470110967652439, 0.8124827431371211, 0.6834017572007225, a
0.5358188889772721, 0.6470110967652439, 0.4587536748470107, 0.394971908194373, a
0.5358188889772721, 0.6470110967652439, 0.62041494960786, 0.6742509552017738, a
0.5358188889772721, 0.6470110967652439, 0.7105951720213829, 0.6128407346733815, a
0.5358188889772721, 0.6470110967652439, 0.7974776849748433, 0.5390126329759979, a
0.5358188889772721, 0.6470110967652439, 0.6095480566134398, 0.7780931579871329, a
0.5358188889772721, 0.6470110967652439, 0.812666418201993, 0.4376548180706554, a
0.5358188889772721, 0.6470110967652439, 0.5311267866644345, 0.3627667436512258, a
0.5651110916487582, 0.28152981690717327, 0.7209257183191177, 0.3959161632187833, a
0.5651110916487582, 0.28152981690717327, 0.8514195852857208, 0.35245149528339237, a
0.5651110916487582, 0.28152981690717327, 0.8052373154379551, 0.7878105930994472, a
0.5651110916487582, 0.28152981690717327, 0.7084350516332263, 0.7652634941045436, a
0.5651110916487582, 0.28152981690717327, 0.9005609941718773, 0.5873094429252733, a
0.5651110916487582, 0.28152981690717327, 0.928750524687819, 0.45309857546179794, a
0.5651110916487582, 0.28152981690717327, 0.6367172311862467, 0.5229543740340071, a
0.5651110916487582, 0.28152981690717327, 0.9147702016718684, 0.7043218534669844, a
0.5651110916487582, 0.28152981690717327, 0.8124827431371211, 0.6834017572007225, a
0.5651110916487582, 0.28152981690717327, 0.4587536748470107, 0.394971908194373, a
0.5651110916487582, 0.28152981690717327, 0.62041494960786, 0.6742509552017738, a
0.5651110916487582, 0.28152981690717327, 0.7105951720213829, 0.6128407346733815, a
0.5651110916487582, 0.28152981690717327, 0.7974776849748433, 0.5390126329759979, a
0.5651110916487582, 0.28152981690717327, 0.6095480566134398, 0.7780931579871329, a
0.5651110916487582, 0.28152981690717327, 0.812666418201993, 0.4376548180706554, a
0.5651110916487582, 0.28152981690717327, 0.5311267866644345, 0.3627667436512258, a
0.7209257183191177, 0.3959161632187833, 0.8514195852857208, 0.35245149528339237, a
0.7209257183191177, 0.3959161632187833, 0.8052373154379551, 0.7878105930994472, a
0.7209257183191177, 0.3959161632187833, 0.7084350516332263, 0.7652634941045436, a
0.7209257183191177, 0.3959161632187833, 0.9005609941718773, 0.5873094429252733, a
0.7209257183191177, 0.3959161632187833, 0.928750524687819, 0.45309857546179794, a
0.7209257183191177, 0.3959161632187833, 0.6367172311862467, 0.5229543740340071, a
0.7209257183191177, 0.3959161632187833, 0.9147702016718684, 0.7043218534669844, a
0.7209257183191177, 0.3959161632187833, 0.8124827431371211, 0.6834017572007225, a
0.7209257183191177, 0.3959161632187833, 0.4587536748470107, 0.394971908194373, a
0.7209257183191177, 0.3959161632187833, 0.62041494960786, 0.6742509552017738, a
0.7209257183191177, 0.3959161632187833, 0.7105951720213829, 0.6128407346733815, a
0.7209257183191177, 0.3959161632187833, 0.7974776849748433, 0.5390126329759979, a
0.7209257183191177, 0.3959161632187833, 0.6095480566134398, 0.7780931579871329, a
0.7209257183191177, 0.3959161632187833, 0.812666418201993, 0.4376548180706554, a
0.7209257183191177, 0.3959161632187833, 0.5311267866644345, 0.3627667436512258, a
0.8514195852857208, 0.35245149528339237, 0.8052373154379551, 0.7878105930994472, a
0.8514195852857208, 0.35245149528339237, 0.7084350516332263, 0.7652634941045436, a
0.8514195852857208, 0.35245149528339237, 0.9005609941718773, 0.5873094429252733, a
0.8514195852857208, 0.35245149528339237, 0.928750524687819, 0.45309857546179794, a
0.8514195852857208, 0.35245149528339237, 0.6367172311862467, 0.5229543740340071, a
0.8514195852857208, 0.35245149528339237, 0.9147702016718684, 0.7043218534669844, a
0.8514195852857208, 0.35245149528339237, 0.8124827431371211, 0.6834017572007225, a
0.8514195852857208, 0.35245149528339237, 0.4587536748470107, 0.394971908194373, a
0.8514195852857208, 0.35245149528339237, 0.62041494960786, 0.6742509552017738, a
0.8514195852857208, 0.35245149528339237, 0.7105951720213829, 0.6128407346733815, a
0.8514195852857208, 0.35245149528339237, 0.7974776849748433, 0.5390126329759979, a
0.8514195852857208, 0.35245149528339237, 0.6095480566134398, 0.7780931579871329, a
0.8514195852857208, 0.35245149528339237, 0.812666418201993, 0.4376548180706554, a
0.8514195852857208, 0.35245149528339237, 0.5311267866644345, 0.3627667436512258, a
0.8052373154379551, 0.7878105930994472, 0.7084350516332263, 0.7652634941045436, a
0.8052373154379551, 0.7878105930994472, 0.9005609941718773, 0.5873094429252733, a
0.8052373154379551, 0.7878105930994472, 0.928750524687819, 0.45309857546179794, a
0.8052373154379551, 0.7878105930994472, 0.6367172311862467, 0.5229543740340071, a
0.8052373154379551, 0.7878105930994472, 0.9147702016718684, 0.7043218534669844, a
0.8052373154379551, 0.7878105930994472, 0.8124827431371211, 0.6834017572007225, a
0.8052373154379551, 0.7878105930994472, 0.4587536748470107, 0.394971908194373, a
0.8052373154379551, 0.7878105930994472, 0.62041494960786, 0.6742509552017738, a
0.8052373154379551, 0.7878105930994472, 0.7105951720213829, 0.6128407346733815, a
0.8052373154379551, 0.7878105930994472, 0.7974776849748433, 0.5390126329759979, a
0.8052373154379551, 0.7878105930994472, 0.6095480566134398, 0.7780931579871329, a
0.8052373154379551, 0.7878105930994472, 0.812666418201993, 0.4376548180706554, a
0.8052373154379551, 0.7878105930994472, 0.5311267866644345, 0.3627667436512258, a
0.7084350516332263, 0.7652634941045436, 0.9005609941718773, 0.5873094429252733, a
0.7084350516332263, 0.7652634941045436, 0.928750524687819, 0.45309857546179794, a
0.7084350516332263, 0.7652634941045436, 0.6367172311862467, 0.5229543740340071, a
0.7084350516332263, 0.7652634941045436, 0.9147702016718684, 0.7043218534669844, a
0.7084350516332263, 0.7652634941045436, 0.8124827431371211, 0.6834017572007225, a
0.7084350516332263, 0.7652634941045436, 0.4587536748470107, 0.394971908194373, a
0.7084350516332263, 0.7652634941045436, 0.62041494960786, 0.6742509552017738, a
0.7084350516332263, 0.7652634941045436, 0.7105951720213829, 0.6128407346733815, a
0.7084350516332263, 0.7652634941045436, 0.7974776849748433, 0.5390126329759979, a
0.7084350516332263, 0.7652634941045436, 0.6095480566134398, 0.7780931579871329, a
0.7084350516332263, 0.7652634941045436, 0.812666418201993, 0.4376548180706554, a
0.7084350516332263, 0.7652634941045436, 0.5311267866644345, 0.3627667436512258, a
0.9005609941718773, 0.5873094429252733, 0.928750524687819, 0.45309857546179794, a
0.9005609941718773, 0.5873094429252733, 0.6367172311862467, 0.5229543740340071, a
0.9005609941718773, 0.5873094429252733, 0.9147702016718684, 0.7043218534669844, a
0.9005609941718773, 0.5873094429252733, 0.8124827431371211, 0.6834017572007225, a
0.9005609941718773, 0.5873094429252733, 0.4587536748470107, 0.394971908194373, a
0.9005609941718773, 0.5873094429252733, 0.62041494960786, 0.6742509552017738, a
0.9005609941718773, 0.5873094429252733, 0.7105951720213829, 0.6128407346733815, a
0.9005609941718773, 0.5873094429252733, 0.7974776849748433, 0.5390126329759979, a
0.9005609941718773, 0.5873094429252733, 0.6095480566134398, 0.7780931579871329, a
0.9005609941718773, 0.5873094429252733, 0.812666418201993, 0.4376548180706554, a
0.9005609941718773, 0.5873094429252733, 0.5311267866644345, 0.3627667436512258, a
0.928750524687819, 0.45309857546179794, 0.6367172311862467, 0.5229543740340071, a
0.928750524687819, 0.45309857546179794, 0.9147702016718684, 0.7043218534669844, a
0.928750524687819, 0.45309857546179794, 0.8124827431371211, 0.6834017572007225, a
0.928750524687819, 0.45309857546179794, 0.4587536748470107, 0.394971908194373, a
0.928750524687819, 0.45309857546179794, 0.62041494960786, 0.6742509552017738, a
0.928750524687819, 0.45309857546179794, 0.7105951720213829, 0.6128407346733815, a
0.928750524687819, 0.45309857546179794, 0.7974776849748433, 0.5390126329759979, a
0.928750524687819, 0.45309857546179794, 0.6095480566134398, 0.7780931579871329, a
0.928750524687819, 0.45309857546179794, 0.812666418201993, 0.4376548180706554, a
0.928750524687819, 0.45309857546179794, 0.5311267866644345, 0.3627667436512258, a
0.6367172311862467, 0.5229543740340071, 0.9147702016718684, 0.7043218534669844, a
0.6367172311862467, 0.5229543740340071, 0.8124827431371211, 0.6834017572007225, a
0.6367172311862467, 0.5229543740340071, 0.4587536748470107, 0.394971908194373, a
0.6367172311862467, 0.5229543740340071, 0.62041494960786, 0.6742509552017738, a
0.6367172311862467, 0.5229543740340071, 0.7105951720213829, 0.6128407346733815, a
0.6367172311862467, 0.5229543740340071, 0.7974776849748433, 0.5390126329759979, a
0.6367172311862467, 0.5229543740340071, 0.6095480566134398, 0.7780931579871329, a
0.6367172311862467, 0.5229543740340071, 0.812666418201993, 0.4376548180706554, a
0.6367172311862467, 0.5229543740340071, 0.5311267866644345, 0.3627667436512258, a
0.9147702016718684, 0.7043218534669844, 0.8124827431371211, 0.6834017572007225, a
0.9147702016718684, 0.7043218534669844, 0.4587536748470107, 0.394971908194373, a
0.9147702016718684, 0.7043218534669844, 0.62041494960786, 0.6742509552017738, a
0.9147702016718684, 0.7043218534669844, 0.7105951720213829, 0.6128407346733815, a
0.9147702016718684, 0.7043218534669844, 0.7974776849748433, 0.5390126329759979, a
0.9147702016718684, 0.7043218534669844, 0.6095480566134398, 0.7780931579871329, a
0.9147702016718684, 0.7043218534669844, 0.812666418201993, 0.4376548180706554, a
0.9147702016718684, 0.7043218534669844, 0.5311267866644345, 0.3627667436512258, a
0.8124827431371211, 0.6834017572007225, 0.4587536748470107, 0.394971908194373, a
0.8124827431371211, 0.6834017572007225, 0.62041494960786, 0.6742509552017738, a
0.8124827431371211, 0.6834017572007225, 0.7105951720213829, 0.6128407346733815, a
0.8124827431371211, 0.6834017572007225, 0.7974776849748433, 0.5390126329759979, a
0.8124827431371211, 0.6834017572007225, 0.6095480566134398, 0.7780931579871329, a
0.8124827431371211, 0.6834017572007225, 0.812666418201993, 0.4376548180706554, a
0.8124827431371211, 0.6834017572007225, 0.5311267866644345, 0.3627667436512258, a
0.4587536748470107, 0.394971908194373, 0.62041494960786, 0.6742509552017738, a
0.4587536748470107, 0.394971908194373, 0.7105951720213829, 0.6128407346733815, a
0.4587536748470107, 0.394971908194373, 0.7974776849748433, 0.5390126329759979, a
0.4587536748470107, 0.394971908194373, 0.6095480566134398, 0.7780931579871329, a
0.4587536748470107, 0.394971908194373, 0.812666418201993, 0.4376548180706554, a
0.4587536748470107, 0.394971908194373, 0.5311267866644345, 0.3627667436512258, a
0.62041494960786, 0.6742509552017738, 0.7105951720213829, 0.6128407346733815, a
0.62041494960786, 0.6742509552017738, 0.7974776849748433, 0.5390126329759979, a
0.62041494960786, 0.6742509552017738, 0.6095480566134398, 0.7780931579871329, a
0.62041494960786, 0.6742509552017738, 0.812666418201993, 0.4376548180706554, a
0.62041494960786, 0.6742509552017738, 0.5311267866644345, 0.3627667436512258, a
0.7105951720213829, 0.6128407346733815, 0.7974776849748433, 0.5390126329759979, a
0.7105951720213829, 0.6128407346733815, 0.6095480566134398, 0.7780931579871329, a
0.7105951720213829, 0.6128407346733815, 0.812666418201993, 0.4376548180706554, a
0.7105951720213829, 0.6128407346733815, 0.5311267866644345, 0.3627667436512258, a
0.7974776849748433, 0.5390126329759979, 0.6095480566134398, 0.7780931579871329, a
0.7974776849748433, 0.5390126329759979, 0.812666418201993, 0.4376548180706554, a
0.7974776849748433, 0.5390126329759979, 0.5311267866644345, 0.3627667436512258, a
0.6095480566134398, 0.7780931579871329, 0.812666418201993, 0.4376548180706554, a
0.6095480566134398, 0.7780931579871329, 0.5311267866644345, 0.3627667436512258, a
0.812666418201993, 0.4376548180706554, 0.5311267866644345, 0.3627667436512258, a


==> img/community_2_92_node.csv <==
-0.43055059802974976, -0.3678683015871383, a
-0.9298474957149054, -0.7392064141740177, a
-0.6765296315186745, -0.6704543683708818, a
-0.8338244449727776, -0.35623265534977316, a
-0.51881961954716, -0.36473587217350206, a
-0.5884399149124644, -0.5838865193080985, a
-0.8259003743598017, -0.4955090374414351, a
-0.7556051621639107, -0.5926801508783328, a
-0.9418641843631028, -0.6089215284566905, a
-0.6767131689519599, -0.4944757361143205, a
-0.915527150107598, -0.418339208430766, a
-0.8038884947141154, -0.757561426681861, a
-0.7406610390124361, -0.3943236764216432, a
-0.6146025283083354, -0.7670424372300566, a
-0.5453493782668376, -0.6861898435823501, a
-0.7149096410834099, -0.7929398091125857, a
-0.4330054688579708, -0.48126046741608297, a
-0.9477162133676955, -0.5128213757172193, a
-0.8454520094093568, -0.6532953999903498, a
-0.5780491903084596, -0.28478496275181664, a
0.396443618882778, 0.47685361124248604, b
1.0, 0.565015966724529, b
0.5358188889772721, 0.6470110967652439, b
0.5651110916487582, 0.2815298169071732, b
0.7209257183191177, 0.3959161632187833, b
0.8514195852857208, 0.3524514952833923, b
0.8052373154379551, 0.7878105930994472, b
0.7084350516332263, 0.7652634941045436, b
0.9005609941718773, 0.5873094429252733, b
0.928750524687819, 0.45309857546179794, b
0.6367172311862467, 0.5229543740340071, b
0.9147702016718684, 0.7043218534669844, b
0.8124827431371211, 0.6834017572007225, b
0.4587536748470107, 0.394971908194373, b
0.62041494960786, 0.6742509552017738, b
0.7105951720213829, 0.6128407346733815, b
0.7974776849748433, 0.5390126329759979, b
0.6095480566134398, 0.7780931579871329, b
0.812666418201993, 0.4376548180706554, b
0.5311267866644345, 0.3627667436512258, b


==> img/community_2_93_edge.csv <==
-0.12667268223060177, 0.5505685640054331, -0.4625169667762606, 0.7575424614989784, a
-0.12667268223060177, 0.5505685640054331, -0.2952108835238245, 0.8738522030435063, a
-0.12667268223060177, 0.5505685640054331, -0.16886720427293345, 0.8081377655876268, a
-0.12667268223060177, 0.5505685640054331, -0.37423892201474007, 0.7454161700259226, a
-0.12667268223060177, 0.5505685640054331, -0.24021733969962772, 0.9896788484204556, a
-0.12667268223060177, 0.5505685640054331, -0.33400291459489273, 0.9693768310792205, a
-0.12667268223060177, 0.5505685640054331, -0.07869908016891314, 0.8741775781240364, a
-0.12667268223060177, 0.5505685640054331, -0.4148745236165341, 0.6623561414206194, a
-0.12667268223060177, 0.5505685640054331, -0.31311815170921165, 0.6497439815995003, a
-0.12667268223060177, 0.5505685640054331, -0.2879678653058292, 0.7794429214859567, a
-0.12667268223060177, 0.5505685640054331, -0.4044018225675277, 0.9108153421130921, a
-0.12667268223060177, 0.5505685640054331, -0.197841640465054, 0.9087228676798698, a
-0.12667268223060177, 0.5505685640054331, -0.442459270619514, 0.8415395623287691, a
-0.12667268223060177, 0.5505685640054331, -0.05485704099779068, 0.790359758020016, a
-0.12667268223060177, 0.5505685640054331, -0.24342382945862368, 0.5115976537239135, a
-0.12667268223060177, 0.5505685640054331, -0.10922898230598269, 0.714803644218043, a
-0.12667268223060177, 0.5505685640054331, -0.1255183864249104, 0.9538497341225333, a
-0.12667268223060177, 0.5505685640054331, -0.12832486115481068, 0.44804188890653174, a
-0.12667268223060177, 0.5505685640054331, 0.1929246413873079, -0.49865546241268305, a
-0.21648361971889626, 0.7023021534182274, -0.4625169667762606, 0.7575424614989784, a
-0.21648361971889626, 0.7023021534182274, -0.2952108835238245, 0.8738522030435063, a
-0.21648361971889626, 0.7023021534182274, -0.16886720427293345, 0.8081377655876268, a
-0.21648361971889626, 0.7023021534182274, -0.37423892201474007, 0.7454161700259226, a
-0.21648361971889626, 0.7023021534182274, -0.24021733969962772, 0.9896788484204556, a
-0.21648361971889626, 0.7023021534182274, -0.33400291459489273, 0.9693768310792205, a
-0.21648361971889626, 0.7023021534182274, -0.07869908016891314, 0.8741775781240364, a
-0.21648361971889626, 0.7023021534182274, -0.4148745236165341, 0.6623561414206194, a
-0.21648361971889626, 0.7023021534182274, -0.31311815170921165, 0.6497439815995003, a
-0.21648361971889626, 0.7023021534182274, -0.2879678653058292, 0.7794429214859567, a
-0.21648361971889626, 0.7023021534182274, -0.4044018225675277, 0.9108153421130921, a
-0.21648361971889626, 0.7023021534182274, -0.197841640465054, 0.9087228676798698, a
-0.21648361971889626, 0.7023021534182274, -0.442459270619514, 0.8415395623287691, a
-0.21648361971889626, 0.7023021534182274, -0.05485704099779068, 0.790359758020016, a
-0.21648361971889626, 0.7023021534182274, -0.24342382945862368, 0.5115976537239135, a
-0.21648361971889626, 0.7023021534182274, -0.10922898230598269, 0.714803644218043, a
-0.21648361971889626, 0.7023021534182274, -0.1255183864249104, 0.9538497341225333, a
-0.21648361971889626, 0.7023021534182274, -0.12832486115481068, 0.44804188890653174, a
-0.4625169667762606, 0.7575424614989784, -0.2952108835238245, 0.8738522030435063, a
-0.4625169667762606, 0.7575424614989784, -0.16886720427293345, 0.8081377655876268, a
-0.4625169667762606, 0.7575424614989784, -0.37423892201474007, 0.7454161700259226, a
-0.4625169667762606, 0.7575424614989784, -0.24021733969962772, 0.9896788484204556, a
-0.4625169667762606, 0.7575424614989784, -0.33400291459489273, 0.9693768310792205, a
-0.4625169667762606, 0.7575424614989784, -0.07869908016891314, 0.8741775781240364, a
-0.4625169667762606, 0.7575424614989784, -0.4148745236165341, 0.6623561414206194, a
-0.4625169667762606, 0.7575424614989784, -0.31311815170921165, 0.6497439815995003, a
-0.4625169667762606, 0.7575424614989784, -0.2879678653058292, 0.7794429214859567, a
-0.4625169667762606, 0.7575424614989784, -0.4044018225675277, 0.9108153421130921, a
-0.4625169667762606, 0.7575424614989784, -0.197841640465054, 0.9087228676798698, a
-0.4625169667762606, 0.7575424614989784, -0.442459270619514, 0.8415395623287691, a
-0.4625169667762606, 0.7575424614989784, -0.05485704099779068, 0.790359758020016, a
-0.4625169667762606, 0.7575424614989784, -0.24342382945862368, 0.5115976537239135, a
-0.4625169667762606, 0.7575424614989784, -0.10922898230598269, 0.714803644218043, a
-0.4625169667762606, 0.7575424614989784, -0.1255183864249104, 0.9538497341225333, a
-0.4625169667762606, 0.7575424614989784, -0.12832486115481068, 0.44804188890653174, a
-0.2952108835238245, 0.8738522030435063, -0.16886720427293345, 0.8081377655876268, a
-0.2952108835238245, 0.8738522030435063, -0.37423892201474007, 0.7454161700259226, a
-0.2952108835238245, 0.8738522030435063, -0.24021733969962772, 0.9896788484204556, a
-0.2952108835238245, 0.8738522030435063, -0.33400291459489273, 0.9693768310792205, a
-0.2952108835238245, 0.8738522030435063, -0.07869908016891314, 0.8741775781240364, a
-0.2952108835238245, 0.8738522030435063, -0.4148745236165341, 0.6623561414206194, a
-0.2952108835238245, 0.8738522030435063, -0.31311815170921165, 0.6497439815995003, a
-0.2952108835238245, 0.8738522030435063, -0.2879678653058292, 0.7794429214859567, a
-0.2952108835238245, 0.8738522030435063, -0.4044018225675277, 0.9108153421130921, a
-0.2952108835238245, 0.8738522030435063, -0.197841640465054, 0.9087228676798698, a
-0.2952108835238245, 0.8738522030435063, -0.442459270619514, 0.8415395623287691, a
-0.2952108835238245, 0.8738522030435063, -0.05485704099779068, 0.790359758020016, a
-0.2952108835238245, 0.8738522030435063, -0.24342382945862368, 0.5115976537239135, a
-0.2952108835238245, 0.8738522030435063, -0.10922898230598269, 0.714803644218043, a
-0.2952108835238245, 0.8738522030435063, -0.1255183864249104, 0.9538497341225333, a
-0.2952108835238245, 0.8738522030435063, -0.12832486115481068, 0.44804188890653174, a
-0.16886720427293345, 0.8081377655876268, -0.37423892201474007, 0.7454161700259226, a
-0.16886720427293345, 0.8081377655876268, -0.24021733969962772, 0.9896788484204556, a
-0.16886720427293345, 0.8081377655876268, -0.33400291459489273, 0.9693768310792205, a
-0.16886720427293345, 0.8081377655876268, -0.07869908016891314, 0.8741775781240364, a
-0.16886720427293345, 0.8081377655876268, -0.4148745236165341, 0.6623561414206194, a
-0.16886720427293345, 0.8081377655876268, -0.31311815170921165, 0.6497439815995003, a
-0.16886720427293345, 0.8081377655876268, -0.2879678653058292, 0.7794429214859567, a
-0.16886720427293345, 0.8081377655876268, -0.4044018225675277, 0.9108153421130921, a
-0.16886720427293345, 0.8081377655876268, -0.197841640465054, 0.9087228676798698, a
-0.16886720427293345, 0.8081377655876268, -0.442459270619514, 0.8415395623287691, a
-0.16886720427293345, 0.8081377655876268, -0.05485704099779068, 0.790359758020016, a
-0.16886720427293345, 0.8081377655876268, -0.24342382945862368, 0.5115976537239135, a
-0.16886720427293345, 0.8081377655876268, -0.10922898230598269, 0.714803644218043, a
-0.16886720427293345, 0.8081377655876268, -0.1255183864249104, 0.9538497341225333, a
-0.16886720427293345, 0.8081377655876268, -0.12832486115481068, 0.44804188890653174, a
-0.37423892201474007, 0.7454161700259226, -0.24021733969962772, 0.9896788484204556, a
-0.37423892201474007, 0.7454161700259226, -0.33400291459489273, 0.9693768310792205, a
-0.37423892201474007, 0.7454161700259226, -0.07869908016891314, 0.8741775781240364, a
-0.37423892201474007, 0.7454161700259226, -0.4148745236165341, 0.6623561414206194, a
-0.37423892201474007, 0.7454161700259226, -0.31311815170921165, 0.6497439815995003, a
-0.37423892201474007, 0.7454161700259226, -0.2879678653058292, 0.7794429214859567, a
-0.37423892201474007, 0.7454161700259226, -0.4044018225675277, 0.9108153421130921, a
-0.37423892201474007, 0.7454161700259226, -0.197841640465054, 0.9087228676798698, a
-0.37423892201474007, 0.7454161700259226, -0.442459270619514, 0.8415395623287691, a
-0.37423892201474007, 0.7454161700259226, -0.05485704099779068, 0.790359758020016, a
-0.37423892201474007, 0.7454161700259226, -0.24342382945862368, 0.5115976537239135, a
-0.37423892201474007, 0.7454161700259226, -0.10922898230598269, 0.714803644218043, a
-0.37423892201474007, 0.7454161700259226, -0.1255183864249104, 0.9538497341225333, a
-0.37423892201474007, 0.7454161700259226, -0.12832486115481068, 0.44804188890653174, a
-0.24021733969962772, 0.9896788484204556, -0.33400291459489273, 0.9693768310792205, a
-0.24021733969962772, 0.9896788484204556, -0.07869908016891314, 0.8741775781240364, a
-0.24021733969962772, 0.9896788484204556, -0.4148745236165341, 0.6623561414206194, a
-0.24021733969962772, 0.9896788484204556, -0.31311815170921165, 0.6497439815995003, a
-0.24021733969962772, 0.9896788484204556, -0.2879678653058292, 0.7794429214859567, a
-0.24021733969962772, 0.9896788484204556, -0.4044018225675277, 0.9108153421130921, a
-0.24021733969962772, 0.9896788484204556, -0.197841640465054, 0.9087228676798698, a
-0.24021733969962772, 0.9896788484204556, -0.442459270619514, 0.8415395623287691, a
-0.24021733969962772, 0.9896788484204556, -0.05485704099779068, 0.790359758020016, a
-0.24021733969962772, 0.9896788484204556, -0.24342382945862368, 0.5115976537239135, a
-0.24021733969962772, 0.9896788484204556, -0.10922898230598269, 0.714803644218043, a
-0.24021733969962772, 0.9896788484204556, -0.1255183864249104, 0.9538497341225333, a
-0.24021733969962772, 0.9896788484204556, -0.12832486115481068, 0.44804188890653174, a
-0.33400291459489273, 0.9693768310792205, -0.07869908016891314, 0.8741775781240364, a
-0.33400291459489273, 0.9693768310792205, -0.4148745236165341, 0.6623561414206194, a
-0.33400291459489273, 0.9693768310792205, -0.31311815170921165, 0.6497439815995003, a
-0.33400291459489273, 0.9693768310792205, -0.2879678653058292, 0.7794429214859567, a
-0.33400291459489273, 0.9693768310792205, -0.4044018225675277, 0.9108153421130921, a
-0.33400291459489273, 0.9693768310792205, -0.197841640465054, 0.9087228676798698, a
-0.33400291459489273, 0.9693768310792205, -0.442459270619514, 0.8415395623287691, a
-0.33400291459489273, 0.9693768310792205, -0.05485704099779068, 0.790359758020016, a
-0.33400291459489273, 0.9693768310792205, -0.24342382945862368, 0.5115976537239135, a
-0.33400291459489273, 0.9693768310792205, -0.10922898230598269, 0.714803644218043, a
-0.33400291459489273, 0.9693768310792205, -0.1255183864249104, 0.9538497341225333, a
-0.33400291459489273, 0.9693768310792205, -0.12832486115481068, 0.44804188890653174, a
-0.07869908016891314, 0.8741775781240364, -0.4148745236165341, 0.6623561414206194, a
-0.07869908016891314, 0.8741775781240364, -0.31311815170921165, 0.6497439815995003, a
-0.07869908016891314, 0.8741775781240364, -0.2879678653058292, 0.7794429214859567, a
-0.07869908016891314, 0.8741775781240364, -0.4044018225675277, 0.9108153421130921, a
-0.07869908016891314, 0.8741775781240364, -0.197841640465054, 0.9087228676798698, a
-0.07869908016891314, 0.8741775781240364, -0.442459270619514, 0.8415395623287691, a
-0.07869908016891314, 0.8741775781240364, -0.05485704099779068, 0.790359758020016, a
-0.07869908016891314, 0.8741775781240364, -0.24342382945862368, 0.5115976537239135, a
-0.07869908016891314, 0.8741775781240364, -0.10922898230598269, 0.714803644218043, a
-0.07869908016891314, 0.8741775781240364, -0.1255183864249104, 0.9538497341225333, a
-0.07869908016891314, 0.8741775781240364, -0.12832486115481068, 0.44804188890653174, a
-0.4148745236165341, 0.6623561414206194, -0.31311815170921165, 0.6497439815995003, a
-0.4148745236165341, 0.6623561414206194, -0.2879678653058292, 0.7794429214859567, a
-0.4148745236165341, 0.6623561414206194, -0.4044018225675277, 0.9108153421130921, a
-0.4148745236165341, 0.6623561414206194, -0.197841640465054, 0.9087228676798698, a
-0.4148745236165341, 0.6623561414206194, -0.442459270619514, 0.8415395623287691, a
-0.4148745236165341, 0.6623561414206194, -0.05485704099779068, 0.790359758020016, a
-0.4148745236165341, 0.6623561414206194, -0.24342382945862368, 0.5115976537239135, a
-0.4148745236165341, 0.6623561414206194, -0.10922898230598269, 0.714803644218043, a
-0.4148745236165341, 0.6623561414206194, -0.1255183864249104, 0.9538497341225333, a
-0.4148745236165341, 0.6623561414206194, -0.12832486115481068, 0.44804188890653174, a
-0.31311815170921165, 0.6497439815995003, -0.2879678653058292, 0.7794429214859567, a
-0.31311815170921165, 0.6497439815995003, -0.4044018225675277, 0.9108153421130921, a
-0.31311815170921165, 0.6497439815995003, -0.197841640465054, 0.9087228676798698, a
-0.31311815170921165, 0.6497439815995003, -0.442459270619514, 0.8415395623287691, a
-0.31311815170921165, 0.6497439815995003, -0.05485704099779068, 0.790359758020016, a
-0.31311815170921165, 0.6497439815995003, -0.24342382945862368, 0.5115976537239135, a
-0.31311815170921165, 0.6497439815995003, -0.10922898230598269, 0.714803644218043, a
-0.31311815170921165, 0.6497439815995003, -0.1255183864249104, 0.9538497341225333, a
-0.31311815170921165, 0.6497439815995003, -0.12832486115481068, 0.44804188890653174, a
-0.2879678653058292, 0.7794429214859567, -0.4044018225675277, 0.9108153421130921, a
-0.2879678653058292, 0.7794429214859567, -0.197841640465054, 0.9087228676798698, a
-0.2879678653058292, 0.7794429214859567, -0.442459270619514, 0.8415395623287691, a
-0.2879678653058292, 0.7794429214859567, -0.05485704099779068, 0.790359758020016, a
-0.2879678653058292, 0.7794429214859567, -0.24342382945862368, 0.5115976537239135, a
-0.2879678653058292, 0.7794429214859567, -0.10922898230598269, 0.714803644218043, a
-0.2879678653058292, 0.7794429214859567, -0.1255183864249104, 0.9538497341225333, a
-0.2879678653058292, 0.7794429214859567, -0.12832486115481068, 0.44804188890653174, a
-0.4044018225675277, 0.9108153421130921, -0.197841640465054, 0.9087228676798698, a
-0.4044018225675277, 0.9108153421130921, -0.442459270619514, 0.8415395623287691, a
-0.4044018225675277, 0.9108153421130921, -0.05485704099779068, 0.790359758020016, a
-0.4044018225675277, 0.9108153421130921, -0.24342382945862368, 0.5115976537239135, a
-0.4044018225675277, 0.9108153421130921, -0.10922898230598269, 0.714803644218043, a
-0.4044018225675277, 0.9108153421130921, -0.1255183864249104, 0.9538497341225333, a
-0.4044018225675277, 0.9108153421130921, -0.12832486115481068, 0.44804188890653174, a
-0.197841640465054, 0.9087228676798698, -0.442459270619514, 0.8415395623287691, a
-0.197841640465054, 0.9087228676798698, -0.05485704099779068, 0.790359758020016, a
-0.197841640465054, 0.9087228676798698, -0.24342382945862368, 0.5115976537239135, a
-0.197841640465054, 0.9087228676798698, -0.10922898230598269, 0.714803644218043, a
-0.197841640465054, 0.9087228676798698, -0.1255183864249104, 0.9538497341225333, a
-0.197841640465054, 0.9087228676798698, -0.12832486115481068, 0.44804188890653174, a
-0.442459270619514, 0.8415395623287691, -0.05485704099779068, 0.790359758020016, a
-0.442459270619514, 0.8415395623287691, -0.24342382945862368, 0.5115976537239135, a
-0.442459270619514, 0.8415395623287691, -0.10922898230598269, 0.714803644218043, a
-0.442459270619514, 0.8415395623287691, -0.1255183864249104, 0.9538497341225333, a
-0.442459270619514, 0.8415395623287691, -0.12832486115481068, 0.44804188890653174, a
-0.05485704099779068, 0.790359758020016, -0.24342382945862368, 0.5115976537239135, a
-0.05485704099779068, 0.790359758020016, -0.10922898230598269, 0.714803644218043, a
-0.05485704099779068, 0.790359758020016, -0.1255183864249104, 0.9538497341225333, a
-0.05485704099779068, 0.790359758020016, -0.12832486115481068, 0.44804188890653174, a
-0.24342382945862368, 0.5115976537239135, -0.10922898230598269, 0.714803644218043, a
-0.24342382945862368, 0.5115976537239135, -0.1255183864249104, 0.9538497341225333, a
-0.24342382945862368, 0.5115976537239135, -0.12832486115481068, 0.44804188890653174, a
-0.24342382945862368, 0.5115976537239135, 0.07911299898935419, -0.5571351751057607, b
-0.10922898230598269, 0.714803644218043, -0.1255183864249104, 0.9538497341225333, a
-0.10922898230598269, 0.714803644218043, -0.12832486115481068, 0.44804188890653174, a
-0.1255183864249104, 0.9538497341225333, -0.12832486115481068, 0.44804188890653174, a
-0.12832486115481068, 0.44804188890653174, 0.2812053705259932, -0.5051924225877757, a
-0.12832486115481068, 0.44804188890653174, 0.16250648376339286, -0.5698234139537162, b
0.2812053705259932, -0.5051924225877757, 0.3458569785754978, -0.9632261377457645, a
0.2812053705259932, -0.5051924225877757, 0.15323882476752154, -0.8142104503905154, a
0.2812053705259932, -0.5051924225877757, 0.26076000811061767, -0.9750765038113932, a
0.2812053705259932, -0.5051924225877757, 0.31802888450487954, -0.6758010450530805, a
0.2812053705259932, -0.5051924225877757, 0.16250648376339286, -0.5698234139537162, a
0.2812053705259932, -0.5051924225877757, 0.45354689015736266, -0.7519989033426508, a
0.2812053705259932, -0.5051924225877757, 0.07911299898935419, -0.5571351751057607, a
0.2812053705259932, -0.5051924225877757, 0.23531055283166313, -0.7374125188284676, a
0.2812053705259932, -0.5051924225877757, 0.35025813628183317, -0.7807807638465816, a
0.2812053705259932, -0.5051924225877757, 0.2943276055580613, -0.8562892888221927, a
0.2812053705259932, -0.5051924225877757, 0.4134078550284688, -0.6721427328896156, a
0.2812053705259932, -0.5051924225877757, 0.4524127299046896, -0.8389295091423427, a
0.2812053705259932, -0.5051924225877757, 0.11673980407858207, -0.7290734755379299, a
0.2812053705259932, -0.5051924225877757, 0.40450502850525183, -0.9037974025827954, a
0.2812053705259932, -0.5051924225877757, 0.09241124943827048, -0.9049543137223949, a
0.2812053705259932, -0.5051924225877757, 0.19956291768498682, -0.8965439702717188, a
0.2812053705259932, -0.5051924225877757, 0.05256753827317295, -0.8112825807748711, a
0.2812053705259932, -0.5051924225877757, 0.1929246413873079, -0.49865546241268305, a
0.16024148925957366, -1.0, 0.3458569785754978, -0.9632261377457645, a
0.16024148925957366, -1.0, 0.15323882476752154, -0.8142104503905154, a
0.16024148925957366, -1.0, 0.26076000811061767, -0.9750765038113932, a
0.16024148925957366, -1.0, 0.31802888450487954, -0.6758010450530805, a
0.16024148925957366, -1.0, 0.16250648376339286, -0.5698234139537162, a
0.16024148925957366, -1.0, 0.45354689015736266, -0.7519989033426508, a
0.16024148925957366, -1.0, 0.07911299898935419, -0.5571351751057607, a
0.16024148925957366, -1.0, 0.23531055283166313, -0.7374125188284676, a
0.16024148925957366, -1.0, 0.35025813628183317, -0.7807807638465816, a
0.16024148925957366, -1.0, 0.2943276055580613, -0.8562892888221927, a
0.16024148925957366, -1.0, 0.4134078550284688, -0.6721427328896156, a
0.16024148925957366, -1.0, 0.4524127299046896, -0.8389295091423427, a
0.16024148925957366, -1.0, 0.11673980407858207, -0.7290734755379299, a
0.16024148925957366, -1.0, 0.40450502850525183, -0.9037974025827954, a
0.16024148925957366, -1.0, 0.09241124943827048, -0.9049543137223949, a
0.16024148925957366, -1.0, 0.19956291768498682, -0.8965439702717188, a
0.16024148925957366, -1.0, 0.05256753827317295, -0.8112825807748711, a
0.16024148925957366, -1.0, 0.1929246413873079, -0.49865546241268305, a
0.3458569785754978, -0.9632261377457645, 0.15323882476752154, -0.8142104503905154, a
0.3458569785754978, -0.9632261377457645, 0.26076000811061767, -0.9750765038113932, a
0.3458569785754978, -0.9632261377457645, 0.31802888450487954, -0.6758010450530805, a
0.3458569785754978, -0.9632261377457645, 0.16250648376339286, -0.5698234139537162, a
0.3458569785754978, -0.9632261377457645, 0.45354689015736266, -0.7519989033426508, a
0.3458569785754978, -0.9632261377457645, 0.07911299898935419, -0.5571351751057607, a
0.3458569785754978, -0.9632261377457645, 0.23531055283166313, -0.7374125188284676, a
0.3458569785754978, -0.9632261377457645, 0.35025813628183317, -0.7807807638465816, a
0.3458569785754978, -0.9632261377457645, 0.2943276055580613, -0.8562892888221927, a
0.3458569785754978, -0.9632261377457645, 0.4134078550284688, -0.6721427328896156, a
0.3458569785754978, -0.9632261377457645, 0.4524127299046896, -0.8389295091423427, a
0.3458569785754978, -0.9632261377457645, 0.11673980407858207, -0.7290734755379299, a
0.3458569785754978, -0.9632261377457645, 0.40450502850525183, -0.9037974025827954, a
0.3458569785754978, -0.9632261377457645, 0.09241124943827048, -0.9049543137223949, a
0.3458569785754978, -0.9632261377457645, 0.19956291768498682, -0.8965439702717188, a
0.3458569785754978, -0.9632261377457645, 0.05256753827317295, -0.8112825807748711, a
0.3458569785754978, -0.9632261377457645, 0.1929246413873079, -0.49865546241268305, a
0.15323882476752154, -0.8142104503905154, 0.26076000811061767, -0.9750765038113932, a
0.15323882476752154, -0.8142104503905154, 0.31802888450487954, -0.6758010450530805, a
0.15323882476752154, -0.8142104503905154, 0.16250648376339286, -0.5698234139537162, a
0.15323882476752154, -0.8142104503905154, 0.45354689015736266, -0.7519989033426508, a
0.15323882476752154, -0.8142104503905154, 0.07911299898935419, -0.5571351751057607, a
0.15323882476752154, -0.8142104503905154, 0.23531055283166313, -0.7374125188284676, a
0.15323882476752154, -0.8142104503905154, 0.35025813628183317, -0.7807807638465816, a
0.15323882476752154, -0.8142104503905154, 0.2943276055580613, -0.8562892888221927, a
0.15323882476752154, -0.8142104503905154, 0.4134078550284688, -0.6721427328896156, a
0.15323882476752154, -0.8142104503905154, 0.4524127299046896, -0.8389295091423427, a
0.15323882476752154, -0.8142104503905154, 0.11673980407858207, -0.7290734755379299, a
0.15323882476752154, -0.8142104503905154, 0.40450502850525183, -0.9037974025827954, a
0.15323882476752154, -0.8142104503905154, 0.09241124943827048, -0.9049543137223949, a
0.15323882476752154, -0.8142104503905154, 0.19956291768498682, -0.8965439702717188, a
0.15323882476752154, -0.8142104503905154, 0.05256753827317295, -0.8112825807748711, a
0.15323882476752154, -0.8142104503905154, 0.1929246413873079, -0.49865546241268305, a
0.26076000811061767, -0.9750765038113932, 0.31802888450487954, -0.6758010450530805, a
0.26076000811061767, -0.9750765038113932, 0.16250648376339286, -0.5698234139537162, a
0.26076000811061767, -0.9750765038113932, 0.45354689015736266, -0.7519989033426508, a
0.26076000811061767, -0.9750765038113932, 0.07911299898935419, -0.5571351751057607, a
0.26076000811061767, -0.9750765038113932, 0.23531055283166313, -0.7374125188284676, a
0.26076000811061767, -0.9750765038113932, 0.35025813628183317, -0.7807807638465816, a
0.26076000811061767, -0.9750765038113932, 0.2943276055580613, -0.8562892888221927, a
0.26076000811061767, -0.9750765038113932, 0.4134078550284688, -0.6721427328896156, a
0.26076000811061767, -0.9750765038113932, 0.4524127299046896, -0.8389295091423427, a
0.26076000811061767, -0.9750765038113932, 0.11673980407858207, -0.7290734755379299, a
0.26076000811061767, -0.9750765038113932, 0.40450502850525183, -0.9037974025827954, a
0.26076000811061767, -0.9750765038113932, 0.09241124943827048, -0.9049543137223949, a
0.26076000811061767, -0.9750765038113932, 0.19956291768498682, -0.8965439702717188, a
0.26076000811061767, -0.9750765038113932, 0.05256753827317295, -0.8112825807748711, a
0.26076000811061767, -0.9750765038113932, 0.1929246413873079, -0.49865546241268305, a
0.31802888450487954, -0.6758010450530805, 0.16250648376339286, -0.5698234139537162, a
0.31802888450487954, -0.6758010450530805, 0.45354689015736266, -0.7519989033426508, a
0.31802888450487954, -0.6758010450530805, 0.07911299898935419, -0.5571351751057607, a
0.31802888450487954, -0.6758010450530805, 0.23531055283166313, -0.7374125188284676, a
0.31802888450487954, -0.6758010450530805, 0.35025813628183317, -0.7807807638465816, a
0.31802888450487954, -0.6758010450530805, 0.2943276055580613, -0.8562892888221927, a
0.31802888450487954, -0.6758010450530805, 0.4134078550284688, -0.6721427328896156, a
0.31802888450487954, -0.6758010450530805, 0.4524127299046896, -0.8389295091423427, a
0.31802888450487954, -0.6758010450530805, 0.11673980407858207, -0.7290734755379299, a
0.31802888450487954, -0.6758010450530805, 0.40450502850525183, -0.9037974025827954, a
0.31802888450487954, -0.6758010450530805, 0.09241124943827048, -0.9049543137223949, a
0.31802888450487954, -0.6758010450530805, 0.19956291768498682, -0.8965439702717188, a
0.31802888450487954, -0.6758010450530805, 0.05256753827317295, -0.8112825807748711, a
0.31802888450487954, -0.6758010450530805, 0.1929246413873079, -0.49865546241268305, a
0.16250648376339286, -0.5698234139537162, 0.45354689015736266, -0.7519989033426508, a
0.16250648376339286, -0.5698234139537162, 0.07911299898935419, -0.5571351751057607, a
0.16250648376339286, -0.5698234139537162, 0.23531055283166313, -0.7374125188284676, a
0.16250648376339286, -0.5698234139537162, 0.35025813628183317, -0.7807807638465816, a
0.16250648376339286, -0.5698234139537162, 0.2943276055580613, -0.8562892888221927, a
0.16250648376339286, -0.5698234139537162, 0.4134078550284688, -0.6721427328896156, a
0.16250648376339286, -0.5698234139537162, 0.4524127299046896, -0.8389295091423427, a
0.16250648376339286, -0.5698234139537162, 0.11673980407858207, -0.7290734755379299, a
0.16250648376339286, -0.5698234139537162, 0.40450502850525183, -0.9037974025827954, a
0.16250648376339286, -0.5698234139537162, 0.09241124943827048, -0.9049543137223949, a
0.16250648376339286, -0.5698234139537162, 0.19956291768498682, -0.8965439702717188, a
0.16250648376339286, -0.5698234139537162, 0.05256753827317295, -0.8112825807748711, a
0.16250648376339286, -0.5698234139537162, 0.1929246413873079, -0.49865546241268305, a
0.45354689015736266, -0.7519989033426508, 0.07911299898935419, -0.5571351751057607, a
0.45354689015736266, -0.7519989033426508, 0.23531055283166313, -0.7374125188284676, a
0.45354689015736266, -0.7519989033426508, 0.35025813628183317, -0.7807807638465816, a
0.45354689015736266, -0.7519989033426508, 0.2943276055580613, -0.8562892888221927, a
0.45354689015736266, -0.7519989033426508, 0.4134078550284688, -0.6721427328896156, a
0.45354689015736266, -0.7519989033426508, 0.4524127299046896, -0.8389295091423427, a
0.45354689015736266, -0.7519989033426508, 0.11673980407858207, -0.7290734755379299, a
0.45354689015736266, -0.7519989033426508, 0.40450502850525183, -0.9037974025827954, a
0.45354689015736266, -0.7519989033426508, 0.09241124943827048, -0.9049543137223949, a
0.45354689015736266, -0.7519989033426508, 0.19956291768498682, -0.8965439702717188, a
0.45354689015736266, -0.7519989033426508, 0.05256753827317295, -0.8112825807748711, a
0.45354689015736266, -0.7519989033426508, 0.1929246413873079, -0.49865546241268305, a
0.07911299898935419, -0.5571351751057607, 0.23531055283166313, -0.7374125188284676, a
0.07911299898935419, -0.5571351751057607, 0.35025813628183317, -0.7807807638465816, a
0.07911299898935419, -0.5571351751057607, 0.2943276055580613, -0.8562892888221927, a
0.07911299898935419, -0.5571351751057607, 0.4134078550284688, -0.6721427328896156, a
0.07911299898935419, -0.5571351751057607, 0.4524127299046896, -0.8389295091423427, a
0.07911299898935419, -0.5571351751057607, 0.11673980407858207, -0.7290734755379299, a
0.07911299898935419, -0.5571351751057607, 0.40450502850525183, -0.9037974025827954, a
0.07911299898935419, -0.5571351751057607, 0.09241124943827048, -0.9049543137223949, a
0.07911299898935419, -0.5571351751057607, 0.19956291768498682, -0.8965439702717188, a
0.07911299898935419, -0.5571351751057607, 0.05256753827317295, -0.8112825807748711, a
0.07911299898935419, -0.5571351751057607, 0.1929246413873079, -0.49865546241268305, a
0.23531055283166313, -0.7374125188284676, 0.35025813628183317, -0.7807807638465816, a
0.23531055283166313, -0.7374125188284676, 0.2943276055580613, -0.8562892888221927, a
0.23531055283166313, -0.7374125188284676, 0.4134078550284688, -0.6721427328896156, a
0.23531055283166313, -0.7374125188284676, 0.4524127299046896, -0.8389295091423427, a
0.23531055283166313, -0.7374125188284676, 0.11673980407858207, -0.7290734755379299, a
0.23531055283166313, -0.7374125188284676, 0.40450502850525183, -0.9037974025827954, a
0.23531055283166313, -0.7374125188284676, 0.09241124943827048, -0.9049543137223949, a
0.23531055283166313, -0.7374125188284676, 0.19956291768498682, -0.8965439702717188, a
0.23531055283166313, -0.7374125188284676, 0.05256753827317295, -0.8112825807748711, a
0.23531055283166313, -0.7374125188284676, 0.1929246413873079, -0.49865546241268305, a
0.35025813628183317, -0.7807807638465816, 0.2943276055580613, -0.8562892888221927, a
0.35025813628183317, -0.7807807638465816, 0.4134078550284688, -0.6721427328896156, a
0.35025813628183317, -0.7807807638465816, 0.4524127299046896, -0.8389295091423427, a
0.35025813628183317, -0.7807807638465816, 0.11673980407858207, -0.7290734755379299, a
0.35025813628183317, -0.7807807638465816, 0.40450502850525183, -0.9037974025827954, a
0.35025813628183317, -0.7807807638465816, 0.09241124943827048, -0.9049543137223949, a
0.35025813628183317, -0.7807807638465816, 0.19956291768498682, -0.8965439702717188, a
0.35025813628183317, -0.7807807638465816, 0.05256753827317295, -0.8112825807748711, a
0.35025813628183317, -0.7807807638465816, 0.1929246413873079, -0.49865546241268305, a
0.2943276055580613, -0.8562892888221927, 0.4134078550284688, -0.6721427328896156, a
0.2943276055580613, -0.8562892888221927, 0.4524127299046896, -0.8389295091423427, a
0.2943276055580613, -0.8562892888221927, 0.11673980407858207, -0.7290734755379299, a
0.2943276055580613, -0.8562892888221927, 0.40450502850525183, -0.9037974025827954, a
0.2943276055580613, -0.8562892888221927, 0.09241124943827048, -0.9049543137223949, a
0.2943276055580613, -0.8562892888221927, 0.19956291768498682, -0.8965439702717188, a
0.2943276055580613, -0.8562892888221927, 0.05256753827317295, -0.8112825807748711, a
0.2943276055580613, -0.8562892888221927, 0.1929246413873079, -0.49865546241268305, a
0.4134078550284688, -0.6721427328896156, 0.4524127299046896, -0.8389295091423427, a
0.4134078550284688, -0.6721427328896156, 0.11673980407858207, -0.7290734755379299, a
0.4134078550284688, -0.6721427328896156, 0.40450502850525183, -0.9037974025827954, a
0.4134078550284688, -0.6721427328896156, 0.09241124943827048, -0.9049543137223949, a
0.4134078550284688, -0.6721427328896156, 0.19956291768498682, -0.8965439702717188, a
0.4134078550284688, -0.6721427328896156, 0.05256753827317295, -0.8112825807748711, a
0.4134078550284688, -0.6721427328896156, 0.1929246413873079, -0.49865546241268305, a
0.4524127299046896, -0.8389295091423427, 0.11673980407858207, -0.7290734755379299, a
0.4524127299046896, -0.8389295091423427, 0.40450502850525183, -0.9037974025827954, a
0.4524127299046896, -0.8389295091423427, 0.09241124943827048, -0.9049543137223949, a
0.4524127299046896, -0.8389295091423427, 0.19956291768498682, -0.8965439702717188, a
0.4524127299046896, -0.8389295091423427, 0.05256753827317295, -0.8112825807748711, a
0.4524127299046896, -0.8389295091423427, 0.1929246413873079, -0.49865546241268305, a
0.11673980407858207, -0.7290734755379299, 0.40450502850525183, -0.9037974025827954, a
0.11673980407858207, -0.7290734755379299, 0.09241124943827048, -0.9049543137223949, a
0.11673980407858207, -0.7290734755379299, 0.19956291768498682, -0.8965439702717188, a
0.11673980407858207, -0.7290734755379299, 0.05256753827317295, -0.8112825807748711, a
0.11673980407858207, -0.7290734755379299, 0.1929246413873079, -0.49865546241268305, a
0.40450502850525183, -0.9037974025827954, 0.09241124943827048, -0.9049543137223949, a
0.40450502850525183, -0.9037974025827954, 0.19956291768498682, -0.8965439702717188, a
0.40450502850525183, -0.9037974025827954, 0.05256753827317295, -0.8112825807748711, a
0.40450502850525183, -0.9037974025827954, 0.1929246413873079, -0.49865546241268305, a
0.09241124943827048, -0.9049543137223949, 0.19956291768498682, -0.8965439702717188, a
0.09241124943827048, -0.9049543137223949, 0.05256753827317295, -0.8112825807748711, a
0.09241124943827048, -0.9049543137223949, 0.1929246413873079, -0.49865546241268305, a
0.19956291768498682, -0.8965439702717188, 0.05256753827317295, -0.8112825807748711, a
0.19956291768498682, -0.8965439702717188, 0.1929246413873079, -0.49865546241268305, a
0.05256753827317295, -0.8112825807748711, 0.1929246413873079, -0.49865546241268305, a


==> img/community_2_93_node.csv <==
-0.12667268223060177, 0.5505685640054331, a
-0.21648361971889626, 0.7023021534182274, a
-0.4625169667762606, 0.7575424614989784, a
-0.2952108835238245, 0.8738522030435063, a
-0.16886720427293345, 0.8081377655876268, a
-0.37423892201474007, 0.7454161700259226, a
-0.24021733969962772, 0.9896788484204556, a
-0.33400291459489273, 0.9693768310792205, a
-0.07869908016891314, 0.8741775781240364, a
-0.4148745236165341, 0.6623561414206194, a
-0.31311815170921165, 0.6497439815995003, a
-0.2879678653058292, 0.7794429214859567, a
-0.4044018225675277, 0.9108153421130921, a
-0.197841640465054, 0.9087228676798698, a
-0.442459270619514, 0.8415395623287691, a
-0.05485704099779068, 0.790359758020016, a
-0.24342382945862368, 0.5115976537239135, a
-0.10922898230598269, 0.714803644218043, a
-0.1255183864249104, 0.9538497341225333, a
-0.12832486115481068, 0.4480418889065317, a
0.2812053705259932, -0.5051924225877757, b
0.16024148925957366, -1.0, b
0.3458569785754978, -0.9632261377457645, b
0.15323882476752154, -0.8142104503905154, b
0.26076000811061767, -0.9750765038113932, b
0.31802888450487954, -0.6758010450530805, b
0.16250648376339286, -0.5698234139537162, b
0.45354689015736266, -0.7519989033426508, b
0.07911299898935419, -0.5571351751057607, b
0.23531055283166313, -0.7374125188284676, b
0.35025813628183317, -0.7807807638465816, b
0.2943276055580613, -0.8562892888221927, b
0.4134078550284688, -0.6721427328896156, b
0.4524127299046896, -0.8389295091423427, b
0.11673980407858207, -0.7290734755379299, b
0.40450502850525183, -0.9037974025827954, b
0.09241124943827048, -0.9049543137223949, b
0.19956291768498682, -0.8965439702717188, b
0.05256753827317295, -0.8112825807748711, b
0.1929246413873079, -0.49865546241268305, b


==> img/community_2_94_edge.csv <==
0.2974131480597209, -0.5148854842298507, 0.35233813661721125, -0.9689224880524908, a
0.2974131480597209, -0.5148854842298507, 0.4134302686888885, -0.8855181772895616, a
0.2974131480597209, -0.5148854842298507, 0.34576745915955204, -0.8042302136785922, a
0.2974131480597209, -0.5148854842298507, 0.5352443789705483, -0.8109043576978183, a
0.2974131480597209, -0.5148854842298507, 0.6758648232518178, -0.8082100674682204, a
0.2974131480597209, -0.5148854842298507, 0.6812899148079853, -0.7181693418775325, a
0.2974131480597209, -0.5148854842298507, 0.639137590840602, -0.8898990347093076, a
0.2974131480597209, -0.5148854842298507, 0.43819416896774566, -0.7354540171855924, a
0.2974131480597209, -0.5148854842298507, 0.32582648751175847, -0.6889527974666132, a
0.2974131480597209, -0.5148854842298507, 0.564465468579617, -0.7107508328228154, a
0.2974131480597209, -0.5148854842298507, 0.5384004905538705, -0.5939837501334401, a
0.2974131480597209, -0.5148854842298507, 0.45643111276294934, -0.9929102864580887, a
0.2974131480597209, -0.5148854842298507, 0.27903458425289135, -0.8966750216203692, a
0.2974131480597209, -0.5148854842298507, 0.6322674958324473, -0.6314503020749278, a
0.2974131480597209, -0.5148854842298507, 0.25193712979004657, -0.7861468524473497, a
0.2974131480597209, -0.5148854842298507, 0.4432973942990887, -0.6281039987396352, a
0.2974131480597209, -0.5148854842298507, 0.524301125537113, -0.913190877037472, a
0.2974131480597209, -0.5148854842298507, 0.2431618995042141, -0.3912703959436228, a
0.2974131480597209, -0.5148854842298507, -0.3261999629139485, 0.49111638176269307, a
0.5938116733539027, -0.9956958094127515, 0.35233813661721125, -0.9689224880524908, a
0.5938116733539027, -0.9956958094127515, 0.4134302686888885, -0.8855181772895616, a
0.5938116733539027, -0.9956958094127515, 0.34576745915955204, -0.8042302136785922, a
0.5938116733539027, -0.9956958094127515, 0.5352443789705483, -0.8109043576978183, a
0.5938116733539027, -0.9956958094127515, 0.6758648232518178, -0.8082100674682204, a
0.5938116733539027, -0.9956958094127515, 0.6812899148079853, -0.7181693418775325, a
0.5938116733539027, -0.9956958094127515, 0.639137590840602, -0.8898990347093076, a
0.5938116733539027, -0.9956958094127515, 0.43819416896774566, -0.7354540171855924, a
0.5938116733539027, -0.9956958094127515, 0.32582648751175847, -0.6889527974666132, a
0.5938116733539027, -0.9956958094127515, 0.564465468579617, -0.7107508328228154, a
0.5938116733539027, -0.9956958094127515, 0.5384004905538705, -0.5939837501334401, a
0.5938116733539027, -0.9956958094127515, 0.45643111276294934, -0.9929102864580887, a
0.5938116733539027, -0.9956958094127515, 0.27903458425289135, -0.8966750216203692, a
0.5938116733539027, -0.9956958094127515, 0.6322674958324473, -0.6314503020749278, a
0.5938116733539027, -0.9956958094127515, 0.25193712979004657, -0.7861468524473497, a
0.5938116733539027, -0.9956958094127515, 0.4432973942990887, -0.6281039987396352, a
0.5938116733539027, -0.9956958094127515, 0.524301125537113, -0.913190877037472, a
0.5938116733539027, -0.9956958094127515, 0.2431618995042141, -0.3912703959436228, a
0.35233813661721125, -0.9689224880524908, 0.4134302686888885, -0.8855181772895616, a
0.35233813661721125, -0.9689224880524908, 0.34576745915955204, -0.8042302136785922, a
0.35233813661721125, -0.9689224880524908, 0.5352443789705483, -0.8109043576978183, a
0.35233813661721125, -0.9689224880524908, 0.6758648232518178, -0.8082100674682204, a
0.35233813661721125, -0.9689224880524908, 0.6812899148079853, -0.7181693418775325, a
0.35233813661721125, -0.9689224880524908, 0.639137590840602, -0.8898990347093076, a
0.35233813661721125, -0.9689224880524908, 0.43819416896774566, -0.7354540171855924, a
0.35233813661721125, -0.9689224880524908, 0.32582648751175847, -0.6889527974666132, a
0.35233813661721125, -0.9689224880524908, 0.564465468579617, -0.7107508328228154, a
0.35233813661721125, -0.9689224880524908, 0.5384004905538705, -0.5939837501334401, a
0.35233813661721125, -0.9689224880524908, 0.45643111276294934, -0.9929102864580887, a
0.35233813661721125, -0.9689224880524908, 0.27903458425289135, -0.8966750216203692, a
0.35233813661721125, -0.9689224880524908, 0.6322674958324473, -0.6314503020749278, a
0.35233813661721125, -0.9689224880524908, 0.25193712979004657, -0.7861468524473497, a
0.35233813661721125, -0.9689224880524908, 0.4432973942990887, -0.6281039987396352, a
0.35233813661721125, -0.9689224880524908, 0.524301125537113, -0.913190877037472, a
0.35233813661721125, -0.9689224880524908, 0.2431618995042141, -0.3912703959436228, a
0.4134302686888885, -0.8855181772895616, 0.34576745915955204, -0.8042302136785922, a
0.4134302686888885, -0.8855181772895616, 0.5352443789705483, -0.8109043576978183, a
0.4134302686888885, -0.8855181772895616, 0.6758648232518178, -0.8082100674682204, a
0.4134302686888885, -0.8855181772895616, 0.6812899148079853, -0.7181693418775325, a
0.4134302686888885, -0.8855181772895616, 0.639137590840602, -0.8898990347093076, a
0.4134302686888885, -0.8855181772895616, 0.43819416896774566, -0.7354540171855924, a
0.4134302686888885, -0.8855181772895616, 0.32582648751175847, -0.6889527974666132, a
0.4134302686888885, -0.8855181772895616, 0.564465468579617, -0.7107508328228154, a
0.4134302686888885, -0.8855181772895616, 0.5384004905538705, -0.5939837501334401, a
0.4134302686888885, -0.8855181772895616, 0.45643111276294934, -0.9929102864580887, a
0.4134302686888885, -0.8855181772895616, 0.27903458425289135, -0.8966750216203692, a
0.4134302686888885, -0.8855181772895616, 0.6322674958324473, -0.6314503020749278, a
0.4134302686888885, -0.8855181772895616, 0.25193712979004657, -0.7861468524473497, a
0.4134302686888885, -0.8855181772895616, 0.4432973942990887, -0.6281039987396352, a
0.4134302686888885, -0.8855181772895616, 0.524301125537113, -0.913190877037472, a
0.4134302686888885, -0.8855181772895616, 0.2431618995042141, -0.3912703959436228, a
0.34576745915955204, -0.8042302136785922, 0.5352443789705483, -0.8109043576978183, a
0.34576745915955204, -0.8042302136785922, 0.6758648232518178, -0.8082100674682204, a
0.34576745915955204, -0.8042302136785922, 0.6812899148079853, -0.7181693418775325, a
0.34576745915955204, -0.8042302136785922, 0.639137590840602, -0.8898990347093076, a
0.34576745915955204, -0.8042302136785922, 0.43819416896774566, -0.7354540171855924, a
0.34576745915955204, -0.8042302136785922, 0.32582648751175847, -0.6889527974666132, a
0.34576745915955204, -0.8042302136785922, 0.564465468579617, -0.7107508328228154, a
0.34576745915955204, -0.8042302136785922, 0.5384004905538705, -0.5939837501334401, a
0.34576745915955204, -0.8042302136785922, 0.45643111276294934, -0.9929102864580887, a
0.34576745915955204, -0.8042302136785922, 0.27903458425289135, -0.8966750216203692, a
0.34576745915955204, -0.8042302136785922, 0.6322674958324473, -0.6314503020749278, a
0.34576745915955204, -0.8042302136785922, 0.25193712979004657, -0.7861468524473497, a
0.34576745915955204, -0.8042302136785922, 0.4432973942990887, -0.6281039987396352, a
0.34576745915955204, -0.8042302136785922, 0.524301125537113, -0.913190877037472, a
0.34576745915955204, -0.8042302136785922, 0.2431618995042141, -0.3912703959436228, a
0.5352443789705483, -0.8109043576978183, 0.6758648232518178, -0.8082100674682204, a
0.5352443789705483, -0.8109043576978183, 0.6812899148079853, -0.7181693418775325, a
0.5352443789705483, -0.8109043576978183, 0.639137590840602, -0.8898990347093076, a
0.5352443789705483, -0.8109043576978183, 0.43819416896774566, -0.7354540171855924, a
0.5352443789705483, -0.8109043576978183, 0.32582648751175847, -0.6889527974666132, a
0.5352443789705483, -0.8109043576978183, 0.564465468579617, -0.7107508328228154, a
0.5352443789705483, -0.8109043576978183, 0.5384004905538705, -0.5939837501334401, a
0.5352443789705483, -0.8109043576978183, 0.45643111276294934, -0.9929102864580887, a
0.5352443789705483, -0.8109043576978183, 0.27903458425289135, -0.8966750216203692, a
0.5352443789705483, -0.8109043576978183, 0.6322674958324473, -0.6314503020749278, a
0.5352443789705483, -0.8109043576978183, 0.25193712979004657, -0.7861468524473497, a
0.5352443789705483, -0.8109043576978183, 0.4432973942990887, -0.6281039987396352, a
0.5352443789705483, -0.8109043576978183, 0.524301125537113, -0.913190877037472, a
0.5352443789705483, -0.8109043576978183, 0.2431618995042141, -0.3912703959436228, a
0.6758648232518178, -0.8082100674682204, 0.6812899148079853, -0.7181693418775325, a
0.6758648232518178, -0.8082100674682204, 0.639137590840602, -0.8898990347093076, a
0.6758648232518178, -0.8082100674682204, 0.43819416896774566, -0.7354540171855924, a
0.6758648232518178, -0.8082100674682204, 0.32582648751175847, -0.6889527974666132, a
0.6758648232518178, -0.8082100674682204, 0.564465468579617, -0.7107508328228154, a
0.6758648232518178, -0.8082100674682204, 0.5384004905538705, -0.5939837501334401, a
0.6758648232518178, -0.8082100674682204, 0.45643111276294934, -0.9929102864580887, a
0.6758648232518178, -0.8082100674682204, 0.27903458425289135, -0.8966750216203692, a
0.6758648232518178, -0.8082100674682204, 0.6322674958324473, -0.6314503020749278, a
0.6758648232518178, -0.8082100674682204, 0.25193712979004657, -0.7861468524473497, a
0.6758648232518178, -0.8082100674682204, 0.4432973942990887, -0.6281039987396352, a
0.6758648232518178, -0.8082100674682204, 0.524301125537113, -0.913190877037472, a
0.6758648232518178, -0.8082100674682204, 0.2431618995042141, -0.3912703959436228, a
0.6812899148079853, -0.7181693418775325, 0.639137590840602, -0.8898990347093076, a
0.6812899148079853, -0.7181693418775325, 0.43819416896774566, -0.7354540171855924, a
0.6812899148079853, -0.7181693418775325, 0.32582648751175847, -0.6889527974666132, a
0.6812899148079853, -0.7181693418775325, 0.564465468579617, -0.7107508328228154, a
0.6812899148079853, -0.7181693418775325, 0.5384004905538705, -0.5939837501334401, a
0.6812899148079853, -0.7181693418775325, 0.45643111276294934, -0.9929102864580887, a
0.6812899148079853, -0.7181693418775325, 0.27903458425289135, -0.8966750216203692, a
0.6812899148079853, -0.7181693418775325, 0.6322674958324473, -0.6314503020749278, a
0.6812899148079853, -0.7181693418775325, 0.25193712979004657, -0.7861468524473497, a
0.6812899148079853, -0.7181693418775325, 0.4432973942990887, -0.6281039987396352, a
0.6812899148079853, -0.7181693418775325, 0.524301125537113, -0.913190877037472, a
0.6812899148079853, -0.7181693418775325, 0.2431618995042141, -0.3912703959436228, a
0.639137590840602, -0.8898990347093076, 0.43819416896774566, -0.7354540171855924, a
0.639137590840602, -0.8898990347093076, 0.32582648751175847, -0.6889527974666132, a
0.639137590840602, -0.8898990347093076, 0.564465468579617, -0.7107508328228154, a
0.639137590840602, -0.8898990347093076, 0.5384004905538705, -0.5939837501334401, a
0.639137590840602, -0.8898990347093076, 0.45643111276294934, -0.9929102864580887, a
0.639137590840602, -0.8898990347093076, 0.27903458425289135, -0.8966750216203692, a
0.639137590840602, -0.8898990347093076, 0.6322674958324473, -0.6314503020749278, a
0.639137590840602, -0.8898990347093076, 0.25193712979004657, -0.7861468524473497, a
0.639137590840602, -0.8898990347093076, 0.4432973942990887, -0.6281039987396352, a
0.639137590840602, -0.8898990347093076, 0.524301125537113, -0.913190877037472, a
0.639137590840602, -0.8898990347093076, 0.2431618995042141, -0.3912703959436228, a
0.43819416896774566, -0.7354540171855924, 0.32582648751175847, -0.6889527974666132, a
0.43819416896774566, -0.7354540171855924, 0.564465468579617, -0.7107508328228154, a
0.43819416896774566, -0.7354540171855924, 0.5384004905538705, -0.5939837501334401, a
0.43819416896774566, -0.7354540171855924, 0.45643111276294934, -0.9929102864580887, a
0.43819416896774566, -0.7354540171855924, 0.27903458425289135, -0.8966750216203692, a
0.43819416896774566, -0.7354540171855924, 0.6322674958324473, -0.6314503020749278, a
0.43819416896774566, -0.7354540171855924, 0.25193712979004657, -0.7861468524473497, a
0.43819416896774566, -0.7354540171855924, 0.4432973942990887, -0.6281039987396352, a
0.43819416896774566, -0.7354540171855924, 0.524301125537113, -0.913190877037472, a
0.43819416896774566, -0.7354540171855924, 0.2431618995042141, -0.3912703959436228, a
0.32582648751175847, -0.6889527974666132, 0.564465468579617, -0.7107508328228154, a
0.32582648751175847, -0.6889527974666132, 0.5384004905538705, -0.5939837501334401, a
0.32582648751175847, -0.6889527974666132, 0.45643111276294934, -0.9929102864580887, a
0.32582648751175847, -0.6889527974666132, 0.27903458425289135, -0.8966750216203692, a
0.32582648751175847, -0.6889527974666132, 0.6322674958324473, -0.6314503020749278, a
0.32582648751175847, -0.6889527974666132, 0.25193712979004657, -0.7861468524473497, a
0.32582648751175847, -0.6889527974666132, 0.4432973942990887, -0.6281039987396352, a
0.32582648751175847, -0.6889527974666132, 0.524301125537113, -0.913190877037472, a
0.32582648751175847, -0.6889527974666132, 0.2431618995042141, -0.3912703959436228, a
0.564465468579617, -0.7107508328228154, 0.5384004905538705, -0.5939837501334401, a
0.564465468579617, -0.7107508328228154, 0.45643111276294934, -0.9929102864580887, a
0.564465468579617, -0.7107508328228154, 0.27903458425289135, -0.8966750216203692, a
0.564465468579617, -0.7107508328228154, 0.6322674958324473, -0.6314503020749278, a
0.564465468579617, -0.7107508328228154, 0.25193712979004657, -0.7861468524473497, a
0.564465468579617, -0.7107508328228154, 0.4432973942990887, -0.6281039987396352, a
0.564465468579617, -0.7107508328228154, 0.524301125537113, -0.913190877037472, a
0.564465468579617, -0.7107508328228154, 0.2431618995042141, -0.3912703959436228, a
0.5384004905538705, -0.5939837501334401, 0.45643111276294934, -0.9929102864580887, a
0.5384004905538705, -0.5939837501334401, 0.27903458425289135, -0.8966750216203692, a
0.5384004905538705, -0.5939837501334401, 0.6322674958324473, -0.6314503020749278, a
0.5384004905538705, -0.5939837501334401, 0.25193712979004657, -0.7861468524473497, a
0.5384004905538705, -0.5939837501334401, 0.4432973942990887, -0.6281039987396352, a
0.5384004905538705, -0.5939837501334401, 0.524301125537113, -0.913190877037472, a
0.5384004905538705, -0.5939837501334401, 0.2431618995042141, -0.3912703959436228, a
0.45643111276294934, -0.9929102864580887, 0.27903458425289135, -0.8966750216203692, a
0.45643111276294934, -0.9929102864580887, 0.6322674958324473, -0.6314503020749278, a
0.45643111276294934, -0.9929102864580887, 0.25193712979004657, -0.7861468524473497, a
0.45643111276294934, -0.9929102864580887, 0.4432973942990887, -0.6281039987396352, a
0.45643111276294934, -0.9929102864580887, 0.524301125537113, -0.913190877037472, a
0.45643111276294934, -0.9929102864580887, 0.2431618995042141, -0.3912703959436228, a
0.27903458425289135, -0.8966750216203692, 0.6322674958324473, -0.6314503020749278, a
0.27903458425289135, -0.8966750216203692, 0.25193712979004657, -0.7861468524473497, a
0.27903458425289135, -0.8966750216203692, 0.4432973942990887, -0.6281039987396352, a
0.27903458425289135, -0.8966750216203692, 0.524301125537113, -0.913190877037472, a
0.27903458425289135, -0.8966750216203692, 0.2431618995042141, -0.3912703959436228, a
0.6322674958324473, -0.6314503020749278, 0.25193712979004657, -0.7861468524473497, a
0.6322674958324473, -0.6314503020749278, 0.4432973942990887, -0.6281039987396352, a
0.6322674958324473, -0.6314503020749278, 0.524301125537113, -0.913190877037472, a
0.6322674958324473, -0.6314503020749278, 0.2431618995042141, -0.3912703959436228, a
0.25193712979004657, -0.7861468524473497, 0.4432973942990887, -0.6281039987396352, a
0.25193712979004657, -0.7861468524473497, 0.524301125537113, -0.913190877037472, a
0.25193712979004657, -0.7861468524473497, 0.2431618995042141, -0.3912703959436228, a
0.4432973942990887, -0.6281039987396352, 0.524301125537113, -0.913190877037472, a
0.4432973942990887, -0.6281039987396352, 0.2431618995042141, -0.3912703959436228, a
0.524301125537113, -0.913190877037472, 0.2431618995042141, -0.3912703959436228, a
0.2431618995042141, -0.3912703959436228, -0.2265186009007675, 0.5874983302142058, a
0.2431618995042141, -0.3912703959436228, -0.4186381022354702, 0.5128001425995188, b
0.2431618995042141, -0.3912703959436228, -0.31727293190890604, 0.5811503315848235, b
-0.2265186009007675, 0.5874983302142058, -0.28213107855566977, 0.774122678995286, a
-0.2265186009007675, 0.5874983302142058, -0.46057352940384366, 1.0, a
-0.2265186009007675, 0.5874983302142058, -0.2759310640778627, 0.9001974738878872, a
-0.2265186009007675, 0.5874983302142058, -0.6640233619033636, 0.8188751775348464, a
-0.2265186009007675, 0.5874983302142058, -0.5890074037381209, 0.7141411549789661, a
-0.2265186009007675, 0.5874983302142058, -0.6205757999534034, 0.6215640391440161, a
-0.2265186009007675, 0.5874983302142058, -0.4186381022354702, 0.5128001425995188, a
-0.2265186009007675, 0.5874983302142058, -0.31727293190890604, 0.5811503315848235, a
-0.2265186009007675, 0.5874983302142058, -0.34981269841141116, 0.8339568853272347, a
-0.2265186009007675, 0.5874983302142058, -0.5326493832550164, 0.7929965967559096, a
-0.2265186009007675, 0.5874983302142058, -0.5669836923980512, 0.9693582315240963, a
-0.2265186009007675, 0.5874983302142058, -0.5057202518650317, 0.6435675741931823, a
-0.2265186009007675, 0.5874983302142058, -0.41683713653026555, 0.734258568536476, a
-0.2265186009007675, 0.5874983302142058, -0.35699426658115857, 0.9749603579815906, a
-0.2265186009007675, 0.5874983302142058, -0.532019392858371, 0.8877101860610799, a
-0.2265186009007675, 0.5874983302142058, -0.6879666362810613, 0.7196104879856629, a
-0.2265186009007675, 0.5874983302142058, -0.4273158412754744, 0.8867603964107813, a
-0.2265186009007675, 0.5874983302142058, -0.3261999629139485, 0.49111638176269307, a
-0.6744436162947761, 0.9206791108678025, -0.28213107855566977, 0.774122678995286, a
-0.6744436162947761, 0.9206791108678025, -0.46057352940384366, 1.0, a
-0.6744436162947761, 0.9206791108678025, -0.2759310640778627, 0.9001974738878872, a
-0.6744436162947761, 0.9206791108678025, -0.6640233619033636, 0.8188751775348464, a
-0.6744436162947761, 0.9206791108678025, -0.5890074037381209, 0.7141411549789661, a
-0.6744436162947761, 0.9206791108678025, -0.6205757999534034, 0.6215640391440161, a
-0.6744436162947761, 0.9206791108678025, -0.4186381022354702, 0.5128001425995188, a
-0.6744436162947761, 0.9206791108678025, -0.31727293190890604, 0.5811503315848235, a
-0.6744436162947761, 0.9206791108678025, -0.34981269841141116, 0.8339568853272347, a
-0.6744436162947761, 0.9206791108678025, -0.5326493832550164, 0.7929965967559096, a
-0.6744436162947761, 0.9206791108678025, -0.5669836923980512, 0.9693582315240963, a
-0.6744436162947761, 0.9206791108678025, -0.5057202518650317, 0.6435675741931823, a
-0.6744436162947761, 0.9206791108678025, -0.41683713653026555, 0.734258568536476, a
-0.6744436162947761, 0.9206791108678025, -0.35699426658115857, 0.9749603579815906, a
-0.6744436162947761, 0.9206791108678025, -0.532019392858371, 0.8877101860610799, a
-0.6744436162947761, 0.9206791108678025, -0.6879666362810613, 0.7196104879856629, a
-0.6744436162947761, 0.9206791108678025, -0.4273158412754744, 0.8867603964107813, a
-0.6744436162947761, 0.9206791108678025, -0.3261999629139485, 0.49111638176269307, a
-0.28213107855566977, 0.774122678995286, -0.46057352940384366, 1.0, a
-0.28213107855566977, 0.774122678995286, -0.2759310640778627, 0.9001974738878872, a
-0.28213107855566977, 0.774122678995286, -0.6640233619033636, 0.8188751775348464, a
-0.28213107855566977, 0.774122678995286, -0.5890074037381209, 0.7141411549789661, a
-0.28213107855566977, 0.774122678995286, -0.6205757999534034, 0.6215640391440161, a
-0.28213107855566977, 0.774122678995286, -0.4186381022354702, 0.5128001425995188, a
-0.28213107855566977, 0.774122678995286, -0.31727293190890604, 0.5811503315848235, a
-0.28213107855566977, 0.774122678995286, -0.34981269841141116, 0.8339568853272347, a
-0.28213107855566977, 0.774122678995286, -0.5326493832550164, 0.7929965967559096, a
-0.28213107855566977, 0.774122678995286, -0.5669836923980512, 0.9693582315240963, a
-0.28213107855566977, 0.774122678995286, -0.5057202518650317, 0.6435675741931823, a
-0.28213107855566977, 0.774122678995286, -0.41683713653026555, 0.734258568536476, a
-0.28213107855566977, 0.774122678995286, -0.35699426658115857, 0.9749603579815906, a
-0.28213107855566977, 0.774122678995286, -0.532019392858371, 0.8877101860610799, a
-0.28213107855566977, 0.774122678995286, -0.6879666362810613, 0.7196104879856629, a
-0.28213107855566977, 0.774122678995286, -0.4273158412754744, 0.8867603964107813, a
-0.28213107855566977, 0.774122678995286, -0.3261999629139485, 0.49111638176269307, a
-0.46057352940384366, 1.0, -0.2759310640778627, 0.9001974738878872, a
-0.46057352940384366, 1.0, -0.6640233619033636, 0.8188751775348464, a
-0.46057352940384366, 1.0, -0.5890074037381209, 0.7141411549789661, a
-0.46057352940384366, 1.0, -0.6205757999534034, 0.6215640391440161, a
-0.46057352940384366, 1.0, -0.4186381022354702, 0.5128001425995188, a
-0.46057352940384366, 1.0, -0.31727293190890604, 0.5811503315848235, a
-0.46057352940384366, 1.0, -0.34981269841141116, 0.8339568853272347, a
-0.46057352940384366, 1.0, -0.5326493832550164, 0.7929965967559096, a
-0.46057352940384366, 1.0, -0.5669836923980512, 0.9693582315240963, a
-0.46057352940384366, 1.0, -0.5057202518650317, 0.6435675741931823, a
-0.46057352940384366, 1.0, -0.41683713653026555, 0.734258568536476, a
-0.46057352940384366, 1.0, -0.35699426658115857, 0.9749603579815906, a
-0.46057352940384366, 1.0, -0.532019392858371, 0.8877101860610799, a
-0.46057352940384366, 1.0, -0.6879666362810613, 0.7196104879856629, a
-0.46057352940384366, 1.0, -0.4273158412754744, 0.8867603964107813, a
-0.46057352940384366, 1.0, -0.3261999629139485, 0.49111638176269307, a
-0.2759310640778627, 0.9001974738878872, -0.6640233619033636, 0.8188751775348464, a
-0.2759310640778627, 0.9001974738878872, -0.5890074037381209, 0.7141411549789661, a
-0.2759310640778627, 0.9001974738878872, -0.6205757999534034, 0.6215640391440161, a
-0.2759310640778627, 0.9001974738878872, -0.4186381022354702, 0.5128001425995188, a
-0.2759310640778627, 0.9001974738878872, -0.31727293190890604, 0.5811503315848235, a
-0.2759310640778627, 0.9001974738878872, -0.34981269841141116, 0.8339568853272347, a
-0.2759310640778627, 0.9001974738878872, -0.5326493832550164, 0.7929965967559096, a
-0.2759310640778627, 0.9001974738878872, -0.5669836923980512, 0.9693582315240963, a
-0.2759310640778627, 0.9001974738878872, -0.5057202518650317, 0.6435675741931823, a
-0.2759310640778627, 0.9001974738878872, -0.41683713653026555, 0.734258568536476, a
-0.2759310640778627, 0.9001974738878872, -0.35699426658115857, 0.9749603579815906, a
-0.2759310640778627, 0.9001974738878872, -0.532019392858371, 0.8877101860610799, a
-0.2759310640778627, 0.9001974738878872, -0.6879666362810613, 0.7196104879856629, a
-0.2759310640778627, 0.9001974738878872, -0.4273158412754744, 0.8867603964107813, a
-0.2759310640778627, 0.9001974738878872, -0.3261999629139485, 0.49111638176269307, a
-0.6640233619033636, 0.8188751775348464, -0.5890074037381209, 0.7141411549789661, a
-0.6640233619033636, 0.8188751775348464, -0.6205757999534034, 0.6215640391440161, a
-0.6640233619033636, 0.8188751775348464, -0.4186381022354702, 0.5128001425995188, a
-0.6640233619033636, 0.8188751775348464, -0.31727293190890604, 0.5811503315848235, a
-0.6640233619033636, 0.8188751775348464, -0.34981269841141116, 0.8339568853272347, a
-0.6640233619033636, 0.8188751775348464, -0.5326493832550164, 0.7929965967559096, a
-0.6640233619033636, 0.8188751775348464, -0.5669836923980512, 0.9693582315240963, a
-0.6640233619033636, 0.8188751775348464, -0.5057202518650317, 0.6435675741931823, a
-0.6640233619033636, 0.8188751775348464, -0.41683713653026555, 0.734258568536476, a
-0.6640233619033636, 0.8188751775348464, -0.35699426658115857, 0.9749603579815906, a
-0.6640233619033636, 0.8188751775348464, -0.532019392858371, 0.8877101860610799, a
-0.6640233619033636, 0.8188751775348464, -0.6879666362810613, 0.7196104879856629, a
-0.6640233619033636, 0.8188751775348464, -0.4273158412754744, 0.8867603964107813, a
-0.6640233619033636, 0.8188751775348464, -0.3261999629139485, 0.49111638176269307, a
-0.5890074037381209, 0.7141411549789661, -0.6205757999534034, 0.6215640391440161, a
-0.5890074037381209, 0.7141411549789661, -0.4186381022354702, 0.5128001425995188, a
-0.5890074037381209, 0.7141411549789661, -0.31727293190890604, 0.5811503315848235, a
-0.5890074037381209, 0.7141411549789661, -0.34981269841141116, 0.8339568853272347, a
-0.5890074037381209, 0.7141411549789661, -0.5326493832550164, 0.7929965967559096, a
-0.5890074037381209, 0.7141411549789661, -0.5669836923980512, 0.9693582315240963, a
-0.5890074037381209, 0.7141411549789661, -0.5057202518650317, 0.6435675741931823, a
-0.5890074037381209, 0.7141411549789661, -0.41683713653026555, 0.734258568536476, a
-0.5890074037381209, 0.7141411549789661, -0.35699426658115857, 0.9749603579815906, a
-0.5890074037381209, 0.7141411549789661, -0.532019392858371, 0.8877101860610799, a
-0.5890074037381209, 0.7141411549789661, -0.6879666362810613, 0.7196104879856629, a
-0.5890074037381209, 0.7141411549789661, -0.4273158412754744, 0.8867603964107813, a
-0.5890074037381209, 0.7141411549789661, -0.3261999629139485, 0.49111638176269307, a
-0.6205757999534034, 0.6215640391440161, -0.4186381022354702, 0.5128001425995188, a
-0.6205757999534034, 0.6215640391440161, -0.31727293190890604, 0.5811503315848235, a
-0.6205757999534034, 0.6215640391440161, -0.34981269841141116, 0.8339568853272347, a
-0.6205757999534034, 0.6215640391440161, -0.5326493832550164, 0.7929965967559096, a
-0.6205757999534034, 0.6215640391440161, -0.5669836923980512, 0.9693582315240963, a
-0.6205757999534034, 0.6215640391440161, -0.5057202518650317, 0.6435675741931823, a
-0.6205757999534034, 0.6215640391440161, -0.41683713653026555, 0.734258568536476, a
-0.6205757999534034, 0.6215640391440161, -0.35699426658115857, 0.9749603579815906, a
-0.6205757999534034, 0.6215640391440161, -0.532019392858371, 0.8877101860610799, a
-0.6205757999534034, 0.6215640391440161, -0.6879666362810613, 0.7196104879856629, a
-0.6205757999534034, 0.6215640391440161, -0.4273158412754744, 0.8867603964107813, a
-0.6205757999534034, 0.6215640391440161, -0.3261999629139485, 0.49111638176269307, a
-0.4186381022354702, 0.5128001425995188, -0.31727293190890604, 0.5811503315848235, a
-0.4186381022354702, 0.5128001425995188, -0.34981269841141116, 0.8339568853272347, a
-0.4186381022354702, 0.5128001425995188, -0.5326493832550164, 0.7929965967559096, a
-0.4186381022354702, 0.5128001425995188, -0.5669836923980512, 0.9693582315240963, a
-0.4186381022354702, 0.5128001425995188, -0.5057202518650317, 0.6435675741931823, a
-0.4186381022354702, 0.5128001425995188, -0.41683713653026555, 0.734258568536476, a
-0.4186381022354702, 0.5128001425995188, -0.35699426658115857, 0.9749603579815906, a
-0.4186381022354702, 0.5128001425995188, -0.532019392858371, 0.8877101860610799, a
-0.4186381022354702, 0.5128001425995188, -0.6879666362810613, 0.7196104879856629, a
-0.4186381022354702, 0.5128001425995188, -0.4273158412754744, 0.8867603964107813, a
-0.4186381022354702, 0.5128001425995188, -0.3261999629139485, 0.49111638176269307, a
-0.31727293190890604, 0.5811503315848235, -0.34981269841141116, 0.8339568853272347, a
-0.31727293190890604, 0.5811503315848235, -0.5326493832550164, 0.7929965967559096, a
-0.31727293190890604, 0.5811503315848235, -0.5669836923980512, 0.9693582315240963, a
-0.31727293190890604, 0.5811503315848235, -0.5057202518650317, 0.6435675741931823, a
-0.31727293190890604, 0.5811503315848235, -0.41683713653026555, 0.734258568536476, a
-0.31727293190890604, 0.5811503315848235, -0.35699426658115857, 0.9749603579815906, a
-0.31727293190890604, 0.5811503315848235, -0.532019392858371, 0.8877101860610799, a
-0.31727293190890604, 0.5811503315848235, -0.6879666362810613, 0.7196104879856629, a
-0.31727293190890604, 0.5811503315848235, -0.4273158412754744, 0.8867603964107813, a
-0.31727293190890604, 0.5811503315848235, -0.3261999629139485, 0.49111638176269307, a
-0.34981269841141116, 0.8339568853272347, -0.5326493832550164, 0.7929965967559096, a
-0.34981269841141116, 0.8339568853272347, -0.5669836923980512, 0.9693582315240963, a
-0.34981269841141116, 0.8339568853272347, -0.5057202518650317, 0.6435675741931823, a
-0.34981269841141116, 0.8339568853272347, -0.41683713653026555, 0.734258568536476, a
-0.34981269841141116, 0.8339568853272347, -0.35699426658115857, 0.9749603579815906, a
-0.34981269841141116, 0.8339568853272347, -0.532019392858371, 0.8877101860610799, a
-0.34981269841141116, 0.8339568853272347, -0.6879666362810613, 0.7196104879856629, a
-0.34981269841141116, 0.8339568853272347, -0.4273158412754744, 0.8867603964107813, a
-0.34981269841141116, 0.8339568853272347, -0.3261999629139485, 0.49111638176269307, a
-0.5326493832550164, 0.7929965967559096, -0.5669836923980512, 0.9693582315240963, a
-0.5326493832550164, 0.7929965967559096, -0.5057202518650317, 0.6435675741931823, a
-0.5326493832550164, 0.7929965967559096, -0.41683713653026555, 0.734258568536476, a
-0.5326493832550164, 0.7929965967559096, -0.35699426658115857, 0.9749603579815906, a
-0.5326493832550164, 0.7929965967559096, -0.532019392858371, 0.8877101860610799, a
-0.5326493832550164, 0.7929965967559096, -0.6879666362810613, 0.7196104879856629, a
-0.5326493832550164, 0.7929965967559096, -0.4273158412754744, 0.8867603964107813, a
-0.5326493832550164, 0.7929965967559096, -0.3261999629139485, 0.49111638176269307, a
-0.5669836923980512, 0.9693582315240963, -0.5057202518650317, 0.6435675741931823, a
-0.5669836923980512, 0.9693582315240963, -0.41683713653026555, 0.734258568536476, a
-0.5669836923980512, 0.9693582315240963, -0.35699426658115857, 0.9749603579815906, a
-0.5669836923980512, 0.9693582315240963, -0.532019392858371, 0.8877101860610799, a
-0.5669836923980512, 0.9693582315240963, -0.6879666362810613, 0.7196104879856629, a
-0.5669836923980512, 0.9693582315240963, -0.4273158412754744, 0.8867603964107813, a
-0.5669836923980512, 0.9693582315240963, -0.3261999629139485, 0.49111638176269307, a
-0.5057202518650317, 0.6435675741931823, -0.41683713653026555, 0.734258568536476, a
-0.5057202518650317, 0.6435675741931823, -0.35699426658115857, 0.9749603579815906, a
-0.5057202518650317, 0.6435675741931823, -0.532019392858371, 0.8877101860610799, a
-0.5057202518650317, 0.6435675741931823, -0.6879666362810613, 0.7196104879856629, a
-0.5057202518650317, 0.6435675741931823, -0.4273158412754744, 0.8867603964107813, a
-0.5057202518650317, 0.6435675741931823, -0.3261999629139485, 0.49111638176269307, a
-0.41683713653026555, 0.734258568536476, -0.35699426658115857, 0.9749603579815906, a
-0.41683713653026555, 0.734258568536476, -0.532019392858371, 0.8877101860610799, a
-0.41683713653026555, 0.734258568536476, -0.6879666362810613, 0.7196104879856629, a
-0.41683713653026555, 0.734258568536476, -0.4273158412754744, 0.8867603964107813, a
-0.41683713653026555, 0.734258568536476, -0.3261999629139485, 0.49111638176269307, a
-0.35699426658115857, 0.9749603579815906, -0.532019392858371, 0.8877101860610799, a
-0.35699426658115857, 0.9749603579815906, -0.6879666362810613, 0.7196104879856629, a
-0.35699426658115857, 0.9749603579815906, -0.4273158412754744, 0.8867603964107813, a
-0.35699426658115857, 0.9749603579815906, -0.3261999629139485, 0.49111638176269307, a
-0.532019392858371, 0.8877101860610799, -0.6879666362810613, 0.7196104879856629, a
-0.532019392858371, 0.8877101860610799, -0.4273158412754744, 0.8867603964107813, a
-0.532019392858371, 0.8877101860610799, -0.3261999629139485, 0.49111638176269307, a
-0.6879666362810613, 0.7196104879856629, -0.4273158412754744, 0.8867603964107813, a
-0.6879666362810613, 0.7196104879856629, -0.3261999629139485, 0.49111638176269307, a
-0.4273158412754744, 0.8867603964107813, -0.3261999629139485, 0.49111638176269307, a


==> img/community_2_94_node.csv <==
0.2974131480597209, -0.5148854842298507, a
0.5938116733539027, -0.9956958094127515, a
0.35233813661721125, -0.9689224880524908, a
0.4134302686888885, -0.8855181772895616, a
0.34576745915955204, -0.8042302136785922, a
0.5352443789705483, -0.8109043576978183, a
0.6758648232518178, -0.8082100674682204, a
0.6812899148079853, -0.7181693418775325, a
0.639137590840602, -0.8898990347093076, a
0.43819416896774566, -0.7354540171855924, a
0.32582648751175847, -0.6889527974666132, a
0.564465468579617, -0.7107508328228154, a
0.5384004905538705, -0.5939837501334401, a
0.45643111276294934, -0.9929102864580887, a
0.27903458425289135, -0.8966750216203692, a
0.6322674958324473, -0.6314503020749278, a
0.25193712979004657, -0.7861468524473497, a
0.4432973942990887, -0.6281039987396352, a
0.524301125537113, -0.913190877037472, a
0.2431618995042141, -0.3912703959436228, a
-0.2265186009007675, 0.5874983302142058, b
-0.6744436162947761, 0.9206791108678025, b
-0.28213107855566977, 0.774122678995286, b
-0.46057352940384366, 1.0, b
-0.2759310640778627, 0.9001974738878872, b
-0.6640233619033636, 0.8188751775348464, b
-0.5890074037381209, 0.7141411549789661, b
-0.6205757999534034, 0.6215640391440161, b
-0.4186381022354702, 0.5128001425995188, b
-0.31727293190890604, 0.581150331584823, b
-0.34981269841141116, 0.833956885327234, b
-0.5326493832550164, 0.7929965967559096, b
-0.5669836923980512, 0.9693582315240963, b
-0.5057202518650317, 0.6435675741931823, b
-0.41683713653026555, 0.734258568536476, b
-0.35699426658115857, 0.974960357981590, b
-0.532019392858371, 0.8877101860610799, b
-0.6879666362810613, 0.7196104879856629, b
-0.4273158412754744, 0.8867603964107813, b
-0.3261999629139485, 0.4911163817626930, b7


==> img/community_2_95_edge.csv <==
-0.3275489037351672, 0.5016038125834641, -0.7557022093012542, 0.6602469238324644, a
-0.3275489037351672, 0.5016038125834641, -0.5600166645501434, 0.9960953064768138, a
-0.3275489037351672, 0.5016038125834641, -0.4752676890044287, 0.9567607082345642, a
-0.3275489037351672, 0.5016038125834641, -0.6555276517361897, 0.9813885867671839, a
-0.3275489037351672, 0.5016038125834641, -0.38727371190309307, 0.7954531512214906, a
-0.3275489037351672, 0.5016038125834641, -0.7446429482171224, 0.7883872696697023, a
-0.3275489037351672, 0.5016038125834641, -0.7327053580936388, 0.9134235893429828, a
-0.3275489037351672, 0.5016038125834641, -0.5084459244876566, 0.8300763858923983, a
-0.3275489037351672, 0.5016038125834641, -0.6213920115804615, 0.5974233169674554, a
-0.3275489037351672, 0.5016038125834641, -0.8362924452376435, 0.718769412706927, a
-0.3275489037351672, 0.5016038125834641, -0.31277092169117704, 0.6039062612709533, a
-0.3275489037351672, 0.5016038125834641, -0.49015133540667266, 0.705427499423746, a
-0.3275489037351672, 0.5016038125834641, -0.39075796662130313, 0.9039999251121207, a
-0.3275489037351672, 0.5016038125834641, -0.6227399921951324, 0.8419904503959957, a
-0.3275489037351672, 0.5016038125834641, -0.6236020740275408, 0.7126984287303453, a
-0.3275489037351672, 0.5016038125834641, -0.7383815528779372, 0.5662583911960388, a
-0.3275489037351672, 0.5016038125834641, -0.42858953794493526, 0.496039785562962, a
-0.3275489037351672, 0.5016038125834641, -0.5082196338075221, 0.4434552369346655, a
-0.3275489037351672, 0.5016038125834641, 0.440015141790358, -0.4943958919082565, a
-0.8393613675878666, 0.8834054021484061, -0.7557022093012542, 0.6602469238324644, a
-0.8393613675878666, 0.8834054021484061, -0.5600166645501434, 0.9960953064768138, a
-0.8393613675878666, 0.8834054021484061, -0.4752676890044287, 0.9567607082345642, a
-0.8393613675878666, 0.8834054021484061, -0.6555276517361897, 0.9813885867671839, a
-0.8393613675878666, 0.8834054021484061, -0.38727371190309307, 0.7954531512214906, a
-0.8393613675878666, 0.8834054021484061, -0.7446429482171224, 0.7883872696697023, a
-0.8393613675878666, 0.8834054021484061, -0.7327053580936388, 0.9134235893429828, a
-0.8393613675878666, 0.8834054021484061, -0.5084459244876566, 0.8300763858923983, a
-0.8393613675878666, 0.8834054021484061, -0.6213920115804615, 0.5974233169674554, a
-0.8393613675878666, 0.8834054021484061, -0.8362924452376435, 0.718769412706927, a
-0.8393613675878666, 0.8834054021484061, -0.31277092169117704, 0.6039062612709533, a
-0.8393613675878666, 0.8834054021484061, -0.49015133540667266, 0.705427499423746, a
-0.8393613675878666, 0.8834054021484061, -0.39075796662130313, 0.9039999251121207, a
-0.8393613675878666, 0.8834054021484061, -0.6227399921951324, 0.8419904503959957, a
-0.8393613675878666, 0.8834054021484061, -0.6236020740275408, 0.7126984287303453, a
-0.8393613675878666, 0.8834054021484061, -0.7383815528779372, 0.5662583911960388, a
-0.8393613675878666, 0.8834054021484061, -0.42858953794493526, 0.496039785562962, a
-0.8393613675878666, 0.8834054021484061, -0.5082196338075221, 0.4434552369346655, a
-0.7557022093012542, 0.6602469238324644, -0.5600166645501434, 0.9960953064768138, a
-0.7557022093012542, 0.6602469238324644, -0.4752676890044287, 0.9567607082345642, a
-0.7557022093012542, 0.6602469238324644, -0.6555276517361897, 0.9813885867671839, a
-0.7557022093012542, 0.6602469238324644, -0.38727371190309307, 0.7954531512214906, a
-0.7557022093012542, 0.6602469238324644, -0.7446429482171224, 0.7883872696697023, a
-0.7557022093012542, 0.6602469238324644, -0.7327053580936388, 0.9134235893429828, a
-0.7557022093012542, 0.6602469238324644, -0.5084459244876566, 0.8300763858923983, a
-0.7557022093012542, 0.6602469238324644, -0.6213920115804615, 0.5974233169674554, a
-0.7557022093012542, 0.6602469238324644, -0.8362924452376435, 0.718769412706927, a
-0.7557022093012542, 0.6602469238324644, -0.31277092169117704, 0.6039062612709533, a
-0.7557022093012542, 0.6602469238324644, -0.49015133540667266, 0.705427499423746, a
-0.7557022093012542, 0.6602469238324644, -0.39075796662130313, 0.9039999251121207, a
-0.7557022093012542, 0.6602469238324644, -0.6227399921951324, 0.8419904503959957, a
-0.7557022093012542, 0.6602469238324644, -0.6236020740275408, 0.7126984287303453, a
-0.7557022093012542, 0.6602469238324644, -0.7383815528779372, 0.5662583911960388, a
-0.7557022093012542, 0.6602469238324644, -0.42858953794493526, 0.496039785562962, a
-0.7557022093012542, 0.6602469238324644, -0.5082196338075221, 0.4434552369346655, a
-0.5600166645501434, 0.9960953064768138, -0.4752676890044287, 0.9567607082345642, a
-0.5600166645501434, 0.9960953064768138, -0.6555276517361897, 0.9813885867671839, a
-0.5600166645501434, 0.9960953064768138, -0.38727371190309307, 0.7954531512214906, a
-0.5600166645501434, 0.9960953064768138, -0.7446429482171224, 0.7883872696697023, a
-0.5600166645501434, 0.9960953064768138, -0.7327053580936388, 0.9134235893429828, a
-0.5600166645501434, 0.9960953064768138, -0.5084459244876566, 0.8300763858923983, a
-0.5600166645501434, 0.9960953064768138, -0.6213920115804615, 0.5974233169674554, a
-0.5600166645501434, 0.9960953064768138, -0.8362924452376435, 0.718769412706927, a
-0.5600166645501434, 0.9960953064768138, -0.31277092169117704, 0.6039062612709533, a
-0.5600166645501434, 0.9960953064768138, -0.49015133540667266, 0.705427499423746, a
-0.5600166645501434, 0.9960953064768138, -0.39075796662130313, 0.9039999251121207, a
-0.5600166645501434, 0.9960953064768138, -0.6227399921951324, 0.8419904503959957, a
-0.5600166645501434, 0.9960953064768138, -0.6236020740275408, 0.7126984287303453, a
-0.5600166645501434, 0.9960953064768138, -0.7383815528779372, 0.5662583911960388, a
-0.5600166645501434, 0.9960953064768138, -0.42858953794493526, 0.496039785562962, a
-0.5600166645501434, 0.9960953064768138, -0.5082196338075221, 0.4434552369346655, a
-0.4752676890044287, 0.9567607082345642, -0.6555276517361897, 0.9813885867671839, a
-0.4752676890044287, 0.9567607082345642, -0.38727371190309307, 0.7954531512214906, a
-0.4752676890044287, 0.9567607082345642, -0.7446429482171224, 0.7883872696697023, a
-0.4752676890044287, 0.9567607082345642, -0.7327053580936388, 0.9134235893429828, a
-0.4752676890044287, 0.9567607082345642, -0.5084459244876566, 0.8300763858923983, a
-0.4752676890044287, 0.9567607082345642, -0.6213920115804615, 0.5974233169674554, a
-0.4752676890044287, 0.9567607082345642, -0.8362924452376435, 0.718769412706927, a
-0.4752676890044287, 0.9567607082345642, -0.31277092169117704, 0.6039062612709533, a
-0.4752676890044287, 0.9567607082345642, -0.49015133540667266, 0.705427499423746, a
-0.4752676890044287, 0.9567607082345642, -0.39075796662130313, 0.9039999251121207, a
-0.4752676890044287, 0.9567607082345642, -0.6227399921951324, 0.8419904503959957, a
-0.4752676890044287, 0.9567607082345642, -0.6236020740275408, 0.7126984287303453, a
-0.4752676890044287, 0.9567607082345642, -0.7383815528779372, 0.5662583911960388, a
-0.4752676890044287, 0.9567607082345642, -0.42858953794493526, 0.496039785562962, a
-0.4752676890044287, 0.9567607082345642, -0.5082196338075221, 0.4434552369346655, a
-0.6555276517361897, 0.9813885867671839, -0.38727371190309307, 0.7954531512214906, a
-0.6555276517361897, 0.9813885867671839, -0.7446429482171224, 0.7883872696697023, a
-0.6555276517361897, 0.9813885867671839, -0.7327053580936388, 0.9134235893429828, a
-0.6555276517361897, 0.9813885867671839, -0.5084459244876566, 0.8300763858923983, a
-0.6555276517361897, 0.9813885867671839, -0.6213920115804615, 0.5974233169674554, a
-0.6555276517361897, 0.9813885867671839, -0.8362924452376435, 0.718769412706927, a
-0.6555276517361897, 0.9813885867671839, -0.31277092169117704, 0.6039062612709533, a
-0.6555276517361897, 0.9813885867671839, -0.49015133540667266, 0.705427499423746, a
-0.6555276517361897, 0.9813885867671839, -0.39075796662130313, 0.9039999251121207, a
-0.6555276517361897, 0.9813885867671839, -0.6227399921951324, 0.8419904503959957, a
-0.6555276517361897, 0.9813885867671839, -0.6236020740275408, 0.7126984287303453, a
-0.6555276517361897, 0.9813885867671839, -0.7383815528779372, 0.5662583911960388, a
-0.6555276517361897, 0.9813885867671839, -0.42858953794493526, 0.496039785562962, a
-0.6555276517361897, 0.9813885867671839, -0.5082196338075221, 0.4434552369346655, a
-0.38727371190309307, 0.7954531512214906, -0.7446429482171224, 0.7883872696697023, a
-0.38727371190309307, 0.7954531512214906, -0.7327053580936388, 0.9134235893429828, a
-0.38727371190309307, 0.7954531512214906, -0.5084459244876566, 0.8300763858923983, a
-0.38727371190309307, 0.7954531512214906, -0.6213920115804615, 0.5974233169674554, a
-0.38727371190309307, 0.7954531512214906, -0.8362924452376435, 0.718769412706927, a
-0.38727371190309307, 0.7954531512214906, -0.31277092169117704, 0.6039062612709533, a
-0.38727371190309307, 0.7954531512214906, -0.49015133540667266, 0.705427499423746, a
-0.38727371190309307, 0.7954531512214906, -0.39075796662130313, 0.9039999251121207, a
-0.38727371190309307, 0.7954531512214906, -0.6227399921951324, 0.8419904503959957, a
-0.38727371190309307, 0.7954531512214906, -0.6236020740275408, 0.7126984287303453, a
-0.38727371190309307, 0.7954531512214906, -0.7383815528779372, 0.5662583911960388, a
-0.38727371190309307, 0.7954531512214906, -0.42858953794493526, 0.496039785562962, a
-0.38727371190309307, 0.7954531512214906, -0.5082196338075221, 0.4434552369346655, a
-0.7446429482171224, 0.7883872696697023, -0.7327053580936388, 0.9134235893429828, a
-0.7446429482171224, 0.7883872696697023, -0.5084459244876566, 0.8300763858923983, a
-0.7446429482171224, 0.7883872696697023, -0.6213920115804615, 0.5974233169674554, a
-0.7446429482171224, 0.7883872696697023, -0.8362924452376435, 0.718769412706927, a
-0.7446429482171224, 0.7883872696697023, -0.31277092169117704, 0.6039062612709533, a
-0.7446429482171224, 0.7883872696697023, -0.49015133540667266, 0.705427499423746, a
-0.7446429482171224, 0.7883872696697023, -0.39075796662130313, 0.9039999251121207, a
-0.7446429482171224, 0.7883872696697023, -0.6227399921951324, 0.8419904503959957, a
-0.7446429482171224, 0.7883872696697023, -0.6236020740275408, 0.7126984287303453, a
-0.7446429482171224, 0.7883872696697023, -0.7383815528779372, 0.5662583911960388, a
-0.7446429482171224, 0.7883872696697023, -0.42858953794493526, 0.496039785562962, a
-0.7446429482171224, 0.7883872696697023, -0.5082196338075221, 0.4434552369346655, a
-0.7327053580936388, 0.9134235893429828, -0.5084459244876566, 0.8300763858923983, a
-0.7327053580936388, 0.9134235893429828, -0.6213920115804615, 0.5974233169674554, a
-0.7327053580936388, 0.9134235893429828, -0.8362924452376435, 0.718769412706927, a
-0.7327053580936388, 0.9134235893429828, -0.31277092169117704, 0.6039062612709533, a
-0.7327053580936388, 0.9134235893429828, -0.49015133540667266, 0.705427499423746, a
-0.7327053580936388, 0.9134235893429828, -0.39075796662130313, 0.9039999251121207, a
-0.7327053580936388, 0.9134235893429828, -0.6227399921951324, 0.8419904503959957, a
-0.7327053580936388, 0.9134235893429828, -0.6236020740275408, 0.7126984287303453, a
-0.7327053580936388, 0.9134235893429828, -0.7383815528779372, 0.5662583911960388, a
-0.7327053580936388, 0.9134235893429828, -0.42858953794493526, 0.496039785562962, a
-0.7327053580936388, 0.9134235893429828, -0.5082196338075221, 0.4434552369346655, a
-0.5084459244876566, 0.8300763858923983, -0.6213920115804615, 0.5974233169674554, a
-0.5084459244876566, 0.8300763858923983, -0.8362924452376435, 0.718769412706927, a
-0.5084459244876566, 0.8300763858923983, -0.31277092169117704, 0.6039062612709533, a
-0.5084459244876566, 0.8300763858923983, -0.49015133540667266, 0.705427499423746, a
-0.5084459244876566, 0.8300763858923983, -0.39075796662130313, 0.9039999251121207, a
-0.5084459244876566, 0.8300763858923983, -0.6227399921951324, 0.8419904503959957, a
-0.5084459244876566, 0.8300763858923983, -0.6236020740275408, 0.7126984287303453, a
-0.5084459244876566, 0.8300763858923983, -0.7383815528779372, 0.5662583911960388, a
-0.5084459244876566, 0.8300763858923983, -0.42858953794493526, 0.496039785562962, a
-0.5084459244876566, 0.8300763858923983, -0.5082196338075221, 0.4434552369346655, a
-0.6213920115804615, 0.5974233169674554, -0.8362924452376435, 0.718769412706927, a
-0.6213920115804615, 0.5974233169674554, -0.31277092169117704, 0.6039062612709533, a
-0.6213920115804615, 0.5974233169674554, -0.49015133540667266, 0.705427499423746, a
-0.6213920115804615, 0.5974233169674554, -0.39075796662130313, 0.9039999251121207, a
-0.6213920115804615, 0.5974233169674554, -0.6227399921951324, 0.8419904503959957, a
-0.6213920115804615, 0.5974233169674554, -0.6236020740275408, 0.7126984287303453, a
-0.6213920115804615, 0.5974233169674554, -0.7383815528779372, 0.5662583911960388, a
-0.6213920115804615, 0.5974233169674554, -0.42858953794493526, 0.496039785562962, a
-0.6213920115804615, 0.5974233169674554, -0.5082196338075221, 0.4434552369346655, a
-0.8362924452376435, 0.718769412706927, -0.31277092169117704, 0.6039062612709533, a
-0.8362924452376435, 0.718769412706927, -0.49015133540667266, 0.705427499423746, a
-0.8362924452376435, 0.718769412706927, -0.39075796662130313, 0.9039999251121207, a
-0.8362924452376435, 0.718769412706927, -0.6227399921951324, 0.8419904503959957, a
-0.8362924452376435, 0.718769412706927, -0.6236020740275408, 0.7126984287303453, a
-0.8362924452376435, 0.718769412706927, -0.7383815528779372, 0.5662583911960388, a
-0.8362924452376435, 0.718769412706927, -0.42858953794493526, 0.496039785562962, a
-0.8362924452376435, 0.718769412706927, -0.5082196338075221, 0.4434552369346655, a
-0.31277092169117704, 0.6039062612709533, -0.49015133540667266, 0.705427499423746, a
-0.31277092169117704, 0.6039062612709533, -0.39075796662130313, 0.9039999251121207, a
-0.31277092169117704, 0.6039062612709533, -0.6227399921951324, 0.8419904503959957, a
-0.31277092169117704, 0.6039062612709533, -0.6236020740275408, 0.7126984287303453, a
-0.31277092169117704, 0.6039062612709533, -0.7383815528779372, 0.5662583911960388, a
-0.31277092169117704, 0.6039062612709533, -0.42858953794493526, 0.496039785562962, a
-0.31277092169117704, 0.6039062612709533, -0.5082196338075221, 0.4434552369346655, a
-0.31277092169117704, 0.6039062612709533, 0.5050579930733444, -0.4352384614280868, b
-0.49015133540667266, 0.705427499423746, -0.39075796662130313, 0.9039999251121207, a
-0.49015133540667266, 0.705427499423746, -0.6227399921951324, 0.8419904503959957, a
-0.49015133540667266, 0.705427499423746, -0.6236020740275408, 0.7126984287303453, a
-0.49015133540667266, 0.705427499423746, -0.7383815528779372, 0.5662583911960388, a
-0.49015133540667266, 0.705427499423746, -0.42858953794493526, 0.496039785562962, a
-0.49015133540667266, 0.705427499423746, -0.5082196338075221, 0.4434552369346655, a
-0.39075796662130313, 0.9039999251121207, -0.6227399921951324, 0.8419904503959957, a
-0.39075796662130313, 0.9039999251121207, -0.6236020740275408, 0.7126984287303453, a
-0.39075796662130313, 0.9039999251121207, -0.7383815528779372, 0.5662583911960388, a
-0.39075796662130313, 0.9039999251121207, -0.42858953794493526, 0.496039785562962, a
-0.39075796662130313, 0.9039999251121207, -0.5082196338075221, 0.4434552369346655, a
-0.6227399921951324, 0.8419904503959957, -0.6236020740275408, 0.7126984287303453, a
-0.6227399921951324, 0.8419904503959957, -0.7383815528779372, 0.5662583911960388, a
-0.6227399921951324, 0.8419904503959957, -0.42858953794493526, 0.496039785562962, a
-0.6227399921951324, 0.8419904503959957, -0.5082196338075221, 0.4434552369346655, a
-0.6236020740275408, 0.7126984287303453, -0.7383815528779372, 0.5662583911960388, a
-0.6236020740275408, 0.7126984287303453, -0.42858953794493526, 0.496039785562962, a
-0.6236020740275408, 0.7126984287303453, -0.5082196338075221, 0.4434552369346655, a
-0.7383815528779372, 0.5662583911960388, -0.42858953794493526, 0.496039785562962, a
-0.7383815528779372, 0.5662583911960388, -0.5082196338075221, 0.4434552369346655, a
-0.42858953794493526, 0.496039785562962, -0.5082196338075221, 0.4434552369346655, a
-0.42858953794493526, 0.496039785562962, 0.358797339516978, -0.5322011886316814, b
-0.5082196338075221, 0.4434552369346655, 0.27667975182382154, -0.5815894917483312, a
0.27667975182382154, -0.5815894917483312, 0.7509079327631031, -0.7854087814311915, a
0.27667975182382154, -0.5815894917483312, 0.7942813055498571, -0.6266550072830238, a
0.27667975182382154, -0.5815894917483312, 0.5977646407737298, -0.9999999999999999, a
0.27667975182382154, -0.5815894917483312, 0.5457994078516801, -0.8773951724794088, a
0.27667975182382154, -0.5815894917483312, 0.8348016696703946, -0.7318175822769692, a
0.27667975182382154, -0.5815894917483312, 0.358797339516978, -0.5322011886316814, a
0.27667975182382154, -0.5815894917483312, 0.6817352997311865, -0.8674168152417332, a
0.27667975182382154, -0.5815894917483312, 0.703160235527518, -0.962615046563818, a
0.27667975182382154, -0.5815894917483312, 0.46220618598795454, -0.7652871108215052, a
0.27667975182382154, -0.5815894917483312, 0.5358916377819605, -0.6492870824816351, a
0.27667975182382154, -0.5815894917483312, 0.40851613983960094, -0.918156644287903, a
0.27667975182382154, -0.5815894917483312, 0.49066812194243664, -0.9758038375997092, a
0.27667975182382154, -0.5815894917483312, 0.37188334888272645, -0.8172610267119214, a
0.27667975182382154, -0.5815894917483312, 0.5974222970337155, -0.7597820900357454, a
0.27667975182382154, -0.5815894917483312, 0.5050579930733444, -0.4352384614280868, a
0.27667975182382154, -0.5815894917483312, 0.6779427576770133, -0.6648573960512815, a
0.27667975182382154, -0.5815894917483312, 0.6919057614204687, -0.5620268448681597, a
0.27667975182382154, -0.5815894917483312, 0.440015141790358, -0.4943958919082565, a
0.8339529313690405, -0.8896143726203197, 0.7509079327631031, -0.7854087814311915, a
0.8339529313690405, -0.8896143726203197, 0.7942813055498571, -0.6266550072830238, a
0.8339529313690405, -0.8896143726203197, 0.5977646407737298, -0.9999999999999999, a
0.8339529313690405, -0.8896143726203197, 0.5457994078516801, -0.8773951724794088, a
0.8339529313690405, -0.8896143726203197, 0.8348016696703946, -0.7318175822769692, a
0.8339529313690405, -0.8896143726203197, 0.358797339516978, -0.5322011886316814, a
0.8339529313690405, -0.8896143726203197, 0.6817352997311865, -0.8674168152417332, a
0.8339529313690405, -0.8896143726203197, 0.703160235527518, -0.962615046563818, a
0.8339529313690405, -0.8896143726203197, 0.46220618598795454, -0.7652871108215052, a
0.8339529313690405, -0.8896143726203197, 0.5358916377819605, -0.6492870824816351, a
0.8339529313690405, -0.8896143726203197, 0.40851613983960094, -0.918156644287903, a
0.8339529313690405, -0.8896143726203197, 0.49066812194243664, -0.9758038375997092, a
0.8339529313690405, -0.8896143726203197, 0.37188334888272645, -0.8172610267119214, a
0.8339529313690405, -0.8896143726203197, 0.5974222970337155, -0.7597820900357454, a
0.8339529313690405, -0.8896143726203197, 0.5050579930733444, -0.4352384614280868, a
0.8339529313690405, -0.8896143726203197, 0.6779427576770133, -0.6648573960512815, a
0.8339529313690405, -0.8896143726203197, 0.6919057614204687, -0.5620268448681597, a
0.8339529313690405, -0.8896143726203197, 0.440015141790358, -0.4943958919082565, a
0.7509079327631031, -0.7854087814311915, 0.7942813055498571, -0.6266550072830238, a
0.7509079327631031, -0.7854087814311915, 0.5977646407737298, -0.9999999999999999, a
0.7509079327631031, -0.7854087814311915, 0.5457994078516801, -0.8773951724794088, a
0.7509079327631031, -0.7854087814311915, 0.8348016696703946, -0.7318175822769692, a
0.7509079327631031, -0.7854087814311915, 0.358797339516978, -0.5322011886316814, a
0.7509079327631031, -0.7854087814311915, 0.6817352997311865, -0.8674168152417332, a
0.7509079327631031, -0.7854087814311915, 0.703160235527518, -0.962615046563818, a
0.7509079327631031, -0.7854087814311915, 0.46220618598795454, -0.7652871108215052, a
0.7509079327631031, -0.7854087814311915, 0.5358916377819605, -0.6492870824816351, a
0.7509079327631031, -0.7854087814311915, 0.40851613983960094, -0.918156644287903, a
0.7509079327631031, -0.7854087814311915, 0.49066812194243664, -0.9758038375997092, a
0.7509079327631031, -0.7854087814311915, 0.37188334888272645, -0.8172610267119214, a
0.7509079327631031, -0.7854087814311915, 0.5974222970337155, -0.7597820900357454, a
0.7509079327631031, -0.7854087814311915, 0.5050579930733444, -0.4352384614280868, a
0.7509079327631031, -0.7854087814311915, 0.6779427576770133, -0.6648573960512815, a
0.7509079327631031, -0.7854087814311915, 0.6919057614204687, -0.5620268448681597, a
0.7509079327631031, -0.7854087814311915, 0.440015141790358, -0.4943958919082565, a
0.7942813055498571, -0.6266550072830238, 0.5977646407737298, -0.9999999999999999, a
0.7942813055498571, -0.6266550072830238, 0.5457994078516801, -0.8773951724794088, a
0.7942813055498571, -0.6266550072830238, 0.8348016696703946, -0.7318175822769692, a
0.7942813055498571, -0.6266550072830238, 0.358797339516978, -0.5322011886316814, a
0.7942813055498571, -0.6266550072830238, 0.6817352997311865, -0.8674168152417332, a
0.7942813055498571, -0.6266550072830238, 0.703160235527518, -0.962615046563818, a
0.7942813055498571, -0.6266550072830238, 0.46220618598795454, -0.7652871108215052, a
0.7942813055498571, -0.6266550072830238, 0.5358916377819605, -0.6492870824816351, a
0.7942813055498571, -0.6266550072830238, 0.40851613983960094, -0.918156644287903, a
0.7942813055498571, -0.6266550072830238, 0.49066812194243664, -0.9758038375997092, a
0.7942813055498571, -0.6266550072830238, 0.37188334888272645, -0.8172610267119214, a
0.7942813055498571, -0.6266550072830238, 0.5974222970337155, -0.7597820900357454, a
0.7942813055498571, -0.6266550072830238, 0.5050579930733444, -0.4352384614280868, a
0.7942813055498571, -0.6266550072830238, 0.6779427576770133, -0.6648573960512815, a
0.7942813055498571, -0.6266550072830238, 0.6919057614204687, -0.5620268448681597, a
0.7942813055498571, -0.6266550072830238, 0.440015141790358, -0.4943958919082565, a
0.5977646407737298, -0.9999999999999999, 0.5457994078516801, -0.8773951724794088, a
0.5977646407737298, -0.9999999999999999, 0.8348016696703946, -0.7318175822769692, a
0.5977646407737298, -0.9999999999999999, 0.358797339516978, -0.5322011886316814, a
0.5977646407737298, -0.9999999999999999, 0.6817352997311865, -0.8674168152417332, a
0.5977646407737298, -0.9999999999999999, 0.703160235527518, -0.962615046563818, a
0.5977646407737298, -0.9999999999999999, 0.46220618598795454, -0.7652871108215052, a
0.5977646407737298, -0.9999999999999999, 0.5358916377819605, -0.6492870824816351, a
0.5977646407737298, -0.9999999999999999, 0.40851613983960094, -0.918156644287903, a
0.5977646407737298, -0.9999999999999999, 0.49066812194243664, -0.9758038375997092, a
0.5977646407737298, -0.9999999999999999, 0.37188334888272645, -0.8172610267119214, a
0.5977646407737298, -0.9999999999999999, 0.5974222970337155, -0.7597820900357454, a
0.5977646407737298, -0.9999999999999999, 0.5050579930733444, -0.4352384614280868, a
0.5977646407737298, -0.9999999999999999, 0.6779427576770133, -0.6648573960512815, a
0.5977646407737298, -0.9999999999999999, 0.6919057614204687, -0.5620268448681597, a
0.5977646407737298, -0.9999999999999999, 0.440015141790358, -0.4943958919082565, a
0.5457994078516801, -0.8773951724794088, 0.8348016696703946, -0.7318175822769692, a
0.5457994078516801, -0.8773951724794088, 0.358797339516978, -0.5322011886316814, a
0.5457994078516801, -0.8773951724794088, 0.6817352997311865, -0.8674168152417332, a
0.5457994078516801, -0.8773951724794088, 0.703160235527518, -0.962615046563818, a
0.5457994078516801, -0.8773951724794088, 0.46220618598795454, -0.7652871108215052, a
0.5457994078516801, -0.8773951724794088, 0.5358916377819605, -0.6492870824816351, a
0.5457994078516801, -0.8773951724794088, 0.40851613983960094, -0.918156644287903, a
0.5457994078516801, -0.8773951724794088, 0.49066812194243664, -0.9758038375997092, a
0.5457994078516801, -0.8773951724794088, 0.37188334888272645, -0.8172610267119214, a
0.5457994078516801, -0.8773951724794088, 0.5974222970337155, -0.7597820900357454, a
0.5457994078516801, -0.8773951724794088, 0.5050579930733444, -0.4352384614280868, a
0.5457994078516801, -0.8773951724794088, 0.6779427576770133, -0.6648573960512815, a
0.5457994078516801, -0.8773951724794088, 0.6919057614204687, -0.5620268448681597, a
0.5457994078516801, -0.8773951724794088, 0.440015141790358, -0.4943958919082565, a
0.8348016696703946, -0.7318175822769692, 0.358797339516978, -0.5322011886316814, a
0.8348016696703946, -0.7318175822769692, 0.6817352997311865, -0.8674168152417332, a
0.8348016696703946, -0.7318175822769692, 0.703160235527518, -0.962615046563818, a
0.8348016696703946, -0.7318175822769692, 0.46220618598795454, -0.7652871108215052, a
0.8348016696703946, -0.7318175822769692, 0.5358916377819605, -0.6492870824816351, a
0.8348016696703946, -0.7318175822769692, 0.40851613983960094, -0.918156644287903, a
0.8348016696703946, -0.7318175822769692, 0.49066812194243664, -0.9758038375997092, a
0.8348016696703946, -0.7318175822769692, 0.37188334888272645, -0.8172610267119214, a
0.8348016696703946, -0.7318175822769692, 0.5974222970337155, -0.7597820900357454, a
0.8348016696703946, -0.7318175822769692, 0.5050579930733444, -0.4352384614280868, a
0.8348016696703946, -0.7318175822769692, 0.6779427576770133, -0.6648573960512815, a
0.8348016696703946, -0.7318175822769692, 0.6919057614204687, -0.5620268448681597, a
0.8348016696703946, -0.7318175822769692, 0.440015141790358, -0.4943958919082565, a
0.358797339516978, -0.5322011886316814, 0.6817352997311865, -0.8674168152417332, a
0.358797339516978, -0.5322011886316814, 0.703160235527518, -0.962615046563818, a
0.358797339516978, -0.5322011886316814, 0.46220618598795454, -0.7652871108215052, a
0.358797339516978, -0.5322011886316814, 0.5358916377819605, -0.6492870824816351, a
0.358797339516978, -0.5322011886316814, 0.40851613983960094, -0.918156644287903, a
0.358797339516978, -0.5322011886316814, 0.49066812194243664, -0.9758038375997092, a
0.358797339516978, -0.5322011886316814, 0.37188334888272645, -0.8172610267119214, a
0.358797339516978, -0.5322011886316814, 0.5974222970337155, -0.7597820900357454, a
0.358797339516978, -0.5322011886316814, 0.5050579930733444, -0.4352384614280868, a
0.358797339516978, -0.5322011886316814, 0.6779427576770133, -0.6648573960512815, a
0.358797339516978, -0.5322011886316814, 0.6919057614204687, -0.5620268448681597, a
0.358797339516978, -0.5322011886316814, 0.440015141790358, -0.4943958919082565, a
0.6817352997311865, -0.8674168152417332, 0.703160235527518, -0.962615046563818, a
0.6817352997311865, -0.8674168152417332, 0.46220618598795454, -0.7652871108215052, a
0.6817352997311865, -0.8674168152417332, 0.5358916377819605, -0.6492870824816351, a
0.6817352997311865, -0.8674168152417332, 0.40851613983960094, -0.918156644287903, a
0.6817352997311865, -0.8674168152417332, 0.49066812194243664, -0.9758038375997092, a
0.6817352997311865, -0.8674168152417332, 0.37188334888272645, -0.8172610267119214, a
0.6817352997311865, -0.8674168152417332, 0.5974222970337155, -0.7597820900357454, a
0.6817352997311865, -0.8674168152417332, 0.5050579930733444, -0.4352384614280868, a
0.6817352997311865, -0.8674168152417332, 0.6779427576770133, -0.6648573960512815, a
0.6817352997311865, -0.8674168152417332, 0.6919057614204687, -0.5620268448681597, a
0.6817352997311865, -0.8674168152417332, 0.440015141790358, -0.4943958919082565, a
0.703160235527518, -0.962615046563818, 0.46220618598795454, -0.7652871108215052, a
0.703160235527518, -0.962615046563818, 0.5358916377819605, -0.6492870824816351, a
0.703160235527518, -0.962615046563818, 0.40851613983960094, -0.918156644287903, a
0.703160235527518, -0.962615046563818, 0.49066812194243664, -0.9758038375997092, a
0.703160235527518, -0.962615046563818, 0.37188334888272645, -0.8172610267119214, a
0.703160235527518, -0.962615046563818, 0.5974222970337155, -0.7597820900357454, a
0.703160235527518, -0.962615046563818, 0.5050579930733444, -0.4352384614280868, a
0.703160235527518, -0.962615046563818, 0.6779427576770133, -0.6648573960512815, a
0.703160235527518, -0.962615046563818, 0.6919057614204687, -0.5620268448681597, a
0.703160235527518, -0.962615046563818, 0.440015141790358, -0.4943958919082565, a
0.46220618598795454, -0.7652871108215052, 0.5358916377819605, -0.6492870824816351, a
0.46220618598795454, -0.7652871108215052, 0.40851613983960094, -0.918156644287903, a
0.46220618598795454, -0.7652871108215052, 0.49066812194243664, -0.9758038375997092, a
0.46220618598795454, -0.7652871108215052, 0.37188334888272645, -0.8172610267119214, a
0.46220618598795454, -0.7652871108215052, 0.5974222970337155, -0.7597820900357454, a
0.46220618598795454, -0.7652871108215052, 0.5050579930733444, -0.4352384614280868, a
0.46220618598795454, -0.7652871108215052, 0.6779427576770133, -0.6648573960512815, a
0.46220618598795454, -0.7652871108215052, 0.6919057614204687, -0.5620268448681597, a
0.46220618598795454, -0.7652871108215052, 0.440015141790358, -0.4943958919082565, a
0.5358916377819605, -0.6492870824816351, 0.40851613983960094, -0.918156644287903, a
0.5358916377819605, -0.6492870824816351, 0.49066812194243664, -0.9758038375997092, a
0.5358916377819605, -0.6492870824816351, 0.37188334888272645, -0.8172610267119214, a
0.5358916377819605, -0.6492870824816351, 0.5974222970337155, -0.7597820900357454, a
0.5358916377819605, -0.6492870824816351, 0.5050579930733444, -0.4352384614280868, a
0.5358916377819605, -0.6492870824816351, 0.6779427576770133, -0.6648573960512815, a
0.5358916377819605, -0.6492870824816351, 0.6919057614204687, -0.5620268448681597, a
0.5358916377819605, -0.6492870824816351, 0.440015141790358, -0.4943958919082565, a
0.40851613983960094, -0.918156644287903, 0.49066812194243664, -0.9758038375997092, a
0.40851613983960094, -0.918156644287903, 0.37188334888272645, -0.8172610267119214, a
0.40851613983960094, -0.918156644287903, 0.5974222970337155, -0.7597820900357454, a
0.40851613983960094, -0.918156644287903, 0.5050579930733444, -0.4352384614280868, a
0.40851613983960094, -0.918156644287903, 0.6779427576770133, -0.6648573960512815, a
0.40851613983960094, -0.918156644287903, 0.6919057614204687, -0.5620268448681597, a
0.40851613983960094, -0.918156644287903, 0.440015141790358, -0.4943958919082565, a
0.49066812194243664, -0.9758038375997092, 0.37188334888272645, -0.8172610267119214, a
0.49066812194243664, -0.9758038375997092, 0.5974222970337155, -0.7597820900357454, a
0.49066812194243664, -0.9758038375997092, 0.5050579930733444, -0.4352384614280868, a
0.49066812194243664, -0.9758038375997092, 0.6779427576770133, -0.6648573960512815, a
0.49066812194243664, -0.9758038375997092, 0.6919057614204687, -0.5620268448681597, a
0.49066812194243664, -0.9758038375997092, 0.440015141790358, -0.4943958919082565, a
0.37188334888272645, -0.8172610267119214, 0.5974222970337155, -0.7597820900357454, a
0.37188334888272645, -0.8172610267119214, 0.5050579930733444, -0.4352384614280868, a
0.37188334888272645, -0.8172610267119214, 0.6779427576770133, -0.6648573960512815, a
0.37188334888272645, -0.8172610267119214, 0.6919057614204687, -0.5620268448681597, a
0.37188334888272645, -0.8172610267119214, 0.440015141790358, -0.4943958919082565, a
0.5974222970337155, -0.7597820900357454, 0.5050579930733444, -0.4352384614280868, a
0.5974222970337155, -0.7597820900357454, 0.6779427576770133, -0.6648573960512815, a
0.5974222970337155, -0.7597820900357454, 0.6919057614204687, -0.5620268448681597, a
0.5974222970337155, -0.7597820900357454, 0.440015141790358, -0.4943958919082565, a
0.5050579930733444, -0.4352384614280868, 0.6779427576770133, -0.6648573960512815, a
0.5050579930733444, -0.4352384614280868, 0.6919057614204687, -0.5620268448681597, a
0.5050579930733444, -0.4352384614280868, 0.440015141790358, -0.4943958919082565, a
0.6779427576770133, -0.6648573960512815, 0.6919057614204687, -0.5620268448681597, a
0.6779427576770133, -0.6648573960512815, 0.440015141790358, -0.4943958919082565, a
0.6919057614204687, -0.5620268448681597, 0.440015141790358, -0.4943958919082565, a


==> img/community_2_95_node.csv <==
-0.3275489037351672, 0.5016038125834641, a
-0.8393613675878666, 0.8834054021484061, a
-0.7557022093012542, 0.6602469238324644, a
-0.5600166645501434, 0.9960953064768138, a
-0.4752676890044287, 0.9567607082345642, a
-0.6555276517361897, 0.9813885867671839, a
-0.38727371190309307, 0.7954531512214906, a
-0.7446429482171224, 0.7883872696697023, a
-0.7327053580936388, 0.9134235893429828, a
-0.5084459244876566, 0.8300763858923983, a
-0.6213920115804615, 0.5974233169674554, a
-0.8362924452376435, 0.718769412706927, a
-0.31277092169117704, 0.6039062612709533, a
-0.49015133540667266, 0.705427499423746, a
-0.39075796662130313, 0.9039999251121207, a
-0.6227399921951324, 0.8419904503959957, a
-0.6236020740275408, 0.7126984287303453, a
-0.7383815528779372, 0.5662583911960388, a
-0.42858953794493526, 0.496039785562962, a
-0.5082196338075221, 0.4434552369346655, a
0.27667975182382154, -0.5815894917483312, b
0.8339529313690405, -0.8896143726203197, b
0.7509079327631031, -0.7854087814311915, b
0.7942813055498571, -0.6266550072830238, b
0.5977646407737298, -0.9999999999999999, b
0.5457994078516801, -0.8773951724794088, b
0.8348016696703946, -0.7318175822769692, b
0.358797339516978, -0.5322011886316814, b
0.6817352997311865, -0.8674168152417332, b
0.703160235527518, -0.962615046563818, b
0.46220618598795454, -0.7652871108215052, b
0.5358916377819605, -0.6492870824816351, b
0.40851613983960094, -0.918156644287903, b
0.49066812194243664, -0.9758038375997092, b
0.37188334888272645, -0.8172610267119214, b
0.5974222970337155, -0.7597820900357454, b
0.5050579930733444, -0.4352384614280868, b
0.6779427576770133, -0.6648573960512815, b
0.6919057614204687, -0.5620268448681597, b
0.440015141790358, -0.4943958919082565, b


==> img/community_4_56_edge.csv <==
0.6351561009550528, 0.13749209702931336, 0.7722234139330361, 0.4037015710361272, a
0.6351561009550528, 0.13749209702931336, 0.5942561780229548, 0.44857782928398215, a
0.6351561009550528, 0.13749209702931336, 0.6379273313808254, 0.3032078522830046, a
0.6351561009550528, 0.13749209702931336, 0.7098331282775747, 0.2670152821064667, a
0.6351561009550528, 0.13749209702931336, 0.6881982573652204, 0.31778352852803926, a
0.6351561009550528, 0.13749209702931336, 0.6941902998052272, 0.42248386173426583, a
0.6351561009550528, 0.13749209702931336, 0.7281008048505312, 0.39495306359802307, a
0.6351561009550528, 0.13749209702931336, 0.7346070195784797, 0.3518223930158963, a
0.6351561009550528, 0.13749209702931336, 0.5733840447777813, 0.4204060438389787, a
0.6351561009550528, 0.13749209702931336, 0.7944059793314687, 0.33449502378282153, a
0.6351561009550528, 0.13749209702931336, 0.7417465368104978, 0.3101696377171183, a
0.6351561009550528, 0.13749209702931336, 0.786515402713218, 0.2954199057635874, a
0.6351561009550528, 0.13749209702931336, 0.6673104937609675, 0.2685923136527592, a
0.6351561009550528, 0.13749209702931336, 0.6469664417888089, 0.34793451915153806, a
0.6351561009550528, 0.13749209702931336, 0.676460091983902, 0.37946729837862664, a
0.6351561009550528, 0.13749209702931336, 0.7508868851813839, 0.2638072503280669, a
0.6351561009550528, 0.13749209702931336, 0.7950942490669501, 0.3719004846682701, a
0.6351561009550528, 0.13749209702931336, 0.558745525859754, 0.388236848490295, a
0.6351561009550528, 0.13749209702931336, 0.3538162431068262, -0.7119444451390088, a
0.7493910300455279, 0.4501591670559097, 0.7722234139330361, 0.4037015710361272, a
0.7493910300455279, 0.4501591670559097, 0.5942561780229548, 0.44857782928398215, a
0.7493910300455279, 0.4501591670559097, 0.6379273313808254, 0.3032078522830046, a
0.7493910300455279, 0.4501591670559097, 0.7098331282775747, 0.2670152821064667, a
0.7493910300455279, 0.4501591670559097, 0.6881982573652204, 0.31778352852803926, a
0.7493910300455279, 0.4501591670559097, 0.6941902998052272, 0.42248386173426583, a
0.7493910300455279, 0.4501591670559097, 0.7281008048505312, 0.39495306359802307, a
0.7493910300455279, 0.4501591670559097, 0.7346070195784797, 0.3518223930158963, a
0.7493910300455279, 0.4501591670559097, 0.5733840447777813, 0.4204060438389787, a
0.7493910300455279, 0.4501591670559097, 0.7944059793314687, 0.33449502378282153, a
0.7493910300455279, 0.4501591670559097, 0.7417465368104978, 0.3101696377171183, a
0.7493910300455279, 0.4501591670559097, 0.786515402713218, 0.2954199057635874, a
0.7493910300455279, 0.4501591670559097, 0.6673104937609675, 0.2685923136527592, a
0.7493910300455279, 0.4501591670559097, 0.6469664417888089, 0.34793451915153806, a
0.7493910300455279, 0.4501591670559097, 0.676460091983902, 0.37946729837862664, a
0.7493910300455279, 0.4501591670559097, 0.7508868851813839, 0.2638072503280669, a
0.7493910300455279, 0.4501591670559097, 0.7950942490669501, 0.3719004846682701, a
0.7493910300455279, 0.4501591670559097, 0.558745525859754, 0.388236848490295, a
0.7722234139330361, 0.4037015710361272, 0.5942561780229548, 0.44857782928398215, a
0.7722234139330361, 0.4037015710361272, 0.6379273313808254, 0.3032078522830046, a
0.7722234139330361, 0.4037015710361272, 0.7098331282775747, 0.2670152821064667, a
0.7722234139330361, 0.4037015710361272, 0.6881982573652204, 0.31778352852803926, a
0.7722234139330361, 0.4037015710361272, 0.6941902998052272, 0.42248386173426583, a
0.7722234139330361, 0.4037015710361272, 0.7281008048505312, 0.39495306359802307, a
0.7722234139330361, 0.4037015710361272, 0.7346070195784797, 0.3518223930158963, a
0.7722234139330361, 0.4037015710361272, 0.5733840447777813, 0.4204060438389787, a
0.7722234139330361, 0.4037015710361272, 0.7944059793314687, 0.33449502378282153, a
0.7722234139330361, 0.4037015710361272, 0.7417465368104978, 0.3101696377171183, a
0.7722234139330361, 0.4037015710361272, 0.786515402713218, 0.2954199057635874, a
0.7722234139330361, 0.4037015710361272, 0.6673104937609675, 0.2685923136527592, a
0.7722234139330361, 0.4037015710361272, 0.6469664417888089, 0.34793451915153806, a
0.7722234139330361, 0.4037015710361272, 0.676460091983902, 0.37946729837862664, a
0.7722234139330361, 0.4037015710361272, 0.7508868851813839, 0.2638072503280669, a
0.7722234139330361, 0.4037015710361272, 0.7950942490669501, 0.3719004846682701, a
0.7722234139330361, 0.4037015710361272, 0.558745525859754, 0.388236848490295, a
0.5942561780229548, 0.44857782928398215, 0.6379273313808254, 0.3032078522830046, a
0.5942561780229548, 0.44857782928398215, 0.7098331282775747, 0.2670152821064667, a
0.5942561780229548, 0.44857782928398215, 0.6881982573652204, 0.31778352852803926, a
0.5942561780229548, 0.44857782928398215, 0.6941902998052272, 0.42248386173426583, a
0.5942561780229548, 0.44857782928398215, 0.7281008048505312, 0.39495306359802307, a
0.5942561780229548, 0.44857782928398215, 0.7346070195784797, 0.3518223930158963, a
0.5942561780229548, 0.44857782928398215, 0.5733840447777813, 0.4204060438389787, a
0.5942561780229548, 0.44857782928398215, 0.7944059793314687, 0.33449502378282153, a
0.5942561780229548, 0.44857782928398215, 0.7417465368104978, 0.3101696377171183, a
0.5942561780229548, 0.44857782928398215, 0.786515402713218, 0.2954199057635874, a
0.5942561780229548, 0.44857782928398215, 0.6673104937609675, 0.2685923136527592, a
0.5942561780229548, 0.44857782928398215, 0.6469664417888089, 0.34793451915153806, a
0.5942561780229548, 0.44857782928398215, 0.676460091983902, 0.37946729837862664, a
0.5942561780229548, 0.44857782928398215, 0.7508868851813839, 0.2638072503280669, a
0.5942561780229548, 0.44857782928398215, 0.7950942490669501, 0.3719004846682701, a
0.5942561780229548, 0.44857782928398215, 0.558745525859754, 0.388236848490295, a
0.5942561780229548, 0.44857782928398215, 0.0314732988263313, 0.7776393525428453, b
0.6379273313808254, 0.3032078522830046, 0.7098331282775747, 0.2670152821064667, a
0.6379273313808254, 0.3032078522830046, 0.6881982573652204, 0.31778352852803926, a
0.6379273313808254, 0.3032078522830046, 0.6941902998052272, 0.42248386173426583, a
0.6379273313808254, 0.3032078522830046, 0.7281008048505312, 0.39495306359802307, a
0.6379273313808254, 0.3032078522830046, 0.7346070195784797, 0.3518223930158963, a
0.6379273313808254, 0.3032078522830046, 0.5733840447777813, 0.4204060438389787, a
0.6379273313808254, 0.3032078522830046, 0.7944059793314687, 0.33449502378282153, a
0.6379273313808254, 0.3032078522830046, 0.7417465368104978, 0.3101696377171183, a
0.6379273313808254, 0.3032078522830046, 0.786515402713218, 0.2954199057635874, a
0.6379273313808254, 0.3032078522830046, 0.6673104937609675, 0.2685923136527592, a
0.6379273313808254, 0.3032078522830046, 0.6469664417888089, 0.34793451915153806, a
0.6379273313808254, 0.3032078522830046, 0.676460091983902, 0.37946729837862664, a
0.6379273313808254, 0.3032078522830046, 0.7508868851813839, 0.2638072503280669, a
0.6379273313808254, 0.3032078522830046, 0.7950942490669501, 0.3719004846682701, a
0.6379273313808254, 0.3032078522830046, 0.558745525859754, 0.388236848490295, a
0.7098331282775747, 0.2670152821064667, 0.6881982573652204, 0.31778352852803926, a
0.7098331282775747, 0.2670152821064667, 0.6941902998052272, 0.42248386173426583, a
0.7098331282775747, 0.2670152821064667, 0.7281008048505312, 0.39495306359802307, a
0.7098331282775747, 0.2670152821064667, 0.7346070195784797, 0.3518223930158963, a
0.7098331282775747, 0.2670152821064667, 0.5733840447777813, 0.4204060438389787, a
0.7098331282775747, 0.2670152821064667, 0.7944059793314687, 0.33449502378282153, a
0.7098331282775747, 0.2670152821064667, 0.7417465368104978, 0.3101696377171183, a
0.7098331282775747, 0.2670152821064667, 0.786515402713218, 0.2954199057635874, a
0.7098331282775747, 0.2670152821064667, 0.6673104937609675, 0.2685923136527592, a
0.7098331282775747, 0.2670152821064667, 0.6469664417888089, 0.34793451915153806, a
0.7098331282775747, 0.2670152821064667, 0.676460091983902, 0.37946729837862664, a
0.7098331282775747, 0.2670152821064667, 0.7508868851813839, 0.2638072503280669, a
0.7098331282775747, 0.2670152821064667, 0.7950942490669501, 0.3719004846682701, a
0.7098331282775747, 0.2670152821064667, 0.558745525859754, 0.388236848490295, a
0.6881982573652204, 0.31778352852803926, 0.6941902998052272, 0.42248386173426583, a
0.6881982573652204, 0.31778352852803926, 0.7281008048505312, 0.39495306359802307, a
0.6881982573652204, 0.31778352852803926, 0.7346070195784797, 0.3518223930158963, a
0.6881982573652204, 0.31778352852803926, 0.5733840447777813, 0.4204060438389787, a
0.6881982573652204, 0.31778352852803926, 0.7944059793314687, 0.33449502378282153, a
0.6881982573652204, 0.31778352852803926, 0.7417465368104978, 0.3101696377171183, a
0.6881982573652204, 0.31778352852803926, 0.786515402713218, 0.2954199057635874, a
0.6881982573652204, 0.31778352852803926, 0.6673104937609675, 0.2685923136527592, a
0.6881982573652204, 0.31778352852803926, 0.6469664417888089, 0.34793451915153806, a
0.6881982573652204, 0.31778352852803926, 0.676460091983902, 0.37946729837862664, a
0.6881982573652204, 0.31778352852803926, 0.7508868851813839, 0.2638072503280669, a
0.6881982573652204, 0.31778352852803926, 0.7950942490669501, 0.3719004846682701, a
0.6881982573652204, 0.31778352852803926, 0.558745525859754, 0.388236848490295, a
0.6941902998052272, 0.42248386173426583, 0.7281008048505312, 0.39495306359802307, a
0.6941902998052272, 0.42248386173426583, 0.7346070195784797, 0.3518223930158963, a
0.6941902998052272, 0.42248386173426583, 0.5733840447777813, 0.4204060438389787, a
0.6941902998052272, 0.42248386173426583, 0.7944059793314687, 0.33449502378282153, a
0.6941902998052272, 0.42248386173426583, 0.7417465368104978, 0.3101696377171183, a
0.6941902998052272, 0.42248386173426583, 0.786515402713218, 0.2954199057635874, a
0.6941902998052272, 0.42248386173426583, 0.6673104937609675, 0.2685923136527592, a
0.6941902998052272, 0.42248386173426583, 0.6469664417888089, 0.34793451915153806, a
0.6941902998052272, 0.42248386173426583, 0.676460091983902, 0.37946729837862664, a
0.6941902998052272, 0.42248386173426583, 0.7508868851813839, 0.2638072503280669, a
0.6941902998052272, 0.42248386173426583, 0.7950942490669501, 0.3719004846682701, a
0.6941902998052272, 0.42248386173426583, 0.558745525859754, 0.388236848490295, a
0.7281008048505312, 0.39495306359802307, 0.7346070195784797, 0.3518223930158963, a
0.7281008048505312, 0.39495306359802307, 0.5733840447777813, 0.4204060438389787, a
0.7281008048505312, 0.39495306359802307, 0.7944059793314687, 0.33449502378282153, a
0.7281008048505312, 0.39495306359802307, 0.7417465368104978, 0.3101696377171183, a
0.7281008048505312, 0.39495306359802307, 0.786515402713218, 0.2954199057635874, a
0.7281008048505312, 0.39495306359802307, 0.6673104937609675, 0.2685923136527592, a
0.7281008048505312, 0.39495306359802307, 0.6469664417888089, 0.34793451915153806, a
0.7281008048505312, 0.39495306359802307, 0.676460091983902, 0.37946729837862664, a
0.7281008048505312, 0.39495306359802307, 0.7508868851813839, 0.2638072503280669, a
0.7281008048505312, 0.39495306359802307, 0.7950942490669501, 0.3719004846682701, a
0.7281008048505312, 0.39495306359802307, 0.558745525859754, 0.388236848490295, a
0.7346070195784797, 0.3518223930158963, 0.5733840447777813, 0.4204060438389787, a
0.7346070195784797, 0.3518223930158963, 0.7944059793314687, 0.33449502378282153, a
0.7346070195784797, 0.3518223930158963, 0.7417465368104978, 0.3101696377171183, a
0.7346070195784797, 0.3518223930158963, 0.786515402713218, 0.2954199057635874, a
0.7346070195784797, 0.3518223930158963, 0.6673104937609675, 0.2685923136527592, a
0.7346070195784797, 0.3518223930158963, 0.6469664417888089, 0.34793451915153806, a
0.7346070195784797, 0.3518223930158963, 0.676460091983902, 0.37946729837862664, a
0.7346070195784797, 0.3518223930158963, 0.7508868851813839, 0.2638072503280669, a
0.7346070195784797, 0.3518223930158963, 0.7950942490669501, 0.3719004846682701, a
0.7346070195784797, 0.3518223930158963, 0.558745525859754, 0.388236848490295, a
0.5733840447777813, 0.4204060438389787, 0.7944059793314687, 0.33449502378282153, a
0.5733840447777813, 0.4204060438389787, 0.7417465368104978, 0.3101696377171183, a
0.5733840447777813, 0.4204060438389787, 0.786515402713218, 0.2954199057635874, a
0.5733840447777813, 0.4204060438389787, 0.6673104937609675, 0.2685923136527592, a
0.5733840447777813, 0.4204060438389787, 0.6469664417888089, 0.34793451915153806, a
0.5733840447777813, 0.4204060438389787, 0.676460091983902, 0.37946729837862664, a
0.5733840447777813, 0.4204060438389787, 0.7508868851813839, 0.2638072503280669, a
0.5733840447777813, 0.4204060438389787, 0.7950942490669501, 0.3719004846682701, a
0.5733840447777813, 0.4204060438389787, 0.558745525859754, 0.388236848490295, a
0.5733840447777813, 0.4204060438389787, 0.01598593692708529, 0.7451151669354942, b
0.7944059793314687, 0.33449502378282153, 0.7417465368104978, 0.3101696377171183, a
0.7944059793314687, 0.33449502378282153, 0.786515402713218, 0.2954199057635874, a
0.7944059793314687, 0.33449502378282153, 0.6673104937609675, 0.2685923136527592, a
0.7944059793314687, 0.33449502378282153, 0.6469664417888089, 0.34793451915153806, a
0.7944059793314687, 0.33449502378282153, 0.676460091983902, 0.37946729837862664, a
0.7944059793314687, 0.33449502378282153, 0.7508868851813839, 0.2638072503280669, a
0.7944059793314687, 0.33449502378282153, 0.7950942490669501, 0.3719004846682701, a
0.7944059793314687, 0.33449502378282153, 0.558745525859754, 0.388236848490295, a
0.7417465368104978, 0.3101696377171183, 0.786515402713218, 0.2954199057635874, a
0.7417465368104978, 0.3101696377171183, 0.6673104937609675, 0.2685923136527592, a
0.7417465368104978, 0.3101696377171183, 0.6469664417888089, 0.34793451915153806, a
0.7417465368104978, 0.3101696377171183, 0.676460091983902, 0.37946729837862664, a
0.7417465368104978, 0.3101696377171183, 0.7508868851813839, 0.2638072503280669, a
0.7417465368104978, 0.3101696377171183, 0.7950942490669501, 0.3719004846682701, a
0.7417465368104978, 0.3101696377171183, 0.558745525859754, 0.388236848490295, a
0.786515402713218, 0.2954199057635874, 0.6673104937609675, 0.2685923136527592, a
0.786515402713218, 0.2954199057635874, 0.6469664417888089, 0.34793451915153806, a
0.786515402713218, 0.2954199057635874, 0.676460091983902, 0.37946729837862664, a
0.786515402713218, 0.2954199057635874, 0.7508868851813839, 0.2638072503280669, a
0.786515402713218, 0.2954199057635874, 0.7950942490669501, 0.3719004846682701, a
0.786515402713218, 0.2954199057635874, 0.558745525859754, 0.388236848490295, a
0.6673104937609675, 0.2685923136527592, 0.6469664417888089, 0.34793451915153806, a
0.6673104937609675, 0.2685923136527592, 0.676460091983902, 0.37946729837862664, a
0.6673104937609675, 0.2685923136527592, 0.7508868851813839, 0.2638072503280669, a
0.6673104937609675, 0.2685923136527592, 0.7950942490669501, 0.3719004846682701, a
0.6673104937609675, 0.2685923136527592, 0.558745525859754, 0.388236848490295, a
0.6469664417888089, 0.34793451915153806, 0.676460091983902, 0.37946729837862664, a
0.6469664417888089, 0.34793451915153806, 0.7508868851813839, 0.2638072503280669, a
0.6469664417888089, 0.34793451915153806, 0.7950942490669501, 0.3719004846682701, a
0.6469664417888089, 0.34793451915153806, 0.558745525859754, 0.388236848490295, a
0.676460091983902, 0.37946729837862664, 0.7508868851813839, 0.2638072503280669, a
0.676460091983902, 0.37946729837862664, 0.7950942490669501, 0.3719004846682701, a
0.676460091983902, 0.37946729837862664, 0.558745525859754, 0.388236848490295, a
0.7508868851813839, 0.2638072503280669, 0.7950942490669501, 0.3719004846682701, a
0.7508868851813839, 0.2638072503280669, 0.558745525859754, 0.388236848490295, a
0.7950942490669501, 0.3719004846682701, 0.558745525859754, 0.388236848490295, a
0.558745525859754, 0.388236848490295, -0.004794861279079787, 0.7156701510056417, a
-0.004794861279079787, 0.7156701510056417, -0.15232428240353213, 0.9130631450420041, a
-0.004794861279079787, 0.7156701510056417, -0.12791847549183283, 0.7814986389060188, a
-0.004794861279079787, 0.7156701510056417, -0.19943383294597475, 0.8737915342751518, a
-0.004794861279079787, 0.7156701510056417, -0.20794803055042616, 0.8269539894497892, a
-0.004794861279079787, 0.7156701510056417, -0.0390539024909655, 0.8444128306207125, a
-0.004794861279079787, 0.7156701510056417, -0.19273828156908177, 0.7815109584271357, a
-0.004794861279079787, 0.7156701510056417, -0.057683028883393626, 0.8971353704179083, a
-0.004794861279079787, 0.7156701510056417, -0.16230423729980104, 0.8687555818862922, a
-0.004794861279079787, 0.7156701510056417, -0.10997609601153593, 0.8247518828318848, a
-0.004794861279079787, 0.7156701510056417, -0.16341379196347275, 0.8181497400563893, a
-0.004794861279079787, 0.7156701510056417, -0.07645337453705216, 0.8594963910032541, a
-0.004794861279079787, 0.7156701510056417, 0.01598593692708529, 0.7451151669354942, a
-0.004794861279079787, 0.7156701510056417, -0.11945285481630834, 0.877719321766893, a
-0.004794861279079787, 0.7156701510056417, -0.06823210310706869, 0.7956249331999986, a
-0.004794861279079787, 0.7156701510056417, -0.10147807334986912, 0.7481027095187807, a
-0.004794861279079787, 0.7156701510056417, -0.1564093968324322, 0.7491512476640206, a
-0.004794861279079787, 0.7156701510056417, -0.10053948561330166, 0.9191843521739469, a
-0.004794861279079787, 0.7156701510056417, -0.23555250491633, 0.655605693888725, a
0.0314732988263313, 0.7776393525428453, -0.15232428240353213, 0.9130631450420041, a
0.0314732988263313, 0.7776393525428453, -0.12791847549183283, 0.7814986389060188, a
0.0314732988263313, 0.7776393525428453, -0.19943383294597475, 0.8737915342751518, a
0.0314732988263313, 0.7776393525428453, -0.20794803055042616, 0.8269539894497892, a
0.0314732988263313, 0.7776393525428453, -0.0390539024909655, 0.8444128306207125, a
0.0314732988263313, 0.7776393525428453, -0.19273828156908177, 0.7815109584271357, a
0.0314732988263313, 0.7776393525428453, -0.057683028883393626, 0.8971353704179083, a
0.0314732988263313, 0.7776393525428453, -0.16230423729980104, 0.8687555818862922, a
0.0314732988263313, 0.7776393525428453, -0.10997609601153593, 0.8247518828318848, a
0.0314732988263313, 0.7776393525428453, -0.16341379196347275, 0.8181497400563893, a
0.0314732988263313, 0.7776393525428453, -0.07645337453705216, 0.8594963910032541, a
0.0314732988263313, 0.7776393525428453, 0.01598593692708529, 0.7451151669354942, a
0.0314732988263313, 0.7776393525428453, -0.11945285481630834, 0.877719321766893, a
0.0314732988263313, 0.7776393525428453, -0.06823210310706869, 0.7956249331999986, a
0.0314732988263313, 0.7776393525428453, -0.10147807334986912, 0.7481027095187807, a
0.0314732988263313, 0.7776393525428453, -0.1564093968324322, 0.7491512476640206, a
0.0314732988263313, 0.7776393525428453, -0.10053948561330166, 0.9191843521739469, a
0.0314732988263313, 0.7776393525428453, -0.23555250491633, 0.655605693888725, a
-0.15232428240353213, 0.9130631450420041, -0.12791847549183283, 0.7814986389060188, a
-0.15232428240353213, 0.9130631450420041, -0.19943383294597475, 0.8737915342751518, a
-0.15232428240353213, 0.9130631450420041, -0.20794803055042616, 0.8269539894497892, a
-0.15232428240353213, 0.9130631450420041, -0.0390539024909655, 0.8444128306207125, a
-0.15232428240353213, 0.9130631450420041, -0.19273828156908177, 0.7815109584271357, a
-0.15232428240353213, 0.9130631450420041, -0.057683028883393626, 0.8971353704179083, a
-0.15232428240353213, 0.9130631450420041, -0.16230423729980104, 0.8687555818862922, a
-0.15232428240353213, 0.9130631450420041, -0.10997609601153593, 0.8247518828318848, a
-0.15232428240353213, 0.9130631450420041, -0.16341379196347275, 0.8181497400563893, a
-0.15232428240353213, 0.9130631450420041, -0.07645337453705216, 0.8594963910032541, a
-0.15232428240353213, 0.9130631450420041, 0.01598593692708529, 0.7451151669354942, a
-0.15232428240353213, 0.9130631450420041, -0.11945285481630834, 0.877719321766893, a
-0.15232428240353213, 0.9130631450420041, -0.06823210310706869, 0.7956249331999986, a
-0.15232428240353213, 0.9130631450420041, -0.10147807334986912, 0.7481027095187807, a
-0.15232428240353213, 0.9130631450420041, -0.1564093968324322, 0.7491512476640206, a
-0.15232428240353213, 0.9130631450420041, -0.10053948561330166, 0.9191843521739469, a
-0.15232428240353213, 0.9130631450420041, -0.23555250491633, 0.655605693888725, a
-0.12791847549183283, 0.7814986389060188, -0.19943383294597475, 0.8737915342751518, a
-0.12791847549183283, 0.7814986389060188, -0.20794803055042616, 0.8269539894497892, a
-0.12791847549183283, 0.7814986389060188, -0.0390539024909655, 0.8444128306207125, a
-0.12791847549183283, 0.7814986389060188, -0.19273828156908177, 0.7815109584271357, a
-0.12791847549183283, 0.7814986389060188, -0.057683028883393626, 0.8971353704179083, a
-0.12791847549183283, 0.7814986389060188, -0.16230423729980104, 0.8687555818862922, a
-0.12791847549183283, 0.7814986389060188, -0.10997609601153593, 0.8247518828318848, a
-0.12791847549183283, 0.7814986389060188, -0.16341379196347275, 0.8181497400563893, a
-0.12791847549183283, 0.7814986389060188, -0.07645337453705216, 0.8594963910032541, a
-0.12791847549183283, 0.7814986389060188, 0.01598593692708529, 0.7451151669354942, a
-0.12791847549183283, 0.7814986389060188, -0.11945285481630834, 0.877719321766893, a
-0.12791847549183283, 0.7814986389060188, -0.06823210310706869, 0.7956249331999986, a
-0.12791847549183283, 0.7814986389060188, -0.10147807334986912, 0.7481027095187807, a
-0.12791847549183283, 0.7814986389060188, -0.1564093968324322, 0.7491512476640206, a
-0.12791847549183283, 0.7814986389060188, -0.10053948561330166, 0.9191843521739469, a
-0.12791847549183283, 0.7814986389060188, -0.23555250491633, 0.655605693888725, a
-0.19943383294597475, 0.8737915342751518, -0.20794803055042616, 0.8269539894497892, a
-0.19943383294597475, 0.8737915342751518, -0.0390539024909655, 0.8444128306207125, a
-0.19943383294597475, 0.8737915342751518, -0.19273828156908177, 0.7815109584271357, a
-0.19943383294597475, 0.8737915342751518, -0.057683028883393626, 0.8971353704179083, a
-0.19943383294597475, 0.8737915342751518, -0.16230423729980104, 0.8687555818862922, a
-0.19943383294597475, 0.8737915342751518, -0.10997609601153593, 0.8247518828318848, a
-0.19943383294597475, 0.8737915342751518, -0.16341379196347275, 0.8181497400563893, a
-0.19943383294597475, 0.8737915342751518, -0.07645337453705216, 0.8594963910032541, a
-0.19943383294597475, 0.8737915342751518, 0.01598593692708529, 0.7451151669354942, a
-0.19943383294597475, 0.8737915342751518, -0.11945285481630834, 0.877719321766893, a
-0.19943383294597475, 0.8737915342751518, -0.06823210310706869, 0.7956249331999986, a
-0.19943383294597475, 0.8737915342751518, -0.10147807334986912, 0.7481027095187807, a
-0.19943383294597475, 0.8737915342751518, -0.1564093968324322, 0.7491512476640206, a
-0.19943383294597475, 0.8737915342751518, -0.10053948561330166, 0.9191843521739469, a
-0.19943383294597475, 0.8737915342751518, -0.23555250491633, 0.655605693888725, a
-0.20794803055042616, 0.8269539894497892, -0.0390539024909655, 0.8444128306207125, a
-0.20794803055042616, 0.8269539894497892, -0.19273828156908177, 0.7815109584271357, a
-0.20794803055042616, 0.8269539894497892, -0.057683028883393626, 0.8971353704179083, a
-0.20794803055042616, 0.8269539894497892, -0.16230423729980104, 0.8687555818862922, a
-0.20794803055042616, 0.8269539894497892, -0.10997609601153593, 0.8247518828318848, a
-0.20794803055042616, 0.8269539894497892, -0.16341379196347275, 0.8181497400563893, a
-0.20794803055042616, 0.8269539894497892, -0.07645337453705216, 0.8594963910032541, a
-0.20794803055042616, 0.8269539894497892, 0.01598593692708529, 0.7451151669354942, a
-0.20794803055042616, 0.8269539894497892, -0.11945285481630834, 0.877719321766893, a
-0.20794803055042616, 0.8269539894497892, -0.06823210310706869, 0.7956249331999986, a
-0.20794803055042616, 0.8269539894497892, -0.10147807334986912, 0.7481027095187807, a
-0.20794803055042616, 0.8269539894497892, -0.1564093968324322, 0.7491512476640206, a
-0.20794803055042616, 0.8269539894497892, -0.10053948561330166, 0.9191843521739469, a
-0.20794803055042616, 0.8269539894497892, -0.23555250491633, 0.655605693888725, a
-0.0390539024909655, 0.8444128306207125, -0.19273828156908177, 0.7815109584271357, a
-0.0390539024909655, 0.8444128306207125, -0.057683028883393626, 0.8971353704179083, a
-0.0390539024909655, 0.8444128306207125, -0.16230423729980104, 0.8687555818862922, a
-0.0390539024909655, 0.8444128306207125, -0.10997609601153593, 0.8247518828318848, a
-0.0390539024909655, 0.8444128306207125, -0.16341379196347275, 0.8181497400563893, a
-0.0390539024909655, 0.8444128306207125, -0.07645337453705216, 0.8594963910032541, a
-0.0390539024909655, 0.8444128306207125, 0.01598593692708529, 0.7451151669354942, a
-0.0390539024909655, 0.8444128306207125, -0.11945285481630834, 0.877719321766893, a
-0.0390539024909655, 0.8444128306207125, -0.06823210310706869, 0.7956249331999986, a
-0.0390539024909655, 0.8444128306207125, -0.10147807334986912, 0.7481027095187807, a
-0.0390539024909655, 0.8444128306207125, -0.1564093968324322, 0.7491512476640206, a
-0.0390539024909655, 0.8444128306207125, -0.10053948561330166, 0.9191843521739469, a
-0.0390539024909655, 0.8444128306207125, -0.23555250491633, 0.655605693888725, a
-0.19273828156908177, 0.7815109584271357, -0.057683028883393626, 0.8971353704179083, a
-0.19273828156908177, 0.7815109584271357, -0.16230423729980104, 0.8687555818862922, a
-0.19273828156908177, 0.7815109584271357, -0.10997609601153593, 0.8247518828318848, a
-0.19273828156908177, 0.7815109584271357, -0.16341379196347275, 0.8181497400563893, a
-0.19273828156908177, 0.7815109584271357, -0.07645337453705216, 0.8594963910032541, a
-0.19273828156908177, 0.7815109584271357, 0.01598593692708529, 0.7451151669354942, a
-0.19273828156908177, 0.7815109584271357, -0.11945285481630834, 0.877719321766893, a
-0.19273828156908177, 0.7815109584271357, -0.06823210310706869, 0.7956249331999986, a
-0.19273828156908177, 0.7815109584271357, -0.10147807334986912, 0.7481027095187807, a
-0.19273828156908177, 0.7815109584271357, -0.1564093968324322, 0.7491512476640206, a
-0.19273828156908177, 0.7815109584271357, -0.10053948561330166, 0.9191843521739469, a
-0.19273828156908177, 0.7815109584271357, -0.23555250491633, 0.655605693888725, a
-0.057683028883393626, 0.8971353704179083, -0.16230423729980104, 0.8687555818862922, a
-0.057683028883393626, 0.8971353704179083, -0.10997609601153593, 0.8247518828318848, a
-0.057683028883393626, 0.8971353704179083, -0.16341379196347275, 0.8181497400563893, a
-0.057683028883393626, 0.8971353704179083, -0.07645337453705216, 0.8594963910032541, a
-0.057683028883393626, 0.8971353704179083, 0.01598593692708529, 0.7451151669354942, a
-0.057683028883393626, 0.8971353704179083, -0.11945285481630834, 0.877719321766893, a
-0.057683028883393626, 0.8971353704179083, -0.06823210310706869, 0.7956249331999986, a
-0.057683028883393626, 0.8971353704179083, -0.10147807334986912, 0.7481027095187807, a
-0.057683028883393626, 0.8971353704179083, -0.1564093968324322, 0.7491512476640206, a
-0.057683028883393626, 0.8971353704179083, -0.10053948561330166, 0.9191843521739469, a
-0.057683028883393626, 0.8971353704179083, -0.23555250491633, 0.655605693888725, a
-0.16230423729980104, 0.8687555818862922, -0.10997609601153593, 0.8247518828318848, a
-0.16230423729980104, 0.8687555818862922, -0.16341379196347275, 0.8181497400563893, a
-0.16230423729980104, 0.8687555818862922, -0.07645337453705216, 0.8594963910032541, a
-0.16230423729980104, 0.8687555818862922, 0.01598593692708529, 0.7451151669354942, a
-0.16230423729980104, 0.8687555818862922, -0.11945285481630834, 0.877719321766893, a
-0.16230423729980104, 0.8687555818862922, -0.06823210310706869, 0.7956249331999986, a
-0.16230423729980104, 0.8687555818862922, -0.10147807334986912, 0.7481027095187807, a
-0.16230423729980104, 0.8687555818862922, -0.1564093968324322, 0.7491512476640206, a
-0.16230423729980104, 0.8687555818862922, -0.10053948561330166, 0.9191843521739469, a
-0.16230423729980104, 0.8687555818862922, -0.23555250491633, 0.655605693888725, a
-0.10997609601153593, 0.8247518828318848, -0.16341379196347275, 0.8181497400563893, a
-0.10997609601153593, 0.8247518828318848, -0.07645337453705216, 0.8594963910032541, a
-0.10997609601153593, 0.8247518828318848, 0.01598593692708529, 0.7451151669354942, a
-0.10997609601153593, 0.8247518828318848, -0.11945285481630834, 0.877719321766893, a
-0.10997609601153593, 0.8247518828318848, -0.06823210310706869, 0.7956249331999986, a
-0.10997609601153593, 0.8247518828318848, -0.10147807334986912, 0.7481027095187807, a
-0.10997609601153593, 0.8247518828318848, -0.1564093968324322, 0.7491512476640206, a
-0.10997609601153593, 0.8247518828318848, -0.10053948561330166, 0.9191843521739469, a
-0.10997609601153593, 0.8247518828318848, -0.23555250491633, 0.655605693888725, a
-0.16341379196347275, 0.8181497400563893, -0.07645337453705216, 0.8594963910032541, a
-0.16341379196347275, 0.8181497400563893, 0.01598593692708529, 0.7451151669354942, a
-0.16341379196347275, 0.8181497400563893, -0.11945285481630834, 0.877719321766893, a
-0.16341379196347275, 0.8181497400563893, -0.06823210310706869, 0.7956249331999986, a
-0.16341379196347275, 0.8181497400563893, -0.10147807334986912, 0.7481027095187807, a
-0.16341379196347275, 0.8181497400563893, -0.1564093968324322, 0.7491512476640206, a
-0.16341379196347275, 0.8181497400563893, -0.10053948561330166, 0.9191843521739469, a
-0.16341379196347275, 0.8181497400563893, -0.23555250491633, 0.655605693888725, a
-0.07645337453705216, 0.8594963910032541, 0.01598593692708529, 0.7451151669354942, a
-0.07645337453705216, 0.8594963910032541, -0.11945285481630834, 0.877719321766893, a
-0.07645337453705216, 0.8594963910032541, -0.06823210310706869, 0.7956249331999986, a
-0.07645337453705216, 0.8594963910032541, -0.10147807334986912, 0.7481027095187807, a
-0.07645337453705216, 0.8594963910032541, -0.1564093968324322, 0.7491512476640206, a
-0.07645337453705216, 0.8594963910032541, -0.10053948561330166, 0.9191843521739469, a
-0.07645337453705216, 0.8594963910032541, -0.23555250491633, 0.655605693888725, a
0.01598593692708529, 0.7451151669354942, -0.11945285481630834, 0.877719321766893, a
0.01598593692708529, 0.7451151669354942, -0.06823210310706869, 0.7956249331999986, a
0.01598593692708529, 0.7451151669354942, -0.10147807334986912, 0.7481027095187807, a
0.01598593692708529, 0.7451151669354942, -0.1564093968324322, 0.7491512476640206, a
0.01598593692708529, 0.7451151669354942, -0.10053948561330166, 0.9191843521739469, a
0.01598593692708529, 0.7451151669354942, -0.23555250491633, 0.655605693888725, a
-0.11945285481630834, 0.877719321766893, -0.06823210310706869, 0.7956249331999986, a
-0.11945285481630834, 0.877719321766893, -0.10147807334986912, 0.7481027095187807, a
-0.11945285481630834, 0.877719321766893, -0.1564093968324322, 0.7491512476640206, a
-0.11945285481630834, 0.877719321766893, -0.10053948561330166, 0.9191843521739469, a
-0.11945285481630834, 0.877719321766893, -0.23555250491633, 0.655605693888725, a
-0.06823210310706869, 0.7956249331999986, -0.10147807334986912, 0.7481027095187807, a
-0.06823210310706869, 0.7956249331999986, -0.1564093968324322, 0.7491512476640206, a
-0.06823210310706869, 0.7956249331999986, -0.10053948561330166, 0.9191843521739469, a
-0.06823210310706869, 0.7956249331999986, -0.23555250491633, 0.655605693888725, a
-0.10147807334986912, 0.7481027095187807, -0.1564093968324322, 0.7491512476640206, a
-0.10147807334986912, 0.7481027095187807, -0.10053948561330166, 0.9191843521739469, a
-0.10147807334986912, 0.7481027095187807, -0.23555250491633, 0.655605693888725, a
-0.1564093968324322, 0.7491512476640206, -0.10053948561330166, 0.9191843521739469, a
-0.1564093968324322, 0.7491512476640206, -0.23555250491633, 0.655605693888725, a
-0.10053948561330166, 0.9191843521739469, -0.23555250491633, 0.655605693888725, a
-0.23555250491633, 0.655605693888725, -0.7497433466256226, -0.0794674631687472, a
-0.7497433466256226, -0.0794674631687472, -0.9447058973123071, -0.19860133183757517, a
-0.7497433466256226, -0.0794674631687472, -0.7994292484631378, -0.27490908852062557, a
-0.7497433466256226, -0.0794674631687472, -0.9132337411527012, -0.17205312442019974, a
-0.7497433466256226, -0.0794674631687472, -0.9680529020290461, -0.23558506437790036, a
-0.7497433466256226, -0.0794674631687472, -0.9342436302893782, -0.30616020094572943, a
-0.7497433466256226, -0.0794674631687472, -0.8524866958699315, -0.3463052657019643, a
-0.7497433466256226, -0.0794674631687472, -0.9641232935558454, -0.27786980784823173, a
-0.7497433466256226, -0.0794674631687472, -0.8790291589042857, -0.18736820237716956, a
-0.7497433466256226, -0.0794674631687472, -0.893841665443049, -0.28968422963993995, a
-0.7497433466256226, -0.0794674631687472, -0.8931953071990146, -0.34256205116745264, a
-0.7497433466256226, -0.0794674631687472, -0.8750919892035325, -0.2418821903507272, a
-0.7497433466256226, -0.0794674631687472, -0.8343611727693713, -0.22470613121004399, a
-0.7497433466256226, -0.0794674631687472, -0.795607338369658, -0.2309690154611692, a
-0.7497433466256226, -0.0794674631687472, -0.8122205292905765, -0.31872205901847317, a
-0.7497433466256226, -0.0794674631687472, -0.8487706206024507, -0.2929013093805991, a
-0.7497433466256226, -0.0794674631687472, -0.9213804148972548, -0.24015383811335145, a
-0.7497433466256226, -0.0794674631687472, -0.8372874658422957, -0.18026498617698056, a
-0.7497433466256226, -0.0794674631687472, -0.6952581412037122, -0.36192143368002955, a
-0.9480540807529829, -0.35369469027099626, -0.9447058973123071, -0.19860133183757517, a
-0.9480540807529829, -0.35369469027099626, -0.7994292484631378, -0.27490908852062557, a
-0.9480540807529829, -0.35369469027099626, -0.9132337411527012, -0.17205312442019974, a
-0.9480540807529829, -0.35369469027099626, -0.9680529020290461, -0.23558506437790036, a
-0.9480540807529829, -0.35369469027099626, -0.9342436302893782, -0.30616020094572943, a
-0.9480540807529829, -0.35369469027099626, -0.8524866958699315, -0.3463052657019643, a
-0.9480540807529829, -0.35369469027099626, -0.9641232935558454, -0.27786980784823173, a
-0.9480540807529829, -0.35369469027099626, -0.8790291589042857, -0.18736820237716956, a
-0.9480540807529829, -0.35369469027099626, -0.893841665443049, -0.28968422963993995, a
-0.9480540807529829, -0.35369469027099626, -0.8931953071990146, -0.34256205116745264, a
-0.9480540807529829, -0.35369469027099626, -0.8750919892035325, -0.2418821903507272, a
-0.9480540807529829, -0.35369469027099626, -0.8343611727693713, -0.22470613121004399, a
-0.9480540807529829, -0.35369469027099626, -0.795607338369658, -0.2309690154611692, a
-0.9480540807529829, -0.35369469027099626, -0.8122205292905765, -0.31872205901847317, a
-0.9480540807529829, -0.35369469027099626, -0.8487706206024507, -0.2929013093805991, a
-0.9480540807529829, -0.35369469027099626, -0.9213804148972548, -0.24015383811335145, a
-0.9480540807529829, -0.35369469027099626, -0.8372874658422957, -0.18026498617698056, a
-0.9480540807529829, -0.35369469027099626, -0.6952581412037122, -0.36192143368002955, a
-0.9447058973123071, -0.19860133183757517, -0.7994292484631378, -0.27490908852062557, a
-0.9447058973123071, -0.19860133183757517, -0.9132337411527012, -0.17205312442019974, a
-0.9447058973123071, -0.19860133183757517, -0.9680529020290461, -0.23558506437790036, a
-0.9447058973123071, -0.19860133183757517, -0.9342436302893782, -0.30616020094572943, a
-0.9447058973123071, -0.19860133183757517, -0.8524866958699315, -0.3463052657019643, a
-0.9447058973123071, -0.19860133183757517, -0.9641232935558454, -0.27786980784823173, a
-0.9447058973123071, -0.19860133183757517, -0.8790291589042857, -0.18736820237716956, a
-0.9447058973123071, -0.19860133183757517, -0.893841665443049, -0.28968422963993995, a
-0.9447058973123071, -0.19860133183757517, -0.8931953071990146, -0.34256205116745264, a
-0.9447058973123071, -0.19860133183757517, -0.8750919892035325, -0.2418821903507272, a
-0.9447058973123071, -0.19860133183757517, -0.8343611727693713, -0.22470613121004399, a
-0.9447058973123071, -0.19860133183757517, -0.795607338369658, -0.2309690154611692, a
-0.9447058973123071, -0.19860133183757517, -0.8122205292905765, -0.31872205901847317, a
-0.9447058973123071, -0.19860133183757517, -0.8487706206024507, -0.2929013093805991, a
-0.9447058973123071, -0.19860133183757517, -0.9213804148972548, -0.24015383811335145, a
-0.9447058973123071, -0.19860133183757517, -0.8372874658422957, -0.18026498617698056, a
-0.9447058973123071, -0.19860133183757517, -0.6952581412037122, -0.36192143368002955, a
-0.7994292484631378, -0.27490908852062557, -0.9132337411527012, -0.17205312442019974, a
-0.7994292484631378, -0.27490908852062557, -0.9680529020290461, -0.23558506437790036, a
-0.7994292484631378, -0.27490908852062557, -0.9342436302893782, -0.30616020094572943, a
-0.7994292484631378, -0.27490908852062557, -0.8524866958699315, -0.3463052657019643, a
-0.7994292484631378, -0.27490908852062557, -0.9641232935558454, -0.27786980784823173, a
-0.7994292484631378, -0.27490908852062557, -0.8790291589042857, -0.18736820237716956, a
-0.7994292484631378, -0.27490908852062557, -0.893841665443049, -0.28968422963993995, a
-0.7994292484631378, -0.27490908852062557, -0.8931953071990146, -0.34256205116745264, a
-0.7994292484631378, -0.27490908852062557, -0.8750919892035325, -0.2418821903507272, a
-0.7994292484631378, -0.27490908852062557, -0.8343611727693713, -0.22470613121004399, a
-0.7994292484631378, -0.27490908852062557, -0.795607338369658, -0.2309690154611692, a
-0.7994292484631378, -0.27490908852062557, -0.8122205292905765, -0.31872205901847317, a
-0.7994292484631378, -0.27490908852062557, -0.8487706206024507, -0.2929013093805991, a
-0.7994292484631378, -0.27490908852062557, -0.9213804148972548, -0.24015383811335145, a
-0.7994292484631378, -0.27490908852062557, -0.8372874658422957, -0.18026498617698056, a
-0.7994292484631378, -0.27490908852062557, -0.6952581412037122, -0.36192143368002955, a
-0.9132337411527012, -0.17205312442019974, -0.9680529020290461, -0.23558506437790036, a
-0.9132337411527012, -0.17205312442019974, -0.9342436302893782, -0.30616020094572943, a
-0.9132337411527012, -0.17205312442019974, -0.8524866958699315, -0.3463052657019643, a
-0.9132337411527012, -0.17205312442019974, -0.9641232935558454, -0.27786980784823173, a
-0.9132337411527012, -0.17205312442019974, -0.8790291589042857, -0.18736820237716956, a
-0.9132337411527012, -0.17205312442019974, -0.893841665443049, -0.28968422963993995, a
-0.9132337411527012, -0.17205312442019974, -0.8931953071990146, -0.34256205116745264, a
-0.9132337411527012, -0.17205312442019974, -0.8750919892035325, -0.2418821903507272, a
-0.9132337411527012, -0.17205312442019974, -0.8343611727693713, -0.22470613121004399, a
-0.9132337411527012, -0.17205312442019974, -0.795607338369658, -0.2309690154611692, a
-0.9132337411527012, -0.17205312442019974, -0.8122205292905765, -0.31872205901847317, a
-0.9132337411527012, -0.17205312442019974, -0.8487706206024507, -0.2929013093805991, a
-0.9132337411527012, -0.17205312442019974, -0.9213804148972548, -0.24015383811335145, a
-0.9132337411527012, -0.17205312442019974, -0.8372874658422957, -0.18026498617698056, a
-0.9132337411527012, -0.17205312442019974, -0.6952581412037122, -0.36192143368002955, a
-0.9680529020290461, -0.23558506437790036, -0.9342436302893782, -0.30616020094572943, a
-0.9680529020290461, -0.23558506437790036, -0.8524866958699315, -0.3463052657019643, a
-0.9680529020290461, -0.23558506437790036, -0.9641232935558454, -0.27786980784823173, a
-0.9680529020290461, -0.23558506437790036, -0.8790291589042857, -0.18736820237716956, a
-0.9680529020290461, -0.23558506437790036, -0.893841665443049, -0.28968422963993995, a
-0.9680529020290461, -0.23558506437790036, -0.8931953071990146, -0.34256205116745264, a
-0.9680529020290461, -0.23558506437790036, -0.8750919892035325, -0.2418821903507272, a
-0.9680529020290461, -0.23558506437790036, -0.8343611727693713, -0.22470613121004399, a
-0.9680529020290461, -0.23558506437790036, -0.795607338369658, -0.2309690154611692, a
-0.9680529020290461, -0.23558506437790036, -0.8122205292905765, -0.31872205901847317, a
-0.9680529020290461, -0.23558506437790036, -0.8487706206024507, -0.2929013093805991, a
-0.9680529020290461, -0.23558506437790036, -0.9213804148972548, -0.24015383811335145, a
-0.9680529020290461, -0.23558506437790036, -0.8372874658422957, -0.18026498617698056, a
-0.9680529020290461, -0.23558506437790036, -0.6952581412037122, -0.36192143368002955, a
-0.9342436302893782, -0.30616020094572943, -0.8524866958699315, -0.3463052657019643, a
-0.9342436302893782, -0.30616020094572943, -0.9641232935558454, -0.27786980784823173, a
-0.9342436302893782, -0.30616020094572943, -0.8790291589042857, -0.18736820237716956, a
-0.9342436302893782, -0.30616020094572943, -0.893841665443049, -0.28968422963993995, a
-0.9342436302893782, -0.30616020094572943, -0.8931953071990146, -0.34256205116745264, a
-0.9342436302893782, -0.30616020094572943, -0.8750919892035325, -0.2418821903507272, a
-0.9342436302893782, -0.30616020094572943, -0.8343611727693713, -0.22470613121004399, a
-0.9342436302893782, -0.30616020094572943, -0.795607338369658, -0.2309690154611692, a
-0.9342436302893782, -0.30616020094572943, -0.8122205292905765, -0.31872205901847317, a
-0.9342436302893782, -0.30616020094572943, -0.8487706206024507, -0.2929013093805991, a
-0.9342436302893782, -0.30616020094572943, -0.9213804148972548, -0.24015383811335145, a
-0.9342436302893782, -0.30616020094572943, -0.8372874658422957, -0.18026498617698056, a
-0.9342436302893782, -0.30616020094572943, -0.6952581412037122, -0.36192143368002955, a
-0.8524866958699315, -0.3463052657019643, -0.9641232935558454, -0.27786980784823173, a
-0.8524866958699315, -0.3463052657019643, -0.8790291589042857, -0.18736820237716956, a
-0.8524866958699315, -0.3463052657019643, -0.893841665443049, -0.28968422963993995, a
-0.8524866958699315, -0.3463052657019643, -0.8931953071990146, -0.34256205116745264, a
-0.8524866958699315, -0.3463052657019643, -0.8750919892035325, -0.2418821903507272, a
-0.8524866958699315, -0.3463052657019643, -0.8343611727693713, -0.22470613121004399, a
-0.8524866958699315, -0.3463052657019643, -0.795607338369658, -0.2309690154611692, a
-0.8524866958699315, -0.3463052657019643, -0.8122205292905765, -0.31872205901847317, a
-0.8524866958699315, -0.3463052657019643, -0.8487706206024507, -0.2929013093805991, a
-0.8524866958699315, -0.3463052657019643, -0.9213804148972548, -0.24015383811335145, a
-0.8524866958699315, -0.3463052657019643, -0.8372874658422957, -0.18026498617698056, a
-0.8524866958699315, -0.3463052657019643, -0.6952581412037122, -0.36192143368002955, a
-0.9641232935558454, -0.27786980784823173, -0.8790291589042857, -0.18736820237716956, a
-0.9641232935558454, -0.27786980784823173, -0.893841665443049, -0.28968422963993995, a
-0.9641232935558454, -0.27786980784823173, -0.8931953071990146, -0.34256205116745264, a
-0.9641232935558454, -0.27786980784823173, -0.8750919892035325, -0.2418821903507272, a
-0.9641232935558454, -0.27786980784823173, -0.8343611727693713, -0.22470613121004399, a
-0.9641232935558454, -0.27786980784823173, -0.795607338369658, -0.2309690154611692, a
-0.9641232935558454, -0.27786980784823173, -0.8122205292905765, -0.31872205901847317, a
-0.9641232935558454, -0.27786980784823173, -0.8487706206024507, -0.2929013093805991, a
-0.9641232935558454, -0.27786980784823173, -0.9213804148972548, -0.24015383811335145, a
-0.9641232935558454, -0.27786980784823173, -0.8372874658422957, -0.18026498617698056, a
-0.9641232935558454, -0.27786980784823173, -0.6952581412037122, -0.36192143368002955, a
-0.8790291589042857, -0.18736820237716956, -0.893841665443049, -0.28968422963993995, a
-0.8790291589042857, -0.18736820237716956, -0.8931953071990146, -0.34256205116745264, a
-0.8790291589042857, -0.18736820237716956, -0.8750919892035325, -0.2418821903507272, a
-0.8790291589042857, -0.18736820237716956, -0.8343611727693713, -0.22470613121004399, a
-0.8790291589042857, -0.18736820237716956, -0.795607338369658, -0.2309690154611692, a
-0.8790291589042857, -0.18736820237716956, -0.8122205292905765, -0.31872205901847317, a
-0.8790291589042857, -0.18736820237716956, -0.8487706206024507, -0.2929013093805991, a
-0.8790291589042857, -0.18736820237716956, -0.9213804148972548, -0.24015383811335145, a
-0.8790291589042857, -0.18736820237716956, -0.8372874658422957, -0.18026498617698056, a
-0.8790291589042857, -0.18736820237716956, -0.6952581412037122, -0.36192143368002955, a
-0.893841665443049, -0.28968422963993995, -0.8931953071990146, -0.34256205116745264, a
-0.893841665443049, -0.28968422963993995, -0.8750919892035325, -0.2418821903507272, a
-0.893841665443049, -0.28968422963993995, -0.8343611727693713, -0.22470613121004399, a
-0.893841665443049, -0.28968422963993995, -0.795607338369658, -0.2309690154611692, a
-0.893841665443049, -0.28968422963993995, -0.8122205292905765, -0.31872205901847317, a
-0.893841665443049, -0.28968422963993995, -0.8487706206024507, -0.2929013093805991, a
-0.893841665443049, -0.28968422963993995, -0.9213804148972548, -0.24015383811335145, a
-0.893841665443049, -0.28968422963993995, -0.8372874658422957, -0.18026498617698056, a
-0.893841665443049, -0.28968422963993995, -0.6952581412037122, -0.36192143368002955, a
-0.8931953071990146, -0.34256205116745264, -0.8750919892035325, -0.2418821903507272, a
-0.8931953071990146, -0.34256205116745264, -0.8343611727693713, -0.22470613121004399, a
-0.8931953071990146, -0.34256205116745264, -0.795607338369658, -0.2309690154611692, a
-0.8931953071990146, -0.34256205116745264, -0.8122205292905765, -0.31872205901847317, a
-0.8931953071990146, -0.34256205116745264, -0.8487706206024507, -0.2929013093805991, a
-0.8931953071990146, -0.34256205116745264, -0.9213804148972548, -0.24015383811335145, a
-0.8931953071990146, -0.34256205116745264, -0.8372874658422957, -0.18026498617698056, a
-0.8931953071990146, -0.34256205116745264, -0.6952581412037122, -0.36192143368002955, a
-0.8750919892035325, -0.2418821903507272, -0.8343611727693713, -0.22470613121004399, a
-0.8750919892035325, -0.2418821903507272, -0.795607338369658, -0.2309690154611692, a
-0.8750919892035325, -0.2418821903507272, -0.8122205292905765, -0.31872205901847317, a
-0.8750919892035325, -0.2418821903507272, -0.8487706206024507, -0.2929013093805991, a
-0.8750919892035325, -0.2418821903507272, -0.9213804148972548, -0.24015383811335145, a
-0.8750919892035325, -0.2418821903507272, -0.8372874658422957, -0.18026498617698056, a
-0.8750919892035325, -0.2418821903507272, -0.6952581412037122, -0.36192143368002955, a
-0.8343611727693713, -0.22470613121004399, -0.795607338369658, -0.2309690154611692, a
-0.8343611727693713, -0.22470613121004399, -0.8122205292905765, -0.31872205901847317, a
-0.8343611727693713, -0.22470613121004399, -0.8487706206024507, -0.2929013093805991, a
-0.8343611727693713, -0.22470613121004399, -0.9213804148972548, -0.24015383811335145, a
-0.8343611727693713, -0.22470613121004399, -0.8372874658422957, -0.18026498617698056, a
-0.8343611727693713, -0.22470613121004399, -0.6952581412037122, -0.36192143368002955, a
-0.795607338369658, -0.2309690154611692, -0.8122205292905765, -0.31872205901847317, a
-0.795607338369658, -0.2309690154611692, -0.8487706206024507, -0.2929013093805991, a
-0.795607338369658, -0.2309690154611692, -0.9213804148972548, -0.24015383811335145, a
-0.795607338369658, -0.2309690154611692, -0.8372874658422957, -0.18026498617698056, a
-0.795607338369658, -0.2309690154611692, -0.6952581412037122, -0.36192143368002955, a
-0.8122205292905765, -0.31872205901847317, -0.8487706206024507, -0.2929013093805991, a
-0.8122205292905765, -0.31872205901847317, -0.9213804148972548, -0.24015383811335145, a
-0.8122205292905765, -0.31872205901847317, -0.8372874658422957, -0.18026498617698056, a
-0.8122205292905765, -0.31872205901847317, -0.6952581412037122, -0.36192143368002955, a
-0.8487706206024507, -0.2929013093805991, -0.9213804148972548, -0.24015383811335145, a
-0.8487706206024507, -0.2929013093805991, -0.8372874658422957, -0.18026498617698056, a
-0.8487706206024507, -0.2929013093805991, -0.6952581412037122, -0.36192143368002955, a
-0.9213804148972548, -0.24015383811335145, -0.8372874658422957, -0.18026498617698056, a
-0.9213804148972548, -0.24015383811335145, -0.6952581412037122, -0.36192143368002955, a
-0.8372874658422957, -0.18026498617698056, -0.6952581412037122, -0.36192143368002955, a
-0.6952581412037122, -0.36192143368002955, 0.09351701771603155, -0.8008813656669845, a
0.09351701771603155, -0.8008813656669845, 0.37572875272313494, -0.8922075493068424, a
0.09351701771603155, -0.8008813656669845, 0.31343307801928355, -0.8845965287495109, a
0.09351701771603155, -0.8008813656669845, 0.29388559612047893, -0.994990431732409, a
0.09351701771603155, -0.8008813656669845, 0.20100462264194077, -0.8892239719465485, a
0.09351701771603155, -0.8008813656669845, 0.23252246304870122, -0.9163512934269304, a
0.09351701771603155, -0.8008813656669845, 0.27337537793777855, -0.9337999170584442, a
0.09351701771603155, -0.8008813656669845, 0.2728072801019968, -0.8251141501527527, a
0.09351701771603155, -0.8008813656669845, 0.22834667285565263, -0.8446585729045702, a
0.09351701771603155, -0.8008813656669845, 0.3316563017661155, -0.9825485115367292, a
0.09351701771603155, -0.8008813656669845, 0.31761552287079775, -0.8317127216349737, a
0.09351701771603155, -0.8008813656669845, 0.3590264492386512, -0.9284910727101305, a
0.09351701771603155, -0.8008813656669845, 0.3162548160071666, -0.9389993788871714, a
0.09351701771603155, -0.8008813656669845, 0.2563901196357975, -0.9999999999999999, a
0.09351701771603155, -0.8008813656669845, 0.2301898022958183, -0.9716602458377555, a
0.09351701771603155, -0.8008813656669845, 0.354253748632127, -0.8566085820521586, a
0.09351701771603155, -0.8008813656669845, 0.2648642695268454, -0.8757444477544295, a
0.09351701771603155, -0.8008813656669845, 0.1982628513590813, -0.9456541982102405, a
0.09351701771603155, -0.8008813656669845, 0.3538162431068262, -0.7119444451390088, a
0.3860138169908067, -0.9699900946804813, 0.37572875272313494, -0.8922075493068424, a
0.3860138169908067, -0.9699900946804813, 0.31343307801928355, -0.8845965287495109, a
0.3860138169908067, -0.9699900946804813, 0.29388559612047893, -0.994990431732409, a
0.3860138169908067, -0.9699900946804813, 0.20100462264194077, -0.8892239719465485, a
0.3860138169908067, -0.9699900946804813, 0.23252246304870122, -0.9163512934269304, a
0.3860138169908067, -0.9699900946804813, 0.27337537793777855, -0.9337999170584442, a
0.3860138169908067, -0.9699900946804813, 0.2728072801019968, -0.8251141501527527, a
0.3860138169908067, -0.9699900946804813, 0.22834667285565263, -0.8446585729045702, a
0.3860138169908067, -0.9699900946804813, 0.3316563017661155, -0.9825485115367292, a
0.3860138169908067, -0.9699900946804813, 0.31761552287079775, -0.8317127216349737, a
0.3860138169908067, -0.9699900946804813, 0.3590264492386512, -0.9284910727101305, a
0.3860138169908067, -0.9699900946804813, 0.3162548160071666, -0.9389993788871714, a
0.3860138169908067, -0.9699900946804813, 0.2563901196357975, -0.9999999999999999, a
0.3860138169908067, -0.9699900946804813, 0.2301898022958183, -0.9716602458377555, a
0.3860138169908067, -0.9699900946804813, 0.354253748632127, -0.8566085820521586, a
0.3860138169908067, -0.9699900946804813, 0.2648642695268454, -0.8757444477544295, a
0.3860138169908067, -0.9699900946804813, 0.1982628513590813, -0.9456541982102405, a
0.3860138169908067, -0.9699900946804813, 0.3538162431068262, -0.7119444451390088, a
0.37572875272313494, -0.8922075493068424, 0.31343307801928355, -0.8845965287495109, a
0.37572875272313494, -0.8922075493068424, 0.29388559612047893, -0.994990431732409, a
0.37572875272313494, -0.8922075493068424, 0.20100462264194077, -0.8892239719465485, a
0.37572875272313494, -0.8922075493068424, 0.23252246304870122, -0.9163512934269304, a
0.37572875272313494, -0.8922075493068424, 0.27337537793777855, -0.9337999170584442, a
0.37572875272313494, -0.8922075493068424, 0.2728072801019968, -0.8251141501527527, a
0.37572875272313494, -0.8922075493068424, 0.22834667285565263, -0.8446585729045702, a
0.37572875272313494, -0.8922075493068424, 0.3316563017661155, -0.9825485115367292, a
0.37572875272313494, -0.8922075493068424, 0.31761552287079775, -0.8317127216349737, a
0.37572875272313494, -0.8922075493068424, 0.3590264492386512, -0.9284910727101305, a
0.37572875272313494, -0.8922075493068424, 0.3162548160071666, -0.9389993788871714, a
0.37572875272313494, -0.8922075493068424, 0.2563901196357975, -0.9999999999999999, a
0.37572875272313494, -0.8922075493068424, 0.2301898022958183, -0.9716602458377555, a
0.37572875272313494, -0.8922075493068424, 0.354253748632127, -0.8566085820521586, a
0.37572875272313494, -0.8922075493068424, 0.2648642695268454, -0.8757444477544295, a
0.37572875272313494, -0.8922075493068424, 0.1982628513590813, -0.9456541982102405, a
0.37572875272313494, -0.8922075493068424, 0.3538162431068262, -0.7119444451390088, a
0.31343307801928355, -0.8845965287495109, 0.29388559612047893, -0.994990431732409, a
0.31343307801928355, -0.8845965287495109, 0.20100462264194077, -0.8892239719465485, a
0.31343307801928355, -0.8845965287495109, 0.23252246304870122, -0.9163512934269304, a
0.31343307801928355, -0.8845965287495109, 0.27337537793777855, -0.9337999170584442, a
0.31343307801928355, -0.8845965287495109, 0.2728072801019968, -0.8251141501527527, a
0.31343307801928355, -0.8845965287495109, 0.22834667285565263, -0.8446585729045702, a
0.31343307801928355, -0.8845965287495109, 0.3316563017661155, -0.9825485115367292, a
0.31343307801928355, -0.8845965287495109, 0.31761552287079775, -0.8317127216349737, a
0.31343307801928355, -0.8845965287495109, 0.3590264492386512, -0.9284910727101305, a
0.31343307801928355, -0.8845965287495109, 0.3162548160071666, -0.9389993788871714, a
0.31343307801928355, -0.8845965287495109, 0.2563901196357975, -0.9999999999999999, a
0.31343307801928355, -0.8845965287495109, 0.2301898022958183, -0.9716602458377555, a
0.31343307801928355, -0.8845965287495109, 0.354253748632127, -0.8566085820521586, a
0.31343307801928355, -0.8845965287495109, 0.2648642695268454, -0.8757444477544295, a
0.31343307801928355, -0.8845965287495109, 0.1982628513590813, -0.9456541982102405, a
0.31343307801928355, -0.8845965287495109, 0.3538162431068262, -0.7119444451390088, a
0.29388559612047893, -0.994990431732409, 0.20100462264194077, -0.8892239719465485, a
0.29388559612047893, -0.994990431732409, 0.23252246304870122, -0.9163512934269304, a
0.29388559612047893, -0.994990431732409, 0.27337537793777855, -0.9337999170584442, a
0.29388559612047893, -0.994990431732409, 0.2728072801019968, -0.8251141501527527, a
0.29388559612047893, -0.994990431732409, 0.22834667285565263, -0.8446585729045702, a
0.29388559612047893, -0.994990431732409, 0.3316563017661155, -0.9825485115367292, a
0.29388559612047893, -0.994990431732409, 0.31761552287079775, -0.8317127216349737, a
0.29388559612047893, -0.994990431732409, 0.3590264492386512, -0.9284910727101305, a
0.29388559612047893, -0.994990431732409, 0.3162548160071666, -0.9389993788871714, a
0.29388559612047893, -0.994990431732409, 0.2563901196357975, -0.9999999999999999, a
0.29388559612047893, -0.994990431732409, 0.2301898022958183, -0.9716602458377555, a
0.29388559612047893, -0.994990431732409, 0.354253748632127, -0.8566085820521586, a
0.29388559612047893, -0.994990431732409, 0.2648642695268454, -0.8757444477544295, a
0.29388559612047893, -0.994990431732409, 0.1982628513590813, -0.9456541982102405, a
0.29388559612047893, -0.994990431732409, 0.3538162431068262, -0.7119444451390088, a
0.20100462264194077, -0.8892239719465485, 0.23252246304870122, -0.9163512934269304, a
0.20100462264194077, -0.8892239719465485, 0.27337537793777855, -0.9337999170584442, a
0.20100462264194077, -0.8892239719465485, 0.2728072801019968, -0.8251141501527527, a
0.20100462264194077, -0.8892239719465485, 0.22834667285565263, -0.8446585729045702, a
0.20100462264194077, -0.8892239719465485, 0.3316563017661155, -0.9825485115367292, a
0.20100462264194077, -0.8892239719465485, 0.31761552287079775, -0.8317127216349737, a
0.20100462264194077, -0.8892239719465485, 0.3590264492386512, -0.9284910727101305, a
0.20100462264194077, -0.8892239719465485, 0.3162548160071666, -0.9389993788871714, a
0.20100462264194077, -0.8892239719465485, 0.2563901196357975, -0.9999999999999999, a
0.20100462264194077, -0.8892239719465485, 0.2301898022958183, -0.9716602458377555, a
0.20100462264194077, -0.8892239719465485, 0.354253748632127, -0.8566085820521586, a
0.20100462264194077, -0.8892239719465485, 0.2648642695268454, -0.8757444477544295, a
0.20100462264194077, -0.8892239719465485, 0.1982628513590813, -0.9456541982102405, a
0.20100462264194077, -0.8892239719465485, 0.3538162431068262, -0.7119444451390088, a
0.23252246304870122, -0.9163512934269304, 0.27337537793777855, -0.9337999170584442, a
0.23252246304870122, -0.9163512934269304, 0.2728072801019968, -0.8251141501527527, a
0.23252246304870122, -0.9163512934269304, 0.22834667285565263, -0.8446585729045702, a
0.23252246304870122, -0.9163512934269304, 0.3316563017661155, -0.9825485115367292, a
0.23252246304870122, -0.9163512934269304, 0.31761552287079775, -0.8317127216349737, a
0.23252246304870122, -0.9163512934269304, 0.3590264492386512, -0.9284910727101305, a
0.23252246304870122, -0.9163512934269304, 0.3162548160071666, -0.9389993788871714, a
0.23252246304870122, -0.9163512934269304, 0.2563901196357975, -0.9999999999999999, a
0.23252246304870122, -0.9163512934269304, 0.2301898022958183, -0.9716602458377555, a
0.23252246304870122, -0.9163512934269304, 0.354253748632127, -0.8566085820521586, a
0.23252246304870122, -0.9163512934269304, 0.2648642695268454, -0.8757444477544295, a
0.23252246304870122, -0.9163512934269304, 0.1982628513590813, -0.9456541982102405, a
0.23252246304870122, -0.9163512934269304, 0.3538162431068262, -0.7119444451390088, a
0.27337537793777855, -0.9337999170584442, 0.2728072801019968, -0.8251141501527527, a
0.27337537793777855, -0.9337999170584442, 0.22834667285565263, -0.8446585729045702, a
0.27337537793777855, -0.9337999170584442, 0.3316563017661155, -0.9825485115367292, a
0.27337537793777855, -0.9337999170584442, 0.31761552287079775, -0.8317127216349737, a
0.27337537793777855, -0.9337999170584442, 0.3590264492386512, -0.9284910727101305, a
0.27337537793777855, -0.9337999170584442, 0.3162548160071666, -0.9389993788871714, a
0.27337537793777855, -0.9337999170584442, 0.2563901196357975, -0.9999999999999999, a
0.27337537793777855, -0.9337999170584442, 0.2301898022958183, -0.9716602458377555, a
0.27337537793777855, -0.9337999170584442, 0.354253748632127, -0.8566085820521586, a
0.27337537793777855, -0.9337999170584442, 0.2648642695268454, -0.8757444477544295, a
0.27337537793777855, -0.9337999170584442, 0.1982628513590813, -0.9456541982102405, a
0.27337537793777855, -0.9337999170584442, 0.3538162431068262, -0.7119444451390088, a
0.2728072801019968, -0.8251141501527527, 0.22834667285565263, -0.8446585729045702, a
0.2728072801019968, -0.8251141501527527, 0.3316563017661155, -0.9825485115367292, a
0.2728072801019968, -0.8251141501527527, 0.31761552287079775, -0.8317127216349737, a
0.2728072801019968, -0.8251141501527527, 0.3590264492386512, -0.9284910727101305, a
0.2728072801019968, -0.8251141501527527, 0.3162548160071666, -0.9389993788871714, a
0.2728072801019968, -0.8251141501527527, 0.2563901196357975, -0.9999999999999999, a
0.2728072801019968, -0.8251141501527527, 0.2301898022958183, -0.9716602458377555, a
0.2728072801019968, -0.8251141501527527, 0.354253748632127, -0.8566085820521586, a
0.2728072801019968, -0.8251141501527527, 0.2648642695268454, -0.8757444477544295, a
0.2728072801019968, -0.8251141501527527, 0.1982628513590813, -0.9456541982102405, a
0.2728072801019968, -0.8251141501527527, 0.3538162431068262, -0.7119444451390088, a
0.22834667285565263, -0.8446585729045702, 0.3316563017661155, -0.9825485115367292, a
0.22834667285565263, -0.8446585729045702, 0.31761552287079775, -0.8317127216349737, a
0.22834667285565263, -0.8446585729045702, 0.3590264492386512, -0.9284910727101305, a
0.22834667285565263, -0.8446585729045702, 0.3162548160071666, -0.9389993788871714, a
0.22834667285565263, -0.8446585729045702, 0.2563901196357975, -0.9999999999999999, a
0.22834667285565263, -0.8446585729045702, 0.2301898022958183, -0.9716602458377555, a
0.22834667285565263, -0.8446585729045702, 0.354253748632127, -0.8566085820521586, a
0.22834667285565263, -0.8446585729045702, 0.2648642695268454, -0.8757444477544295, a
0.22834667285565263, -0.8446585729045702, 0.1982628513590813, -0.9456541982102405, a
0.22834667285565263, -0.8446585729045702, 0.3538162431068262, -0.7119444451390088, a
0.3316563017661155, -0.9825485115367292, 0.31761552287079775, -0.8317127216349737, a
0.3316563017661155, -0.9825485115367292, 0.3590264492386512, -0.9284910727101305, a
0.3316563017661155, -0.9825485115367292, 0.3162548160071666, -0.9389993788871714, a
0.3316563017661155, -0.9825485115367292, 0.2563901196357975, -0.9999999999999999, a
0.3316563017661155, -0.9825485115367292, 0.2301898022958183, -0.9716602458377555, a
0.3316563017661155, -0.9825485115367292, 0.354253748632127, -0.8566085820521586, a
0.3316563017661155, -0.9825485115367292, 0.2648642695268454, -0.8757444477544295, a
0.3316563017661155, -0.9825485115367292, 0.1982628513590813, -0.9456541982102405, a
0.3316563017661155, -0.9825485115367292, 0.3538162431068262, -0.7119444451390088, a
0.31761552287079775, -0.8317127216349737, 0.3590264492386512, -0.9284910727101305, a
0.31761552287079775, -0.8317127216349737, 0.3162548160071666, -0.9389993788871714, a
0.31761552287079775, -0.8317127216349737, 0.2563901196357975, -0.9999999999999999, a
0.31761552287079775, -0.8317127216349737, 0.2301898022958183, -0.9716602458377555, a
0.31761552287079775, -0.8317127216349737, 0.354253748632127, -0.8566085820521586, a
0.31761552287079775, -0.8317127216349737, 0.2648642695268454, -0.8757444477544295, a
0.31761552287079775, -0.8317127216349737, 0.1982628513590813, -0.9456541982102405, a
0.31761552287079775, -0.8317127216349737, 0.3538162431068262, -0.7119444451390088, a
0.3590264492386512, -0.9284910727101305, 0.3162548160071666, -0.9389993788871714, a
0.3590264492386512, -0.9284910727101305, 0.2563901196357975, -0.9999999999999999, a
0.3590264492386512, -0.9284910727101305, 0.2301898022958183, -0.9716602458377555, a
0.3590264492386512, -0.9284910727101305, 0.354253748632127, -0.8566085820521586, a
0.3590264492386512, -0.9284910727101305, 0.2648642695268454, -0.8757444477544295, a
0.3590264492386512, -0.9284910727101305, 0.1982628513590813, -0.9456541982102405, a
0.3590264492386512, -0.9284910727101305, 0.3538162431068262, -0.7119444451390088, a
0.3162548160071666, -0.9389993788871714, 0.2563901196357975, -0.9999999999999999, a
0.3162548160071666, -0.9389993788871714, 0.2301898022958183, -0.9716602458377555, a
0.3162548160071666, -0.9389993788871714, 0.354253748632127, -0.8566085820521586, a
0.3162548160071666, -0.9389993788871714, 0.2648642695268454, -0.8757444477544295, a
0.3162548160071666, -0.9389993788871714, 0.1982628513590813, -0.9456541982102405, a
0.3162548160071666, -0.9389993788871714, 0.3538162431068262, -0.7119444451390088, a
0.2563901196357975, -0.9999999999999999, 0.2301898022958183, -0.9716602458377555, a
0.2563901196357975, -0.9999999999999999, 0.354253748632127, -0.8566085820521586, a
0.2563901196357975, -0.9999999999999999, 0.2648642695268454, -0.8757444477544295, a
0.2563901196357975, -0.9999999999999999, 0.1982628513590813, -0.9456541982102405, a
0.2563901196357975, -0.9999999999999999, 0.3538162431068262, -0.7119444451390088, a
0.2301898022958183, -0.9716602458377555, 0.354253748632127, -0.8566085820521586, a
0.2301898022958183, -0.9716602458377555, 0.2648642695268454, -0.8757444477544295, a
0.2301898022958183, -0.9716602458377555, 0.1982628513590813, -0.9456541982102405, a
0.2301898022958183, -0.9716602458377555, 0.3538162431068262, -0.7119444451390088, a
0.354253748632127, -0.8566085820521586, 0.2648642695268454, -0.8757444477544295, a
0.354253748632127, -0.8566085820521586, 0.1982628513590813, -0.9456541982102405, a
0.354253748632127, -0.8566085820521586, 0.3538162431068262, -0.7119444451390088, a
0.2648642695268454, -0.8757444477544295, 0.1982628513590813, -0.9456541982102405, a
0.2648642695268454, -0.8757444477544295, 0.3538162431068262, -0.7119444451390088, a
0.1982628513590813, -0.9456541982102405, 0.3538162431068262, -0.7119444451390088, a


==> img/community_4_56_node.csv <==
0.6351561009550528, 0.13749209702931336, a
0.7493910300455279, 0.4501591670559097, a
0.7722234139330361, 0.4037015710361272, a
0.5942561780229548, 0.44857782928398215, a
0.6379273313808254, 0.3032078522830046, a
0.7098331282775747, 0.2670152821064667, a
0.6881982573652204, 0.31778352852803926, a
0.6941902998052272, 0.42248386173426583, a
0.7281008048505312, 0.39495306359802307, a
0.7346070195784797, 0.3518223930158963, a
0.5733840447777813, 0.4204060438389787, a
0.7944059793314687, 0.33449502378282153, a
0.7417465368104978, 0.3101696377171183, a
0.786515402713218, 0.2954199057635874, a
0.6673104937609675, 0.2685923136527592, a
0.6469664417888089, 0.34793451915153806, a
0.676460091983902, 0.37946729837862664, a
0.7508868851813839, 0.2638072503280669, a
0.7950942490669501, 0.3719004846682701, a
0.558745525859754, 0.388236848490295, a
-0.004794861279079787, 0.7156701510056417, b
0.0314732988263313, 0.7776393525428453, b
-0.15232428240353213, 0.9130631450420041, b
-0.12791847549183283, 0.7814986389060188, b
-0.19943383294597475, 0.8737915342751518, b
-0.20794803055042616, 0.8269539894497892, b
-0.0390539024909655, 0.8444128306207125, b
-0.19273828156908177, 0.7815109584271357, b
-0.057683028883393626, 0.8971353704179083, b
-0.16230423729980104, 0.8687555818862922, b
-0.10997609601153593, 0.8247518828318848, b
-0.16341379196347275, 0.8181497400563893, b
-0.07645337453705216, 0.8594963910032541, b
0.01598593692708529, 0.7451151669354942, b
-0.11945285481630834, 0.877719321766893, b
-0.06823210310706869, 0.7956249331999986, b
-0.10147807334986912, 0.7481027095187807, b
-0.1564093968324322, 0.7491512476640206, b
-0.10053948561330166, 0.9191843521739469, b
-0.23555250491633, 0.655605693888725, b
-0.7497433466256226, -0.0794674631687472, c
-0.9480540807529829, -0.35369469027099626, c
-0.9447058973123071, -0.19860133183757517, c
-0.7994292484631378, -0.27490908852062557, c
-0.9132337411527012, -0.17205312442019974, c
-0.9680529020290461, -0.23558506437790036, c
-0.9342436302893782, -0.30616020094572943, c
-0.8524866958699315, -0.3463052657019643, c
-0.9641232935558454, -0.27786980784823173, c
-0.8790291589042857, -0.18736820237716956, c
-0.893841665443049, -0.28968422963993995, c
-0.8931953071990146, -0.34256205116745264, c
-0.8750919892035325, -0.2418821903507272, c
-0.8343611727693713, -0.22470613121004399, c
-0.795607338369658, -0.2309690154611692, c
-0.8122205292905765, -0.31872205901847317, c
-0.8487706206024507, -0.2929013093805991, c
-0.9213804148972548, -0.24015383811335145, c
-0.8372874658422957, -0.18026498617698056, c
-0.6952581412037122, -0.36192143368002955, c
0.09351701771603155, -0.8008813656669845, d
0.3860138169908067, -0.9699900946804813, d
0.37572875272313494, -0.8922075493068424, d
0.31343307801928355, -0.8845965287495109, d
0.29388559612047893, -0.994990431732409, d
0.20100462264194077, -0.8892239719465485, d
0.23252246304870122, -0.9163512934269304, d
0.27337537793777855, -0.9337999170584442, d
0.2728072801019968, -0.8251141501527527, d
0.22834667285565263, -0.8446585729045702, d
0.3316563017661155, -0.9825485115367292, d
0.31761552287079775, -0.8317127216349737, d
0.3590264492386512, -0.9284910727101305, d
0.3162548160071666, -0.9389993788871714, d
0.2563901196357975, -0.9999999999999999, d
0.2301898022958183, -0.9716602458377555, d
0.354253748632127, -0.8566085820521586, d
0.2648642695268454, -0.8757444477544295, d
0.1982628513590813, -0.9456541982102405, d
0.3538162431068262, -0.7119444451390088, d


==> img/community_4_57_edge.csv <==
-0.06207200572599357, -0.5725837052823203, -0.29976293657123476, -0.6324916537363839, a
-0.06207200572599357, -0.5725837052823203, -0.22927751208660443, -0.6628907076527712, a
-0.06207200572599357, -0.5725837052823203, -0.21220408934868304, -0.5521396757027774, a
-0.06207200572599357, -0.5725837052823203, -0.327521689172495, -0.60078055304419, a
-0.06207200572599357, -0.5725837052823203, -0.298587696327571, -0.47447431133778234, a
-0.06207200572599357, -0.5725837052823203, -0.25331957323089666, -0.5984706614921765, a
-0.06207200572599357, -0.5725837052823203, -0.16128350336536898, -0.5407750031072066, a
-0.06207200572599357, -0.5725837052823203, -0.29198439281683486, -0.5529671826687764, a
-0.06207200572599357, -0.5725837052823203, -0.33536349400042526, -0.5126796747689057, a
-0.06207200572599357, -0.5725837052823203, -0.15093488205541764, -0.5994245493030154, a
-0.06207200572599357, -0.5725837052823203, -0.2650781859234701, -0.5056383650603208, a
-0.06207200572599357, -0.5725837052823203, -0.1761531570750944, -0.6538345833113995, a
-0.06207200572599357, -0.5725837052823203, -0.21503932546765825, -0.49610426332462504, a
-0.06207200572599357, -0.5725837052823203, -0.14710677506493888, -0.36887078901986087, a
-0.06207200572599357, -0.5725837052823203, -0.2013808596900044, -0.6128884977377774, a
-0.06207200572599357, -0.5725837052823203, -0.13000563453730007, -0.41211825623131204, a
-0.06207200572599357, -0.5725837052823203, -0.35159796953565775, -0.5619666970264666, a
-0.06207200572599357, -0.5725837052823203, -0.17911737921649815, -0.3903520065443931, a
-0.06207200572599357, -0.5725837052823203, 0.6056608108314245, -0.5783360032815553, a
-0.2873406282698451, -0.6697119513202949, -0.29976293657123476, -0.6324916537363839, a
-0.2873406282698451, -0.6697119513202949, -0.22927751208660443, -0.6628907076527712, a
-0.2873406282698451, -0.6697119513202949, -0.21220408934868304, -0.5521396757027774, a
-0.2873406282698451, -0.6697119513202949, -0.327521689172495, -0.60078055304419, a
-0.2873406282698451, -0.6697119513202949, -0.298587696327571, -0.47447431133778234, a
-0.2873406282698451, -0.6697119513202949, -0.25331957323089666, -0.5984706614921765, a
-0.2873406282698451, -0.6697119513202949, -0.16128350336536898, -0.5407750031072066, a
-0.2873406282698451, -0.6697119513202949, -0.29198439281683486, -0.5529671826687764, a
-0.2873406282698451, -0.6697119513202949, -0.33536349400042526, -0.5126796747689057, a
-0.2873406282698451, -0.6697119513202949, -0.15093488205541764, -0.5994245493030154, a
-0.2873406282698451, -0.6697119513202949, -0.2650781859234701, -0.5056383650603208, a
-0.2873406282698451, -0.6697119513202949, -0.1761531570750944, -0.6538345833113995, a
-0.2873406282698451, -0.6697119513202949, -0.21503932546765825, -0.49610426332462504, a
-0.2873406282698451, -0.6697119513202949, -0.14710677506493888, -0.36887078901986087, a
-0.2873406282698451, -0.6697119513202949, -0.2013808596900044, -0.6128884977377774, a
-0.2873406282698451, -0.6697119513202949, -0.13000563453730007, -0.41211825623131204, a
-0.2873406282698451, -0.6697119513202949, -0.35159796953565775, -0.5619666970264666, a
-0.2873406282698451, -0.6697119513202949, -0.17911737921649815, -0.3903520065443931, a
-0.29976293657123476, -0.6324916537363839, -0.22927751208660443, -0.6628907076527712, a
-0.29976293657123476, -0.6324916537363839, -0.21220408934868304, -0.5521396757027774, a
-0.29976293657123476, -0.6324916537363839, -0.327521689172495, -0.60078055304419, a
-0.29976293657123476, -0.6324916537363839, -0.298587696327571, -0.47447431133778234, a
-0.29976293657123476, -0.6324916537363839, -0.25331957323089666, -0.5984706614921765, a
-0.29976293657123476, -0.6324916537363839, -0.16128350336536898, -0.5407750031072066, a
-0.29976293657123476, -0.6324916537363839, -0.29198439281683486, -0.5529671826687764, a
-0.29976293657123476, -0.6324916537363839, -0.33536349400042526, -0.5126796747689057, a
-0.29976293657123476, -0.6324916537363839, -0.15093488205541764, -0.5994245493030154, a
-0.29976293657123476, -0.6324916537363839, -0.2650781859234701, -0.5056383650603208, a
-0.29976293657123476, -0.6324916537363839, -0.1761531570750944, -0.6538345833113995, a
-0.29976293657123476, -0.6324916537363839, -0.21503932546765825, -0.49610426332462504, a
-0.29976293657123476, -0.6324916537363839, -0.14710677506493888, -0.36887078901986087, a
-0.29976293657123476, -0.6324916537363839, -0.2013808596900044, -0.6128884977377774, a
-0.29976293657123476, -0.6324916537363839, -0.13000563453730007, -0.41211825623131204, a
-0.29976293657123476, -0.6324916537363839, -0.35159796953565775, -0.5619666970264666, a
-0.29976293657123476, -0.6324916537363839, -0.17911737921649815, -0.3903520065443931, a
-0.22927751208660443, -0.6628907076527712, -0.21220408934868304, -0.5521396757027774, a
-0.22927751208660443, -0.6628907076527712, -0.327521689172495, -0.60078055304419, a
-0.22927751208660443, -0.6628907076527712, -0.298587696327571, -0.47447431133778234, a
-0.22927751208660443, -0.6628907076527712, -0.25331957323089666, -0.5984706614921765, a
-0.22927751208660443, -0.6628907076527712, -0.16128350336536898, -0.5407750031072066, a
-0.22927751208660443, -0.6628907076527712, -0.29198439281683486, -0.5529671826687764, a
-0.22927751208660443, -0.6628907076527712, -0.33536349400042526, -0.5126796747689057, a
-0.22927751208660443, -0.6628907076527712, -0.15093488205541764, -0.5994245493030154, a
-0.22927751208660443, -0.6628907076527712, -0.2650781859234701, -0.5056383650603208, a
-0.22927751208660443, -0.6628907076527712, -0.1761531570750944, -0.6538345833113995, a
-0.22927751208660443, -0.6628907076527712, -0.21503932546765825, -0.49610426332462504, a
-0.22927751208660443, -0.6628907076527712, -0.14710677506493888, -0.36887078901986087, a
-0.22927751208660443, -0.6628907076527712, -0.2013808596900044, -0.6128884977377774, a
-0.22927751208660443, -0.6628907076527712, -0.13000563453730007, -0.41211825623131204, a
-0.22927751208660443, -0.6628907076527712, -0.35159796953565775, -0.5619666970264666, a
-0.22927751208660443, -0.6628907076527712, -0.17911737921649815, -0.3903520065443931, a
-0.21220408934868304, -0.5521396757027774, -0.327521689172495, -0.60078055304419, a
-0.21220408934868304, -0.5521396757027774, -0.298587696327571, -0.47447431133778234, a
-0.21220408934868304, -0.5521396757027774, -0.25331957323089666, -0.5984706614921765, a
-0.21220408934868304, -0.5521396757027774, -0.16128350336536898, -0.5407750031072066, a
-0.21220408934868304, -0.5521396757027774, -0.29198439281683486, -0.5529671826687764, a
-0.21220408934868304, -0.5521396757027774, -0.33536349400042526, -0.5126796747689057, a
-0.21220408934868304, -0.5521396757027774, -0.15093488205541764, -0.5994245493030154, a
-0.21220408934868304, -0.5521396757027774, -0.2650781859234701, -0.5056383650603208, a
-0.21220408934868304, -0.5521396757027774, -0.1761531570750944, -0.6538345833113995, a
-0.21220408934868304, -0.5521396757027774, -0.21503932546765825, -0.49610426332462504, a
-0.21220408934868304, -0.5521396757027774, -0.14710677506493888, -0.36887078901986087, a
-0.21220408934868304, -0.5521396757027774, -0.2013808596900044, -0.6128884977377774, a
-0.21220408934868304, -0.5521396757027774, -0.13000563453730007, -0.41211825623131204, a
-0.21220408934868304, -0.5521396757027774, -0.35159796953565775, -0.5619666970264666, a
-0.21220408934868304, -0.5521396757027774, -0.17911737921649815, -0.3903520065443931, a
-0.327521689172495, -0.60078055304419, -0.298587696327571, -0.47447431133778234, a
-0.327521689172495, -0.60078055304419, -0.25331957323089666, -0.5984706614921765, a
-0.327521689172495, -0.60078055304419, -0.16128350336536898, -0.5407750031072066, a
-0.327521689172495, -0.60078055304419, -0.29198439281683486, -0.5529671826687764, a
-0.327521689172495, -0.60078055304419, -0.33536349400042526, -0.5126796747689057, a
-0.327521689172495, -0.60078055304419, -0.15093488205541764, -0.5994245493030154, a
-0.327521689172495, -0.60078055304419, -0.2650781859234701, -0.5056383650603208, a
-0.327521689172495, -0.60078055304419, -0.1761531570750944, -0.6538345833113995, a
-0.327521689172495, -0.60078055304419, -0.21503932546765825, -0.49610426332462504, a
-0.327521689172495, -0.60078055304419, -0.14710677506493888, -0.36887078901986087, a
-0.327521689172495, -0.60078055304419, -0.2013808596900044, -0.6128884977377774, a
-0.327521689172495, -0.60078055304419, -0.13000563453730007, -0.41211825623131204, a
-0.327521689172495, -0.60078055304419, -0.35159796953565775, -0.5619666970264666, a
-0.327521689172495, -0.60078055304419, -0.17911737921649815, -0.3903520065443931, a
-0.298587696327571, -0.47447431133778234, -0.25331957323089666, -0.5984706614921765, a
-0.298587696327571, -0.47447431133778234, -0.16128350336536898, -0.5407750031072066, a
-0.298587696327571, -0.47447431133778234, -0.29198439281683486, -0.5529671826687764, a
-0.298587696327571, -0.47447431133778234, -0.33536349400042526, -0.5126796747689057, a
-0.298587696327571, -0.47447431133778234, -0.15093488205541764, -0.5994245493030154, a
-0.298587696327571, -0.47447431133778234, -0.2650781859234701, -0.5056383650603208, a
-0.298587696327571, -0.47447431133778234, -0.1761531570750944, -0.6538345833113995, a
-0.298587696327571, -0.47447431133778234, -0.21503932546765825, -0.49610426332462504, a
-0.298587696327571, -0.47447431133778234, -0.14710677506493888, -0.36887078901986087, a
-0.298587696327571, -0.47447431133778234, -0.2013808596900044, -0.6128884977377774, a
-0.298587696327571, -0.47447431133778234, -0.13000563453730007, -0.41211825623131204, a
-0.298587696327571, -0.47447431133778234, -0.35159796953565775, -0.5619666970264666, a
-0.298587696327571, -0.47447431133778234, -0.17911737921649815, -0.3903520065443931, a
-0.25331957323089666, -0.5984706614921765, -0.16128350336536898, -0.5407750031072066, a
-0.25331957323089666, -0.5984706614921765, -0.29198439281683486, -0.5529671826687764, a
-0.25331957323089666, -0.5984706614921765, -0.33536349400042526, -0.5126796747689057, a
-0.25331957323089666, -0.5984706614921765, -0.15093488205541764, -0.5994245493030154, a
-0.25331957323089666, -0.5984706614921765, -0.2650781859234701, -0.5056383650603208, a
-0.25331957323089666, -0.5984706614921765, -0.1761531570750944, -0.6538345833113995, a
-0.25331957323089666, -0.5984706614921765, -0.21503932546765825, -0.49610426332462504, a
-0.25331957323089666, -0.5984706614921765, -0.14710677506493888, -0.36887078901986087, a
-0.25331957323089666, -0.5984706614921765, -0.2013808596900044, -0.6128884977377774, a
-0.25331957323089666, -0.5984706614921765, -0.13000563453730007, -0.41211825623131204, a
-0.25331957323089666, -0.5984706614921765, -0.35159796953565775, -0.5619666970264666, a
-0.25331957323089666, -0.5984706614921765, -0.17911737921649815, -0.3903520065443931, a
-0.16128350336536898, -0.5407750031072066, -0.29198439281683486, -0.5529671826687764, a
-0.16128350336536898, -0.5407750031072066, -0.33536349400042526, -0.5126796747689057, a
-0.16128350336536898, -0.5407750031072066, -0.15093488205541764, -0.5994245493030154, a
-0.16128350336536898, -0.5407750031072066, -0.2650781859234701, -0.5056383650603208, a
-0.16128350336536898, -0.5407750031072066, -0.1761531570750944, -0.6538345833113995, a
-0.16128350336536898, -0.5407750031072066, -0.21503932546765825, -0.49610426332462504, a
-0.16128350336536898, -0.5407750031072066, -0.14710677506493888, -0.36887078901986087, a
-0.16128350336536898, -0.5407750031072066, -0.2013808596900044, -0.6128884977377774, a
-0.16128350336536898, -0.5407750031072066, -0.13000563453730007, -0.41211825623131204, a
-0.16128350336536898, -0.5407750031072066, -0.35159796953565775, -0.5619666970264666, a
-0.16128350336536898, -0.5407750031072066, -0.17911737921649815, -0.3903520065443931, a
-0.29198439281683486, -0.5529671826687764, -0.33536349400042526, -0.5126796747689057, a
-0.29198439281683486, -0.5529671826687764, -0.15093488205541764, -0.5994245493030154, a
-0.29198439281683486, -0.5529671826687764, -0.2650781859234701, -0.5056383650603208, a
-0.29198439281683486, -0.5529671826687764, -0.1761531570750944, -0.6538345833113995, a
-0.29198439281683486, -0.5529671826687764, -0.21503932546765825, -0.49610426332462504, a
-0.29198439281683486, -0.5529671826687764, -0.14710677506493888, -0.36887078901986087, a
-0.29198439281683486, -0.5529671826687764, -0.2013808596900044, -0.6128884977377774, a
-0.29198439281683486, -0.5529671826687764, -0.13000563453730007, -0.41211825623131204, a
-0.29198439281683486, -0.5529671826687764, -0.35159796953565775, -0.5619666970264666, a
-0.29198439281683486, -0.5529671826687764, -0.17911737921649815, -0.3903520065443931, a
-0.33536349400042526, -0.5126796747689057, -0.15093488205541764, -0.5994245493030154, a
-0.33536349400042526, -0.5126796747689057, -0.2650781859234701, -0.5056383650603208, a
-0.33536349400042526, -0.5126796747689057, -0.1761531570750944, -0.6538345833113995, a
-0.33536349400042526, -0.5126796747689057, -0.21503932546765825, -0.49610426332462504, a
-0.33536349400042526, -0.5126796747689057, -0.14710677506493888, -0.36887078901986087, a
-0.33536349400042526, -0.5126796747689057, -0.2013808596900044, -0.6128884977377774, a
-0.33536349400042526, -0.5126796747689057, -0.13000563453730007, -0.41211825623131204, a
-0.33536349400042526, -0.5126796747689057, -0.35159796953565775, -0.5619666970264666, a
-0.33536349400042526, -0.5126796747689057, -0.17911737921649815, -0.3903520065443931, a
-0.15093488205541764, -0.5994245493030154, -0.2650781859234701, -0.5056383650603208, a
-0.15093488205541764, -0.5994245493030154, -0.1761531570750944, -0.6538345833113995, a
-0.15093488205541764, -0.5994245493030154, -0.21503932546765825, -0.49610426332462504, a
-0.15093488205541764, -0.5994245493030154, -0.14710677506493888, -0.36887078901986087, a
-0.15093488205541764, -0.5994245493030154, -0.2013808596900044, -0.6128884977377774, a
-0.15093488205541764, -0.5994245493030154, -0.13000563453730007, -0.41211825623131204, a
-0.15093488205541764, -0.5994245493030154, -0.35159796953565775, -0.5619666970264666, a
-0.15093488205541764, -0.5994245493030154, -0.17911737921649815, -0.3903520065443931, a
-0.2650781859234701, -0.5056383650603208, -0.1761531570750944, -0.6538345833113995, a
-0.2650781859234701, -0.5056383650603208, -0.21503932546765825, -0.49610426332462504, a
-0.2650781859234701, -0.5056383650603208, -0.14710677506493888, -0.36887078901986087, a
-0.2650781859234701, -0.5056383650603208, -0.2013808596900044, -0.6128884977377774, a
-0.2650781859234701, -0.5056383650603208, -0.13000563453730007, -0.41211825623131204, a
-0.2650781859234701, -0.5056383650603208, -0.35159796953565775, -0.5619666970264666, a
-0.2650781859234701, -0.5056383650603208, -0.17911737921649815, -0.3903520065443931, a
-0.1761531570750944, -0.6538345833113995, -0.21503932546765825, -0.49610426332462504, a
-0.1761531570750944, -0.6538345833113995, -0.14710677506493888, -0.36887078901986087, a
-0.1761531570750944, -0.6538345833113995, -0.2013808596900044, -0.6128884977377774, a
-0.1761531570750944, -0.6538345833113995, -0.13000563453730007, -0.41211825623131204, a
-0.1761531570750944, -0.6538345833113995, -0.35159796953565775, -0.5619666970264666, a
-0.1761531570750944, -0.6538345833113995, -0.17911737921649815, -0.3903520065443931, a
-0.21503932546765825, -0.49610426332462504, -0.14710677506493888, -0.36887078901986087, a
-0.21503932546765825, -0.49610426332462504, -0.2013808596900044, -0.6128884977377774, a
-0.21503932546765825, -0.49610426332462504, -0.13000563453730007, -0.41211825623131204, a
-0.21503932546765825, -0.49610426332462504, -0.35159796953565775, -0.5619666970264666, a
-0.21503932546765825, -0.49610426332462504, -0.17911737921649815, -0.3903520065443931, a
-0.14710677506493888, -0.36887078901986087, -0.2013808596900044, -0.6128884977377774, a
-0.14710677506493888, -0.36887078901986087, -0.13000563453730007, -0.41211825623131204, a
-0.14710677506493888, -0.36887078901986087, -0.35159796953565775, -0.5619666970264666, a
-0.14710677506493888, -0.36887078901986087, -0.17911737921649815, -0.3903520065443931, a
-0.14710677506493888, -0.36887078901986087, 0.25401610008778425, 0.39922723937923577, b
-0.2013808596900044, -0.6128884977377774, -0.13000563453730007, -0.41211825623131204, a
-0.2013808596900044, -0.6128884977377774, -0.35159796953565775, -0.5619666970264666, a
-0.2013808596900044, -0.6128884977377774, -0.17911737921649815, -0.3903520065443931, a
-0.13000563453730007, -0.41211825623131204, -0.35159796953565775, -0.5619666970264666, a
-0.13000563453730007, -0.41211825623131204, -0.17911737921649815, -0.3903520065443931, a
-0.13000563453730007, -0.41211825623131204, 0.22266611359805027, 0.32109586227824105, b
-0.35159796953565775, -0.5619666970264666, -0.17911737921649815, -0.3903520065443931, a
-0.17911737921649815, -0.3903520065443931, 0.22266611359805027, 0.32109586227824105, a
0.22266611359805027, 0.32109586227824105, 0.2527683308741494, 0.6026808811411911, a
0.22266611359805027, 0.32109586227824105, 0.41568169884833095, 0.6201035244363309, a
0.22266611359805027, 0.32109586227824105, 0.3418819028763746, 0.6276947485467694, a
0.22266611359805027, 0.32109586227824105, 0.37815819979786475, 0.5785799151059445, a
0.22266611359805027, 0.32109586227824105, 0.2796469851941739, 0.6393656173524874, a
0.22266611359805027, 0.32109586227824105, 0.450906627373979, 0.5991664233481724, a
0.22266611359805027, 0.32109586227824105, 0.4053345670956664, 0.48325184190241377, a
0.22266611359805027, 0.32109586227824105, 0.26133905435444216, 0.5488900899037613, a
0.22266611359805027, 0.32109586227824105, 0.25401610008778425, 0.39922723937923577, a
0.22266611359805027, 0.32109586227824105, 0.29974353782664087, 0.5113801542226702, a
0.22266611359805027, 0.32109586227824105, 0.4216102196580801, 0.5234270450376366, a
0.22266611359805027, 0.32109586227824105, 0.31223860830881933, 0.671146335307751, a
0.22266611359805027, 0.32109586227824105, 0.45066332836407924, 0.5521292891527368, a
0.22266611359805027, 0.32109586227824105, 0.310120403659271, 0.5784775565426917, a
0.22266611359805027, 0.32109586227824105, 0.3503167709873248, 0.4812519857603532, a
0.22266611359805027, 0.32109586227824105, 0.3573392806486074, 0.5318518097739906, a
0.22266611359805027, 0.32109586227824105, 0.3894302265357516, 0.6524865860849279, a
0.22266611359805027, 0.32109586227824105, 0.14741680328812906, 0.5776760886924828, a
0.3807495295258301, 0.7042683737534379, 0.2527683308741494, 0.6026808811411911, a
0.3807495295258301, 0.7042683737534379, 0.41568169884833095, 0.6201035244363309, a
0.3807495295258301, 0.7042683737534379, 0.3418819028763746, 0.6276947485467694, a
0.3807495295258301, 0.7042683737534379, 0.37815819979786475, 0.5785799151059445, a
0.3807495295258301, 0.7042683737534379, 0.2796469851941739, 0.6393656173524874, a
0.3807495295258301, 0.7042683737534379, 0.450906627373979, 0.5991664233481724, a
0.3807495295258301, 0.7042683737534379, 0.4053345670956664, 0.48325184190241377, a
0.3807495295258301, 0.7042683737534379, 0.26133905435444216, 0.5488900899037613, a
0.3807495295258301, 0.7042683737534379, 0.25401610008778425, 0.39922723937923577, a
0.3807495295258301, 0.7042683737534379, 0.29974353782664087, 0.5113801542226702, a
0.3807495295258301, 0.7042683737534379, 0.4216102196580801, 0.5234270450376366, a
0.3807495295258301, 0.7042683737534379, 0.31223860830881933, 0.671146335307751, a
0.3807495295258301, 0.7042683737534379, 0.45066332836407924, 0.5521292891527368, a
0.3807495295258301, 0.7042683737534379, 0.310120403659271, 0.5784775565426917, a
0.3807495295258301, 0.7042683737534379, 0.3503167709873248, 0.4812519857603532, a
0.3807495295258301, 0.7042683737534379, 0.3573392806486074, 0.5318518097739906, a
0.3807495295258301, 0.7042683737534379, 0.3894302265357516, 0.6524865860849279, a
0.3807495295258301, 0.7042683737534379, 0.14741680328812906, 0.5776760886924828, a
0.2527683308741494, 0.6026808811411911, 0.41568169884833095, 0.6201035244363309, a
0.2527683308741494, 0.6026808811411911, 0.3418819028763746, 0.6276947485467694, a
0.2527683308741494, 0.6026808811411911, 0.37815819979786475, 0.5785799151059445, a
0.2527683308741494, 0.6026808811411911, 0.2796469851941739, 0.6393656173524874, a
0.2527683308741494, 0.6026808811411911, 0.450906627373979, 0.5991664233481724, a
0.2527683308741494, 0.6026808811411911, 0.4053345670956664, 0.48325184190241377, a
0.2527683308741494, 0.6026808811411911, 0.26133905435444216, 0.5488900899037613, a
0.2527683308741494, 0.6026808811411911, 0.25401610008778425, 0.39922723937923577, a
0.2527683308741494, 0.6026808811411911, 0.29974353782664087, 0.5113801542226702, a
0.2527683308741494, 0.6026808811411911, 0.4216102196580801, 0.5234270450376366, a
0.2527683308741494, 0.6026808811411911, 0.31223860830881933, 0.671146335307751, a
0.2527683308741494, 0.6026808811411911, 0.45066332836407924, 0.5521292891527368, a
0.2527683308741494, 0.6026808811411911, 0.310120403659271, 0.5784775565426917, a
0.2527683308741494, 0.6026808811411911, 0.3503167709873248, 0.4812519857603532, a
0.2527683308741494, 0.6026808811411911, 0.3573392806486074, 0.5318518097739906, a
0.2527683308741494, 0.6026808811411911, 0.3894302265357516, 0.6524865860849279, a
0.2527683308741494, 0.6026808811411911, 0.14741680328812906, 0.5776760886924828, a
0.41568169884833095, 0.6201035244363309, 0.3418819028763746, 0.6276947485467694, a
0.41568169884833095, 0.6201035244363309, 0.37815819979786475, 0.5785799151059445, a
0.41568169884833095, 0.6201035244363309, 0.2796469851941739, 0.6393656173524874, a
0.41568169884833095, 0.6201035244363309, 0.450906627373979, 0.5991664233481724, a
0.41568169884833095, 0.6201035244363309, 0.4053345670956664, 0.48325184190241377, a
0.41568169884833095, 0.6201035244363309, 0.26133905435444216, 0.5488900899037613, a
0.41568169884833095, 0.6201035244363309, 0.25401610008778425, 0.39922723937923577, a
0.41568169884833095, 0.6201035244363309, 0.29974353782664087, 0.5113801542226702, a
0.41568169884833095, 0.6201035244363309, 0.4216102196580801, 0.5234270450376366, a
0.41568169884833095, 0.6201035244363309, 0.31223860830881933, 0.671146335307751, a
0.41568169884833095, 0.6201035244363309, 0.45066332836407924, 0.5521292891527368, a
0.41568169884833095, 0.6201035244363309, 0.310120403659271, 0.5784775565426917, a
0.41568169884833095, 0.6201035244363309, 0.3503167709873248, 0.4812519857603532, a
0.41568169884833095, 0.6201035244363309, 0.3573392806486074, 0.5318518097739906, a
0.41568169884833095, 0.6201035244363309, 0.3894302265357516, 0.6524865860849279, a
0.41568169884833095, 0.6201035244363309, 0.14741680328812906, 0.5776760886924828, a
0.3418819028763746, 0.6276947485467694, 0.37815819979786475, 0.5785799151059445, a
0.3418819028763746, 0.6276947485467694, 0.2796469851941739, 0.6393656173524874, a
0.3418819028763746, 0.6276947485467694, 0.450906627373979, 0.5991664233481724, a
0.3418819028763746, 0.6276947485467694, 0.4053345670956664, 0.48325184190241377, a
0.3418819028763746, 0.6276947485467694, 0.26133905435444216, 0.5488900899037613, a
0.3418819028763746, 0.6276947485467694, 0.25401610008778425, 0.39922723937923577, a
0.3418819028763746, 0.6276947485467694, 0.29974353782664087, 0.5113801542226702, a
0.3418819028763746, 0.6276947485467694, 0.4216102196580801, 0.5234270450376366, a
0.3418819028763746, 0.6276947485467694, 0.31223860830881933, 0.671146335307751, a
0.3418819028763746, 0.6276947485467694, 0.45066332836407924, 0.5521292891527368, a
0.3418819028763746, 0.6276947485467694, 0.310120403659271, 0.5784775565426917, a
0.3418819028763746, 0.6276947485467694, 0.3503167709873248, 0.4812519857603532, a
0.3418819028763746, 0.6276947485467694, 0.3573392806486074, 0.5318518097739906, a
0.3418819028763746, 0.6276947485467694, 0.3894302265357516, 0.6524865860849279, a
0.3418819028763746, 0.6276947485467694, 0.14741680328812906, 0.5776760886924828, a
0.37815819979786475, 0.5785799151059445, 0.2796469851941739, 0.6393656173524874, a
0.37815819979786475, 0.5785799151059445, 0.450906627373979, 0.5991664233481724, a
0.37815819979786475, 0.5785799151059445, 0.4053345670956664, 0.48325184190241377, a
0.37815819979786475, 0.5785799151059445, 0.26133905435444216, 0.5488900899037613, a
0.37815819979786475, 0.5785799151059445, 0.25401610008778425, 0.39922723937923577, a
0.37815819979786475, 0.5785799151059445, 0.29974353782664087, 0.5113801542226702, a
0.37815819979786475, 0.5785799151059445, 0.4216102196580801, 0.5234270450376366, a
0.37815819979786475, 0.5785799151059445, 0.31223860830881933, 0.671146335307751, a
0.37815819979786475, 0.5785799151059445, 0.45066332836407924, 0.5521292891527368, a
0.37815819979786475, 0.5785799151059445, 0.310120403659271, 0.5784775565426917, a
0.37815819979786475, 0.5785799151059445, 0.3503167709873248, 0.4812519857603532, a
0.37815819979786475, 0.5785799151059445, 0.3573392806486074, 0.5318518097739906, a
0.37815819979786475, 0.5785799151059445, 0.3894302265357516, 0.6524865860849279, a
0.37815819979786475, 0.5785799151059445, 0.14741680328812906, 0.5776760886924828, a
0.2796469851941739, 0.6393656173524874, 0.450906627373979, 0.5991664233481724, a
0.2796469851941739, 0.6393656173524874, 0.4053345670956664, 0.48325184190241377, a
0.2796469851941739, 0.6393656173524874, 0.26133905435444216, 0.5488900899037613, a
0.2796469851941739, 0.6393656173524874, 0.25401610008778425, 0.39922723937923577, a
0.2796469851941739, 0.6393656173524874, 0.29974353782664087, 0.5113801542226702, a
0.2796469851941739, 0.6393656173524874, 0.4216102196580801, 0.5234270450376366, a
0.2796469851941739, 0.6393656173524874, 0.31223860830881933, 0.671146335307751, a
0.2796469851941739, 0.6393656173524874, 0.45066332836407924, 0.5521292891527368, a
0.2796469851941739, 0.6393656173524874, 0.310120403659271, 0.5784775565426917, a
0.2796469851941739, 0.6393656173524874, 0.3503167709873248, 0.4812519857603532, a
0.2796469851941739, 0.6393656173524874, 0.3573392806486074, 0.5318518097739906, a
0.2796469851941739, 0.6393656173524874, 0.3894302265357516, 0.6524865860849279, a
0.2796469851941739, 0.6393656173524874, 0.14741680328812906, 0.5776760886924828, a
0.450906627373979, 0.5991664233481724, 0.4053345670956664, 0.48325184190241377, a
0.450906627373979, 0.5991664233481724, 0.26133905435444216, 0.5488900899037613, a
0.450906627373979, 0.5991664233481724, 0.25401610008778425, 0.39922723937923577, a
0.450906627373979, 0.5991664233481724, 0.29974353782664087, 0.5113801542226702, a
0.450906627373979, 0.5991664233481724, 0.4216102196580801, 0.5234270450376366, a
0.450906627373979, 0.5991664233481724, 0.31223860830881933, 0.671146335307751, a
0.450906627373979, 0.5991664233481724, 0.45066332836407924, 0.5521292891527368, a
0.450906627373979, 0.5991664233481724, 0.310120403659271, 0.5784775565426917, a
0.450906627373979, 0.5991664233481724, 0.3503167709873248, 0.4812519857603532, a
0.450906627373979, 0.5991664233481724, 0.3573392806486074, 0.5318518097739906, a
0.450906627373979, 0.5991664233481724, 0.3894302265357516, 0.6524865860849279, a
0.450906627373979, 0.5991664233481724, 0.14741680328812906, 0.5776760886924828, a
0.4053345670956664, 0.48325184190241377, 0.26133905435444216, 0.5488900899037613, a
0.4053345670956664, 0.48325184190241377, 0.25401610008778425, 0.39922723937923577, a
0.4053345670956664, 0.48325184190241377, 0.29974353782664087, 0.5113801542226702, a
0.4053345670956664, 0.48325184190241377, 0.4216102196580801, 0.5234270450376366, a
0.4053345670956664, 0.48325184190241377, 0.31223860830881933, 0.671146335307751, a
0.4053345670956664, 0.48325184190241377, 0.45066332836407924, 0.5521292891527368, a
0.4053345670956664, 0.48325184190241377, 0.310120403659271, 0.5784775565426917, a
0.4053345670956664, 0.48325184190241377, 0.3503167709873248, 0.4812519857603532, a
0.4053345670956664, 0.48325184190241377, 0.3573392806486074, 0.5318518097739906, a
0.4053345670956664, 0.48325184190241377, 0.3894302265357516, 0.6524865860849279, a
0.4053345670956664, 0.48325184190241377, 0.14741680328812906, 0.5776760886924828, a
0.26133905435444216, 0.5488900899037613, 0.25401610008778425, 0.39922723937923577, a
0.26133905435444216, 0.5488900899037613, 0.29974353782664087, 0.5113801542226702, a
0.26133905435444216, 0.5488900899037613, 0.4216102196580801, 0.5234270450376366, a
0.26133905435444216, 0.5488900899037613, 0.31223860830881933, 0.671146335307751, a
0.26133905435444216, 0.5488900899037613, 0.45066332836407924, 0.5521292891527368, a
0.26133905435444216, 0.5488900899037613, 0.310120403659271, 0.5784775565426917, a
0.26133905435444216, 0.5488900899037613, 0.3503167709873248, 0.4812519857603532, a
0.26133905435444216, 0.5488900899037613, 0.3573392806486074, 0.5318518097739906, a
0.26133905435444216, 0.5488900899037613, 0.3894302265357516, 0.6524865860849279, a
0.26133905435444216, 0.5488900899037613, 0.14741680328812906, 0.5776760886924828, a
0.25401610008778425, 0.39922723937923577, 0.29974353782664087, 0.5113801542226702, a
0.25401610008778425, 0.39922723937923577, 0.4216102196580801, 0.5234270450376366, a
0.25401610008778425, 0.39922723937923577, 0.31223860830881933, 0.671146335307751, a
0.25401610008778425, 0.39922723937923577, 0.45066332836407924, 0.5521292891527368, a
0.25401610008778425, 0.39922723937923577, 0.310120403659271, 0.5784775565426917, a
0.25401610008778425, 0.39922723937923577, 0.3503167709873248, 0.4812519857603532, a
0.25401610008778425, 0.39922723937923577, 0.3573392806486074, 0.5318518097739906, a
0.25401610008778425, 0.39922723937923577, 0.3894302265357516, 0.6524865860849279, a
0.25401610008778425, 0.39922723937923577, 0.14741680328812906, 0.5776760886924828, a
0.29974353782664087, 0.5113801542226702, 0.4216102196580801, 0.5234270450376366, a
0.29974353782664087, 0.5113801542226702, 0.31223860830881933, 0.671146335307751, a
0.29974353782664087, 0.5113801542226702, 0.45066332836407924, 0.5521292891527368, a
0.29974353782664087, 0.5113801542226702, 0.310120403659271, 0.5784775565426917, a
0.29974353782664087, 0.5113801542226702, 0.3503167709873248, 0.4812519857603532, a
0.29974353782664087, 0.5113801542226702, 0.3573392806486074, 0.5318518097739906, a
0.29974353782664087, 0.5113801542226702, 0.3894302265357516, 0.6524865860849279, a
0.29974353782664087, 0.5113801542226702, 0.14741680328812906, 0.5776760886924828, a
0.4216102196580801, 0.5234270450376366, 0.31223860830881933, 0.671146335307751, a
0.4216102196580801, 0.5234270450376366, 0.45066332836407924, 0.5521292891527368, a
0.4216102196580801, 0.5234270450376366, 0.310120403659271, 0.5784775565426917, a
0.4216102196580801, 0.5234270450376366, 0.3503167709873248, 0.4812519857603532, a
0.4216102196580801, 0.5234270450376366, 0.3573392806486074, 0.5318518097739906, a
0.4216102196580801, 0.5234270450376366, 0.3894302265357516, 0.6524865860849279, a
0.4216102196580801, 0.5234270450376366, 0.14741680328812906, 0.5776760886924828, a
0.31223860830881933, 0.671146335307751, 0.45066332836407924, 0.5521292891527368, a
0.31223860830881933, 0.671146335307751, 0.310120403659271, 0.5784775565426917, a
0.31223860830881933, 0.671146335307751, 0.3503167709873248, 0.4812519857603532, a
0.31223860830881933, 0.671146335307751, 0.3573392806486074, 0.5318518097739906, a
0.31223860830881933, 0.671146335307751, 0.3894302265357516, 0.6524865860849279, a
0.31223860830881933, 0.671146335307751, 0.14741680328812906, 0.5776760886924828, a
0.45066332836407924, 0.5521292891527368, 0.310120403659271, 0.5784775565426917, a
0.45066332836407924, 0.5521292891527368, 0.3503167709873248, 0.4812519857603532, a
0.45066332836407924, 0.5521292891527368, 0.3573392806486074, 0.5318518097739906, a
0.45066332836407924, 0.5521292891527368, 0.3894302265357516, 0.6524865860849279, a
0.45066332836407924, 0.5521292891527368, 0.14741680328812906, 0.5776760886924828, a
0.310120403659271, 0.5784775565426917, 0.3503167709873248, 0.4812519857603532, a
0.310120403659271, 0.5784775565426917, 0.3573392806486074, 0.5318518097739906, a
0.310120403659271, 0.5784775565426917, 0.3894302265357516, 0.6524865860849279, a
0.310120403659271, 0.5784775565426917, 0.14741680328812906, 0.5776760886924828, a
0.3503167709873248, 0.4812519857603532, 0.3573392806486074, 0.5318518097739906, a
0.3503167709873248, 0.4812519857603532, 0.3894302265357516, 0.6524865860849279, a
0.3503167709873248, 0.4812519857603532, 0.14741680328812906, 0.5776760886924828, a
0.3573392806486074, 0.5318518097739906, 0.3894302265357516, 0.6524865860849279, a
0.3573392806486074, 0.5318518097739906, 0.14741680328812906, 0.5776760886924828, a
0.3894302265357516, 0.6524865860849279, 0.14741680328812906, 0.5776760886924828, a
0.14741680328812906, 0.5776760886924828, -0.6741594953528496, 0.5686427616785394, a
-0.6741594953528496, 0.5686427616785394, -0.9178359238346003, 0.5551880100986498, a
-0.6741594953528496, 0.5686427616785394, -0.841092451471168, 0.5559304030584834, a
-0.6741594953528496, 0.5686427616785394, -0.8673103442528808, 0.5116074030521023, a
-0.6741594953528496, 0.5686427616785394, -0.8687200197929079, 0.6022357728438478, a
-0.6741594953528496, 0.5686427616785394, -0.884055192524491, 0.6638867672670816, a
-0.6741594953528496, 0.5686427616785394, -0.7924098019642964, 0.5692554371635994, a
-0.6741594953528496, 0.5686427616785394, -0.9183606461975895, 0.4975550277774667, a
-0.6741594953528496, 0.5686427616785394, -0.9284371113719496, 0.6061840436433074, a
-0.6741594953528496, 0.5686427616785394, -0.8978389181545949, 0.4463642143719764, a
-0.6741594953528496, 0.5686427616785394, -0.8383702339646593, 0.6524437577919647, a
-0.6741594953528496, 0.5686427616785394, -0.8048389653224127, 0.6208561911671342, a
-0.6741594953528496, 0.5686427616785394, -0.8056749226860898, 0.5054854228654102, a
-0.6741594953528496, 0.5686427616785394, -0.9781373502752079, 0.5132414033754639, a
-0.6741594953528496, 0.5686427616785394, -0.8440452086949225, 0.45985287513477974, a
-0.6741594953528496, 0.5686427616785394, -0.953086289263147, 0.46651163559008, a
-0.6741594953528496, 0.5686427616785394, -0.9325346405908936, 0.6502423258343469, a
-0.6741594953528496, 0.5686427616785394, -0.9718502920525828, 0.5598640821517454, a
-0.6741594953528496, 0.5686427616785394, -0.6286251122008559, 0.3813598334381121, a
-0.9999999999999999, 0.6008007887483245, -0.9178359238346003, 0.5551880100986498, a
-0.9999999999999999, 0.6008007887483245, -0.841092451471168, 0.5559304030584834, a
-0.9999999999999999, 0.6008007887483245, -0.8673103442528808, 0.5116074030521023, a
-0.9999999999999999, 0.6008007887483245, -0.8687200197929079, 0.6022357728438478, a
-0.9999999999999999, 0.6008007887483245, -0.884055192524491, 0.6638867672670816, a
-0.9999999999999999, 0.6008007887483245, -0.7924098019642964, 0.5692554371635994, a
-0.9999999999999999, 0.6008007887483245, -0.9183606461975895, 0.4975550277774667, a
-0.9999999999999999, 0.6008007887483245, -0.9284371113719496, 0.6061840436433074, a
-0.9999999999999999, 0.6008007887483245, -0.8978389181545949, 0.4463642143719764, a
-0.9999999999999999, 0.6008007887483245, -0.8383702339646593, 0.6524437577919647, a
-0.9999999999999999, 0.6008007887483245, -0.8048389653224127, 0.6208561911671342, a
-0.9999999999999999, 0.6008007887483245, -0.8056749226860898, 0.5054854228654102, a
-0.9999999999999999, 0.6008007887483245, -0.9781373502752079, 0.5132414033754639, a
-0.9999999999999999, 0.6008007887483245, -0.8440452086949225, 0.45985287513477974, a
-0.9999999999999999, 0.6008007887483245, -0.953086289263147, 0.46651163559008, a
-0.9999999999999999, 0.6008007887483245, -0.9325346405908936, 0.6502423258343469, a
-0.9999999999999999, 0.6008007887483245, -0.9718502920525828, 0.5598640821517454, a
-0.9999999999999999, 0.6008007887483245, -0.6286251122008559, 0.3813598334381121, a
-0.9178359238346003, 0.5551880100986498, -0.841092451471168, 0.5559304030584834, a
-0.9178359238346003, 0.5551880100986498, -0.8673103442528808, 0.5116074030521023, a
-0.9178359238346003, 0.5551880100986498, -0.8687200197929079, 0.6022357728438478, a
-0.9178359238346003, 0.5551880100986498, -0.884055192524491, 0.6638867672670816, a
-0.9178359238346003, 0.5551880100986498, -0.7924098019642964, 0.5692554371635994, a
-0.9178359238346003, 0.5551880100986498, -0.9183606461975895, 0.4975550277774667, a
-0.9178359238346003, 0.5551880100986498, -0.9284371113719496, 0.6061840436433074, a
-0.9178359238346003, 0.5551880100986498, -0.8978389181545949, 0.4463642143719764, a
-0.9178359238346003, 0.5551880100986498, -0.8383702339646593, 0.6524437577919647, a
-0.9178359238346003, 0.5551880100986498, -0.8048389653224127, 0.6208561911671342, a
-0.9178359238346003, 0.5551880100986498, -0.8056749226860898, 0.5054854228654102, a
-0.9178359238346003, 0.5551880100986498, -0.9781373502752079, 0.5132414033754639, a
-0.9178359238346003, 0.5551880100986498, -0.8440452086949225, 0.45985287513477974, a
-0.9178359238346003, 0.5551880100986498, -0.953086289263147, 0.46651163559008, a
-0.9178359238346003, 0.5551880100986498, -0.9325346405908936, 0.6502423258343469, a
-0.9178359238346003, 0.5551880100986498, -0.9718502920525828, 0.5598640821517454, a
-0.9178359238346003, 0.5551880100986498, -0.6286251122008559, 0.3813598334381121, a
-0.841092451471168, 0.5559304030584834, -0.8673103442528808, 0.5116074030521023, a
-0.841092451471168, 0.5559304030584834, -0.8687200197929079, 0.6022357728438478, a
-0.841092451471168, 0.5559304030584834, -0.884055192524491, 0.6638867672670816, a
-0.841092451471168, 0.5559304030584834, -0.7924098019642964, 0.5692554371635994, a
-0.841092451471168, 0.5559304030584834, -0.9183606461975895, 0.4975550277774667, a
-0.841092451471168, 0.5559304030584834, -0.9284371113719496, 0.6061840436433074, a
-0.841092451471168, 0.5559304030584834, -0.8978389181545949, 0.4463642143719764, a
-0.841092451471168, 0.5559304030584834, -0.8383702339646593, 0.6524437577919647, a
-0.841092451471168, 0.5559304030584834, -0.8048389653224127, 0.6208561911671342, a
-0.841092451471168, 0.5559304030584834, -0.8056749226860898, 0.5054854228654102, a
-0.841092451471168, 0.5559304030584834, -0.9781373502752079, 0.5132414033754639, a
-0.841092451471168, 0.5559304030584834, -0.8440452086949225, 0.45985287513477974, a
-0.841092451471168, 0.5559304030584834, -0.953086289263147, 0.46651163559008, a
-0.841092451471168, 0.5559304030584834, -0.9325346405908936, 0.6502423258343469, a
-0.841092451471168, 0.5559304030584834, -0.9718502920525828, 0.5598640821517454, a
-0.841092451471168, 0.5559304030584834, -0.6286251122008559, 0.3813598334381121, a
-0.8673103442528808, 0.5116074030521023, -0.8687200197929079, 0.6022357728438478, a
-0.8673103442528808, 0.5116074030521023, -0.884055192524491, 0.6638867672670816, a
-0.8673103442528808, 0.5116074030521023, -0.7924098019642964, 0.5692554371635994, a
-0.8673103442528808, 0.5116074030521023, -0.9183606461975895, 0.4975550277774667, a
-0.8673103442528808, 0.5116074030521023, -0.9284371113719496, 0.6061840436433074, a
-0.8673103442528808, 0.5116074030521023, -0.8978389181545949, 0.4463642143719764, a
-0.8673103442528808, 0.5116074030521023, -0.8383702339646593, 0.6524437577919647, a
-0.8673103442528808, 0.5116074030521023, -0.8048389653224127, 0.6208561911671342, a
-0.8673103442528808, 0.5116074030521023, -0.8056749226860898, 0.5054854228654102, a
-0.8673103442528808, 0.5116074030521023, -0.9781373502752079, 0.5132414033754639, a
-0.8673103442528808, 0.5116074030521023, -0.8440452086949225, 0.45985287513477974, a
-0.8673103442528808, 0.5116074030521023, -0.953086289263147, 0.46651163559008, a
-0.8673103442528808, 0.5116074030521023, -0.9325346405908936, 0.6502423258343469, a
-0.8673103442528808, 0.5116074030521023, -0.9718502920525828, 0.5598640821517454, a
-0.8673103442528808, 0.5116074030521023, -0.6286251122008559, 0.3813598334381121, a
-0.8687200197929079, 0.6022357728438478, -0.884055192524491, 0.6638867672670816, a
-0.8687200197929079, 0.6022357728438478, -0.7924098019642964, 0.5692554371635994, a
-0.8687200197929079, 0.6022357728438478, -0.9183606461975895, 0.4975550277774667, a
-0.8687200197929079, 0.6022357728438478, -0.9284371113719496, 0.6061840436433074, a
-0.8687200197929079, 0.6022357728438478, -0.8978389181545949, 0.4463642143719764, a
-0.8687200197929079, 0.6022357728438478, -0.8383702339646593, 0.6524437577919647, a
-0.8687200197929079, 0.6022357728438478, -0.8048389653224127, 0.6208561911671342, a
-0.8687200197929079, 0.6022357728438478, -0.8056749226860898, 0.5054854228654102, a
-0.8687200197929079, 0.6022357728438478, -0.9781373502752079, 0.5132414033754639, a
-0.8687200197929079, 0.6022357728438478, -0.8440452086949225, 0.45985287513477974, a
-0.8687200197929079, 0.6022357728438478, -0.953086289263147, 0.46651163559008, a
-0.8687200197929079, 0.6022357728438478, -0.9325346405908936, 0.6502423258343469, a
-0.8687200197929079, 0.6022357728438478, -0.9718502920525828, 0.5598640821517454, a
-0.8687200197929079, 0.6022357728438478, -0.6286251122008559, 0.3813598334381121, a
-0.884055192524491, 0.6638867672670816, -0.7924098019642964, 0.5692554371635994, a
-0.884055192524491, 0.6638867672670816, -0.9183606461975895, 0.4975550277774667, a
-0.884055192524491, 0.6638867672670816, -0.9284371113719496, 0.6061840436433074, a
-0.884055192524491, 0.6638867672670816, -0.8978389181545949, 0.4463642143719764, a
-0.884055192524491, 0.6638867672670816, -0.8383702339646593, 0.6524437577919647, a
-0.884055192524491, 0.6638867672670816, -0.8048389653224127, 0.6208561911671342, a
-0.884055192524491, 0.6638867672670816, -0.8056749226860898, 0.5054854228654102, a
-0.884055192524491, 0.6638867672670816, -0.9781373502752079, 0.5132414033754639, a
-0.884055192524491, 0.6638867672670816, -0.8440452086949225, 0.45985287513477974, a
-0.884055192524491, 0.6638867672670816, -0.953086289263147, 0.46651163559008, a
-0.884055192524491, 0.6638867672670816, -0.9325346405908936, 0.6502423258343469, a
-0.884055192524491, 0.6638867672670816, -0.9718502920525828, 0.5598640821517454, a
-0.884055192524491, 0.6638867672670816, -0.6286251122008559, 0.3813598334381121, a
-0.7924098019642964, 0.5692554371635994, -0.9183606461975895, 0.4975550277774667, a
-0.7924098019642964, 0.5692554371635994, -0.9284371113719496, 0.6061840436433074, a
-0.7924098019642964, 0.5692554371635994, -0.8978389181545949, 0.4463642143719764, a
-0.7924098019642964, 0.5692554371635994, -0.8383702339646593, 0.6524437577919647, a
-0.7924098019642964, 0.5692554371635994, -0.8048389653224127, 0.6208561911671342, a
-0.7924098019642964, 0.5692554371635994, -0.8056749226860898, 0.5054854228654102, a
-0.7924098019642964, 0.5692554371635994, -0.9781373502752079, 0.5132414033754639, a
-0.7924098019642964, 0.5692554371635994, -0.8440452086949225, 0.45985287513477974, a
-0.7924098019642964, 0.5692554371635994, -0.953086289263147, 0.46651163559008, a
-0.7924098019642964, 0.5692554371635994, -0.9325346405908936, 0.6502423258343469, a
-0.7924098019642964, 0.5692554371635994, -0.9718502920525828, 0.5598640821517454, a
-0.7924098019642964, 0.5692554371635994, -0.6286251122008559, 0.3813598334381121, a
-0.9183606461975895, 0.4975550277774667, -0.9284371113719496, 0.6061840436433074, a
-0.9183606461975895, 0.4975550277774667, -0.8978389181545949, 0.4463642143719764, a
-0.9183606461975895, 0.4975550277774667, -0.8383702339646593, 0.6524437577919647, a
-0.9183606461975895, 0.4975550277774667, -0.8048389653224127, 0.6208561911671342, a
-0.9183606461975895, 0.4975550277774667, -0.8056749226860898, 0.5054854228654102, a
-0.9183606461975895, 0.4975550277774667, -0.9781373502752079, 0.5132414033754639, a
-0.9183606461975895, 0.4975550277774667, -0.8440452086949225, 0.45985287513477974, a
-0.9183606461975895, 0.4975550277774667, -0.953086289263147, 0.46651163559008, a
-0.9183606461975895, 0.4975550277774667, -0.9325346405908936, 0.6502423258343469, a
-0.9183606461975895, 0.4975550277774667, -0.9718502920525828, 0.5598640821517454, a
-0.9183606461975895, 0.4975550277774667, -0.6286251122008559, 0.3813598334381121, a
-0.9284371113719496, 0.6061840436433074, -0.8978389181545949, 0.4463642143719764, a
-0.9284371113719496, 0.6061840436433074, -0.8383702339646593, 0.6524437577919647, a
-0.9284371113719496, 0.6061840436433074, -0.8048389653224127, 0.6208561911671342, a
-0.9284371113719496, 0.6061840436433074, -0.8056749226860898, 0.5054854228654102, a
-0.9284371113719496, 0.6061840436433074, -0.9781373502752079, 0.5132414033754639, a
-0.9284371113719496, 0.6061840436433074, -0.8440452086949225, 0.45985287513477974, a
-0.9284371113719496, 0.6061840436433074, -0.953086289263147, 0.46651163559008, a
-0.9284371113719496, 0.6061840436433074, -0.9325346405908936, 0.6502423258343469, a
-0.9284371113719496, 0.6061840436433074, -0.9718502920525828, 0.5598640821517454, a
-0.9284371113719496, 0.6061840436433074, -0.6286251122008559, 0.3813598334381121, a
-0.8978389181545949, 0.4463642143719764, -0.8383702339646593, 0.6524437577919647, a
-0.8978389181545949, 0.4463642143719764, -0.8048389653224127, 0.6208561911671342, a
-0.8978389181545949, 0.4463642143719764, -0.8056749226860898, 0.5054854228654102, a
-0.8978389181545949, 0.4463642143719764, -0.9781373502752079, 0.5132414033754639, a
-0.8978389181545949, 0.4463642143719764, -0.8440452086949225, 0.45985287513477974, a
-0.8978389181545949, 0.4463642143719764, -0.953086289263147, 0.46651163559008, a
-0.8978389181545949, 0.4463642143719764, -0.9325346405908936, 0.6502423258343469, a
-0.8978389181545949, 0.4463642143719764, -0.9718502920525828, 0.5598640821517454, a
-0.8978389181545949, 0.4463642143719764, -0.6286251122008559, 0.3813598334381121, a
-0.8383702339646593, 0.6524437577919647, -0.8048389653224127, 0.6208561911671342, a
-0.8383702339646593, 0.6524437577919647, -0.8056749226860898, 0.5054854228654102, a
-0.8383702339646593, 0.6524437577919647, -0.9781373502752079, 0.5132414033754639, a
-0.8383702339646593, 0.6524437577919647, -0.8440452086949225, 0.45985287513477974, a
-0.8383702339646593, 0.6524437577919647, -0.953086289263147, 0.46651163559008, a
-0.8383702339646593, 0.6524437577919647, -0.9325346405908936, 0.6502423258343469, a
-0.8383702339646593, 0.6524437577919647, -0.9718502920525828, 0.5598640821517454, a
-0.8383702339646593, 0.6524437577919647, -0.6286251122008559, 0.3813598334381121, a
-0.8048389653224127, 0.6208561911671342, -0.8056749226860898, 0.5054854228654102, a
-0.8048389653224127, 0.6208561911671342, -0.9781373502752079, 0.5132414033754639, a
-0.8048389653224127, 0.6208561911671342, -0.8440452086949225, 0.45985287513477974, a
-0.8048389653224127, 0.6208561911671342, -0.953086289263147, 0.46651163559008, a
-0.8048389653224127, 0.6208561911671342, -0.9325346405908936, 0.6502423258343469, a
-0.8048389653224127, 0.6208561911671342, -0.9718502920525828, 0.5598640821517454, a
-0.8048389653224127, 0.6208561911671342, -0.6286251122008559, 0.3813598334381121, a
-0.8056749226860898, 0.5054854228654102, -0.9781373502752079, 0.5132414033754639, a
-0.8056749226860898, 0.5054854228654102, -0.8440452086949225, 0.45985287513477974, a
-0.8056749226860898, 0.5054854228654102, -0.953086289263147, 0.46651163559008, a
-0.8056749226860898, 0.5054854228654102, -0.9325346405908936, 0.6502423258343469, a
-0.8056749226860898, 0.5054854228654102, -0.9718502920525828, 0.5598640821517454, a
-0.8056749226860898, 0.5054854228654102, -0.6286251122008559, 0.3813598334381121, a
-0.9781373502752079, 0.5132414033754639, -0.8440452086949225, 0.45985287513477974, a
-0.9781373502752079, 0.5132414033754639, -0.953086289263147, 0.46651163559008, a
-0.9781373502752079, 0.5132414033754639, -0.9325346405908936, 0.6502423258343469, a
-0.9781373502752079, 0.5132414033754639, -0.9718502920525828, 0.5598640821517454, a
-0.9781373502752079, 0.5132414033754639, -0.6286251122008559, 0.3813598334381121, a
-0.8440452086949225, 0.45985287513477974, -0.953086289263147, 0.46651163559008, a
-0.8440452086949225, 0.45985287513477974, -0.9325346405908936, 0.6502423258343469, a
-0.8440452086949225, 0.45985287513477974, -0.9718502920525828, 0.5598640821517454, a
-0.8440452086949225, 0.45985287513477974, -0.6286251122008559, 0.3813598334381121, a
-0.953086289263147, 0.46651163559008, -0.9325346405908936, 0.6502423258343469, a
-0.953086289263147, 0.46651163559008, -0.9718502920525828, 0.5598640821517454, a
-0.953086289263147, 0.46651163559008, -0.6286251122008559, 0.3813598334381121, a
-0.9325346405908936, 0.6502423258343469, -0.9718502920525828, 0.5598640821517454, a
-0.9325346405908936, 0.6502423258343469, -0.6286251122008559, 0.3813598334381121, a
-0.9718502920525828, 0.5598640821517454, -0.6286251122008559, 0.3813598334381121, a
-0.6286251122008559, 0.3813598334381121, 0.5079055780133463, -0.3825709367610236, a
0.5079055780133463, -0.3825709367610236, 0.7576066634733802, -0.6203365814638174, a
0.5079055780133463, -0.3825709367610236, 0.875418565779105, -0.5448620588977399, a
0.5079055780133463, -0.3825709367610236, 0.8621590676961924, -0.4978909262492266, a
0.5079055780133463, -0.3825709367610236, 0.8203234494894821, -0.46513941096434275, a
0.5079055780133463, -0.3825709367610236, 0.8072064382311552, -0.6713171012161199, a
0.5079055780133463, -0.3825709367610236, 0.819856382184045, -0.6246957631318436, a
0.5079055780133463, -0.3825709367610236, 0.7093558662318431, -0.6544808197813212, a
0.5079055780133463, -0.3825709367610236, 0.6892599567353604, -0.6067330558982192, a
0.5079055780133463, -0.3825709367610236, 0.7204363027101536, -0.48769147670436175, a
0.5079055780133463, -0.3825709367610236, 0.6906272389380148, -0.536689980348159, a
0.5079055780133463, -0.3825709367610236, 0.730257770117334, -0.5710453844567529, a
0.5079055780133463, -0.3825709367610236, 0.7695377429484324, -0.4607326875654499, a
0.5079055780133463, -0.3825709367610236, 0.7582786574640201, -0.5184159174200773, a
0.5079055780133463, -0.3825709367610236, 0.8620390263713161, -0.5894161635239639, a
0.5079055780133463, -0.3825709367610236, 0.7555948816325233, -0.675635783238472, a
0.5079055780133463, -0.3825709367610236, 0.8140174167807799, -0.5187980944972505, a
0.5079055780133463, -0.3825709367610236, 0.8004420351447084, -0.5721839015527831, a
0.5079055780133463, -0.3825709367610236, 0.6056608108314245, -0.5783360032815553, a
0.8845024697741163, -0.6435243901504097, 0.7576066634733802, -0.6203365814638174, a
0.8845024697741163, -0.6435243901504097, 0.875418565779105, -0.5448620588977399, a
0.8845024697741163, -0.6435243901504097, 0.8621590676961924, -0.4978909262492266, a
0.8845024697741163, -0.6435243901504097, 0.8203234494894821, -0.46513941096434275, a
0.8845024697741163, -0.6435243901504097, 0.8072064382311552, -0.6713171012161199, a
0.8845024697741163, -0.6435243901504097, 0.819856382184045, -0.6246957631318436, a
0.8845024697741163, -0.6435243901504097, 0.7093558662318431, -0.6544808197813212, a
0.8845024697741163, -0.6435243901504097, 0.6892599567353604, -0.6067330558982192, a
0.8845024697741163, -0.6435243901504097, 0.7204363027101536, -0.48769147670436175, a
0.8845024697741163, -0.6435243901504097, 0.6906272389380148, -0.536689980348159, a
0.8845024697741163, -0.6435243901504097, 0.730257770117334, -0.5710453844567529, a
0.8845024697741163, -0.6435243901504097, 0.7695377429484324, -0.4607326875654499, a
0.8845024697741163, -0.6435243901504097, 0.7582786574640201, -0.5184159174200773, a
0.8845024697741163, -0.6435243901504097, 0.8620390263713161, -0.5894161635239639, a
0.8845024697741163, -0.6435243901504097, 0.7555948816325233, -0.675635783238472, a
0.8845024697741163, -0.6435243901504097, 0.8140174167807799, -0.5187980944972505, a
0.8845024697741163, -0.6435243901504097, 0.8004420351447084, -0.5721839015527831, a
0.8845024697741163, -0.6435243901504097, 0.6056608108314245, -0.5783360032815553, a
0.7576066634733802, -0.6203365814638174, 0.875418565779105, -0.5448620588977399, a
0.7576066634733802, -0.6203365814638174, 0.8621590676961924, -0.4978909262492266, a
0.7576066634733802, -0.6203365814638174, 0.8203234494894821, -0.46513941096434275, a
0.7576066634733802, -0.6203365814638174, 0.8072064382311552, -0.6713171012161199, a
0.7576066634733802, -0.6203365814638174, 0.819856382184045, -0.6246957631318436, a
0.7576066634733802, -0.6203365814638174, 0.7093558662318431, -0.6544808197813212, a
0.7576066634733802, -0.6203365814638174, 0.6892599567353604, -0.6067330558982192, a
0.7576066634733802, -0.6203365814638174, 0.7204363027101536, -0.48769147670436175, a
0.7576066634733802, -0.6203365814638174, 0.6906272389380148, -0.536689980348159, a
0.7576066634733802, -0.6203365814638174, 0.730257770117334, -0.5710453844567529, a
0.7576066634733802, -0.6203365814638174, 0.7695377429484324, -0.4607326875654499, a
0.7576066634733802, -0.6203365814638174, 0.7582786574640201, -0.5184159174200773, a
0.7576066634733802, -0.6203365814638174, 0.8620390263713161, -0.5894161635239639, a
0.7576066634733802, -0.6203365814638174, 0.7555948816325233, -0.675635783238472, a
0.7576066634733802, -0.6203365814638174, 0.8140174167807799, -0.5187980944972505, a
0.7576066634733802, -0.6203365814638174, 0.8004420351447084, -0.5721839015527831, a
0.7576066634733802, -0.6203365814638174, 0.6056608108314245, -0.5783360032815553, a
0.875418565779105, -0.5448620588977399, 0.8621590676961924, -0.4978909262492266, a
0.875418565779105, -0.5448620588977399, 0.8203234494894821, -0.46513941096434275, a
0.875418565779105, -0.5448620588977399, 0.8072064382311552, -0.6713171012161199, a
0.875418565779105, -0.5448620588977399, 0.819856382184045, -0.6246957631318436, a
0.875418565779105, -0.5448620588977399, 0.7093558662318431, -0.6544808197813212, a
0.875418565779105, -0.5448620588977399, 0.6892599567353604, -0.6067330558982192, a
0.875418565779105, -0.5448620588977399, 0.7204363027101536, -0.48769147670436175, a
0.875418565779105, -0.5448620588977399, 0.6906272389380148, -0.536689980348159, a
0.875418565779105, -0.5448620588977399, 0.730257770117334, -0.5710453844567529, a
0.875418565779105, -0.5448620588977399, 0.7695377429484324, -0.4607326875654499, a
0.875418565779105, -0.5448620588977399, 0.7582786574640201, -0.5184159174200773, a
0.875418565779105, -0.5448620588977399, 0.8620390263713161, -0.5894161635239639, a
0.875418565779105, -0.5448620588977399, 0.7555948816325233, -0.675635783238472, a
0.875418565779105, -0.5448620588977399, 0.8140174167807799, -0.5187980944972505, a
0.875418565779105, -0.5448620588977399, 0.8004420351447084, -0.5721839015527831, a
0.875418565779105, -0.5448620588977399, 0.6056608108314245, -0.5783360032815553, a
0.8621590676961924, -0.4978909262492266, 0.8203234494894821, -0.46513941096434275, a
0.8621590676961924, -0.4978909262492266, 0.8072064382311552, -0.6713171012161199, a
0.8621590676961924, -0.4978909262492266, 0.819856382184045, -0.6246957631318436, a
0.8621590676961924, -0.4978909262492266, 0.7093558662318431, -0.6544808197813212, a
0.8621590676961924, -0.4978909262492266, 0.6892599567353604, -0.6067330558982192, a
0.8621590676961924, -0.4978909262492266, 0.7204363027101536, -0.48769147670436175, a
0.8621590676961924, -0.4978909262492266, 0.6906272389380148, -0.536689980348159, a
0.8621590676961924, -0.4978909262492266, 0.730257770117334, -0.5710453844567529, a
0.8621590676961924, -0.4978909262492266, 0.7695377429484324, -0.4607326875654499, a
0.8621590676961924, -0.4978909262492266, 0.7582786574640201, -0.5184159174200773, a
0.8621590676961924, -0.4978909262492266, 0.8620390263713161, -0.5894161635239639, a
0.8621590676961924, -0.4978909262492266, 0.7555948816325233, -0.675635783238472, a
0.8621590676961924, -0.4978909262492266, 0.8140174167807799, -0.5187980944972505, a
0.8621590676961924, -0.4978909262492266, 0.8004420351447084, -0.5721839015527831, a
0.8621590676961924, -0.4978909262492266, 0.6056608108314245, -0.5783360032815553, a
0.8203234494894821, -0.46513941096434275, 0.8072064382311552, -0.6713171012161199, a
0.8203234494894821, -0.46513941096434275, 0.819856382184045, -0.6246957631318436, a
0.8203234494894821, -0.46513941096434275, 0.7093558662318431, -0.6544808197813212, a
0.8203234494894821, -0.46513941096434275, 0.6892599567353604, -0.6067330558982192, a
0.8203234494894821, -0.46513941096434275, 0.7204363027101536, -0.48769147670436175, a
0.8203234494894821, -0.46513941096434275, 0.6906272389380148, -0.536689980348159, a
0.8203234494894821, -0.46513941096434275, 0.730257770117334, -0.5710453844567529, a
0.8203234494894821, -0.46513941096434275, 0.7695377429484324, -0.4607326875654499, a
0.8203234494894821, -0.46513941096434275, 0.7582786574640201, -0.5184159174200773, a
0.8203234494894821, -0.46513941096434275, 0.8620390263713161, -0.5894161635239639, a
0.8203234494894821, -0.46513941096434275, 0.7555948816325233, -0.675635783238472, a
0.8203234494894821, -0.46513941096434275, 0.8140174167807799, -0.5187980944972505, a
0.8203234494894821, -0.46513941096434275, 0.8004420351447084, -0.5721839015527831, a
0.8203234494894821, -0.46513941096434275, 0.6056608108314245, -0.5783360032815553, a
0.8072064382311552, -0.6713171012161199, 0.819856382184045, -0.6246957631318436, a
0.8072064382311552, -0.6713171012161199, 0.7093558662318431, -0.6544808197813212, a
0.8072064382311552, -0.6713171012161199, 0.6892599567353604, -0.6067330558982192, a
0.8072064382311552, -0.6713171012161199, 0.7204363027101536, -0.48769147670436175, a
0.8072064382311552, -0.6713171012161199, 0.6906272389380148, -0.536689980348159, a
0.8072064382311552, -0.6713171012161199, 0.730257770117334, -0.5710453844567529, a
0.8072064382311552, -0.6713171012161199, 0.7695377429484324, -0.4607326875654499, a
0.8072064382311552, -0.6713171012161199, 0.7582786574640201, -0.5184159174200773, a
0.8072064382311552, -0.6713171012161199, 0.8620390263713161, -0.5894161635239639, a
0.8072064382311552, -0.6713171012161199, 0.7555948816325233, -0.675635783238472, a
0.8072064382311552, -0.6713171012161199, 0.8140174167807799, -0.5187980944972505, a
0.8072064382311552, -0.6713171012161199, 0.8004420351447084, -0.5721839015527831, a
0.8072064382311552, -0.6713171012161199, 0.6056608108314245, -0.5783360032815553, a
0.819856382184045, -0.6246957631318436, 0.7093558662318431, -0.6544808197813212, a
0.819856382184045, -0.6246957631318436, 0.6892599567353604, -0.6067330558982192, a
0.819856382184045, -0.6246957631318436, 0.7204363027101536, -0.48769147670436175, a
0.819856382184045, -0.6246957631318436, 0.6906272389380148, -0.536689980348159, a
0.819856382184045, -0.6246957631318436, 0.730257770117334, -0.5710453844567529, a
0.819856382184045, -0.6246957631318436, 0.7695377429484324, -0.4607326875654499, a
0.819856382184045, -0.6246957631318436, 0.7582786574640201, -0.5184159174200773, a
0.819856382184045, -0.6246957631318436, 0.8620390263713161, -0.5894161635239639, a
0.819856382184045, -0.6246957631318436, 0.7555948816325233, -0.675635783238472, a
0.819856382184045, -0.6246957631318436, 0.8140174167807799, -0.5187980944972505, a
0.819856382184045, -0.6246957631318436, 0.8004420351447084, -0.5721839015527831, a
0.819856382184045, -0.6246957631318436, 0.6056608108314245, -0.5783360032815553, a
0.7093558662318431, -0.6544808197813212, 0.6892599567353604, -0.6067330558982192, a
0.7093558662318431, -0.6544808197813212, 0.7204363027101536, -0.48769147670436175, a
0.7093558662318431, -0.6544808197813212, 0.6906272389380148, -0.536689980348159, a
0.7093558662318431, -0.6544808197813212, 0.730257770117334, -0.5710453844567529, a
0.7093558662318431, -0.6544808197813212, 0.7695377429484324, -0.4607326875654499, a
0.7093558662318431, -0.6544808197813212, 0.7582786574640201, -0.5184159174200773, a
0.7093558662318431, -0.6544808197813212, 0.8620390263713161, -0.5894161635239639, a
0.7093558662318431, -0.6544808197813212, 0.7555948816325233, -0.675635783238472, a
0.7093558662318431, -0.6544808197813212, 0.8140174167807799, -0.5187980944972505, a
0.7093558662318431, -0.6544808197813212, 0.8004420351447084, -0.5721839015527831, a
0.7093558662318431, -0.6544808197813212, 0.6056608108314245, -0.5783360032815553, a
0.6892599567353604, -0.6067330558982192, 0.7204363027101536, -0.48769147670436175, a
0.6892599567353604, -0.6067330558982192, 0.6906272389380148, -0.536689980348159, a
0.6892599567353604, -0.6067330558982192, 0.730257770117334, -0.5710453844567529, a
0.6892599567353604, -0.6067330558982192, 0.7695377429484324, -0.4607326875654499, a
0.6892599567353604, -0.6067330558982192, 0.7582786574640201, -0.5184159174200773, a
0.6892599567353604, -0.6067330558982192, 0.8620390263713161, -0.5894161635239639, a
0.6892599567353604, -0.6067330558982192, 0.7555948816325233, -0.675635783238472, a
0.6892599567353604, -0.6067330558982192, 0.8140174167807799, -0.5187980944972505, a
0.6892599567353604, -0.6067330558982192, 0.8004420351447084, -0.5721839015527831, a
0.6892599567353604, -0.6067330558982192, 0.6056608108314245, -0.5783360032815553, a
0.7204363027101536, -0.48769147670436175, 0.6906272389380148, -0.536689980348159, a
0.7204363027101536, -0.48769147670436175, 0.730257770117334, -0.5710453844567529, a
0.7204363027101536, -0.48769147670436175, 0.7695377429484324, -0.4607326875654499, a
0.7204363027101536, -0.48769147670436175, 0.7582786574640201, -0.5184159174200773, a
0.7204363027101536, -0.48769147670436175, 0.8620390263713161, -0.5894161635239639, a
0.7204363027101536, -0.48769147670436175, 0.7555948816325233, -0.675635783238472, a
0.7204363027101536, -0.48769147670436175, 0.8140174167807799, -0.5187980944972505, a
0.7204363027101536, -0.48769147670436175, 0.8004420351447084, -0.5721839015527831, a
0.7204363027101536, -0.48769147670436175, 0.6056608108314245, -0.5783360032815553, a
0.6906272389380148, -0.536689980348159, 0.730257770117334, -0.5710453844567529, a
0.6906272389380148, -0.536689980348159, 0.7695377429484324, -0.4607326875654499, a
0.6906272389380148, -0.536689980348159, 0.7582786574640201, -0.5184159174200773, a
0.6906272389380148, -0.536689980348159, 0.8620390263713161, -0.5894161635239639, a
0.6906272389380148, -0.536689980348159, 0.7555948816325233, -0.675635783238472, a
0.6906272389380148, -0.536689980348159, 0.8140174167807799, -0.5187980944972505, a
0.6906272389380148, -0.536689980348159, 0.8004420351447084, -0.5721839015527831, a
0.6906272389380148, -0.536689980348159, 0.6056608108314245, -0.5783360032815553, a
0.730257770117334, -0.5710453844567529, 0.7695377429484324, -0.4607326875654499, a
0.730257770117334, -0.5710453844567529, 0.7582786574640201, -0.5184159174200773, a
0.730257770117334, -0.5710453844567529, 0.8620390263713161, -0.5894161635239639, a
0.730257770117334, -0.5710453844567529, 0.7555948816325233, -0.675635783238472, a
0.730257770117334, -0.5710453844567529, 0.8140174167807799, -0.5187980944972505, a
0.730257770117334, -0.5710453844567529, 0.8004420351447084, -0.5721839015527831, a
0.730257770117334, -0.5710453844567529, 0.6056608108314245, -0.5783360032815553, a
0.7695377429484324, -0.4607326875654499, 0.7582786574640201, -0.5184159174200773, a
0.7695377429484324, -0.4607326875654499, 0.8620390263713161, -0.5894161635239639, a
0.7695377429484324, -0.4607326875654499, 0.7555948816325233, -0.675635783238472, a
0.7695377429484324, -0.4607326875654499, 0.8140174167807799, -0.5187980944972505, a
0.7695377429484324, -0.4607326875654499, 0.8004420351447084, -0.5721839015527831, a
0.7695377429484324, -0.4607326875654499, 0.6056608108314245, -0.5783360032815553, a
0.7582786574640201, -0.5184159174200773, 0.8620390263713161, -0.5894161635239639, a
0.7582786574640201, -0.5184159174200773, 0.7555948816325233, -0.675635783238472, a
0.7582786574640201, -0.5184159174200773, 0.8140174167807799, -0.5187980944972505, a
0.7582786574640201, -0.5184159174200773, 0.8004420351447084, -0.5721839015527831, a
0.7582786574640201, -0.5184159174200773, 0.6056608108314245, -0.5783360032815553, a
0.8620390263713161, -0.5894161635239639, 0.7555948816325233, -0.675635783238472, a
0.8620390263713161, -0.5894161635239639, 0.8140174167807799, -0.5187980944972505, a
0.8620390263713161, -0.5894161635239639, 0.8004420351447084, -0.5721839015527831, a
0.8620390263713161, -0.5894161635239639, 0.6056608108314245, -0.5783360032815553, a
0.7555948816325233, -0.675635783238472, 0.8140174167807799, -0.5187980944972505, a
0.7555948816325233, -0.675635783238472, 0.8004420351447084, -0.5721839015527831, a
0.7555948816325233, -0.675635783238472, 0.6056608108314245, -0.5783360032815553, a
0.8140174167807799, -0.5187980944972505, 0.8004420351447084, -0.5721839015527831, a
0.8140174167807799, -0.5187980944972505, 0.6056608108314245, -0.5783360032815553, a
0.8004420351447084, -0.5721839015527831, 0.6056608108314245, -0.5783360032815553, a


==> img/community_4_57_node.csv <==
-0.06207200572599357, -0.5725837052823203, a
-0.2873406282698451, -0.6697119513202949, a
-0.29976293657123476, -0.6324916537363839, a
-0.22927751208660443, -0.6628907076527712, a
-0.21220408934868304, -0.5521396757027774, a
-0.327521689172495, -0.60078055304419, a
-0.298587696327571, -0.47447431133778234, a
-0.25331957323089666, -0.5984706614921765, a
-0.16128350336536898, -0.5407750031072066, a
-0.29198439281683486, -0.5529671826687764, a
-0.33536349400042526, -0.5126796747689057, a
-0.15093488205541764, -0.5994245493030154, a
-0.2650781859234701, -0.5056383650603208, a
-0.1761531570750944, -0.6538345833113995, a
-0.21503932546765825, -0.4961042633246250, a
-0.14710677506493888, -0.3688707890198608, a
-0.2013808596900044, -0.6128884977377774, a
-0.13000563453730007, -0.4121182562313120, a
-0.35159796953565775, -0.5619666970264666, a
-0.17911737921649815, -0.3903520065443931, a
0.22266611359805027, 0.32109586227824105, b
0.3807495295258301, 0.7042683737534379, b
0.2527683308741494, 0.6026808811411911, b
0.41568169884833095, 0.6201035244363309, b
0.3418819028763746, 0.6276947485467694, b
0.37815819979786475, 0.5785799151059445, b
0.2796469851941739, 0.6393656173524874, b
0.450906627373979, 0.5991664233481724, b
0.4053345670956664, 0.48325184190241377, b
0.26133905435444216, 0.5488900899037613, b
0.25401610008778425, 0.39922723937923577, b
0.29974353782664087, 0.5113801542226702, b
0.4216102196580801, 0.5234270450376366, b
0.31223860830881933, 0.671146335307751, b
0.45066332836407924, 0.5521292891527368, b
0.310120403659271, 0.5784775565426917, b
0.3503167709873248, 0.4812519857603532, b
0.3573392806486074, 0.5318518097739906, b
0.3894302265357516, 0.6524865860849279, b
0.14741680328812906, 0.5776760886924828, b
-0.6741594953528496, 0.5686427616785394, c
-0.9999999999999999, 0.6008007887483245, c
-0.9178359238346003, 0.5551880100986498, c
-0.841092451471168, 0.5559304030584834, c
-0.8673103442528808, 0.5116074030521023, c
-0.8687200197929079, 0.6022357728438478, c
-0.884055192524491, 0.6638867672670816, c
-0.7924098019642964, 0.5692554371635994, c
-0.9183606461975895, 0.4975550277774667, c
-0.9284371113719496, 0.6061840436433074, c
-0.8978389181545949, 0.4463642143719764, c
-0.8383702339646593, 0.6524437577919647, c
-0.8048389653224127, 0.6208561911671342, c
-0.8056749226860898, 0.5054854228654102, c
-0.9781373502752079, 0.5132414033754639, c
-0.8440452086949225, 0.4598528751347797, c
-0.953086289263147, 0.46651163559008, c
-0.9325346405908936, 0.6502423258343469, c
-0.9718502920525828, 0.5598640821517454, c
-0.6286251122008559, 0.3813598334381121, d
0.5079055780133463, -0.3825709367610236, d
0.8845024697741163, -0.6435243901504097, d
0.7576066634733802, -0.6203365814638174, d
0.875418565779105, -0.5448620588977399, d
0.8621590676961924, -0.4978909262492266, d
0.8203234494894821, -0.4651394109643427, d
0.8072064382311552, -0.6713171012161199, d
0.819856382184045, -0.6246957631318436, d
0.7093558662318431, -0.6544808197813212, d
0.6892599567353604, -0.6067330558982192, d
0.7204363027101536, -0.4876914767043617, d
0.6906272389380148, -0.536689980348159, d
0.730257770117334, -0.5710453844567529, d
0.7695377429484324, -0.4607326875654499, d
0.7582786574640201, -0.5184159174200773, d
0.8620390263713161, -0.5894161635239639, d
0.7555948816325233, -0.675635783238472, d
0.8140174167807799, -0.5187980944972505, d
0.8004420351447084, -0.5721839015527831, d
0.6056608108314245, -0.5783360032815553, d


==> img/community_4_58_edge.csv <==
-0.17983607217429076, 0.5872323060652288, -0.10709336878691524, 0.6989244964114114, a
-0.17983607217429076, 0.5872323060652288, -0.124793643122624, 0.7371142442155832, a
-0.17983607217429076, 0.5872323060652288, 0.019909568975304038, 0.7880245264264658, a
-0.17983607217429076, 0.5872323060652288, -0.0707468229542812, 0.7756470460345601, a
-0.17983607217429076, 0.5872323060652288, -0.06609184860629326, 0.8264022243338212, a
-0.17983607217429076, 0.5872323060652288, 0.09971073911204839, 0.700508484917335, a
-0.17983607217429076, 0.5872323060652288, -0.02427847536092674, 0.7856650124202436, a
-0.17983607217429076, 0.5872323060652288, -0.10140006764808433, 0.8109000722264529, a
-0.17983607217429076, 0.5872323060652288, -0.030444269983308268, 0.736657102677995, a
-0.17983607217429076, 0.5872323060652288, -0.07501851771392304, 0.7299407048044936, a
-0.17983607217429076, 0.5872323060652288, -0.02772849883991409, 0.8271963199410902, a
-0.17983607217429076, 0.5872323060652288, -0.035456999174019066, 0.6726761266640969, a
-0.17983607217429076, 0.5872323060652288, -0.07311497023680844, 0.676558087156998, a
-0.17983607217429076, 0.5872323060652288, -0.005107668331813015, 0.701863518501306, a
-0.17983607217429076, 0.5872323060652288, 0.06758495061568141, 0.6454493801551173, a
-0.17983607217429076, 0.5872323060652288, -0.11935965477556514, 0.7754403598478158, a
-0.17983607217429076, 0.5872323060652288, 0.020204174076558747, 0.7477437875636501, a
-0.17983607217429076, 0.5872323060652288, 0.08287233607525711, 0.6687994471330128, a
-0.17983607217429076, 0.5872323060652288, -0.766662589446535, -0.05366593346692689, a
0.023500124895307294, 0.8367292729683778, -0.10709336878691524, 0.6989244964114114, a
0.023500124895307294, 0.8367292729683778, -0.124793643122624, 0.7371142442155832, a
0.023500124895307294, 0.8367292729683778, 0.019909568975304038, 0.7880245264264658, a
0.023500124895307294, 0.8367292729683778, -0.0707468229542812, 0.7756470460345601, a
0.023500124895307294, 0.8367292729683778, -0.06609184860629326, 0.8264022243338212, a
0.023500124895307294, 0.8367292729683778, 0.09971073911204839, 0.700508484917335, a
0.023500124895307294, 0.8367292729683778, -0.02427847536092674, 0.7856650124202436, a
0.023500124895307294, 0.8367292729683778, -0.10140006764808433, 0.8109000722264529, a
0.023500124895307294, 0.8367292729683778, -0.030444269983308268, 0.736657102677995, a
0.023500124895307294, 0.8367292729683778, -0.07501851771392304, 0.7299407048044936, a
0.023500124895307294, 0.8367292729683778, -0.02772849883991409, 0.8271963199410902, a
0.023500124895307294, 0.8367292729683778, -0.035456999174019066, 0.6726761266640969, a
0.023500124895307294, 0.8367292729683778, -0.07311497023680844, 0.676558087156998, a
0.023500124895307294, 0.8367292729683778, -0.005107668331813015, 0.701863518501306, a
0.023500124895307294, 0.8367292729683778, 0.06758495061568141, 0.6454493801551173, a
0.023500124895307294, 0.8367292729683778, -0.11935965477556514, 0.7754403598478158, a
0.023500124895307294, 0.8367292729683778, 0.020204174076558747, 0.7477437875636501, a
0.023500124895307294, 0.8367292729683778, 0.08287233607525711, 0.6687994471330128, a
-0.10709336878691524, 0.6989244964114114, -0.124793643122624, 0.7371142442155832, a
-0.10709336878691524, 0.6989244964114114, 0.019909568975304038, 0.7880245264264658, a
-0.10709336878691524, 0.6989244964114114, -0.0707468229542812, 0.7756470460345601, a
-0.10709336878691524, 0.6989244964114114, -0.06609184860629326, 0.8264022243338212, a
-0.10709336878691524, 0.6989244964114114, 0.09971073911204839, 0.700508484917335, a
-0.10709336878691524, 0.6989244964114114, -0.02427847536092674, 0.7856650124202436, a
-0.10709336878691524, 0.6989244964114114, -0.10140006764808433, 0.8109000722264529, a
-0.10709336878691524, 0.6989244964114114, -0.030444269983308268, 0.736657102677995, a
-0.10709336878691524, 0.6989244964114114, -0.07501851771392304, 0.7299407048044936, a
-0.10709336878691524, 0.6989244964114114, -0.02772849883991409, 0.8271963199410902, a
-0.10709336878691524, 0.6989244964114114, -0.035456999174019066, 0.6726761266640969, a
-0.10709336878691524, 0.6989244964114114, -0.07311497023680844, 0.676558087156998, a
-0.10709336878691524, 0.6989244964114114, -0.005107668331813015, 0.701863518501306, a
-0.10709336878691524, 0.6989244964114114, 0.06758495061568141, 0.6454493801551173, a
-0.10709336878691524, 0.6989244964114114, -0.11935965477556514, 0.7754403598478158, a
-0.10709336878691524, 0.6989244964114114, 0.020204174076558747, 0.7477437875636501, a
-0.10709336878691524, 0.6989244964114114, 0.08287233607525711, 0.6687994471330128, a
-0.124793643122624, 0.7371142442155832, 0.019909568975304038, 0.7880245264264658, a
-0.124793643122624, 0.7371142442155832, -0.0707468229542812, 0.7756470460345601, a
-0.124793643122624, 0.7371142442155832, -0.06609184860629326, 0.8264022243338212, a
-0.124793643122624, 0.7371142442155832, 0.09971073911204839, 0.700508484917335, a
-0.124793643122624, 0.7371142442155832, -0.02427847536092674, 0.7856650124202436, a
-0.124793643122624, 0.7371142442155832, -0.10140006764808433, 0.8109000722264529, a
-0.124793643122624, 0.7371142442155832, -0.030444269983308268, 0.736657102677995, a
-0.124793643122624, 0.7371142442155832, -0.07501851771392304, 0.7299407048044936, a
-0.124793643122624, 0.7371142442155832, -0.02772849883991409, 0.8271963199410902, a
-0.124793643122624, 0.7371142442155832, -0.035456999174019066, 0.6726761266640969, a
-0.124793643122624, 0.7371142442155832, -0.07311497023680844, 0.676558087156998, a
-0.124793643122624, 0.7371142442155832, -0.005107668331813015, 0.701863518501306, a
-0.124793643122624, 0.7371142442155832, 0.06758495061568141, 0.6454493801551173, a
-0.124793643122624, 0.7371142442155832, -0.11935965477556514, 0.7754403598478158, a
-0.124793643122624, 0.7371142442155832, 0.020204174076558747, 0.7477437875636501, a
-0.124793643122624, 0.7371142442155832, 0.08287233607525711, 0.6687994471330128, a
0.019909568975304038, 0.7880245264264658, -0.0707468229542812, 0.7756470460345601, a
0.019909568975304038, 0.7880245264264658, -0.06609184860629326, 0.8264022243338212, a
0.019909568975304038, 0.7880245264264658, 0.09971073911204839, 0.700508484917335, a
0.019909568975304038, 0.7880245264264658, -0.02427847536092674, 0.7856650124202436, a
0.019909568975304038, 0.7880245264264658, -0.10140006764808433, 0.8109000722264529, a
0.019909568975304038, 0.7880245264264658, -0.030444269983308268, 0.736657102677995, a
0.019909568975304038, 0.7880245264264658, -0.07501851771392304, 0.7299407048044936, a
0.019909568975304038, 0.7880245264264658, -0.02772849883991409, 0.8271963199410902, a
0.019909568975304038, 0.7880245264264658, -0.035456999174019066, 0.6726761266640969, a
0.019909568975304038, 0.7880245264264658, -0.07311497023680844, 0.676558087156998, a
0.019909568975304038, 0.7880245264264658, -0.005107668331813015, 0.701863518501306, a
0.019909568975304038, 0.7880245264264658, 0.06758495061568141, 0.6454493801551173, a
0.019909568975304038, 0.7880245264264658, -0.11935965477556514, 0.7754403598478158, a
0.019909568975304038, 0.7880245264264658, 0.020204174076558747, 0.7477437875636501, a
0.019909568975304038, 0.7880245264264658, 0.08287233607525711, 0.6687994471330128, a
-0.0707468229542812, 0.7756470460345601, -0.06609184860629326, 0.8264022243338212, a
-0.0707468229542812, 0.7756470460345601, 0.09971073911204839, 0.700508484917335, a
-0.0707468229542812, 0.7756470460345601, -0.02427847536092674, 0.7856650124202436, a
-0.0707468229542812, 0.7756470460345601, -0.10140006764808433, 0.8109000722264529, a
-0.0707468229542812, 0.7756470460345601, -0.030444269983308268, 0.736657102677995, a
-0.0707468229542812, 0.7756470460345601, -0.07501851771392304, 0.7299407048044936, a
-0.0707468229542812, 0.7756470460345601, -0.02772849883991409, 0.8271963199410902, a
-0.0707468229542812, 0.7756470460345601, -0.035456999174019066, 0.6726761266640969, a
-0.0707468229542812, 0.7756470460345601, -0.07311497023680844, 0.676558087156998, a
-0.0707468229542812, 0.7756470460345601, -0.005107668331813015, 0.701863518501306, a
-0.0707468229542812, 0.7756470460345601, 0.06758495061568141, 0.6454493801551173, a
-0.0707468229542812, 0.7756470460345601, -0.11935965477556514, 0.7754403598478158, a
-0.0707468229542812, 0.7756470460345601, 0.020204174076558747, 0.7477437875636501, a
-0.0707468229542812, 0.7756470460345601, 0.08287233607525711, 0.6687994471330128, a
-0.06609184860629326, 0.8264022243338212, 0.09971073911204839, 0.700508484917335, a
-0.06609184860629326, 0.8264022243338212, -0.02427847536092674, 0.7856650124202436, a
-0.06609184860629326, 0.8264022243338212, -0.10140006764808433, 0.8109000722264529, a
-0.06609184860629326, 0.8264022243338212, -0.030444269983308268, 0.736657102677995, a
-0.06609184860629326, 0.8264022243338212, -0.07501851771392304, 0.7299407048044936, a
-0.06609184860629326, 0.8264022243338212, -0.02772849883991409, 0.8271963199410902, a
-0.06609184860629326, 0.8264022243338212, -0.035456999174019066, 0.6726761266640969, a
-0.06609184860629326, 0.8264022243338212, -0.07311497023680844, 0.676558087156998, a
-0.06609184860629326, 0.8264022243338212, -0.005107668331813015, 0.701863518501306, a
-0.06609184860629326, 0.8264022243338212, 0.06758495061568141, 0.6454493801551173, a
-0.06609184860629326, 0.8264022243338212, -0.11935965477556514, 0.7754403598478158, a
-0.06609184860629326, 0.8264022243338212, 0.020204174076558747, 0.7477437875636501, a
-0.06609184860629326, 0.8264022243338212, 0.08287233607525711, 0.6687994471330128, a
0.09971073911204839, 0.700508484917335, -0.02427847536092674, 0.7856650124202436, a
0.09971073911204839, 0.700508484917335, -0.10140006764808433, 0.8109000722264529, a
0.09971073911204839, 0.700508484917335, -0.030444269983308268, 0.736657102677995, a
0.09971073911204839, 0.700508484917335, -0.07501851771392304, 0.7299407048044936, a
0.09971073911204839, 0.700508484917335, -0.02772849883991409, 0.8271963199410902, a
0.09971073911204839, 0.700508484917335, -0.035456999174019066, 0.6726761266640969, a
0.09971073911204839, 0.700508484917335, -0.07311497023680844, 0.676558087156998, a
0.09971073911204839, 0.700508484917335, -0.005107668331813015, 0.701863518501306, a
0.09971073911204839, 0.700508484917335, 0.06758495061568141, 0.6454493801551173, a
0.09971073911204839, 0.700508484917335, -0.11935965477556514, 0.7754403598478158, a
0.09971073911204839, 0.700508484917335, 0.020204174076558747, 0.7477437875636501, a
0.09971073911204839, 0.700508484917335, 0.08287233607525711, 0.6687994471330128, a
0.09971073911204839, 0.700508484917335, 0.63922808067315, 0.39041476550640464, b
-0.02427847536092674, 0.7856650124202436, -0.10140006764808433, 0.8109000722264529, a
-0.02427847536092674, 0.7856650124202436, -0.030444269983308268, 0.736657102677995, a
-0.02427847536092674, 0.7856650124202436, -0.07501851771392304, 0.7299407048044936, a
-0.02427847536092674, 0.7856650124202436, -0.02772849883991409, 0.8271963199410902, a
-0.02427847536092674, 0.7856650124202436, -0.035456999174019066, 0.6726761266640969, a
-0.02427847536092674, 0.7856650124202436, -0.07311497023680844, 0.676558087156998, a
-0.02427847536092674, 0.7856650124202436, -0.005107668331813015, 0.701863518501306, a
-0.02427847536092674, 0.7856650124202436, 0.06758495061568141, 0.6454493801551173, a
-0.02427847536092674, 0.7856650124202436, -0.11935965477556514, 0.7754403598478158, a
-0.02427847536092674, 0.7856650124202436, 0.020204174076558747, 0.7477437875636501, a
-0.02427847536092674, 0.7856650124202436, 0.08287233607525711, 0.6687994471330128, a
-0.10140006764808433, 0.8109000722264529, -0.030444269983308268, 0.736657102677995, a
-0.10140006764808433, 0.8109000722264529, -0.07501851771392304, 0.7299407048044936, a
-0.10140006764808433, 0.8109000722264529, -0.02772849883991409, 0.8271963199410902, a
-0.10140006764808433, 0.8109000722264529, -0.035456999174019066, 0.6726761266640969, a
-0.10140006764808433, 0.8109000722264529, -0.07311497023680844, 0.676558087156998, a
-0.10140006764808433, 0.8109000722264529, -0.005107668331813015, 0.701863518501306, a
-0.10140006764808433, 0.8109000722264529, 0.06758495061568141, 0.6454493801551173, a
-0.10140006764808433, 0.8109000722264529, -0.11935965477556514, 0.7754403598478158, a
-0.10140006764808433, 0.8109000722264529, 0.020204174076558747, 0.7477437875636501, a
-0.10140006764808433, 0.8109000722264529, 0.08287233607525711, 0.6687994471330128, a
-0.030444269983308268, 0.736657102677995, -0.07501851771392304, 0.7299407048044936, a
-0.030444269983308268, 0.736657102677995, -0.02772849883991409, 0.8271963199410902, a
-0.030444269983308268, 0.736657102677995, -0.035456999174019066, 0.6726761266640969, a
-0.030444269983308268, 0.736657102677995, -0.07311497023680844, 0.676558087156998, a
-0.030444269983308268, 0.736657102677995, -0.005107668331813015, 0.701863518501306, a
-0.030444269983308268, 0.736657102677995, 0.06758495061568141, 0.6454493801551173, a
-0.030444269983308268, 0.736657102677995, -0.11935965477556514, 0.7754403598478158, a
-0.030444269983308268, 0.736657102677995, 0.020204174076558747, 0.7477437875636501, a
-0.030444269983308268, 0.736657102677995, 0.08287233607525711, 0.6687994471330128, a
-0.07501851771392304, 0.7299407048044936, -0.02772849883991409, 0.8271963199410902, a
-0.07501851771392304, 0.7299407048044936, -0.035456999174019066, 0.6726761266640969, a
-0.07501851771392304, 0.7299407048044936, -0.07311497023680844, 0.676558087156998, a
-0.07501851771392304, 0.7299407048044936, -0.005107668331813015, 0.701863518501306, a
-0.07501851771392304, 0.7299407048044936, 0.06758495061568141, 0.6454493801551173, a
-0.07501851771392304, 0.7299407048044936, -0.11935965477556514, 0.7754403598478158, a
-0.07501851771392304, 0.7299407048044936, 0.020204174076558747, 0.7477437875636501, a
-0.07501851771392304, 0.7299407048044936, 0.08287233607525711, 0.6687994471330128, a
-0.02772849883991409, 0.8271963199410902, -0.035456999174019066, 0.6726761266640969, a
-0.02772849883991409, 0.8271963199410902, -0.07311497023680844, 0.676558087156998, a
-0.02772849883991409, 0.8271963199410902, -0.005107668331813015, 0.701863518501306, a
-0.02772849883991409, 0.8271963199410902, 0.06758495061568141, 0.6454493801551173, a
-0.02772849883991409, 0.8271963199410902, -0.11935965477556514, 0.7754403598478158, a
-0.02772849883991409, 0.8271963199410902, 0.020204174076558747, 0.7477437875636501, a
-0.02772849883991409, 0.8271963199410902, 0.08287233607525711, 0.6687994471330128, a
-0.035456999174019066, 0.6726761266640969, -0.07311497023680844, 0.676558087156998, a
-0.035456999174019066, 0.6726761266640969, -0.005107668331813015, 0.701863518501306, a
-0.035456999174019066, 0.6726761266640969, 0.06758495061568141, 0.6454493801551173, a
-0.035456999174019066, 0.6726761266640969, -0.11935965477556514, 0.7754403598478158, a
-0.035456999174019066, 0.6726761266640969, 0.020204174076558747, 0.7477437875636501, a
-0.035456999174019066, 0.6726761266640969, 0.08287233607525711, 0.6687994471330128, a
-0.07311497023680844, 0.676558087156998, -0.005107668331813015, 0.701863518501306, a
-0.07311497023680844, 0.676558087156998, 0.06758495061568141, 0.6454493801551173, a
-0.07311497023680844, 0.676558087156998, -0.11935965477556514, 0.7754403598478158, a
-0.07311497023680844, 0.676558087156998, 0.020204174076558747, 0.7477437875636501, a
-0.07311497023680844, 0.676558087156998, 0.08287233607525711, 0.6687994471330128, a
-0.005107668331813015, 0.701863518501306, 0.06758495061568141, 0.6454493801551173, a
-0.005107668331813015, 0.701863518501306, -0.11935965477556514, 0.7754403598478158, a
-0.005107668331813015, 0.701863518501306, 0.020204174076558747, 0.7477437875636501, a
-0.005107668331813015, 0.701863518501306, 0.08287233607525711, 0.6687994471330128, a
0.06758495061568141, 0.6454493801551173, -0.11935965477556514, 0.7754403598478158, a
0.06758495061568141, 0.6454493801551173, 0.020204174076558747, 0.7477437875636501, a
0.06758495061568141, 0.6454493801551173, 0.08287233607525711, 0.6687994471330128, a
0.06758495061568141, 0.6454493801551173, 0.6210105477177237, 0.3588340713083015, b
-0.11935965477556514, 0.7754403598478158, 0.020204174076558747, 0.7477437875636501, a
-0.11935965477556514, 0.7754403598478158, 0.08287233607525711, 0.6687994471330128, a
0.020204174076558747, 0.7477437875636501, 0.08287233607525711, 0.6687994471330128, a
0.08287233607525711, 0.6687994471330128, 0.5956534341252081, 0.3392993668105074, a
0.5956534341252081, 0.3392993668105074, 0.8049704965549908, 0.31457197913339724, a
0.5956534341252081, 0.3392993668105074, 0.6210105477177237, 0.3588340713083015, a
0.5956534341252081, 0.3392993668105074, 0.6794234433395749, 0.2552641691416378, a
0.5956534341252081, 0.3392993668105074, 0.8156631365205347, 0.23713546725238036, a
0.5956534341252081, 0.3392993668105074, 0.63922808067315, 0.39041476550640464, a
0.5956534341252081, 0.3392993668105074, 0.7687381728540692, 0.2690007505754888, a
0.5956534341252081, 0.3392993668105074, 0.7268428024917143, 0.26240100492458013, a
0.5956534341252081, 0.3392993668105074, 0.7768014170710187, 0.3736778611270208, a
0.5956534341252081, 0.3392993668105074, 0.8135087598366132, 0.27531092201133806, a
0.5956534341252081, 0.3392993668105074, 0.733574730831287, 0.366189469799242, a
0.5956534341252081, 0.3392993668105074, 0.7645840560761276, 0.32644742354005624, a
0.5956534341252081, 0.3392993668105074, 0.7230907664784643, 0.320534716295711, a
0.5956534341252081, 0.3392993668105074, 0.7845256638764542, 0.2127943442167435, a
0.5956534341252081, 0.3392993668105074, 0.6906018127555422, 0.3003246557790985, a
0.5956534341252081, 0.3392993668105074, 0.705832114010499, 0.21671836209606707, a
0.5956534341252081, 0.3392993668105074, 0.8152046251081383, 0.35160117333362895, a
0.5956534341252081, 0.3392993668105074, 0.7476172471253597, 0.21485953498977764, a
0.5956534341252081, 0.3392993668105074, 0.6609010674750109, 0.11206129458855, a
0.8519217889078766, 0.2902640568031797, 0.8049704965549908, 0.31457197913339724, a
0.8519217889078766, 0.2902640568031797, 0.6210105477177237, 0.3588340713083015, a
0.8519217889078766, 0.2902640568031797, 0.6794234433395749, 0.2552641691416378, a
0.8519217889078766, 0.2902640568031797, 0.8156631365205347, 0.23713546725238036, a
0.8519217889078766, 0.2902640568031797, 0.63922808067315, 0.39041476550640464, a
0.8519217889078766, 0.2902640568031797, 0.7687381728540692, 0.2690007505754888, a
0.8519217889078766, 0.2902640568031797, 0.7268428024917143, 0.26240100492458013, a
0.8519217889078766, 0.2902640568031797, 0.7768014170710187, 0.3736778611270208, a
0.8519217889078766, 0.2902640568031797, 0.8135087598366132, 0.27531092201133806, a
0.8519217889078766, 0.2902640568031797, 0.733574730831287, 0.366189469799242, a
0.8519217889078766, 0.2902640568031797, 0.7645840560761276, 0.32644742354005624, a
0.8519217889078766, 0.2902640568031797, 0.7230907664784643, 0.320534716295711, a
0.8519217889078766, 0.2902640568031797, 0.7845256638764542, 0.2127943442167435, a
0.8519217889078766, 0.2902640568031797, 0.6906018127555422, 0.3003246557790985, a
0.8519217889078766, 0.2902640568031797, 0.705832114010499, 0.21671836209606707, a
0.8519217889078766, 0.2902640568031797, 0.8152046251081383, 0.35160117333362895, a
0.8519217889078766, 0.2902640568031797, 0.7476172471253597, 0.21485953498977764, a
0.8519217889078766, 0.2902640568031797, 0.6609010674750109, 0.11206129458855, a
0.8049704965549908, 0.31457197913339724, 0.6210105477177237, 0.3588340713083015, a
0.8049704965549908, 0.31457197913339724, 0.6794234433395749, 0.2552641691416378, a
0.8049704965549908, 0.31457197913339724, 0.8156631365205347, 0.23713546725238036, a
0.8049704965549908, 0.31457197913339724, 0.63922808067315, 0.39041476550640464, a
0.8049704965549908, 0.31457197913339724, 0.7687381728540692, 0.2690007505754888, a
0.8049704965549908, 0.31457197913339724, 0.7268428024917143, 0.26240100492458013, a
0.8049704965549908, 0.31457197913339724, 0.7768014170710187, 0.3736778611270208, a
0.8049704965549908, 0.31457197913339724, 0.8135087598366132, 0.27531092201133806, a
0.8049704965549908, 0.31457197913339724, 0.733574730831287, 0.366189469799242, a
0.8049704965549908, 0.31457197913339724, 0.7645840560761276, 0.32644742354005624, a
0.8049704965549908, 0.31457197913339724, 0.7230907664784643, 0.320534716295711, a
0.8049704965549908, 0.31457197913339724, 0.7845256638764542, 0.2127943442167435, a
0.8049704965549908, 0.31457197913339724, 0.6906018127555422, 0.3003246557790985, a
0.8049704965549908, 0.31457197913339724, 0.705832114010499, 0.21671836209606707, a
0.8049704965549908, 0.31457197913339724, 0.8152046251081383, 0.35160117333362895, a
0.8049704965549908, 0.31457197913339724, 0.7476172471253597, 0.21485953498977764, a
0.8049704965549908, 0.31457197913339724, 0.6609010674750109, 0.11206129458855, a
0.6210105477177237, 0.3588340713083015, 0.6794234433395749, 0.2552641691416378, a
0.6210105477177237, 0.3588340713083015, 0.8156631365205347, 0.23713546725238036, a
0.6210105477177237, 0.3588340713083015, 0.63922808067315, 0.39041476550640464, a
0.6210105477177237, 0.3588340713083015, 0.7687381728540692, 0.2690007505754888, a
0.6210105477177237, 0.3588340713083015, 0.7268428024917143, 0.26240100492458013, a
0.6210105477177237, 0.3588340713083015, 0.7768014170710187, 0.3736778611270208, a
0.6210105477177237, 0.3588340713083015, 0.8135087598366132, 0.27531092201133806, a
0.6210105477177237, 0.3588340713083015, 0.733574730831287, 0.366189469799242, a
0.6210105477177237, 0.3588340713083015, 0.7645840560761276, 0.32644742354005624, a
0.6210105477177237, 0.3588340713083015, 0.7230907664784643, 0.320534716295711, a
0.6210105477177237, 0.3588340713083015, 0.7845256638764542, 0.2127943442167435, a
0.6210105477177237, 0.3588340713083015, 0.6906018127555422, 0.3003246557790985, a
0.6210105477177237, 0.3588340713083015, 0.705832114010499, 0.21671836209606707, a
0.6210105477177237, 0.3588340713083015, 0.8152046251081383, 0.35160117333362895, a
0.6210105477177237, 0.3588340713083015, 0.7476172471253597, 0.21485953498977764, a
0.6210105477177237, 0.3588340713083015, 0.6609010674750109, 0.11206129458855, a
0.6794234433395749, 0.2552641691416378, 0.8156631365205347, 0.23713546725238036, a
0.6794234433395749, 0.2552641691416378, 0.63922808067315, 0.39041476550640464, a
0.6794234433395749, 0.2552641691416378, 0.7687381728540692, 0.2690007505754888, a
0.6794234433395749, 0.2552641691416378, 0.7268428024917143, 0.26240100492458013, a
0.6794234433395749, 0.2552641691416378, 0.7768014170710187, 0.3736778611270208, a
0.6794234433395749, 0.2552641691416378, 0.8135087598366132, 0.27531092201133806, a
0.6794234433395749, 0.2552641691416378, 0.733574730831287, 0.366189469799242, a
0.6794234433395749, 0.2552641691416378, 0.7645840560761276, 0.32644742354005624, a
0.6794234433395749, 0.2552641691416378, 0.7230907664784643, 0.320534716295711, a
0.6794234433395749, 0.2552641691416378, 0.7845256638764542, 0.2127943442167435, a
0.6794234433395749, 0.2552641691416378, 0.6906018127555422, 0.3003246557790985, a
0.6794234433395749, 0.2552641691416378, 0.705832114010499, 0.21671836209606707, a
0.6794234433395749, 0.2552641691416378, 0.8152046251081383, 0.35160117333362895, a
0.6794234433395749, 0.2552641691416378, 0.7476172471253597, 0.21485953498977764, a
0.6794234433395749, 0.2552641691416378, 0.6609010674750109, 0.11206129458855, a
0.8156631365205347, 0.23713546725238036, 0.63922808067315, 0.39041476550640464, a
0.8156631365205347, 0.23713546725238036, 0.7687381728540692, 0.2690007505754888, a
0.8156631365205347, 0.23713546725238036, 0.7268428024917143, 0.26240100492458013, a
0.8156631365205347, 0.23713546725238036, 0.7768014170710187, 0.3736778611270208, a
0.8156631365205347, 0.23713546725238036, 0.8135087598366132, 0.27531092201133806, a
0.8156631365205347, 0.23713546725238036, 0.733574730831287, 0.366189469799242, a
0.8156631365205347, 0.23713546725238036, 0.7645840560761276, 0.32644742354005624, a
0.8156631365205347, 0.23713546725238036, 0.7230907664784643, 0.320534716295711, a
0.8156631365205347, 0.23713546725238036, 0.7845256638764542, 0.2127943442167435, a
0.8156631365205347, 0.23713546725238036, 0.6906018127555422, 0.3003246557790985, a
0.8156631365205347, 0.23713546725238036, 0.705832114010499, 0.21671836209606707, a
0.8156631365205347, 0.23713546725238036, 0.8152046251081383, 0.35160117333362895, a
0.8156631365205347, 0.23713546725238036, 0.7476172471253597, 0.21485953498977764, a
0.8156631365205347, 0.23713546725238036, 0.6609010674750109, 0.11206129458855, a
0.63922808067315, 0.39041476550640464, 0.7687381728540692, 0.2690007505754888, a
0.63922808067315, 0.39041476550640464, 0.7268428024917143, 0.26240100492458013, a
0.63922808067315, 0.39041476550640464, 0.7768014170710187, 0.3736778611270208, a
0.63922808067315, 0.39041476550640464, 0.8135087598366132, 0.27531092201133806, a
0.63922808067315, 0.39041476550640464, 0.733574730831287, 0.366189469799242, a
0.63922808067315, 0.39041476550640464, 0.7645840560761276, 0.32644742354005624, a
0.63922808067315, 0.39041476550640464, 0.7230907664784643, 0.320534716295711, a
0.63922808067315, 0.39041476550640464, 0.7845256638764542, 0.2127943442167435, a
0.63922808067315, 0.39041476550640464, 0.6906018127555422, 0.3003246557790985, a
0.63922808067315, 0.39041476550640464, 0.705832114010499, 0.21671836209606707, a
0.63922808067315, 0.39041476550640464, 0.8152046251081383, 0.35160117333362895, a
0.63922808067315, 0.39041476550640464, 0.7476172471253597, 0.21485953498977764, a
0.63922808067315, 0.39041476550640464, 0.6609010674750109, 0.11206129458855, a
0.7687381728540692, 0.2690007505754888, 0.7268428024917143, 0.26240100492458013, a
0.7687381728540692, 0.2690007505754888, 0.7768014170710187, 0.3736778611270208, a
0.7687381728540692, 0.2690007505754888, 0.8135087598366132, 0.27531092201133806, a
0.7687381728540692, 0.2690007505754888, 0.733574730831287, 0.366189469799242, a
0.7687381728540692, 0.2690007505754888, 0.7645840560761276, 0.32644742354005624, a
0.7687381728540692, 0.2690007505754888, 0.7230907664784643, 0.320534716295711, a
0.7687381728540692, 0.2690007505754888, 0.7845256638764542, 0.2127943442167435, a
0.7687381728540692, 0.2690007505754888, 0.6906018127555422, 0.3003246557790985, a
0.7687381728540692, 0.2690007505754888, 0.705832114010499, 0.21671836209606707, a
0.7687381728540692, 0.2690007505754888, 0.8152046251081383, 0.35160117333362895, a
0.7687381728540692, 0.2690007505754888, 0.7476172471253597, 0.21485953498977764, a
0.7687381728540692, 0.2690007505754888, 0.6609010674750109, 0.11206129458855, a
0.7268428024917143, 0.26240100492458013, 0.7768014170710187, 0.3736778611270208, a
0.7268428024917143, 0.26240100492458013, 0.8135087598366132, 0.27531092201133806, a
0.7268428024917143, 0.26240100492458013, 0.733574730831287, 0.366189469799242, a
0.7268428024917143, 0.26240100492458013, 0.7645840560761276, 0.32644742354005624, a
0.7268428024917143, 0.26240100492458013, 0.7230907664784643, 0.320534716295711, a
0.7268428024917143, 0.26240100492458013, 0.7845256638764542, 0.2127943442167435, a
0.7268428024917143, 0.26240100492458013, 0.6906018127555422, 0.3003246557790985, a
0.7268428024917143, 0.26240100492458013, 0.705832114010499, 0.21671836209606707, a
0.7268428024917143, 0.26240100492458013, 0.8152046251081383, 0.35160117333362895, a
0.7268428024917143, 0.26240100492458013, 0.7476172471253597, 0.21485953498977764, a
0.7268428024917143, 0.26240100492458013, 0.6609010674750109, 0.11206129458855, a
0.7768014170710187, 0.3736778611270208, 0.8135087598366132, 0.27531092201133806, a
0.7768014170710187, 0.3736778611270208, 0.733574730831287, 0.366189469799242, a
0.7768014170710187, 0.3736778611270208, 0.7645840560761276, 0.32644742354005624, a
0.7768014170710187, 0.3736778611270208, 0.7230907664784643, 0.320534716295711, a
0.7768014170710187, 0.3736778611270208, 0.7845256638764542, 0.2127943442167435, a
0.7768014170710187, 0.3736778611270208, 0.6906018127555422, 0.3003246557790985, a
0.7768014170710187, 0.3736778611270208, 0.705832114010499, 0.21671836209606707, a
0.7768014170710187, 0.3736778611270208, 0.8152046251081383, 0.35160117333362895, a
0.7768014170710187, 0.3736778611270208, 0.7476172471253597, 0.21485953498977764, a
0.7768014170710187, 0.3736778611270208, 0.6609010674750109, 0.11206129458855, a
0.8135087598366132, 0.27531092201133806, 0.733574730831287, 0.366189469799242, a
0.8135087598366132, 0.27531092201133806, 0.7645840560761276, 0.32644742354005624, a
0.8135087598366132, 0.27531092201133806, 0.7230907664784643, 0.320534716295711, a
0.8135087598366132, 0.27531092201133806, 0.7845256638764542, 0.2127943442167435, a
0.8135087598366132, 0.27531092201133806, 0.6906018127555422, 0.3003246557790985, a
0.8135087598366132, 0.27531092201133806, 0.705832114010499, 0.21671836209606707, a
0.8135087598366132, 0.27531092201133806, 0.8152046251081383, 0.35160117333362895, a
0.8135087598366132, 0.27531092201133806, 0.7476172471253597, 0.21485953498977764, a
0.8135087598366132, 0.27531092201133806, 0.6609010674750109, 0.11206129458855, a
0.733574730831287, 0.366189469799242, 0.7645840560761276, 0.32644742354005624, a
0.733574730831287, 0.366189469799242, 0.7230907664784643, 0.320534716295711, a
0.733574730831287, 0.366189469799242, 0.7845256638764542, 0.2127943442167435, a
0.733574730831287, 0.366189469799242, 0.6906018127555422, 0.3003246557790985, a
0.733574730831287, 0.366189469799242, 0.705832114010499, 0.21671836209606707, a
0.733574730831287, 0.366189469799242, 0.8152046251081383, 0.35160117333362895, a
0.733574730831287, 0.366189469799242, 0.7476172471253597, 0.21485953498977764, a
0.733574730831287, 0.366189469799242, 0.6609010674750109, 0.11206129458855, a
0.7645840560761276, 0.32644742354005624, 0.7230907664784643, 0.320534716295711, a
0.7645840560761276, 0.32644742354005624, 0.7845256638764542, 0.2127943442167435, a
0.7645840560761276, 0.32644742354005624, 0.6906018127555422, 0.3003246557790985, a
0.7645840560761276, 0.32644742354005624, 0.705832114010499, 0.21671836209606707, a
0.7645840560761276, 0.32644742354005624, 0.8152046251081383, 0.35160117333362895, a
0.7645840560761276, 0.32644742354005624, 0.7476172471253597, 0.21485953498977764, a
0.7645840560761276, 0.32644742354005624, 0.6609010674750109, 0.11206129458855, a
0.7230907664784643, 0.320534716295711, 0.7845256638764542, 0.2127943442167435, a
0.7230907664784643, 0.320534716295711, 0.6906018127555422, 0.3003246557790985, a
0.7230907664784643, 0.320534716295711, 0.705832114010499, 0.21671836209606707, a
0.7230907664784643, 0.320534716295711, 0.8152046251081383, 0.35160117333362895, a
0.7230907664784643, 0.320534716295711, 0.7476172471253597, 0.21485953498977764, a
0.7230907664784643, 0.320534716295711, 0.6609010674750109, 0.11206129458855, a
0.7845256638764542, 0.2127943442167435, 0.6906018127555422, 0.3003246557790985, a
0.7845256638764542, 0.2127943442167435, 0.705832114010499, 0.21671836209606707, a
0.7845256638764542, 0.2127943442167435, 0.8152046251081383, 0.35160117333362895, a
0.7845256638764542, 0.2127943442167435, 0.7476172471253597, 0.21485953498977764, a
0.7845256638764542, 0.2127943442167435, 0.6609010674750109, 0.11206129458855, a
0.6906018127555422, 0.3003246557790985, 0.705832114010499, 0.21671836209606707, a
0.6906018127555422, 0.3003246557790985, 0.8152046251081383, 0.35160117333362895, a
0.6906018127555422, 0.3003246557790985, 0.7476172471253597, 0.21485953498977764, a
0.6906018127555422, 0.3003246557790985, 0.6609010674750109, 0.11206129458855, a
0.705832114010499, 0.21671836209606707, 0.8152046251081383, 0.35160117333362895, a
0.705832114010499, 0.21671836209606707, 0.7476172471253597, 0.21485953498977764, a
0.705832114010499, 0.21671836209606707, 0.6609010674750109, 0.11206129458855, a
0.8152046251081383, 0.35160117333362895, 0.7476172471253597, 0.21485953498977764, a
0.8152046251081383, 0.35160117333362895, 0.6609010674750109, 0.11206129458855, a
0.7476172471253597, 0.21485953498977764, 0.6609010674750109, 0.11206129458855, a
0.6609010674750109, 0.11206129458855, 0.28690405404266056, -0.6481689550098931, a
0.28690405404266056, -0.6481689550098931, 0.2830921016553688, -0.847916358705195, a
0.28690405404266056, -0.6481689550098931, 0.12762579351792616, -0.7871479366810519, a
0.28690405404266056, -0.6481689550098931, 0.20648676766657853, -0.7528995032528051, a
0.28690405404266056, -0.6481689550098931, 0.11519131160580272, -0.8741506634630314, a
0.28690405404266056, -0.6481689550098931, 0.24541629072423116, -0.7734917040734591, a
0.28690405404266056, -0.6481689550098931, 0.20086700990443088, -0.9179301893775075, a
0.28690405404266056, -0.6481689550098931, 0.24062849608224457, -0.9081824635349968, a
0.28690405404266056, -0.6481689550098931, 0.2417814358712512, -0.8272068464984491, a
0.28690405404266056, -0.6481689550098931, 0.1605935805535292, -0.7620301711971639, a
0.28690405404266056, -0.6481689550098931, 0.27644250258405484, -0.8026294811219925, a
0.28690405404266056, -0.6481689550098931, 0.11139550835897723, -0.8302988908513825, a
0.28690405404266056, -0.6481689550098931, 0.15133366805176468, -0.8782920956006153, a
0.28690405404266056, -0.6481689550098931, 0.19186450891285323, -0.8828563452002188, a
0.28690405404266056, -0.6481689550098931, 0.1565585164661294, -0.8237177753181436, a
0.28690405404266056, -0.6481689550098931, 0.20426269767808428, -0.8444897643741691, a
0.28690405404266056, -0.6481689550098931, 0.19643368512888223, -0.791678987415094, a
0.28690405404266056, -0.6481689550098931, 0.2609199095139938, -0.8786084427504304, a
0.28690405404266056, -0.6481689550098931, 0.023121880207837446, -0.7317888355640502, a
0.14597515714696996, -0.9343322922235965, 0.2830921016553688, -0.847916358705195, a
0.14597515714696996, -0.9343322922235965, 0.12762579351792616, -0.7871479366810519, a
0.14597515714696996, -0.9343322922235965, 0.20648676766657853, -0.7528995032528051, a
0.14597515714696996, -0.9343322922235965, 0.11519131160580272, -0.8741506634630314, a
0.14597515714696996, -0.9343322922235965, 0.24541629072423116, -0.7734917040734591, a
0.14597515714696996, -0.9343322922235965, 0.20086700990443088, -0.9179301893775075, a
0.14597515714696996, -0.9343322922235965, 0.24062849608224457, -0.9081824635349968, a
0.14597515714696996, -0.9343322922235965, 0.2417814358712512, -0.8272068464984491, a
0.14597515714696996, -0.9343322922235965, 0.1605935805535292, -0.7620301711971639, a
0.14597515714696996, -0.9343322922235965, 0.27644250258405484, -0.8026294811219925, a
0.14597515714696996, -0.9343322922235965, 0.11139550835897723, -0.8302988908513825, a
0.14597515714696996, -0.9343322922235965, 0.15133366805176468, -0.8782920956006153, a
0.14597515714696996, -0.9343322922235965, 0.19186450891285323, -0.8828563452002188, a
0.14597515714696996, -0.9343322922235965, 0.1565585164661294, -0.8237177753181436, a
0.14597515714696996, -0.9343322922235965, 0.20426269767808428, -0.8444897643741691, a
0.14597515714696996, -0.9343322922235965, 0.19643368512888223, -0.791678987415094, a
0.14597515714696996, -0.9343322922235965, 0.2609199095139938, -0.8786084427504304, a
0.14597515714696996, -0.9343322922235965, 0.023121880207837446, -0.7317888355640502, a
0.2830921016553688, -0.847916358705195, 0.12762579351792616, -0.7871479366810519, a
0.2830921016553688, -0.847916358705195, 0.20648676766657853, -0.7528995032528051, a
0.2830921016553688, -0.847916358705195, 0.11519131160580272, -0.8741506634630314, a
0.2830921016553688, -0.847916358705195, 0.24541629072423116, -0.7734917040734591, a
0.2830921016553688, -0.847916358705195, 0.20086700990443088, -0.9179301893775075, a
0.2830921016553688, -0.847916358705195, 0.24062849608224457, -0.9081824635349968, a
0.2830921016553688, -0.847916358705195, 0.2417814358712512, -0.8272068464984491, a
0.2830921016553688, -0.847916358705195, 0.1605935805535292, -0.7620301711971639, a
0.2830921016553688, -0.847916358705195, 0.27644250258405484, -0.8026294811219925, a
0.2830921016553688, -0.847916358705195, 0.11139550835897723, -0.8302988908513825, a
0.2830921016553688, -0.847916358705195, 0.15133366805176468, -0.8782920956006153, a
0.2830921016553688, -0.847916358705195, 0.19186450891285323, -0.8828563452002188, a
0.2830921016553688, -0.847916358705195, 0.1565585164661294, -0.8237177753181436, a
0.2830921016553688, -0.847916358705195, 0.20426269767808428, -0.8444897643741691, a
0.2830921016553688, -0.847916358705195, 0.19643368512888223, -0.791678987415094, a
0.2830921016553688, -0.847916358705195, 0.2609199095139938, -0.8786084427504304, a
0.2830921016553688, -0.847916358705195, 0.023121880207837446, -0.7317888355640502, a
0.12762579351792616, -0.7871479366810519, 0.20648676766657853, -0.7528995032528051, a
0.12762579351792616, -0.7871479366810519, 0.11519131160580272, -0.8741506634630314, a
0.12762579351792616, -0.7871479366810519, 0.24541629072423116, -0.7734917040734591, a
0.12762579351792616, -0.7871479366810519, 0.20086700990443088, -0.9179301893775075, a
0.12762579351792616, -0.7871479366810519, 0.24062849608224457, -0.9081824635349968, a
0.12762579351792616, -0.7871479366810519, 0.2417814358712512, -0.8272068464984491, a
0.12762579351792616, -0.7871479366810519, 0.1605935805535292, -0.7620301711971639, a
0.12762579351792616, -0.7871479366810519, 0.27644250258405484, -0.8026294811219925, a
0.12762579351792616, -0.7871479366810519, 0.11139550835897723, -0.8302988908513825, a
0.12762579351792616, -0.7871479366810519, 0.15133366805176468, -0.8782920956006153, a
0.12762579351792616, -0.7871479366810519, 0.19186450891285323, -0.8828563452002188, a
0.12762579351792616, -0.7871479366810519, 0.1565585164661294, -0.8237177753181436, a
0.12762579351792616, -0.7871479366810519, 0.20426269767808428, -0.8444897643741691, a
0.12762579351792616, -0.7871479366810519, 0.19643368512888223, -0.791678987415094, a
0.12762579351792616, -0.7871479366810519, 0.2609199095139938, -0.8786084427504304, a
0.12762579351792616, -0.7871479366810519, 0.023121880207837446, -0.7317888355640502, a
0.20648676766657853, -0.7528995032528051, 0.11519131160580272, -0.8741506634630314, a
0.20648676766657853, -0.7528995032528051, 0.24541629072423116, -0.7734917040734591, a
0.20648676766657853, -0.7528995032528051, 0.20086700990443088, -0.9179301893775075, a
0.20648676766657853, -0.7528995032528051, 0.24062849608224457, -0.9081824635349968, a
0.20648676766657853, -0.7528995032528051, 0.2417814358712512, -0.8272068464984491, a
0.20648676766657853, -0.7528995032528051, 0.1605935805535292, -0.7620301711971639, a
0.20648676766657853, -0.7528995032528051, 0.27644250258405484, -0.8026294811219925, a
0.20648676766657853, -0.7528995032528051, 0.11139550835897723, -0.8302988908513825, a
0.20648676766657853, -0.7528995032528051, 0.15133366805176468, -0.8782920956006153, a
0.20648676766657853, -0.7528995032528051, 0.19186450891285323, -0.8828563452002188, a
0.20648676766657853, -0.7528995032528051, 0.1565585164661294, -0.8237177753181436, a
0.20648676766657853, -0.7528995032528051, 0.20426269767808428, -0.8444897643741691, a
0.20648676766657853, -0.7528995032528051, 0.19643368512888223, -0.791678987415094, a
0.20648676766657853, -0.7528995032528051, 0.2609199095139938, -0.8786084427504304, a
0.20648676766657853, -0.7528995032528051, 0.023121880207837446, -0.7317888355640502, a
0.11519131160580272, -0.8741506634630314, 0.24541629072423116, -0.7734917040734591, a
0.11519131160580272, -0.8741506634630314, 0.20086700990443088, -0.9179301893775075, a
0.11519131160580272, -0.8741506634630314, 0.24062849608224457, -0.9081824635349968, a
0.11519131160580272, -0.8741506634630314, 0.2417814358712512, -0.8272068464984491, a
0.11519131160580272, -0.8741506634630314, 0.1605935805535292, -0.7620301711971639, a
0.11519131160580272, -0.8741506634630314, 0.27644250258405484, -0.8026294811219925, a
0.11519131160580272, -0.8741506634630314, 0.11139550835897723, -0.8302988908513825, a
0.11519131160580272, -0.8741506634630314, 0.15133366805176468, -0.8782920956006153, a
0.11519131160580272, -0.8741506634630314, 0.19186450891285323, -0.8828563452002188, a
0.11519131160580272, -0.8741506634630314, 0.1565585164661294, -0.8237177753181436, a
0.11519131160580272, -0.8741506634630314, 0.20426269767808428, -0.8444897643741691, a
0.11519131160580272, -0.8741506634630314, 0.19643368512888223, -0.791678987415094, a
0.11519131160580272, -0.8741506634630314, 0.2609199095139938, -0.8786084427504304, a
0.11519131160580272, -0.8741506634630314, 0.023121880207837446, -0.7317888355640502, a
0.24541629072423116, -0.7734917040734591, 0.20086700990443088, -0.9179301893775075, a
0.24541629072423116, -0.7734917040734591, 0.24062849608224457, -0.9081824635349968, a
0.24541629072423116, -0.7734917040734591, 0.2417814358712512, -0.8272068464984491, a
0.24541629072423116, -0.7734917040734591, 0.1605935805535292, -0.7620301711971639, a
0.24541629072423116, -0.7734917040734591, 0.27644250258405484, -0.8026294811219925, a
0.24541629072423116, -0.7734917040734591, 0.11139550835897723, -0.8302988908513825, a
0.24541629072423116, -0.7734917040734591, 0.15133366805176468, -0.8782920956006153, a
0.24541629072423116, -0.7734917040734591, 0.19186450891285323, -0.8828563452002188, a
0.24541629072423116, -0.7734917040734591, 0.1565585164661294, -0.8237177753181436, a
0.24541629072423116, -0.7734917040734591, 0.20426269767808428, -0.8444897643741691, a
0.24541629072423116, -0.7734917040734591, 0.19643368512888223, -0.791678987415094, a
0.24541629072423116, -0.7734917040734591, 0.2609199095139938, -0.8786084427504304, a
0.24541629072423116, -0.7734917040734591, 0.023121880207837446, -0.7317888355640502, a
0.20086700990443088, -0.9179301893775075, 0.24062849608224457, -0.9081824635349968, a
0.20086700990443088, -0.9179301893775075, 0.2417814358712512, -0.8272068464984491, a
0.20086700990443088, -0.9179301893775075, 0.1605935805535292, -0.7620301711971639, a
0.20086700990443088, -0.9179301893775075, 0.27644250258405484, -0.8026294811219925, a
0.20086700990443088, -0.9179301893775075, 0.11139550835897723, -0.8302988908513825, a
0.20086700990443088, -0.9179301893775075, 0.15133366805176468, -0.8782920956006153, a
0.20086700990443088, -0.9179301893775075, 0.19186450891285323, -0.8828563452002188, a
0.20086700990443088, -0.9179301893775075, 0.1565585164661294, -0.8237177753181436, a
0.20086700990443088, -0.9179301893775075, 0.20426269767808428, -0.8444897643741691, a
0.20086700990443088, -0.9179301893775075, 0.19643368512888223, -0.791678987415094, a
0.20086700990443088, -0.9179301893775075, 0.2609199095139938, -0.8786084427504304, a
0.20086700990443088, -0.9179301893775075, 0.023121880207837446, -0.7317888355640502, a
0.24062849608224457, -0.9081824635349968, 0.2417814358712512, -0.8272068464984491, a
0.24062849608224457, -0.9081824635349968, 0.1605935805535292, -0.7620301711971639, a
0.24062849608224457, -0.9081824635349968, 0.27644250258405484, -0.8026294811219925, a
0.24062849608224457, -0.9081824635349968, 0.11139550835897723, -0.8302988908513825, a
0.24062849608224457, -0.9081824635349968, 0.15133366805176468, -0.8782920956006153, a
0.24062849608224457, -0.9081824635349968, 0.19186450891285323, -0.8828563452002188, a
0.24062849608224457, -0.9081824635349968, 0.1565585164661294, -0.8237177753181436, a
0.24062849608224457, -0.9081824635349968, 0.20426269767808428, -0.8444897643741691, a
0.24062849608224457, -0.9081824635349968, 0.19643368512888223, -0.791678987415094, a
0.24062849608224457, -0.9081824635349968, 0.2609199095139938, -0.8786084427504304, a
0.24062849608224457, -0.9081824635349968, 0.023121880207837446, -0.7317888355640502, a
0.2417814358712512, -0.8272068464984491, 0.1605935805535292, -0.7620301711971639, a
0.2417814358712512, -0.8272068464984491, 0.27644250258405484, -0.8026294811219925, a
0.2417814358712512, -0.8272068464984491, 0.11139550835897723, -0.8302988908513825, a
0.2417814358712512, -0.8272068464984491, 0.15133366805176468, -0.8782920956006153, a
0.2417814358712512, -0.8272068464984491, 0.19186450891285323, -0.8828563452002188, a
0.2417814358712512, -0.8272068464984491, 0.1565585164661294, -0.8237177753181436, a
0.2417814358712512, -0.8272068464984491, 0.20426269767808428, -0.8444897643741691, a
0.2417814358712512, -0.8272068464984491, 0.19643368512888223, -0.791678987415094, a
0.2417814358712512, -0.8272068464984491, 0.2609199095139938, -0.8786084427504304, a
0.2417814358712512, -0.8272068464984491, 0.023121880207837446, -0.7317888355640502, a
0.1605935805535292, -0.7620301711971639, 0.27644250258405484, -0.8026294811219925, a
0.1605935805535292, -0.7620301711971639, 0.11139550835897723, -0.8302988908513825, a
0.1605935805535292, -0.7620301711971639, 0.15133366805176468, -0.8782920956006153, a
0.1605935805535292, -0.7620301711971639, 0.19186450891285323, -0.8828563452002188, a
0.1605935805535292, -0.7620301711971639, 0.1565585164661294, -0.8237177753181436, a
0.1605935805535292, -0.7620301711971639, 0.20426269767808428, -0.8444897643741691, a
0.1605935805535292, -0.7620301711971639, 0.19643368512888223, -0.791678987415094, a
0.1605935805535292, -0.7620301711971639, 0.2609199095139938, -0.8786084427504304, a
0.1605935805535292, -0.7620301711971639, 0.023121880207837446, -0.7317888355640502, a
0.27644250258405484, -0.8026294811219925, 0.11139550835897723, -0.8302988908513825, a
0.27644250258405484, -0.8026294811219925, 0.15133366805176468, -0.8782920956006153, a
0.27644250258405484, -0.8026294811219925, 0.19186450891285323, -0.8828563452002188, a
0.27644250258405484, -0.8026294811219925, 0.1565585164661294, -0.8237177753181436, a
0.27644250258405484, -0.8026294811219925, 0.20426269767808428, -0.8444897643741691, a
0.27644250258405484, -0.8026294811219925, 0.19643368512888223, -0.791678987415094, a
0.27644250258405484, -0.8026294811219925, 0.2609199095139938, -0.8786084427504304, a
0.27644250258405484, -0.8026294811219925, 0.023121880207837446, -0.7317888355640502, a
0.11139550835897723, -0.8302988908513825, 0.15133366805176468, -0.8782920956006153, a
0.11139550835897723, -0.8302988908513825, 0.19186450891285323, -0.8828563452002188, a
0.11139550835897723, -0.8302988908513825, 0.1565585164661294, -0.8237177753181436, a
0.11139550835897723, -0.8302988908513825, 0.20426269767808428, -0.8444897643741691, a
0.11139550835897723, -0.8302988908513825, 0.19643368512888223, -0.791678987415094, a
0.11139550835897723, -0.8302988908513825, 0.2609199095139938, -0.8786084427504304, a
0.11139550835897723, -0.8302988908513825, 0.023121880207837446, -0.7317888355640502, a
0.15133366805176468, -0.8782920956006153, 0.19186450891285323, -0.8828563452002188, a
0.15133366805176468, -0.8782920956006153, 0.1565585164661294, -0.8237177753181436, a
0.15133366805176468, -0.8782920956006153, 0.20426269767808428, -0.8444897643741691, a
0.15133366805176468, -0.8782920956006153, 0.19643368512888223, -0.791678987415094, a
0.15133366805176468, -0.8782920956006153, 0.2609199095139938, -0.8786084427504304, a
0.15133366805176468, -0.8782920956006153, 0.023121880207837446, -0.7317888355640502, a
0.19186450891285323, -0.8828563452002188, 0.1565585164661294, -0.8237177753181436, a
0.19186450891285323, -0.8828563452002188, 0.20426269767808428, -0.8444897643741691, a
0.19186450891285323, -0.8828563452002188, 0.19643368512888223, -0.791678987415094, a
0.19186450891285323, -0.8828563452002188, 0.2609199095139938, -0.8786084427504304, a
0.19186450891285323, -0.8828563452002188, 0.023121880207837446, -0.7317888355640502, a
0.1565585164661294, -0.8237177753181436, 0.20426269767808428, -0.8444897643741691, a
0.1565585164661294, -0.8237177753181436, 0.19643368512888223, -0.791678987415094, a
0.1565585164661294, -0.8237177753181436, 0.2609199095139938, -0.8786084427504304, a
0.1565585164661294, -0.8237177753181436, 0.023121880207837446, -0.7317888355640502, a
0.20426269767808428, -0.8444897643741691, 0.19643368512888223, -0.791678987415094, a
0.20426269767808428, -0.8444897643741691, 0.2609199095139938, -0.8786084427504304, a
0.20426269767808428, -0.8444897643741691, 0.023121880207837446, -0.7317888355640502, a
0.19643368512888223, -0.791678987415094, 0.2609199095139938, -0.8786084427504304, a
0.19643368512888223, -0.791678987415094, 0.023121880207837446, -0.7317888355640502, a
0.2609199095139938, -0.8786084427504304, 0.023121880207837446, -0.7317888355640502, a
0.023121880207837446, -0.7317888355640502, -0.71967743490022, -0.3074159306790548, a
-0.71967743490022, -0.3074159306790548, -0.8612820511789403, -0.252207058051253, a
-0.71967743490022, -0.3074159306790548, -0.8429782485446966, -0.16201807692802134, a
-0.71967743490022, -0.3074159306790548, -0.9382221112045356, -0.28636615138733285, a
-0.71967743490022, -0.3074159306790548, -0.9090518800280697, -0.11173823490962727, a
-0.71967743490022, -0.3074159306790548, -0.95913015010277, -0.18552968451333635, a
-0.71967743490022, -0.3074159306790548, -0.9069621845635579, -0.2660535884900786, a
-0.71967743490022, -0.3074159306790548, -0.8215104526095675, -0.19503795384459435, a
-0.71967743490022, -0.3074159306790548, -0.9700574170248213, -0.25546894121306885, a
-0.71967743490022, -0.3074159306790548, -0.9869021801018127, -0.21702422943934838, a
-0.71967743490022, -0.3074159306790548, -0.8631520876821762, -0.12949963062172568, a
-0.71967743490022, -0.3074159306790548, -0.9090468228344767, -0.18880409623810523, a
-0.71967743490022, -0.3074159306790548, -0.9524304638672277, -0.13762545154779185, a
-0.71967743490022, -0.3074159306790548, -0.9090832849525782, -0.14933390857829262, a
-0.71967743490022, -0.3074159306790548, -0.8716207678376002, -0.20766219865621682, a
-0.71967743490022, -0.3074159306790548, -0.9311630062820001, -0.2293821550723549, a
-0.71967743490022, -0.3074159306790548, -0.8255242845434544, -0.23976473116582375, a
-0.71967743490022, -0.3074159306790548, -0.8754426378392837, -0.2906045112574656, a
-0.71967743490022, -0.3074159306790548, -0.766662589446535, -0.05366593346692689, a
-1.0, -0.154157741424504, -0.8612820511789403, -0.252207058051253, a
-1.0, -0.154157741424504, -0.8429782485446966, -0.16201807692802134, a
-1.0, -0.154157741424504, -0.9382221112045356, -0.28636615138733285, a
-1.0, -0.154157741424504, -0.9090518800280697, -0.11173823490962727, a
-1.0, -0.154157741424504, -0.95913015010277, -0.18552968451333635, a
-1.0, -0.154157741424504, -0.9069621845635579, -0.2660535884900786, a
-1.0, -0.154157741424504, -0.8215104526095675, -0.19503795384459435, a
-1.0, -0.154157741424504, -0.9700574170248213, -0.25546894121306885, a
-1.0, -0.154157741424504, -0.9869021801018127, -0.21702422943934838, a
-1.0, -0.154157741424504, -0.8631520876821762, -0.12949963062172568, a
-1.0, -0.154157741424504, -0.9090468228344767, -0.18880409623810523, a
-1.0, -0.154157741424504, -0.9524304638672277, -0.13762545154779185, a
-1.0, -0.154157741424504, -0.9090832849525782, -0.14933390857829262, a
-1.0, -0.154157741424504, -0.8716207678376002, -0.20766219865621682, a
-1.0, -0.154157741424504, -0.9311630062820001, -0.2293821550723549, a
-1.0, -0.154157741424504, -0.8255242845434544, -0.23976473116582375, a
-1.0, -0.154157741424504, -0.8754426378392837, -0.2906045112574656, a
-1.0, -0.154157741424504, -0.766662589446535, -0.05366593346692689, a
-0.8612820511789403, -0.252207058051253, -0.8429782485446966, -0.16201807692802134, a
-0.8612820511789403, -0.252207058051253, -0.9382221112045356, -0.28636615138733285, a
-0.8612820511789403, -0.252207058051253, -0.9090518800280697, -0.11173823490962727, a
-0.8612820511789403, -0.252207058051253, -0.95913015010277, -0.18552968451333635, a
-0.8612820511789403, -0.252207058051253, -0.9069621845635579, -0.2660535884900786, a
-0.8612820511789403, -0.252207058051253, -0.8215104526095675, -0.19503795384459435, a
-0.8612820511789403, -0.252207058051253, -0.9700574170248213, -0.25546894121306885, a
-0.8612820511789403, -0.252207058051253, -0.9869021801018127, -0.21702422943934838, a
-0.8612820511789403, -0.252207058051253, -0.8631520876821762, -0.12949963062172568, a
-0.8612820511789403, -0.252207058051253, -0.9090468228344767, -0.18880409623810523, a
-0.8612820511789403, -0.252207058051253, -0.9524304638672277, -0.13762545154779185, a
-0.8612820511789403, -0.252207058051253, -0.9090832849525782, -0.14933390857829262, a
-0.8612820511789403, -0.252207058051253, -0.8716207678376002, -0.20766219865621682, a
-0.8612820511789403, -0.252207058051253, -0.9311630062820001, -0.2293821550723549, a
-0.8612820511789403, -0.252207058051253, -0.8255242845434544, -0.23976473116582375, a
-0.8612820511789403, -0.252207058051253, -0.8754426378392837, -0.2906045112574656, a
-0.8612820511789403, -0.252207058051253, -0.766662589446535, -0.05366593346692689, a
-0.8429782485446966, -0.16201807692802134, -0.9382221112045356, -0.28636615138733285, a
-0.8429782485446966, -0.16201807692802134, -0.9090518800280697, -0.11173823490962727, a
-0.8429782485446966, -0.16201807692802134, -0.95913015010277, -0.18552968451333635, a
-0.8429782485446966, -0.16201807692802134, -0.9069621845635579, -0.2660535884900786, a
-0.8429782485446966, -0.16201807692802134, -0.8215104526095675, -0.19503795384459435, a
-0.8429782485446966, -0.16201807692802134, -0.9700574170248213, -0.25546894121306885, a
-0.8429782485446966, -0.16201807692802134, -0.9869021801018127, -0.21702422943934838, a
-0.8429782485446966, -0.16201807692802134, -0.8631520876821762, -0.12949963062172568, a
-0.8429782485446966, -0.16201807692802134, -0.9090468228344767, -0.18880409623810523, a
-0.8429782485446966, -0.16201807692802134, -0.9524304638672277, -0.13762545154779185, a
-0.8429782485446966, -0.16201807692802134, -0.9090832849525782, -0.14933390857829262, a
-0.8429782485446966, -0.16201807692802134, -0.8716207678376002, -0.20766219865621682, a
-0.8429782485446966, -0.16201807692802134, -0.9311630062820001, -0.2293821550723549, a
-0.8429782485446966, -0.16201807692802134, -0.8255242845434544, -0.23976473116582375, a
-0.8429782485446966, -0.16201807692802134, -0.8754426378392837, -0.2906045112574656, a
-0.8429782485446966, -0.16201807692802134, -0.766662589446535, -0.05366593346692689, a
-0.9382221112045356, -0.28636615138733285, -0.9090518800280697, -0.11173823490962727, a
-0.9382221112045356, -0.28636615138733285, -0.95913015010277, -0.18552968451333635, a
-0.9382221112045356, -0.28636615138733285, -0.9069621845635579, -0.2660535884900786, a
-0.9382221112045356, -0.28636615138733285, -0.8215104526095675, -0.19503795384459435, a
-0.9382221112045356, -0.28636615138733285, -0.9700574170248213, -0.25546894121306885, a
-0.9382221112045356, -0.28636615138733285, -0.9869021801018127, -0.21702422943934838, a
-0.9382221112045356, -0.28636615138733285, -0.8631520876821762, -0.12949963062172568, a
-0.9382221112045356, -0.28636615138733285, -0.9090468228344767, -0.18880409623810523, a
-0.9382221112045356, -0.28636615138733285, -0.9524304638672277, -0.13762545154779185, a
-0.9382221112045356, -0.28636615138733285, -0.9090832849525782, -0.14933390857829262, a
-0.9382221112045356, -0.28636615138733285, -0.8716207678376002, -0.20766219865621682, a
-0.9382221112045356, -0.28636615138733285, -0.9311630062820001, -0.2293821550723549, a
-0.9382221112045356, -0.28636615138733285, -0.8255242845434544, -0.23976473116582375, a
-0.9382221112045356, -0.28636615138733285, -0.8754426378392837, -0.2906045112574656, a
-0.9382221112045356, -0.28636615138733285, -0.766662589446535, -0.05366593346692689, a
-0.9090518800280697, -0.11173823490962727, -0.95913015010277, -0.18552968451333635, a
-0.9090518800280697, -0.11173823490962727, -0.9069621845635579, -0.2660535884900786, a
-0.9090518800280697, -0.11173823490962727, -0.8215104526095675, -0.19503795384459435, a
-0.9090518800280697, -0.11173823490962727, -0.9700574170248213, -0.25546894121306885, a
-0.9090518800280697, -0.11173823490962727, -0.9869021801018127, -0.21702422943934838, a
-0.9090518800280697, -0.11173823490962727, -0.8631520876821762, -0.12949963062172568, a
-0.9090518800280697, -0.11173823490962727, -0.9090468228344767, -0.18880409623810523, a
-0.9090518800280697, -0.11173823490962727, -0.9524304638672277, -0.13762545154779185, a
-0.9090518800280697, -0.11173823490962727, -0.9090832849525782, -0.14933390857829262, a
-0.9090518800280697, -0.11173823490962727, -0.8716207678376002, -0.20766219865621682, a
-0.9090518800280697, -0.11173823490962727, -0.9311630062820001, -0.2293821550723549, a
-0.9090518800280697, -0.11173823490962727, -0.8255242845434544, -0.23976473116582375, a
-0.9090518800280697, -0.11173823490962727, -0.8754426378392837, -0.2906045112574656, a
-0.9090518800280697, -0.11173823490962727, -0.766662589446535, -0.05366593346692689, a
-0.95913015010277, -0.18552968451333635, -0.9069621845635579, -0.2660535884900786, a
-0.95913015010277, -0.18552968451333635, -0.8215104526095675, -0.19503795384459435, a
-0.95913015010277, -0.18552968451333635, -0.9700574170248213, -0.25546894121306885, a
-0.95913015010277, -0.18552968451333635, -0.9869021801018127, -0.21702422943934838, a
-0.95913015010277, -0.18552968451333635, -0.8631520876821762, -0.12949963062172568, a
-0.95913015010277, -0.18552968451333635, -0.9090468228344767, -0.18880409623810523, a
-0.95913015010277, -0.18552968451333635, -0.9524304638672277, -0.13762545154779185, a
-0.95913015010277, -0.18552968451333635, -0.9090832849525782, -0.14933390857829262, a
-0.95913015010277, -0.18552968451333635, -0.8716207678376002, -0.20766219865621682, a
-0.95913015010277, -0.18552968451333635, -0.9311630062820001, -0.2293821550723549, a
-0.95913015010277, -0.18552968451333635, -0.8255242845434544, -0.23976473116582375, a
-0.95913015010277, -0.18552968451333635, -0.8754426378392837, -0.2906045112574656, a
-0.95913015010277, -0.18552968451333635, -0.766662589446535, -0.05366593346692689, a
-0.9069621845635579, -0.2660535884900786, -0.8215104526095675, -0.19503795384459435, a
-0.9069621845635579, -0.2660535884900786, -0.9700574170248213, -0.25546894121306885, a
-0.9069621845635579, -0.2660535884900786, -0.9869021801018127, -0.21702422943934838, a
-0.9069621845635579, -0.2660535884900786, -0.8631520876821762, -0.12949963062172568, a
-0.9069621845635579, -0.2660535884900786, -0.9090468228344767, -0.18880409623810523, a
-0.9069621845635579, -0.2660535884900786, -0.9524304638672277, -0.13762545154779185, a
-0.9069621845635579, -0.2660535884900786, -0.9090832849525782, -0.14933390857829262, a
-0.9069621845635579, -0.2660535884900786, -0.8716207678376002, -0.20766219865621682, a
-0.9069621845635579, -0.2660535884900786, -0.9311630062820001, -0.2293821550723549, a
-0.9069621845635579, -0.2660535884900786, -0.8255242845434544, -0.23976473116582375, a
-0.9069621845635579, -0.2660535884900786, -0.8754426378392837, -0.2906045112574656, a
-0.9069621845635579, -0.2660535884900786, -0.766662589446535, -0.05366593346692689, a
-0.8215104526095675, -0.19503795384459435, -0.9700574170248213, -0.25546894121306885, a
-0.8215104526095675, -0.19503795384459435, -0.9869021801018127, -0.21702422943934838, a
-0.8215104526095675, -0.19503795384459435, -0.8631520876821762, -0.12949963062172568, a
-0.8215104526095675, -0.19503795384459435, -0.9090468228344767, -0.18880409623810523, a
-0.8215104526095675, -0.19503795384459435, -0.9524304638672277, -0.13762545154779185, a
-0.8215104526095675, -0.19503795384459435, -0.9090832849525782, -0.14933390857829262, a
-0.8215104526095675, -0.19503795384459435, -0.8716207678376002, -0.20766219865621682, a
-0.8215104526095675, -0.19503795384459435, -0.9311630062820001, -0.2293821550723549, a
-0.8215104526095675, -0.19503795384459435, -0.8255242845434544, -0.23976473116582375, a
-0.8215104526095675, -0.19503795384459435, -0.8754426378392837, -0.2906045112574656, a
-0.8215104526095675, -0.19503795384459435, -0.766662589446535, -0.05366593346692689, a
-0.9700574170248213, -0.25546894121306885, -0.9869021801018127, -0.21702422943934838, a
-0.9700574170248213, -0.25546894121306885, -0.8631520876821762, -0.12949963062172568, a
-0.9700574170248213, -0.25546894121306885, -0.9090468228344767, -0.18880409623810523, a
-0.9700574170248213, -0.25546894121306885, -0.9524304638672277, -0.13762545154779185, a
-0.9700574170248213, -0.25546894121306885, -0.9090832849525782, -0.14933390857829262, a
-0.9700574170248213, -0.25546894121306885, -0.8716207678376002, -0.20766219865621682, a
-0.9700574170248213, -0.25546894121306885, -0.9311630062820001, -0.2293821550723549, a
-0.9700574170248213, -0.25546894121306885, -0.8255242845434544, -0.23976473116582375, a
-0.9700574170248213, -0.25546894121306885, -0.8754426378392837, -0.2906045112574656, a
-0.9700574170248213, -0.25546894121306885, -0.766662589446535, -0.05366593346692689, a
-0.9869021801018127, -0.21702422943934838, -0.8631520876821762, -0.12949963062172568, a
-0.9869021801018127, -0.21702422943934838, -0.9090468228344767, -0.18880409623810523, a
-0.9869021801018127, -0.21702422943934838, -0.9524304638672277, -0.13762545154779185, a
-0.9869021801018127, -0.21702422943934838, -0.9090832849525782, -0.14933390857829262, a
-0.9869021801018127, -0.21702422943934838, -0.8716207678376002, -0.20766219865621682, a
-0.9869021801018127, -0.21702422943934838, -0.9311630062820001, -0.2293821550723549, a
-0.9869021801018127, -0.21702422943934838, -0.8255242845434544, -0.23976473116582375, a
-0.9869021801018127, -0.21702422943934838, -0.8754426378392837, -0.2906045112574656, a
-0.9869021801018127, -0.21702422943934838, -0.766662589446535, -0.05366593346692689, a
-0.8631520876821762, -0.12949963062172568, -0.9090468228344767, -0.18880409623810523, a
-0.8631520876821762, -0.12949963062172568, -0.9524304638672277, -0.13762545154779185, a
-0.8631520876821762, -0.12949963062172568, -0.9090832849525782, -0.14933390857829262, a
-0.8631520876821762, -0.12949963062172568, -0.8716207678376002, -0.20766219865621682, a
-0.8631520876821762, -0.12949963062172568, -0.9311630062820001, -0.2293821550723549, a
-0.8631520876821762, -0.12949963062172568, -0.8255242845434544, -0.23976473116582375, a
-0.8631520876821762, -0.12949963062172568, -0.8754426378392837, -0.2906045112574656, a
-0.8631520876821762, -0.12949963062172568, -0.766662589446535, -0.05366593346692689, a
-0.9090468228344767, -0.18880409623810523, -0.9524304638672277, -0.13762545154779185, a
-0.9090468228344767, -0.18880409623810523, -0.9090832849525782, -0.14933390857829262, a
-0.9090468228344767, -0.18880409623810523, -0.8716207678376002, -0.20766219865621682, a
-0.9090468228344767, -0.18880409623810523, -0.9311630062820001, -0.2293821550723549, a
-0.9090468228344767, -0.18880409623810523, -0.8255242845434544, -0.23976473116582375, a
-0.9090468228344767, -0.18880409623810523, -0.8754426378392837, -0.2906045112574656, a
-0.9090468228344767, -0.18880409623810523, -0.766662589446535, -0.05366593346692689, a
-0.9524304638672277, -0.13762545154779185, -0.9090832849525782, -0.14933390857829262, a
-0.9524304638672277, -0.13762545154779185, -0.8716207678376002, -0.20766219865621682, a
-0.9524304638672277, -0.13762545154779185, -0.9311630062820001, -0.2293821550723549, a
-0.9524304638672277, -0.13762545154779185, -0.8255242845434544, -0.23976473116582375, a
-0.9524304638672277, -0.13762545154779185, -0.8754426378392837, -0.2906045112574656, a
-0.9524304638672277, -0.13762545154779185, -0.766662589446535, -0.05366593346692689, a
-0.9090832849525782, -0.14933390857829262, -0.8716207678376002, -0.20766219865621682, a
-0.9090832849525782, -0.14933390857829262, -0.9311630062820001, -0.2293821550723549, a
-0.9090832849525782, -0.14933390857829262, -0.8255242845434544, -0.23976473116582375, a
-0.9090832849525782, -0.14933390857829262, -0.8754426378392837, -0.2906045112574656, a
-0.9090832849525782, -0.14933390857829262, -0.766662589446535, -0.05366593346692689, a
-0.8716207678376002, -0.20766219865621682, -0.9311630062820001, -0.2293821550723549, a
-0.8716207678376002, -0.20766219865621682, -0.8255242845434544, -0.23976473116582375, a
-0.8716207678376002, -0.20766219865621682, -0.8754426378392837, -0.2906045112574656, a
-0.8716207678376002, -0.20766219865621682, -0.766662589446535, -0.05366593346692689, a
-0.9311630062820001, -0.2293821550723549, -0.8255242845434544, -0.23976473116582375, a
-0.9311630062820001, -0.2293821550723549, -0.8754426378392837, -0.2906045112574656, a
-0.9311630062820001, -0.2293821550723549, -0.766662589446535, -0.05366593346692689, a
-0.8255242845434544, -0.23976473116582375, -0.8754426378392837, -0.2906045112574656, a
-0.8255242845434544, -0.23976473116582375, -0.766662589446535, -0.05366593346692689, a
-0.8754426378392837, -0.2906045112574656, -0.766662589446535, -0.05366593346692689, a


==> img/community_4_58_node.csv <==
-0.17983607217429076, 0.5872323060652288, a
0.023500124895307294, 0.8367292729683778, a
-0.10709336878691524, 0.6989244964114114, a
-0.124793643122624, 0.7371142442155832, a
0.019909568975304038, 0.7880245264264658, a
-0.0707468229542812, 0.7756470460345601, a
-0.06609184860629326, 0.8264022243338212, a
0.09971073911204839, 0.700508484917335, a
-0.02427847536092674, 0.7856650124202436, a
-0.10140006764808433, 0.8109000722264529, a
-0.030444269983308268, 0.736657102677995, a
-0.07501851771392304, 0.7299407048044936, a
-0.02772849883991409, 0.8271963199410902, a
-0.035456999174019066, 0.672676126664096, a
-0.07311497023680844, 0.676558087156998, a
-0.005107668331813015, 0.701863518501306, a
0.06758495061568141, 0.6454493801551173, a
-0.11935965477556514, 0.7754403598478158, a
0.020204174076558747, 0.7477437875636501, a
0.08287233607525711, 0.6687994471330128, a
0.5956534341252081, 0.3392993668105074, b
0.8519217889078766, 0.2902640568031797, b
0.8049704965549908, 0.31457197913339724, b
0.6210105477177237, 0.3588340713083015, b
0.6794234433395749, 0.2552641691416378, b
0.8156631365205347, 0.23713546725238036, b
0.63922808067315, 0.39041476550640464, b
0.7687381728540692, 0.2690007505754888, b
0.7268428024917143, 0.26240100492458013, b
0.7768014170710187, 0.3736778611270208, b
0.8135087598366132, 0.27531092201133806, b
0.733574730831287, 0.366189469799242, b
0.7645840560761276, 0.32644742354005624, b
0.7230907664784643, 0.320534716295711, b
0.7845256638764542, 0.2127943442167435, b
0.6906018127555422, 0.3003246557790985, b
0.705832114010499, 0.21671836209606707, b
0.8152046251081383, 0.35160117333362895, b
0.7476172471253597, 0.21485953498977764, b
0.6609010674750109, 0.11206129458855, c
0.28690405404266056, -0.6481689550098931, c
0.14597515714696996, -0.9343322922235965, c
0.2830921016553688, -0.847916358705195, c
0.12762579351792616, -0.7871479366810519, c
0.20648676766657853, -0.7528995032528051, c
0.11519131160580272, -0.8741506634630314, c
0.24541629072423116, -0.7734917040734591, c
0.20086700990443088, -0.9179301893775075, c
0.24062849608224457, -0.9081824635349968, c
0.2417814358712512, -0.8272068464984491, c
0.1605935805535292, -0.7620301711971639, c
0.27644250258405484, -0.8026294811219925, c
0.11139550835897723, -0.8302988908513825, c
0.15133366805176468, -0.8782920956006153, c
0.19186450891285323, -0.8828563452002188, c
0.1565585164661294, -0.8237177753181436, c
0.20426269767808428, -0.8444897643741691, c
0.19643368512888223, -0.791678987415094, c
0.2609199095139938, -0.8786084427504304, c
0.023121880207837446, -0.731788835564050, c
-0.71967743490022, -0.3074159306790548, d
-1.0, -0.154157741424504, d
-0.8612820511789403, -0.252207058051253, d
-0.8429782485446966, -0.16201807692802134, d
-0.9382221112045356, -0.28636615138733285, d
-0.9090518800280697, -0.11173823490962727, d
-0.95913015010277, -0.18552968451333635, d
-0.9069621845635579, -0.2660535884900786, d
-0.8215104526095675, -0.19503795384459435, d
-0.9700574170248213, -0.25546894121306885, d
-0.9869021801018127, -0.21702422943934838, d
-0.8631520876821762, -0.12949963062172568, d
-0.9090468228344767, -0.18880409623810523, d
-0.9524304638672277, -0.13762545154779185, d
-0.9090832849525782, -0.14933390857829262, d
-0.8716207678376002, -0.20766219865621682, d
-0.9311630062820001, -0.2293821550723549, d
-0.8255242845434544, -0.23976473116582375, d
-0.8754426378392837, -0.2906045112574656, d
-0.766662589446535, -0.05366593346692689, d


==> img/community_4_59_edge.csv <==
-0.3309493041381308, 0.3528074063431593, -0.46637441245731054, 0.3252056358541164, a
-0.3309493041381308, 0.3528074063431593, -0.4405685741900167, 0.23936364469150687, a
-0.3309493041381308, 0.3528074063431593, -0.5483296554088308, 0.23956741203257909, a
-0.3309493041381308, 0.3528074063431593, -0.39938599869688096, 0.28115080251810043, a
-0.3309493041381308, 0.3528074063431593, -0.4984267982466892, 0.22840046689646964, a
-0.3309493041381308, 0.3528074063431593, -0.48393498322467965, 0.1472564880610831, a
-0.3309493041381308, 0.3528074063431593, -0.3197272553272973, 0.12199157742567335, a
-0.3309493041381308, 0.3528074063431593, -0.5074405267985047, 0.3103455480862683, a
-0.3309493041381308, 0.3528074063431593, -0.3858557165250109, 0.2405019750883981, a
-0.3309493041381308, 0.3528074063431593, -0.4716725746166477, 0.2764477998481214, a
-0.3309493041381308, 0.3528074063431593, -0.2865867140157805, 0.1806672993281518, a
-0.3309493041381308, 0.3528074063431593, -0.4120793661447139, 0.19551136892069862, a
-0.3309493041381308, 0.3528074063431593, -0.42523665983699827, 0.31399723965575294, a
-0.3309493041381308, 0.3528074063431593, -0.46903187052182976, 0.19056525957385223, a
-0.3309493041381308, 0.3528074063431593, -0.43645757023718906, 0.14912696766510408, a
-0.3309493041381308, 0.3528074063431593, -0.533725269943326, 0.1964448856068814, a
-0.3309493041381308, 0.3528074063431593, -0.5316208253275565, 0.2773990907632376, a
-0.3309493041381308, 0.3528074063431593, -0.3085048082798168, 0.15470042751357088, a
-0.3309493041381308, 0.3528074063431593, 0.1530473327003647, 0.7827953604070709, a
-0.5356332072590728, 0.15104857956916615, -0.46637441245731054, 0.3252056358541164, a
-0.5356332072590728, 0.15104857956916615, -0.4405685741900167, 0.23936364469150687, a
-0.5356332072590728, 0.15104857956916615, -0.5483296554088308, 0.23956741203257909, a
-0.5356332072590728, 0.15104857956916615, -0.39938599869688096, 0.28115080251810043, a
-0.5356332072590728, 0.15104857956916615, -0.4984267982466892, 0.22840046689646964, a
-0.5356332072590728, 0.15104857956916615, -0.48393498322467965, 0.1472564880610831, a
-0.5356332072590728, 0.15104857956916615, -0.3197272553272973, 0.12199157742567335, a
-0.5356332072590728, 0.15104857956916615, -0.5074405267985047, 0.3103455480862683, a
-0.5356332072590728, 0.15104857956916615, -0.3858557165250109, 0.2405019750883981, a
-0.5356332072590728, 0.15104857956916615, -0.4716725746166477, 0.2764477998481214, a
-0.5356332072590728, 0.15104857956916615, -0.2865867140157805, 0.1806672993281518, a
-0.5356332072590728, 0.15104857956916615, -0.4120793661447139, 0.19551136892069862, a
-0.5356332072590728, 0.15104857956916615, -0.42523665983699827, 0.31399723965575294, a
-0.5356332072590728, 0.15104857956916615, -0.46903187052182976, 0.19056525957385223, a
-0.5356332072590728, 0.15104857956916615, -0.43645757023718906, 0.14912696766510408, a
-0.5356332072590728, 0.15104857956916615, -0.533725269943326, 0.1964448856068814, a
-0.5356332072590728, 0.15104857956916615, -0.5316208253275565, 0.2773990907632376, a
-0.5356332072590728, 0.15104857956916615, -0.3085048082798168, 0.15470042751357088, a
-0.46637441245731054, 0.3252056358541164, -0.4405685741900167, 0.23936364469150687, a
-0.46637441245731054, 0.3252056358541164, -0.5483296554088308, 0.23956741203257909, a
-0.46637441245731054, 0.3252056358541164, -0.39938599869688096, 0.28115080251810043, a
-0.46637441245731054, 0.3252056358541164, -0.4984267982466892, 0.22840046689646964, a
-0.46637441245731054, 0.3252056358541164, -0.48393498322467965, 0.1472564880610831, a
-0.46637441245731054, 0.3252056358541164, -0.3197272553272973, 0.12199157742567335, a
-0.46637441245731054, 0.3252056358541164, -0.5074405267985047, 0.3103455480862683, a
-0.46637441245731054, 0.3252056358541164, -0.3858557165250109, 0.2405019750883981, a
-0.46637441245731054, 0.3252056358541164, -0.4716725746166477, 0.2764477998481214, a
-0.46637441245731054, 0.3252056358541164, -0.2865867140157805, 0.1806672993281518, a
-0.46637441245731054, 0.3252056358541164, -0.4120793661447139, 0.19551136892069862, a
-0.46637441245731054, 0.3252056358541164, -0.42523665983699827, 0.31399723965575294, a
-0.46637441245731054, 0.3252056358541164, -0.46903187052182976, 0.19056525957385223, a
-0.46637441245731054, 0.3252056358541164, -0.43645757023718906, 0.14912696766510408, a
-0.46637441245731054, 0.3252056358541164, -0.533725269943326, 0.1964448856068814, a
-0.46637441245731054, 0.3252056358541164, -0.5316208253275565, 0.2773990907632376, a
-0.46637441245731054, 0.3252056358541164, -0.3085048082798168, 0.15470042751357088, a
-0.4405685741900167, 0.23936364469150687, -0.5483296554088308, 0.23956741203257909, a
-0.4405685741900167, 0.23936364469150687, -0.39938599869688096, 0.28115080251810043, a
-0.4405685741900167, 0.23936364469150687, -0.4984267982466892, 0.22840046689646964, a
-0.4405685741900167, 0.23936364469150687, -0.48393498322467965, 0.1472564880610831, a
-0.4405685741900167, 0.23936364469150687, -0.3197272553272973, 0.12199157742567335, a
-0.4405685741900167, 0.23936364469150687, -0.5074405267985047, 0.3103455480862683, a
-0.4405685741900167, 0.23936364469150687, -0.3858557165250109, 0.2405019750883981, a
-0.4405685741900167, 0.23936364469150687, -0.4716725746166477, 0.2764477998481214, a
-0.4405685741900167, 0.23936364469150687, -0.2865867140157805, 0.1806672993281518, a
-0.4405685741900167, 0.23936364469150687, -0.4120793661447139, 0.19551136892069862, a
-0.4405685741900167, 0.23936364469150687, -0.42523665983699827, 0.31399723965575294, a
-0.4405685741900167, 0.23936364469150687, -0.46903187052182976, 0.19056525957385223, a
-0.4405685741900167, 0.23936364469150687, -0.43645757023718906, 0.14912696766510408, a
-0.4405685741900167, 0.23936364469150687, -0.533725269943326, 0.1964448856068814, a
-0.4405685741900167, 0.23936364469150687, -0.5316208253275565, 0.2773990907632376, a
-0.4405685741900167, 0.23936364469150687, -0.3085048082798168, 0.15470042751357088, a
-0.5483296554088308, 0.23956741203257909, -0.39938599869688096, 0.28115080251810043, a
-0.5483296554088308, 0.23956741203257909, -0.4984267982466892, 0.22840046689646964, a
-0.5483296554088308, 0.23956741203257909, -0.48393498322467965, 0.1472564880610831, a
-0.5483296554088308, 0.23956741203257909, -0.3197272553272973, 0.12199157742567335, a
-0.5483296554088308, 0.23956741203257909, -0.5074405267985047, 0.3103455480862683, a
-0.5483296554088308, 0.23956741203257909, -0.3858557165250109, 0.2405019750883981, a
-0.5483296554088308, 0.23956741203257909, -0.4716725746166477, 0.2764477998481214, a
-0.5483296554088308, 0.23956741203257909, -0.2865867140157805, 0.1806672993281518, a
-0.5483296554088308, 0.23956741203257909, -0.4120793661447139, 0.19551136892069862, a
-0.5483296554088308, 0.23956741203257909, -0.42523665983699827, 0.31399723965575294, a
-0.5483296554088308, 0.23956741203257909, -0.46903187052182976, 0.19056525957385223, a
-0.5483296554088308, 0.23956741203257909, -0.43645757023718906, 0.14912696766510408, a
-0.5483296554088308, 0.23956741203257909, -0.533725269943326, 0.1964448856068814, a
-0.5483296554088308, 0.23956741203257909, -0.5316208253275565, 0.2773990907632376, a
-0.5483296554088308, 0.23956741203257909, -0.3085048082798168, 0.15470042751357088, a
-0.39938599869688096, 0.28115080251810043, -0.4984267982466892, 0.22840046689646964, a
-0.39938599869688096, 0.28115080251810043, -0.48393498322467965, 0.1472564880610831, a
-0.39938599869688096, 0.28115080251810043, -0.3197272553272973, 0.12199157742567335, a
-0.39938599869688096, 0.28115080251810043, -0.5074405267985047, 0.3103455480862683, a
-0.39938599869688096, 0.28115080251810043, -0.3858557165250109, 0.2405019750883981, a
-0.39938599869688096, 0.28115080251810043, -0.4716725746166477, 0.2764477998481214, a
-0.39938599869688096, 0.28115080251810043, -0.2865867140157805, 0.1806672993281518, a
-0.39938599869688096, 0.28115080251810043, -0.4120793661447139, 0.19551136892069862, a
-0.39938599869688096, 0.28115080251810043, -0.42523665983699827, 0.31399723965575294, a
-0.39938599869688096, 0.28115080251810043, -0.46903187052182976, 0.19056525957385223, a
-0.39938599869688096, 0.28115080251810043, -0.43645757023718906, 0.14912696766510408, a
-0.39938599869688096, 0.28115080251810043, -0.533725269943326, 0.1964448856068814, a
-0.39938599869688096, 0.28115080251810043, -0.5316208253275565, 0.2773990907632376, a
-0.39938599869688096, 0.28115080251810043, -0.3085048082798168, 0.15470042751357088, a
-0.4984267982466892, 0.22840046689646964, -0.48393498322467965, 0.1472564880610831, a
-0.4984267982466892, 0.22840046689646964, -0.3197272553272973, 0.12199157742567335, a
-0.4984267982466892, 0.22840046689646964, -0.5074405267985047, 0.3103455480862683, a
-0.4984267982466892, 0.22840046689646964, -0.3858557165250109, 0.2405019750883981, a
-0.4984267982466892, 0.22840046689646964, -0.4716725746166477, 0.2764477998481214, a
-0.4984267982466892, 0.22840046689646964, -0.2865867140157805, 0.1806672993281518, a
-0.4984267982466892, 0.22840046689646964, -0.4120793661447139, 0.19551136892069862, a
-0.4984267982466892, 0.22840046689646964, -0.42523665983699827, 0.31399723965575294, a
-0.4984267982466892, 0.22840046689646964, -0.46903187052182976, 0.19056525957385223, a
-0.4984267982466892, 0.22840046689646964, -0.43645757023718906, 0.14912696766510408, a
-0.4984267982466892, 0.22840046689646964, -0.533725269943326, 0.1964448856068814, a
-0.4984267982466892, 0.22840046689646964, -0.5316208253275565, 0.2773990907632376, a
-0.4984267982466892, 0.22840046689646964, -0.3085048082798168, 0.15470042751357088, a
-0.48393498322467965, 0.1472564880610831, -0.3197272553272973, 0.12199157742567335, a
-0.48393498322467965, 0.1472564880610831, -0.5074405267985047, 0.3103455480862683, a
-0.48393498322467965, 0.1472564880610831, -0.3858557165250109, 0.2405019750883981, a
-0.48393498322467965, 0.1472564880610831, -0.4716725746166477, 0.2764477998481214, a
-0.48393498322467965, 0.1472564880610831, -0.2865867140157805, 0.1806672993281518, a
-0.48393498322467965, 0.1472564880610831, -0.4120793661447139, 0.19551136892069862, a
-0.48393498322467965, 0.1472564880610831, -0.42523665983699827, 0.31399723965575294, a
-0.48393498322467965, 0.1472564880610831, -0.46903187052182976, 0.19056525957385223, a
-0.48393498322467965, 0.1472564880610831, -0.43645757023718906, 0.14912696766510408, a
-0.48393498322467965, 0.1472564880610831, -0.533725269943326, 0.1964448856068814, a
-0.48393498322467965, 0.1472564880610831, -0.5316208253275565, 0.2773990907632376, a
-0.48393498322467965, 0.1472564880610831, -0.3085048082798168, 0.15470042751357088, a
-0.3197272553272973, 0.12199157742567335, -0.5074405267985047, 0.3103455480862683, a
-0.3197272553272973, 0.12199157742567335, -0.3858557165250109, 0.2405019750883981, a
-0.3197272553272973, 0.12199157742567335, -0.4716725746166477, 0.2764477998481214, a
-0.3197272553272973, 0.12199157742567335, -0.2865867140157805, 0.1806672993281518, a
-0.3197272553272973, 0.12199157742567335, -0.4120793661447139, 0.19551136892069862, a
-0.3197272553272973, 0.12199157742567335, -0.42523665983699827, 0.31399723965575294, a
-0.3197272553272973, 0.12199157742567335, -0.46903187052182976, 0.19056525957385223, a
-0.3197272553272973, 0.12199157742567335, -0.43645757023718906, 0.14912696766510408, a
-0.3197272553272973, 0.12199157742567335, -0.533725269943326, 0.1964448856068814, a
-0.3197272553272973, 0.12199157742567335, -0.5316208253275565, 0.2773990907632376, a
-0.3197272553272973, 0.12199157742567335, -0.3085048082798168, 0.15470042751357088, a
-0.3197272553272973, 0.12199157742567335, 0.32826644426835994, -0.21340342425742498, b
-0.5074405267985047, 0.3103455480862683, -0.3858557165250109, 0.2405019750883981, a
-0.5074405267985047, 0.3103455480862683, -0.4716725746166477, 0.2764477998481214, a
-0.5074405267985047, 0.3103455480862683, -0.2865867140157805, 0.1806672993281518, a
-0.5074405267985047, 0.3103455480862683, -0.4120793661447139, 0.19551136892069862, a
-0.5074405267985047, 0.3103455480862683, -0.42523665983699827, 0.31399723965575294, a
-0.5074405267985047, 0.3103455480862683, -0.46903187052182976, 0.19056525957385223, a
-0.5074405267985047, 0.3103455480862683, -0.43645757023718906, 0.14912696766510408, a
-0.5074405267985047, 0.3103455480862683, -0.533725269943326, 0.1964448856068814, a
-0.5074405267985047, 0.3103455480862683, -0.5316208253275565, 0.2773990907632376, a
-0.5074405267985047, 0.3103455480862683, -0.3085048082798168, 0.15470042751357088, a
-0.3858557165250109, 0.2405019750883981, -0.4716725746166477, 0.2764477998481214, a
-0.3858557165250109, 0.2405019750883981, -0.2865867140157805, 0.1806672993281518, a
-0.3858557165250109, 0.2405019750883981, -0.4120793661447139, 0.19551136892069862, a
-0.3858557165250109, 0.2405019750883981, -0.42523665983699827, 0.31399723965575294, a
-0.3858557165250109, 0.2405019750883981, -0.46903187052182976, 0.19056525957385223, a
-0.3858557165250109, 0.2405019750883981, -0.43645757023718906, 0.14912696766510408, a
-0.3858557165250109, 0.2405019750883981, -0.533725269943326, 0.1964448856068814, a
-0.3858557165250109, 0.2405019750883981, -0.5316208253275565, 0.2773990907632376, a
-0.3858557165250109, 0.2405019750883981, -0.3085048082798168, 0.15470042751357088, a
-0.4716725746166477, 0.2764477998481214, -0.2865867140157805, 0.1806672993281518, a
-0.4716725746166477, 0.2764477998481214, -0.4120793661447139, 0.19551136892069862, a
-0.4716725746166477, 0.2764477998481214, -0.42523665983699827, 0.31399723965575294, a
-0.4716725746166477, 0.2764477998481214, -0.46903187052182976, 0.19056525957385223, a
-0.4716725746166477, 0.2764477998481214, -0.43645757023718906, 0.14912696766510408, a
-0.4716725746166477, 0.2764477998481214, -0.533725269943326, 0.1964448856068814, a
-0.4716725746166477, 0.2764477998481214, -0.5316208253275565, 0.2773990907632376, a
-0.4716725746166477, 0.2764477998481214, -0.3085048082798168, 0.15470042751357088, a
-0.2865867140157805, 0.1806672993281518, -0.4120793661447139, 0.19551136892069862, a
-0.2865867140157805, 0.1806672993281518, -0.42523665983699827, 0.31399723965575294, a
-0.2865867140157805, 0.1806672993281518, -0.46903187052182976, 0.19056525957385223, a
-0.2865867140157805, 0.1806672993281518, -0.43645757023718906, 0.14912696766510408, a
-0.2865867140157805, 0.1806672993281518, -0.533725269943326, 0.1964448856068814, a
-0.2865867140157805, 0.1806672993281518, -0.5316208253275565, 0.2773990907632376, a
-0.2865867140157805, 0.1806672993281518, -0.3085048082798168, 0.15470042751357088, a
-0.2865867140157805, 0.1806672993281518, 0.3577208363140095, -0.1548387318742607, b
-0.4120793661447139, 0.19551136892069862, -0.42523665983699827, 0.31399723965575294, a
-0.4120793661447139, 0.19551136892069862, -0.46903187052182976, 0.19056525957385223, a
-0.4120793661447139, 0.19551136892069862, -0.43645757023718906, 0.14912696766510408, a
-0.4120793661447139, 0.19551136892069862, -0.533725269943326, 0.1964448856068814, a
-0.4120793661447139, 0.19551136892069862, -0.5316208253275565, 0.2773990907632376, a
-0.4120793661447139, 0.19551136892069862, -0.3085048082798168, 0.15470042751357088, a
-0.42523665983699827, 0.31399723965575294, -0.46903187052182976, 0.19056525957385223, a
-0.42523665983699827, 0.31399723965575294, -0.43645757023718906, 0.14912696766510408, a
-0.42523665983699827, 0.31399723965575294, -0.533725269943326, 0.1964448856068814, a
-0.42523665983699827, 0.31399723965575294, -0.5316208253275565, 0.2773990907632376, a
-0.42523665983699827, 0.31399723965575294, -0.3085048082798168, 0.15470042751357088, a
-0.46903187052182976, 0.19056525957385223, -0.43645757023718906, 0.14912696766510408, a
-0.46903187052182976, 0.19056525957385223, -0.533725269943326, 0.1964448856068814, a
-0.46903187052182976, 0.19056525957385223, -0.5316208253275565, 0.2773990907632376, a
-0.46903187052182976, 0.19056525957385223, -0.3085048082798168, 0.15470042751357088, a
-0.43645757023718906, 0.14912696766510408, -0.533725269943326, 0.1964448856068814, a
-0.43645757023718906, 0.14912696766510408, -0.5316208253275565, 0.2773990907632376, a
-0.43645757023718906, 0.14912696766510408, -0.3085048082798168, 0.15470042751357088, a
-0.533725269943326, 0.1964448856068814, -0.5316208253275565, 0.2773990907632376, a
-0.533725269943326, 0.1964448856068814, -0.3085048082798168, 0.15470042751357088, a
-0.5316208253275565, 0.2773990907632376, -0.3085048082798168, 0.15470042751357088, a
-0.3085048082798168, 0.15470042751357088, 0.32758555470713113, -0.17514423388045514, a
0.32758555470713113, -0.17514423388045514, 0.4532692224838631, -0.20409905228250078, a
0.32758555470713113, -0.17514423388045514, 0.5103104482219553, -0.21289524616484762, a
0.32758555470713113, -0.17514423388045514, 0.4457646844437171, -0.33791680929481, a
0.32758555470713113, -0.17514423388045514, 0.5655064445528718, -0.20950995289952412, a
0.32758555470713113, -0.17514423388045514, 0.32826644426835994, -0.21340342425742498, a
0.32758555470713113, -0.17514423388045514, 0.5747957343507403, -0.309880233927935, a
0.32758555470713113, -0.17514423388045514, 0.48595239062765205, -0.2563028523474757, a
0.32758555470713113, -0.17514423388045514, 0.4260798671849869, -0.2946291492429868, a
0.32758555470713113, -0.17514423388045514, 0.5385016252073904, -0.34609416154832845, a
0.32758555470713113, -0.17514423388045514, 0.48896953045890773, -0.17157386721938891, a
0.32758555470713113, -0.17514423388045514, 0.5400169632631587, -0.17792901136278666, a
0.32758555470713113, -0.17514423388045514, 0.5474150139175045, -0.2603672710056125, a
0.32758555470713113, -0.17514423388045514, 0.5887711875538393, -0.25118398714436446, a
0.32758555470713113, -0.17514423388045514, 0.3577208363140095, -0.1548387318742607, a
0.32758555470713113, -0.17514423388045514, 0.5259649801372643, -0.29662307403780136, a
0.32758555470713113, -0.17514423388045514, 0.4907792714628541, -0.3622438686634885, a
0.32758555470713113, -0.17514423388045514, 0.4355442217818263, -0.25063430770560546, a
0.32758555470713113, -0.17514423388045514, 0.36421942775444677, -0.36795184156211935, a
0.4907513785881349, -0.31715112748076923, 0.4532692224838631, -0.20409905228250078, a
0.4907513785881349, -0.31715112748076923, 0.5103104482219553, -0.21289524616484762, a
0.4907513785881349, -0.31715112748076923, 0.4457646844437171, -0.33791680929481, a
0.4907513785881349, -0.31715112748076923, 0.5655064445528718, -0.20950995289952412, a
0.4907513785881349, -0.31715112748076923, 0.32826644426835994, -0.21340342425742498, a
0.4907513785881349, -0.31715112748076923, 0.5747957343507403, -0.309880233927935, a
0.4907513785881349, -0.31715112748076923, 0.48595239062765205, -0.2563028523474757, a
0.4907513785881349, -0.31715112748076923, 0.4260798671849869, -0.2946291492429868, a
0.4907513785881349, -0.31715112748076923, 0.5385016252073904, -0.34609416154832845, a
0.4907513785881349, -0.31715112748076923, 0.48896953045890773, -0.17157386721938891, a
0.4907513785881349, -0.31715112748076923, 0.5400169632631587, -0.17792901136278666, a
0.4907513785881349, -0.31715112748076923, 0.5474150139175045, -0.2603672710056125, a
0.4907513785881349, -0.31715112748076923, 0.5887711875538393, -0.25118398714436446, a
0.4907513785881349, -0.31715112748076923, 0.3577208363140095, -0.1548387318742607, a
0.4907513785881349, -0.31715112748076923, 0.5259649801372643, -0.29662307403780136, a
0.4907513785881349, -0.31715112748076923, 0.4907792714628541, -0.3622438686634885, a
0.4907513785881349, -0.31715112748076923, 0.4355442217818263, -0.25063430770560546, a
0.4907513785881349, -0.31715112748076923, 0.36421942775444677, -0.36795184156211935, a
0.4532692224838631, -0.20409905228250078, 0.5103104482219553, -0.21289524616484762, a
0.4532692224838631, -0.20409905228250078, 0.4457646844437171, -0.33791680929481, a
0.4532692224838631, -0.20409905228250078, 0.5655064445528718, -0.20950995289952412, a
0.4532692224838631, -0.20409905228250078, 0.32826644426835994, -0.21340342425742498, a
0.4532692224838631, -0.20409905228250078, 0.5747957343507403, -0.309880233927935, a
0.4532692224838631, -0.20409905228250078, 0.48595239062765205, -0.2563028523474757, a
0.4532692224838631, -0.20409905228250078, 0.4260798671849869, -0.2946291492429868, a
0.4532692224838631, -0.20409905228250078, 0.5385016252073904, -0.34609416154832845, a
0.4532692224838631, -0.20409905228250078, 0.48896953045890773, -0.17157386721938891, a
0.4532692224838631, -0.20409905228250078, 0.5400169632631587, -0.17792901136278666, a
0.4532692224838631, -0.20409905228250078, 0.5474150139175045, -0.2603672710056125, a
0.4532692224838631, -0.20409905228250078, 0.5887711875538393, -0.25118398714436446, a
0.4532692224838631, -0.20409905228250078, 0.3577208363140095, -0.1548387318742607, a
0.4532692224838631, -0.20409905228250078, 0.5259649801372643, -0.29662307403780136, a
0.4532692224838631, -0.20409905228250078, 0.4907792714628541, -0.3622438686634885, a
0.4532692224838631, -0.20409905228250078, 0.4355442217818263, -0.25063430770560546, a
0.4532692224838631, -0.20409905228250078, 0.36421942775444677, -0.36795184156211935, a
0.5103104482219553, -0.21289524616484762, 0.4457646844437171, -0.33791680929481, a
0.5103104482219553, -0.21289524616484762, 0.5655064445528718, -0.20950995289952412, a
0.5103104482219553, -0.21289524616484762, 0.32826644426835994, -0.21340342425742498, a
0.5103104482219553, -0.21289524616484762, 0.5747957343507403, -0.309880233927935, a
0.5103104482219553, -0.21289524616484762, 0.48595239062765205, -0.2563028523474757, a
0.5103104482219553, -0.21289524616484762, 0.4260798671849869, -0.2946291492429868, a
0.5103104482219553, -0.21289524616484762, 0.5385016252073904, -0.34609416154832845, a
0.5103104482219553, -0.21289524616484762, 0.48896953045890773, -0.17157386721938891, a
0.5103104482219553, -0.21289524616484762, 0.5400169632631587, -0.17792901136278666, a
0.5103104482219553, -0.21289524616484762, 0.5474150139175045, -0.2603672710056125, a
0.5103104482219553, -0.21289524616484762, 0.5887711875538393, -0.25118398714436446, a
0.5103104482219553, -0.21289524616484762, 0.3577208363140095, -0.1548387318742607, a
0.5103104482219553, -0.21289524616484762, 0.5259649801372643, -0.29662307403780136, a
0.5103104482219553, -0.21289524616484762, 0.4907792714628541, -0.3622438686634885, a
0.5103104482219553, -0.21289524616484762, 0.4355442217818263, -0.25063430770560546, a
0.5103104482219553, -0.21289524616484762, 0.36421942775444677, -0.36795184156211935, a
0.4457646844437171, -0.33791680929481, 0.5655064445528718, -0.20950995289952412, a
0.4457646844437171, -0.33791680929481, 0.32826644426835994, -0.21340342425742498, a
0.4457646844437171, -0.33791680929481, 0.5747957343507403, -0.309880233927935, a
0.4457646844437171, -0.33791680929481, 0.48595239062765205, -0.2563028523474757, a
0.4457646844437171, -0.33791680929481, 0.4260798671849869, -0.2946291492429868, a
0.4457646844437171, -0.33791680929481, 0.5385016252073904, -0.34609416154832845, a
0.4457646844437171, -0.33791680929481, 0.48896953045890773, -0.17157386721938891, a
0.4457646844437171, -0.33791680929481, 0.5400169632631587, -0.17792901136278666, a
0.4457646844437171, -0.33791680929481, 0.5474150139175045, -0.2603672710056125, a
0.4457646844437171, -0.33791680929481, 0.5887711875538393, -0.25118398714436446, a
0.4457646844437171, -0.33791680929481, 0.3577208363140095, -0.1548387318742607, a
0.4457646844437171, -0.33791680929481, 0.5259649801372643, -0.29662307403780136, a
0.4457646844437171, -0.33791680929481, 0.4907792714628541, -0.3622438686634885, a
0.4457646844437171, -0.33791680929481, 0.4355442217818263, -0.25063430770560546, a
0.4457646844437171, -0.33791680929481, 0.36421942775444677, -0.36795184156211935, a
0.5655064445528718, -0.20950995289952412, 0.32826644426835994, -0.21340342425742498, a
0.5655064445528718, -0.20950995289952412, 0.5747957343507403, -0.309880233927935, a
0.5655064445528718, -0.20950995289952412, 0.48595239062765205, -0.2563028523474757, a
0.5655064445528718, -0.20950995289952412, 0.4260798671849869, -0.2946291492429868, a
0.5655064445528718, -0.20950995289952412, 0.5385016252073904, -0.34609416154832845, a
0.5655064445528718, -0.20950995289952412, 0.48896953045890773, -0.17157386721938891, a
0.5655064445528718, -0.20950995289952412, 0.5400169632631587, -0.17792901136278666, a
0.5655064445528718, -0.20950995289952412, 0.5474150139175045, -0.2603672710056125, a
0.5655064445528718, -0.20950995289952412, 0.5887711875538393, -0.25118398714436446, a
0.5655064445528718, -0.20950995289952412, 0.3577208363140095, -0.1548387318742607, a
0.5655064445528718, -0.20950995289952412, 0.5259649801372643, -0.29662307403780136, a
0.5655064445528718, -0.20950995289952412, 0.4907792714628541, -0.3622438686634885, a
0.5655064445528718, -0.20950995289952412, 0.4355442217818263, -0.25063430770560546, a
0.5655064445528718, -0.20950995289952412, 0.36421942775444677, -0.36795184156211935, a
0.32826644426835994, -0.21340342425742498, 0.5747957343507403, -0.309880233927935, a
0.32826644426835994, -0.21340342425742498, 0.48595239062765205, -0.2563028523474757, a
0.32826644426835994, -0.21340342425742498, 0.4260798671849869, -0.2946291492429868, a
0.32826644426835994, -0.21340342425742498, 0.5385016252073904, -0.34609416154832845, a
0.32826644426835994, -0.21340342425742498, 0.48896953045890773, -0.17157386721938891, a
0.32826644426835994, -0.21340342425742498, 0.5400169632631587, -0.17792901136278666, a
0.32826644426835994, -0.21340342425742498, 0.5474150139175045, -0.2603672710056125, a
0.32826644426835994, -0.21340342425742498, 0.5887711875538393, -0.25118398714436446, a
0.32826644426835994, -0.21340342425742498, 0.3577208363140095, -0.1548387318742607, a
0.32826644426835994, -0.21340342425742498, 0.5259649801372643, -0.29662307403780136, a
0.32826644426835994, -0.21340342425742498, 0.4907792714628541, -0.3622438686634885, a
0.32826644426835994, -0.21340342425742498, 0.4355442217818263, -0.25063430770560546, a
0.32826644426835994, -0.21340342425742498, 0.36421942775444677, -0.36795184156211935, a
0.5747957343507403, -0.309880233927935, 0.48595239062765205, -0.2563028523474757, a
0.5747957343507403, -0.309880233927935, 0.4260798671849869, -0.2946291492429868, a
0.5747957343507403, -0.309880233927935, 0.5385016252073904, -0.34609416154832845, a
0.5747957343507403, -0.309880233927935, 0.48896953045890773, -0.17157386721938891, a
0.5747957343507403, -0.309880233927935, 0.5400169632631587, -0.17792901136278666, a
0.5747957343507403, -0.309880233927935, 0.5474150139175045, -0.2603672710056125, a
0.5747957343507403, -0.309880233927935, 0.5887711875538393, -0.25118398714436446, a
0.5747957343507403, -0.309880233927935, 0.3577208363140095, -0.1548387318742607, a
0.5747957343507403, -0.309880233927935, 0.5259649801372643, -0.29662307403780136, a
0.5747957343507403, -0.309880233927935, 0.4907792714628541, -0.3622438686634885, a
0.5747957343507403, -0.309880233927935, 0.4355442217818263, -0.25063430770560546, a
0.5747957343507403, -0.309880233927935, 0.36421942775444677, -0.36795184156211935, a
0.48595239062765205, -0.2563028523474757, 0.4260798671849869, -0.2946291492429868, a
0.48595239062765205, -0.2563028523474757, 0.5385016252073904, -0.34609416154832845, a
0.48595239062765205, -0.2563028523474757, 0.48896953045890773, -0.17157386721938891, a
0.48595239062765205, -0.2563028523474757, 0.5400169632631587, -0.17792901136278666, a
0.48595239062765205, -0.2563028523474757, 0.5474150139175045, -0.2603672710056125, a
0.48595239062765205, -0.2563028523474757, 0.5887711875538393, -0.25118398714436446, a
0.48595239062765205, -0.2563028523474757, 0.3577208363140095, -0.1548387318742607, a
0.48595239062765205, -0.2563028523474757, 0.5259649801372643, -0.29662307403780136, a
0.48595239062765205, -0.2563028523474757, 0.4907792714628541, -0.3622438686634885, a
0.48595239062765205, -0.2563028523474757, 0.4355442217818263, -0.25063430770560546, a
0.48595239062765205, -0.2563028523474757, 0.36421942775444677, -0.36795184156211935, a
0.4260798671849869, -0.2946291492429868, 0.5385016252073904, -0.34609416154832845, a
0.4260798671849869, -0.2946291492429868, 0.48896953045890773, -0.17157386721938891, a
0.4260798671849869, -0.2946291492429868, 0.5400169632631587, -0.17792901136278666, a
0.4260798671849869, -0.2946291492429868, 0.5474150139175045, -0.2603672710056125, a
0.4260798671849869, -0.2946291492429868, 0.5887711875538393, -0.25118398714436446, a
0.4260798671849869, -0.2946291492429868, 0.3577208363140095, -0.1548387318742607, a
0.4260798671849869, -0.2946291492429868, 0.5259649801372643, -0.29662307403780136, a
0.4260798671849869, -0.2946291492429868, 0.4907792714628541, -0.3622438686634885, a
0.4260798671849869, -0.2946291492429868, 0.4355442217818263, -0.25063430770560546, a
0.4260798671849869, -0.2946291492429868, 0.36421942775444677, -0.36795184156211935, a
0.5385016252073904, -0.34609416154832845, 0.48896953045890773, -0.17157386721938891, a
0.5385016252073904, -0.34609416154832845, 0.5400169632631587, -0.17792901136278666, a
0.5385016252073904, -0.34609416154832845, 0.5474150139175045, -0.2603672710056125, a
0.5385016252073904, -0.34609416154832845, 0.5887711875538393, -0.25118398714436446, a
0.5385016252073904, -0.34609416154832845, 0.3577208363140095, -0.1548387318742607, a
0.5385016252073904, -0.34609416154832845, 0.5259649801372643, -0.29662307403780136, a
0.5385016252073904, -0.34609416154832845, 0.4907792714628541, -0.3622438686634885, a
0.5385016252073904, -0.34609416154832845, 0.4355442217818263, -0.25063430770560546, a
0.5385016252073904, -0.34609416154832845, 0.36421942775444677, -0.36795184156211935, a
0.48896953045890773, -0.17157386721938891, 0.5400169632631587, -0.17792901136278666, a
0.48896953045890773, -0.17157386721938891, 0.5474150139175045, -0.2603672710056125, a
0.48896953045890773, -0.17157386721938891, 0.5887711875538393, -0.25118398714436446, a
0.48896953045890773, -0.17157386721938891, 0.3577208363140095, -0.1548387318742607, a
0.48896953045890773, -0.17157386721938891, 0.5259649801372643, -0.29662307403780136, a
0.48896953045890773, -0.17157386721938891, 0.4907792714628541, -0.3622438686634885, a
0.48896953045890773, -0.17157386721938891, 0.4355442217818263, -0.25063430770560546, a
0.48896953045890773, -0.17157386721938891, 0.36421942775444677, -0.36795184156211935, a
0.5400169632631587, -0.17792901136278666, 0.5474150139175045, -0.2603672710056125, a
0.5400169632631587, -0.17792901136278666, 0.5887711875538393, -0.25118398714436446, a
0.5400169632631587, -0.17792901136278666, 0.3577208363140095, -0.1548387318742607, a
0.5400169632631587, -0.17792901136278666, 0.5259649801372643, -0.29662307403780136, a
0.5400169632631587, -0.17792901136278666, 0.4907792714628541, -0.3622438686634885, a
0.5400169632631587, -0.17792901136278666, 0.4355442217818263, -0.25063430770560546, a
0.5400169632631587, -0.17792901136278666, 0.36421942775444677, -0.36795184156211935, a
0.5474150139175045, -0.2603672710056125, 0.5887711875538393, -0.25118398714436446, a
0.5474150139175045, -0.2603672710056125, 0.3577208363140095, -0.1548387318742607, a
0.5474150139175045, -0.2603672710056125, 0.5259649801372643, -0.29662307403780136, a
0.5474150139175045, -0.2603672710056125, 0.4907792714628541, -0.3622438686634885, a
0.5474150139175045, -0.2603672710056125, 0.4355442217818263, -0.25063430770560546, a
0.5474150139175045, -0.2603672710056125, 0.36421942775444677, -0.36795184156211935, a
0.5887711875538393, -0.25118398714436446, 0.3577208363140095, -0.1548387318742607, a
0.5887711875538393, -0.25118398714436446, 0.5259649801372643, -0.29662307403780136, a
0.5887711875538393, -0.25118398714436446, 0.4907792714628541, -0.3622438686634885, a
0.5887711875538393, -0.25118398714436446, 0.4355442217818263, -0.25063430770560546, a
0.5887711875538393, -0.25118398714436446, 0.36421942775444677, -0.36795184156211935, a
0.3577208363140095, -0.1548387318742607, 0.5259649801372643, -0.29662307403780136, a
0.3577208363140095, -0.1548387318742607, 0.4907792714628541, -0.3622438686634885, a
0.3577208363140095, -0.1548387318742607, 0.4355442217818263, -0.25063430770560546, a
0.3577208363140095, -0.1548387318742607, 0.36421942775444677, -0.36795184156211935, a
0.5259649801372643, -0.29662307403780136, 0.4907792714628541, -0.3622438686634885, a
0.5259649801372643, -0.29662307403780136, 0.4355442217818263, -0.25063430770560546, a
0.5259649801372643, -0.29662307403780136, 0.36421942775444677, -0.36795184156211935, a
0.4907792714628541, -0.3622438686634885, 0.4355442217818263, -0.25063430770560546, a
0.4907792714628541, -0.3622438686634885, 0.36421942775444677, -0.36795184156211935, a
0.4355442217818263, -0.25063430770560546, 0.36421942775444677, -0.36795184156211935, a
0.36421942775444677, -0.36795184156211935, -0.16855660026197608, -0.757774261277711, a
-0.16855660026197608, -0.757774261277711, -0.36780532547752914, -0.8876605434313257, a
-0.16855660026197608, -0.757774261277711, -0.4084616344145732, -0.8738081791822659, a
-0.16855660026197608, -0.757774261277711, -0.3004791219714142, -0.771044327970506, a
-0.16855660026197608, -0.757774261277711, -0.30413161304149366, -0.854675471513693, a
-0.16855660026197608, -0.757774261277711, -0.21698015413010582, -0.8731278901433079, a
-0.16855660026197608, -0.757774261277711, -0.261133536005735, -0.8797823738570428, a
-0.16855660026197608, -0.757774261277711, -0.3174957145432283, -0.9470817797067118, a
-0.16855660026197608, -0.757774261277711, -0.32425459581789695, -0.8114203468684907, a
-0.16855660026197608, -0.757774261277711, -0.24152866781880342, -0.926122648101234, a
-0.16855660026197608, -0.757774261277711, -0.2613957424071213, -0.7953984127292132, a
-0.16855660026197608, -0.757774261277711, -0.412374959740789, -0.8266628739114645, a
-0.16855660026197608, -0.757774261277711, -0.24080000059900558, -0.8335345706126731, a
-0.16855660026197608, -0.757774261277711, -0.32973238229483437, -0.9039716513215279, a
-0.16855660026197608, -0.757774261277711, -0.3491169005958593, -0.7649318376097615, a
-0.16855660026197608, -0.757774261277711, -0.3882995792559064, -0.7867906817442324, a
-0.16855660026197608, -0.757774261277711, -0.28369770171566366, -0.9195190882300271, a
-0.16855660026197608, -0.757774261277711, -0.36572331014087683, -0.837189747103291, a
-0.16855660026197608, -0.757774261277711, -0.22570545083086202, -0.5804055787916708, a
-0.38640770604516483, -0.9333650250492078, -0.36780532547752914, -0.8876605434313257, a
-0.38640770604516483, -0.9333650250492078, -0.4084616344145732, -0.8738081791822659, a
-0.38640770604516483, -0.9333650250492078, -0.3004791219714142, -0.771044327970506, a
-0.38640770604516483, -0.9333650250492078, -0.30413161304149366, -0.854675471513693, a
-0.38640770604516483, -0.9333650250492078, -0.21698015413010582, -0.8731278901433079, a
-0.38640770604516483, -0.9333650250492078, -0.261133536005735, -0.8797823738570428, a
-0.38640770604516483, -0.9333650250492078, -0.3174957145432283, -0.9470817797067118, a
-0.38640770604516483, -0.9333650250492078, -0.32425459581789695, -0.8114203468684907, a
-0.38640770604516483, -0.9333650250492078, -0.24152866781880342, -0.926122648101234, a
-0.38640770604516483, -0.9333650250492078, -0.2613957424071213, -0.7953984127292132, a
-0.38640770604516483, -0.9333650250492078, -0.412374959740789, -0.8266628739114645, a
-0.38640770604516483, -0.9333650250492078, -0.24080000059900558, -0.8335345706126731, a
-0.38640770604516483, -0.9333650250492078, -0.32973238229483437, -0.9039716513215279, a
-0.38640770604516483, -0.9333650250492078, -0.3491169005958593, -0.7649318376097615, a
-0.38640770604516483, -0.9333650250492078, -0.3882995792559064, -0.7867906817442324, a
-0.38640770604516483, -0.9333650250492078, -0.28369770171566366, -0.9195190882300271, a
-0.38640770604516483, -0.9333650250492078, -0.36572331014087683, -0.837189747103291, a
-0.38640770604516483, -0.9333650250492078, -0.22570545083086202, -0.5804055787916708, a
-0.36780532547752914, -0.8876605434313257, -0.4084616344145732, -0.8738081791822659, a
-0.36780532547752914, -0.8876605434313257, -0.3004791219714142, -0.771044327970506, a
-0.36780532547752914, -0.8876605434313257, -0.30413161304149366, -0.854675471513693, a
-0.36780532547752914, -0.8876605434313257, -0.21698015413010582, -0.8731278901433079, a
-0.36780532547752914, -0.8876605434313257, -0.261133536005735, -0.8797823738570428, a
-0.36780532547752914, -0.8876605434313257, -0.3174957145432283, -0.9470817797067118, a
-0.36780532547752914, -0.8876605434313257, -0.32425459581789695, -0.8114203468684907, a
-0.36780532547752914, -0.8876605434313257, -0.24152866781880342, -0.926122648101234, a
-0.36780532547752914, -0.8876605434313257, -0.2613957424071213, -0.7953984127292132, a
-0.36780532547752914, -0.8876605434313257, -0.412374959740789, -0.8266628739114645, a
-0.36780532547752914, -0.8876605434313257, -0.24080000059900558, -0.8335345706126731, a
-0.36780532547752914, -0.8876605434313257, -0.32973238229483437, -0.9039716513215279, a
-0.36780532547752914, -0.8876605434313257, -0.3491169005958593, -0.7649318376097615, a
-0.36780532547752914, -0.8876605434313257, -0.3882995792559064, -0.7867906817442324, a
-0.36780532547752914, -0.8876605434313257, -0.28369770171566366, -0.9195190882300271, a
-0.36780532547752914, -0.8876605434313257, -0.36572331014087683, -0.837189747103291, a
-0.36780532547752914, -0.8876605434313257, -0.22570545083086202, -0.5804055787916708, a
-0.4084616344145732, -0.8738081791822659, -0.3004791219714142, -0.771044327970506, a
-0.4084616344145732, -0.8738081791822659, -0.30413161304149366, -0.854675471513693, a
-0.4084616344145732, -0.8738081791822659, -0.21698015413010582, -0.8731278901433079, a
-0.4084616344145732, -0.8738081791822659, -0.261133536005735, -0.8797823738570428, a
-0.4084616344145732, -0.8738081791822659, -0.3174957145432283, -0.9470817797067118, a
-0.4084616344145732, -0.8738081791822659, -0.32425459581789695, -0.8114203468684907, a
-0.4084616344145732, -0.8738081791822659, -0.24152866781880342, -0.926122648101234, a
-0.4084616344145732, -0.8738081791822659, -0.2613957424071213, -0.7953984127292132, a
-0.4084616344145732, -0.8738081791822659, -0.412374959740789, -0.8266628739114645, a
-0.4084616344145732, -0.8738081791822659, -0.24080000059900558, -0.8335345706126731, a
-0.4084616344145732, -0.8738081791822659, -0.32973238229483437, -0.9039716513215279, a
-0.4084616344145732, -0.8738081791822659, -0.3491169005958593, -0.7649318376097615, a
-0.4084616344145732, -0.8738081791822659, -0.3882995792559064, -0.7867906817442324, a
-0.4084616344145732, -0.8738081791822659, -0.28369770171566366, -0.9195190882300271, a
-0.4084616344145732, -0.8738081791822659, -0.36572331014087683, -0.837189747103291, a
-0.4084616344145732, -0.8738081791822659, -0.22570545083086202, -0.5804055787916708, a
-0.3004791219714142, -0.771044327970506, -0.30413161304149366, -0.854675471513693, a
-0.3004791219714142, -0.771044327970506, -0.21698015413010582, -0.8731278901433079, a
-0.3004791219714142, -0.771044327970506, -0.261133536005735, -0.8797823738570428, a
-0.3004791219714142, -0.771044327970506, -0.3174957145432283, -0.9470817797067118, a
-0.3004791219714142, -0.771044327970506, -0.32425459581789695, -0.8114203468684907, a
-0.3004791219714142, -0.771044327970506, -0.24152866781880342, -0.926122648101234, a
-0.3004791219714142, -0.771044327970506, -0.2613957424071213, -0.7953984127292132, a
-0.3004791219714142, -0.771044327970506, -0.412374959740789, -0.8266628739114645, a
-0.3004791219714142, -0.771044327970506, -0.24080000059900558, -0.8335345706126731, a
-0.3004791219714142, -0.771044327970506, -0.32973238229483437, -0.9039716513215279, a
-0.3004791219714142, -0.771044327970506, -0.3491169005958593, -0.7649318376097615, a
-0.3004791219714142, -0.771044327970506, -0.3882995792559064, -0.7867906817442324, a
-0.3004791219714142, -0.771044327970506, -0.28369770171566366, -0.9195190882300271, a
-0.3004791219714142, -0.771044327970506, -0.36572331014087683, -0.837189747103291, a
-0.3004791219714142, -0.771044327970506, -0.22570545083086202, -0.5804055787916708, a
-0.30413161304149366, -0.854675471513693, -0.21698015413010582, -0.8731278901433079, a
-0.30413161304149366, -0.854675471513693, -0.261133536005735, -0.8797823738570428, a
-0.30413161304149366, -0.854675471513693, -0.3174957145432283, -0.9470817797067118, a
-0.30413161304149366, -0.854675471513693, -0.32425459581789695, -0.8114203468684907, a
-0.30413161304149366, -0.854675471513693, -0.24152866781880342, -0.926122648101234, a
-0.30413161304149366, -0.854675471513693, -0.2613957424071213, -0.7953984127292132, a
-0.30413161304149366, -0.854675471513693, -0.412374959740789, -0.8266628739114645, a
-0.30413161304149366, -0.854675471513693, -0.24080000059900558, -0.8335345706126731, a
-0.30413161304149366, -0.854675471513693, -0.32973238229483437, -0.9039716513215279, a
-0.30413161304149366, -0.854675471513693, -0.3491169005958593, -0.7649318376097615, a
-0.30413161304149366, -0.854675471513693, -0.3882995792559064, -0.7867906817442324, a
-0.30413161304149366, -0.854675471513693, -0.28369770171566366, -0.9195190882300271, a
-0.30413161304149366, -0.854675471513693, -0.36572331014087683, -0.837189747103291, a
-0.30413161304149366, -0.854675471513693, -0.22570545083086202, -0.5804055787916708, a
-0.21698015413010582, -0.8731278901433079, -0.261133536005735, -0.8797823738570428, a
-0.21698015413010582, -0.8731278901433079, -0.3174957145432283, -0.9470817797067118, a
-0.21698015413010582, -0.8731278901433079, -0.32425459581789695, -0.8114203468684907, a
-0.21698015413010582, -0.8731278901433079, -0.24152866781880342, -0.926122648101234, a
-0.21698015413010582, -0.8731278901433079, -0.2613957424071213, -0.7953984127292132, a
-0.21698015413010582, -0.8731278901433079, -0.412374959740789, -0.8266628739114645, a
-0.21698015413010582, -0.8731278901433079, -0.24080000059900558, -0.8335345706126731, a
-0.21698015413010582, -0.8731278901433079, -0.32973238229483437, -0.9039716513215279, a
-0.21698015413010582, -0.8731278901433079, -0.3491169005958593, -0.7649318376097615, a
-0.21698015413010582, -0.8731278901433079, -0.3882995792559064, -0.7867906817442324, a
-0.21698015413010582, -0.8731278901433079, -0.28369770171566366, -0.9195190882300271, a
-0.21698015413010582, -0.8731278901433079, -0.36572331014087683, -0.837189747103291, a
-0.21698015413010582, -0.8731278901433079, -0.22570545083086202, -0.5804055787916708, a
-0.261133536005735, -0.8797823738570428, -0.3174957145432283, -0.9470817797067118, a
-0.261133536005735, -0.8797823738570428, -0.32425459581789695, -0.8114203468684907, a
-0.261133536005735, -0.8797823738570428, -0.24152866781880342, -0.926122648101234, a
-0.261133536005735, -0.8797823738570428, -0.2613957424071213, -0.7953984127292132, a
-0.261133536005735, -0.8797823738570428, -0.412374959740789, -0.8266628739114645, a
-0.261133536005735, -0.8797823738570428, -0.24080000059900558, -0.8335345706126731, a
-0.261133536005735, -0.8797823738570428, -0.32973238229483437, -0.9039716513215279, a
-0.261133536005735, -0.8797823738570428, -0.3491169005958593, -0.7649318376097615, a
-0.261133536005735, -0.8797823738570428, -0.3882995792559064, -0.7867906817442324, a
-0.261133536005735, -0.8797823738570428, -0.28369770171566366, -0.9195190882300271, a
-0.261133536005735, -0.8797823738570428, -0.36572331014087683, -0.837189747103291, a
-0.261133536005735, -0.8797823738570428, -0.22570545083086202, -0.5804055787916708, a
-0.3174957145432283, -0.9470817797067118, -0.32425459581789695, -0.8114203468684907, a
-0.3174957145432283, -0.9470817797067118, -0.24152866781880342, -0.926122648101234, a
-0.3174957145432283, -0.9470817797067118, -0.2613957424071213, -0.7953984127292132, a
-0.3174957145432283, -0.9470817797067118, -0.412374959740789, -0.8266628739114645, a
-0.3174957145432283, -0.9470817797067118, -0.24080000059900558, -0.8335345706126731, a
-0.3174957145432283, -0.9470817797067118, -0.32973238229483437, -0.9039716513215279, a
-0.3174957145432283, -0.9470817797067118, -0.3491169005958593, -0.7649318376097615, a
-0.3174957145432283, -0.9470817797067118, -0.3882995792559064, -0.7867906817442324, a
-0.3174957145432283, -0.9470817797067118, -0.28369770171566366, -0.9195190882300271, a
-0.3174957145432283, -0.9470817797067118, -0.36572331014087683, -0.837189747103291, a
-0.3174957145432283, -0.9470817797067118, -0.22570545083086202, -0.5804055787916708, a
-0.32425459581789695, -0.8114203468684907, -0.24152866781880342, -0.926122648101234, a
-0.32425459581789695, -0.8114203468684907, -0.2613957424071213, -0.7953984127292132, a
-0.32425459581789695, -0.8114203468684907, -0.412374959740789, -0.8266628739114645, a
-0.32425459581789695, -0.8114203468684907, -0.24080000059900558, -0.8335345706126731, a
-0.32425459581789695, -0.8114203468684907, -0.32973238229483437, -0.9039716513215279, a
-0.32425459581789695, -0.8114203468684907, -0.3491169005958593, -0.7649318376097615, a
-0.32425459581789695, -0.8114203468684907, -0.3882995792559064, -0.7867906817442324, a
-0.32425459581789695, -0.8114203468684907, -0.28369770171566366, -0.9195190882300271, a
-0.32425459581789695, -0.8114203468684907, -0.36572331014087683, -0.837189747103291, a
-0.32425459581789695, -0.8114203468684907, -0.22570545083086202, -0.5804055787916708, a
-0.24152866781880342, -0.926122648101234, -0.2613957424071213, -0.7953984127292132, a
-0.24152866781880342, -0.926122648101234, -0.412374959740789, -0.8266628739114645, a
-0.24152866781880342, -0.926122648101234, -0.24080000059900558, -0.8335345706126731, a
-0.24152866781880342, -0.926122648101234, -0.32973238229483437, -0.9039716513215279, a
-0.24152866781880342, -0.926122648101234, -0.3491169005958593, -0.7649318376097615, a
-0.24152866781880342, -0.926122648101234, -0.3882995792559064, -0.7867906817442324, a
-0.24152866781880342, -0.926122648101234, -0.28369770171566366, -0.9195190882300271, a
-0.24152866781880342, -0.926122648101234, -0.36572331014087683, -0.837189747103291, a
-0.24152866781880342, -0.926122648101234, -0.22570545083086202, -0.5804055787916708, a
-0.2613957424071213, -0.7953984127292132, -0.412374959740789, -0.8266628739114645, a
-0.2613957424071213, -0.7953984127292132, -0.24080000059900558, -0.8335345706126731, a
-0.2613957424071213, -0.7953984127292132, -0.32973238229483437, -0.9039716513215279, a
-0.2613957424071213, -0.7953984127292132, -0.3491169005958593, -0.7649318376097615, a
-0.2613957424071213, -0.7953984127292132, -0.3882995792559064, -0.7867906817442324, a
-0.2613957424071213, -0.7953984127292132, -0.28369770171566366, -0.9195190882300271, a
-0.2613957424071213, -0.7953984127292132, -0.36572331014087683, -0.837189747103291, a
-0.2613957424071213, -0.7953984127292132, -0.22570545083086202, -0.5804055787916708, a
-0.412374959740789, -0.8266628739114645, -0.24080000059900558, -0.8335345706126731, a
-0.412374959740789, -0.8266628739114645, -0.32973238229483437, -0.9039716513215279, a
-0.412374959740789, -0.8266628739114645, -0.3491169005958593, -0.7649318376097615, a
-0.412374959740789, -0.8266628739114645, -0.3882995792559064, -0.7867906817442324, a
-0.412374959740789, -0.8266628739114645, -0.28369770171566366, -0.9195190882300271, a
-0.412374959740789, -0.8266628739114645, -0.36572331014087683, -0.837189747103291, a
-0.412374959740789, -0.8266628739114645, -0.22570545083086202, -0.5804055787916708, a
-0.24080000059900558, -0.8335345706126731, -0.32973238229483437, -0.9039716513215279, a
-0.24080000059900558, -0.8335345706126731, -0.3491169005958593, -0.7649318376097615, a
-0.24080000059900558, -0.8335345706126731, -0.3882995792559064, -0.7867906817442324, a
-0.24080000059900558, -0.8335345706126731, -0.28369770171566366, -0.9195190882300271, a
-0.24080000059900558, -0.8335345706126731, -0.36572331014087683, -0.837189747103291, a
-0.24080000059900558, -0.8335345706126731, -0.22570545083086202, -0.5804055787916708, a
-0.32973238229483437, -0.9039716513215279, -0.3491169005958593, -0.7649318376097615, a
-0.32973238229483437, -0.9039716513215279, -0.3882995792559064, -0.7867906817442324, a
-0.32973238229483437, -0.9039716513215279, -0.28369770171566366, -0.9195190882300271, a
-0.32973238229483437, -0.9039716513215279, -0.36572331014087683, -0.837189747103291, a
-0.32973238229483437, -0.9039716513215279, -0.22570545083086202, -0.5804055787916708, a
-0.3491169005958593, -0.7649318376097615, -0.3882995792559064, -0.7867906817442324, a
-0.3491169005958593, -0.7649318376097615, -0.28369770171566366, -0.9195190882300271, a
-0.3491169005958593, -0.7649318376097615, -0.36572331014087683, -0.837189747103291, a
-0.3491169005958593, -0.7649318376097615, -0.22570545083086202, -0.5804055787916708, a
-0.3882995792559064, -0.7867906817442324, -0.28369770171566366, -0.9195190882300271, a
-0.3882995792559064, -0.7867906817442324, -0.36572331014087683, -0.837189747103291, a
-0.3882995792559064, -0.7867906817442324, -0.22570545083086202, -0.5804055787916708, a
-0.28369770171566366, -0.9195190882300271, -0.36572331014087683, -0.837189747103291, a
-0.28369770171566366, -0.9195190882300271, -0.22570545083086202, -0.5804055787916708, a
-0.36572331014087683, -0.837189747103291, -0.22570545083086202, -0.5804055787916708, a
-0.22570545083086202, -0.5804055787916708, 0.18605916291359414, 0.5983828831532053, a
0.18605916291359414, 0.5983828831532053, 0.2223097430455655, 0.9155150413630602, a
0.18605916291359414, 0.5983828831532053, 0.2211118112680967, 0.9618248273790382, a
0.18605916291359414, 0.5983828831532053, 0.26836127820411226, 0.9146114605000839, a
0.18605916291359414, 0.5983828831532053, 0.3357182429331289, 0.8377152558547996, a
0.18605916291359414, 0.5983828831532053, 0.2684334905719295, 0.9609606648419582, a
0.18605916291359414, 0.5983828831532053, 0.35696075638160374, 0.8863274982258005, a
0.18605916291359414, 0.5983828831532053, 0.2377757520186079, 0.8131070304271019, a
0.18605916291359414, 0.5983828831532053, 0.3636602142682717, 0.9253825466997504, a
0.18605916291359414, 0.5983828831532053, 0.3086534194010776, 0.8905990318957746, a
0.18605916291359414, 0.5983828831532053, 0.34224049061632905, 0.7968895185696674, a
0.18605916291359414, 0.5983828831532053, 0.18243534039129836, 0.9155832221673981, a
0.18605916291359414, 0.5983828831532053, 0.2828260357281231, 0.8437575260868369, a
0.18605916291359414, 0.5983828831532053, 0.23540847288227473, 0.861403512384976, a
0.18605916291359414, 0.5983828831532053, 0.3808985758619474, 0.8522941985708938, a
0.18605916291359414, 0.5983828831532053, 0.31961688728532756, 0.9439892623213375, a
0.18605916291359414, 0.5983828831532053, 0.1913273699319245, 0.864749784054113, a
0.18605916291359414, 0.5983828831532053, 0.28855850275000866, 0.796250992713077, a
0.18605916291359414, 0.5983828831532053, 0.1530473327003647, 0.7827953604070709, a
0.31403468187092376, 0.9999999999999999, 0.2223097430455655, 0.9155150413630602, a
0.31403468187092376, 0.9999999999999999, 0.2211118112680967, 0.9618248273790382, a
0.31403468187092376, 0.9999999999999999, 0.26836127820411226, 0.9146114605000839, a
0.31403468187092376, 0.9999999999999999, 0.3357182429331289, 0.8377152558547996, a
0.31403468187092376, 0.9999999999999999, 0.2684334905719295, 0.9609606648419582, a
0.31403468187092376, 0.9999999999999999, 0.35696075638160374, 0.8863274982258005, a
0.31403468187092376, 0.9999999999999999, 0.2377757520186079, 0.8131070304271019, a
0.31403468187092376, 0.9999999999999999, 0.3636602142682717, 0.9253825466997504, a
0.31403468187092376, 0.9999999999999999, 0.3086534194010776, 0.8905990318957746, a
0.31403468187092376, 0.9999999999999999, 0.34224049061632905, 0.7968895185696674, a
0.31403468187092376, 0.9999999999999999, 0.18243534039129836, 0.9155832221673981, a
0.31403468187092376, 0.9999999999999999, 0.2828260357281231, 0.8437575260868369, a
0.31403468187092376, 0.9999999999999999, 0.23540847288227473, 0.861403512384976, a
0.31403468187092376, 0.9999999999999999, 0.3808985758619474, 0.8522941985708938, a
0.31403468187092376, 0.9999999999999999, 0.31961688728532756, 0.9439892623213375, a
0.31403468187092376, 0.9999999999999999, 0.1913273699319245, 0.864749784054113, a
0.31403468187092376, 0.9999999999999999, 0.28855850275000866, 0.796250992713077, a
0.31403468187092376, 0.9999999999999999, 0.1530473327003647, 0.7827953604070709, a
0.2223097430455655, 0.9155150413630602, 0.2211118112680967, 0.9618248273790382, a
0.2223097430455655, 0.9155150413630602, 0.26836127820411226, 0.9146114605000839, a
0.2223097430455655, 0.9155150413630602, 0.3357182429331289, 0.8377152558547996, a
0.2223097430455655, 0.9155150413630602, 0.2684334905719295, 0.9609606648419582, a
0.2223097430455655, 0.9155150413630602, 0.35696075638160374, 0.8863274982258005, a
0.2223097430455655, 0.9155150413630602, 0.2377757520186079, 0.8131070304271019, a
0.2223097430455655, 0.9155150413630602, 0.3636602142682717, 0.9253825466997504, a
0.2223097430455655, 0.9155150413630602, 0.3086534194010776, 0.8905990318957746, a
0.2223097430455655, 0.9155150413630602, 0.34224049061632905, 0.7968895185696674, a
0.2223097430455655, 0.9155150413630602, 0.18243534039129836, 0.9155832221673981, a
0.2223097430455655, 0.9155150413630602, 0.2828260357281231, 0.8437575260868369, a
0.2223097430455655, 0.9155150413630602, 0.23540847288227473, 0.861403512384976, a
0.2223097430455655, 0.9155150413630602, 0.3808985758619474, 0.8522941985708938, a
0.2223097430455655, 0.9155150413630602, 0.31961688728532756, 0.9439892623213375, a
0.2223097430455655, 0.9155150413630602, 0.1913273699319245, 0.864749784054113, a
0.2223097430455655, 0.9155150413630602, 0.28855850275000866, 0.796250992713077, a
0.2223097430455655, 0.9155150413630602, 0.1530473327003647, 0.7827953604070709, a
0.2211118112680967, 0.9618248273790382, 0.26836127820411226, 0.9146114605000839, a
0.2211118112680967, 0.9618248273790382, 0.3357182429331289, 0.8377152558547996, a
0.2211118112680967, 0.9618248273790382, 0.2684334905719295, 0.9609606648419582, a
0.2211118112680967, 0.9618248273790382, 0.35696075638160374, 0.8863274982258005, a
0.2211118112680967, 0.9618248273790382, 0.2377757520186079, 0.8131070304271019, a
0.2211118112680967, 0.9618248273790382, 0.3636602142682717, 0.9253825466997504, a
0.2211118112680967, 0.9618248273790382, 0.3086534194010776, 0.8905990318957746, a
0.2211118112680967, 0.9618248273790382, 0.34224049061632905, 0.7968895185696674, a
0.2211118112680967, 0.9618248273790382, 0.18243534039129836, 0.9155832221673981, a
0.2211118112680967, 0.9618248273790382, 0.2828260357281231, 0.8437575260868369, a
0.2211118112680967, 0.9618248273790382, 0.23540847288227473, 0.861403512384976, a
0.2211118112680967, 0.9618248273790382, 0.3808985758619474, 0.8522941985708938, a
0.2211118112680967, 0.9618248273790382, 0.31961688728532756, 0.9439892623213375, a
0.2211118112680967, 0.9618248273790382, 0.1913273699319245, 0.864749784054113, a
0.2211118112680967, 0.9618248273790382, 0.28855850275000866, 0.796250992713077, a
0.2211118112680967, 0.9618248273790382, 0.1530473327003647, 0.7827953604070709, a
0.26836127820411226, 0.9146114605000839, 0.3357182429331289, 0.8377152558547996, a
0.26836127820411226, 0.9146114605000839, 0.2684334905719295, 0.9609606648419582, a
0.26836127820411226, 0.9146114605000839, 0.35696075638160374, 0.8863274982258005, a
0.26836127820411226, 0.9146114605000839, 0.2377757520186079, 0.8131070304271019, a
0.26836127820411226, 0.9146114605000839, 0.3636602142682717, 0.9253825466997504, a
0.26836127820411226, 0.9146114605000839, 0.3086534194010776, 0.8905990318957746, a
0.26836127820411226, 0.9146114605000839, 0.34224049061632905, 0.7968895185696674, a
0.26836127820411226, 0.9146114605000839, 0.18243534039129836, 0.9155832221673981, a
0.26836127820411226, 0.9146114605000839, 0.2828260357281231, 0.8437575260868369, a
0.26836127820411226, 0.9146114605000839, 0.23540847288227473, 0.861403512384976, a
0.26836127820411226, 0.9146114605000839, 0.3808985758619474, 0.8522941985708938, a
0.26836127820411226, 0.9146114605000839, 0.31961688728532756, 0.9439892623213375, a
0.26836127820411226, 0.9146114605000839, 0.1913273699319245, 0.864749784054113, a
0.26836127820411226, 0.9146114605000839, 0.28855850275000866, 0.796250992713077, a
0.26836127820411226, 0.9146114605000839, 0.1530473327003647, 0.7827953604070709, a
0.3357182429331289, 0.8377152558547996, 0.2684334905719295, 0.9609606648419582, a
0.3357182429331289, 0.8377152558547996, 0.35696075638160374, 0.8863274982258005, a
0.3357182429331289, 0.8377152558547996, 0.2377757520186079, 0.8131070304271019, a
0.3357182429331289, 0.8377152558547996, 0.3636602142682717, 0.9253825466997504, a
0.3357182429331289, 0.8377152558547996, 0.3086534194010776, 0.8905990318957746, a
0.3357182429331289, 0.8377152558547996, 0.34224049061632905, 0.7968895185696674, a
0.3357182429331289, 0.8377152558547996, 0.18243534039129836, 0.9155832221673981, a
0.3357182429331289, 0.8377152558547996, 0.2828260357281231, 0.8437575260868369, a
0.3357182429331289, 0.8377152558547996, 0.23540847288227473, 0.861403512384976, a
0.3357182429331289, 0.8377152558547996, 0.3808985758619474, 0.8522941985708938, a
0.3357182429331289, 0.8377152558547996, 0.31961688728532756, 0.9439892623213375, a
0.3357182429331289, 0.8377152558547996, 0.1913273699319245, 0.864749784054113, a
0.3357182429331289, 0.8377152558547996, 0.28855850275000866, 0.796250992713077, a
0.3357182429331289, 0.8377152558547996, 0.1530473327003647, 0.7827953604070709, a
0.2684334905719295, 0.9609606648419582, 0.35696075638160374, 0.8863274982258005, a
0.2684334905719295, 0.9609606648419582, 0.2377757520186079, 0.8131070304271019, a
0.2684334905719295, 0.9609606648419582, 0.3636602142682717, 0.9253825466997504, a
0.2684334905719295, 0.9609606648419582, 0.3086534194010776, 0.8905990318957746, a
0.2684334905719295, 0.9609606648419582, 0.34224049061632905, 0.7968895185696674, a
0.2684334905719295, 0.9609606648419582, 0.18243534039129836, 0.9155832221673981, a
0.2684334905719295, 0.9609606648419582, 0.2828260357281231, 0.8437575260868369, a
0.2684334905719295, 0.9609606648419582, 0.23540847288227473, 0.861403512384976, a
0.2684334905719295, 0.9609606648419582, 0.3808985758619474, 0.8522941985708938, a
0.2684334905719295, 0.9609606648419582, 0.31961688728532756, 0.9439892623213375, a
0.2684334905719295, 0.9609606648419582, 0.1913273699319245, 0.864749784054113, a
0.2684334905719295, 0.9609606648419582, 0.28855850275000866, 0.796250992713077, a
0.2684334905719295, 0.9609606648419582, 0.1530473327003647, 0.7827953604070709, a
0.35696075638160374, 0.8863274982258005, 0.2377757520186079, 0.8131070304271019, a
0.35696075638160374, 0.8863274982258005, 0.3636602142682717, 0.9253825466997504, a
0.35696075638160374, 0.8863274982258005, 0.3086534194010776, 0.8905990318957746, a
0.35696075638160374, 0.8863274982258005, 0.34224049061632905, 0.7968895185696674, a
0.35696075638160374, 0.8863274982258005, 0.18243534039129836, 0.9155832221673981, a
0.35696075638160374, 0.8863274982258005, 0.2828260357281231, 0.8437575260868369, a
0.35696075638160374, 0.8863274982258005, 0.23540847288227473, 0.861403512384976, a
0.35696075638160374, 0.8863274982258005, 0.3808985758619474, 0.8522941985708938, a
0.35696075638160374, 0.8863274982258005, 0.31961688728532756, 0.9439892623213375, a
0.35696075638160374, 0.8863274982258005, 0.1913273699319245, 0.864749784054113, a
0.35696075638160374, 0.8863274982258005, 0.28855850275000866, 0.796250992713077, a
0.35696075638160374, 0.8863274982258005, 0.1530473327003647, 0.7827953604070709, a
0.2377757520186079, 0.8131070304271019, 0.3636602142682717, 0.9253825466997504, a
0.2377757520186079, 0.8131070304271019, 0.3086534194010776, 0.8905990318957746, a
0.2377757520186079, 0.8131070304271019, 0.34224049061632905, 0.7968895185696674, a
0.2377757520186079, 0.8131070304271019, 0.18243534039129836, 0.9155832221673981, a
0.2377757520186079, 0.8131070304271019, 0.2828260357281231, 0.8437575260868369, a
0.2377757520186079, 0.8131070304271019, 0.23540847288227473, 0.861403512384976, a
0.2377757520186079, 0.8131070304271019, 0.3808985758619474, 0.8522941985708938, a
0.2377757520186079, 0.8131070304271019, 0.31961688728532756, 0.9439892623213375, a
0.2377757520186079, 0.8131070304271019, 0.1913273699319245, 0.864749784054113, a
0.2377757520186079, 0.8131070304271019, 0.28855850275000866, 0.796250992713077, a
0.2377757520186079, 0.8131070304271019, 0.1530473327003647, 0.7827953604070709, a
0.3636602142682717, 0.9253825466997504, 0.3086534194010776, 0.8905990318957746, a
0.3636602142682717, 0.9253825466997504, 0.34224049061632905, 0.7968895185696674, a
0.3636602142682717, 0.9253825466997504, 0.18243534039129836, 0.9155832221673981, a
0.3636602142682717, 0.9253825466997504, 0.2828260357281231, 0.8437575260868369, a
0.3636602142682717, 0.9253825466997504, 0.23540847288227473, 0.861403512384976, a
0.3636602142682717, 0.9253825466997504, 0.3808985758619474, 0.8522941985708938, a
0.3636602142682717, 0.9253825466997504, 0.31961688728532756, 0.9439892623213375, a
0.3636602142682717, 0.9253825466997504, 0.1913273699319245, 0.864749784054113, a
0.3636602142682717, 0.9253825466997504, 0.28855850275000866, 0.796250992713077, a
0.3636602142682717, 0.9253825466997504, 0.1530473327003647, 0.7827953604070709, a
0.3086534194010776, 0.8905990318957746, 0.34224049061632905, 0.7968895185696674, a
0.3086534194010776, 0.8905990318957746, 0.18243534039129836, 0.9155832221673981, a
0.3086534194010776, 0.8905990318957746, 0.2828260357281231, 0.8437575260868369, a
0.3086534194010776, 0.8905990318957746, 0.23540847288227473, 0.861403512384976, a
0.3086534194010776, 0.8905990318957746, 0.3808985758619474, 0.8522941985708938, a
0.3086534194010776, 0.8905990318957746, 0.31961688728532756, 0.9439892623213375, a
0.3086534194010776, 0.8905990318957746, 0.1913273699319245, 0.864749784054113, a
0.3086534194010776, 0.8905990318957746, 0.28855850275000866, 0.796250992713077, a
0.3086534194010776, 0.8905990318957746, 0.1530473327003647, 0.7827953604070709, a
0.34224049061632905, 0.7968895185696674, 0.18243534039129836, 0.9155832221673981, a
0.34224049061632905, 0.7968895185696674, 0.2828260357281231, 0.8437575260868369, a
0.34224049061632905, 0.7968895185696674, 0.23540847288227473, 0.861403512384976, a
0.34224049061632905, 0.7968895185696674, 0.3808985758619474, 0.8522941985708938, a
0.34224049061632905, 0.7968895185696674, 0.31961688728532756, 0.9439892623213375, a
0.34224049061632905, 0.7968895185696674, 0.1913273699319245, 0.864749784054113, a
0.34224049061632905, 0.7968895185696674, 0.28855850275000866, 0.796250992713077, a
0.34224049061632905, 0.7968895185696674, 0.1530473327003647, 0.7827953604070709, a
0.18243534039129836, 0.9155832221673981, 0.2828260357281231, 0.8437575260868369, a
0.18243534039129836, 0.9155832221673981, 0.23540847288227473, 0.861403512384976, a
0.18243534039129836, 0.9155832221673981, 0.3808985758619474, 0.8522941985708938, a
0.18243534039129836, 0.9155832221673981, 0.31961688728532756, 0.9439892623213375, a
0.18243534039129836, 0.9155832221673981, 0.1913273699319245, 0.864749784054113, a
0.18243534039129836, 0.9155832221673981, 0.28855850275000866, 0.796250992713077, a
0.18243534039129836, 0.9155832221673981, 0.1530473327003647, 0.7827953604070709, a
0.2828260357281231, 0.8437575260868369, 0.23540847288227473, 0.861403512384976, a
0.2828260357281231, 0.8437575260868369, 0.3808985758619474, 0.8522941985708938, a
0.2828260357281231, 0.8437575260868369, 0.31961688728532756, 0.9439892623213375, a
0.2828260357281231, 0.8437575260868369, 0.1913273699319245, 0.864749784054113, a
0.2828260357281231, 0.8437575260868369, 0.28855850275000866, 0.796250992713077, a
0.2828260357281231, 0.8437575260868369, 0.1530473327003647, 0.7827953604070709, a
0.23540847288227473, 0.861403512384976, 0.3808985758619474, 0.8522941985708938, a
0.23540847288227473, 0.861403512384976, 0.31961688728532756, 0.9439892623213375, a
0.23540847288227473, 0.861403512384976, 0.1913273699319245, 0.864749784054113, a
0.23540847288227473, 0.861403512384976, 0.28855850275000866, 0.796250992713077, a
0.23540847288227473, 0.861403512384976, 0.1530473327003647, 0.7827953604070709, a
0.3808985758619474, 0.8522941985708938, 0.31961688728532756, 0.9439892623213375, a
0.3808985758619474, 0.8522941985708938, 0.1913273699319245, 0.864749784054113, a
0.3808985758619474, 0.8522941985708938, 0.28855850275000866, 0.796250992713077, a
0.3808985758619474, 0.8522941985708938, 0.1530473327003647, 0.7827953604070709, a
0.31961688728532756, 0.9439892623213375, 0.1913273699319245, 0.864749784054113, a
0.31961688728532756, 0.9439892623213375, 0.28855850275000866, 0.796250992713077, a
0.31961688728532756, 0.9439892623213375, 0.1530473327003647, 0.7827953604070709, a
0.1913273699319245, 0.864749784054113, 0.28855850275000866, 0.796250992713077, a
0.1913273699319245, 0.864749784054113, 0.1530473327003647, 0.7827953604070709, a
0.28855850275000866, 0.796250992713077, 0.1530473327003647, 0.7827953604070709, a


==> img/community_4_59_node.csv <==
-0.3309493041381308, 0.3528074063431593, a
-0.5356332072590728, 0.15104857956916615, a
-0.46637441245731054, 0.3252056358541164, a
-0.4405685741900167, 0.23936364469150687, a
-0.5483296554088308, 0.23956741203257909, a
-0.39938599869688096, 0.28115080251810043, a
-0.4984267982466892, 0.22840046689646964, a
-0.48393498322467965, 0.1472564880610831, a
-0.3197272553272973, 0.12199157742567335, a
-0.5074405267985047, 0.3103455480862683, a
-0.3858557165250109, 0.2405019750883981, a
-0.4716725746166477, 0.2764477998481214, a
-0.2865867140157805, 0.1806672993281518, a
-0.4120793661447139, 0.19551136892069862, a
-0.42523665983699827, 0.31399723965575294, a
-0.46903187052182976, 0.19056525957385223, a
-0.43645757023718906, 0.14912696766510408, a
-0.533725269943326, 0.1964448856068814, a
-0.5316208253275565, 0.2773990907632376, a
-0.3085048082798168, 0.15470042751357088, a
0.32758555470713113, -0.17514423388045514, b
0.4907513785881349, -0.31715112748076923, b
0.4532692224838631, -0.20409905228250078, b
0.5103104482219553, -0.21289524616484762, b
0.4457646844437171, -0.33791680929481, b
0.5655064445528718, -0.20950995289952412, b
0.32826644426835994, -0.21340342425742498, b
0.5747957343507403, -0.309880233927935, b
0.48595239062765205, -0.2563028523474757, b
0.4260798671849869, -0.2946291492429868, b
0.5385016252073904, -0.34609416154832845, b
0.48896953045890773, -0.17157386721938891, b
0.5400169632631587, -0.17792901136278666, b
0.5474150139175045, -0.2603672710056125, b
0.5887711875538393, -0.25118398714436446, b
0.3577208363140095, -0.1548387318742607, b
0.5259649801372643, -0.29662307403780136, b
0.4907792714628541, -0.3622438686634885, b
0.4355442217818263, -0.25063430770560546, b
0.36421942775444677, -0.36795184156211935, b
-0.16855660026197608, -0.757774261277711, c
-0.38640770604516483, -0.9333650250492078, c
-0.36780532547752914, -0.8876605434313257, c
-0.4084616344145732, -0.8738081791822659, c
-0.3004791219714142, -0.771044327970506, c
-0.30413161304149366, -0.854675471513693, c
-0.21698015413010582, -0.8731278901433079, c
-0.261133536005735, -0.8797823738570428, c
-0.3174957145432283, -0.9470817797067118, c
-0.32425459581789695, -0.8114203468684907, c
-0.24152866781880342, -0.926122648101234, c
-0.2613957424071213, -0.7953984127292132, c
-0.412374959740789, -0.8266628739114645, c
-0.24080000059900558, -0.8335345706126731, c
-0.32973238229483437, -0.9039716513215279, c
-0.3491169005958593, -0.7649318376097615, c
-0.3882995792559064, -0.7867906817442324, c
-0.28369770171566366, -0.9195190882300271, c
-0.36572331014087683, -0.837189747103291, c
-0.22570545083086202, -0.5804055787916708, c
0.18605916291359414, 0.5983828831532053, d
0.31403468187092376, 0.9999999999999999, d
0.2223097430455655, 0.9155150413630602, d
0.2211118112680967, 0.9618248273790382, d
0.26836127820411226, 0.9146114605000839, d
0.3357182429331289, 0.8377152558547996, d
0.2684334905719295, 0.9609606648419582, d
0.35696075638160374, 0.8863274982258005, d
0.2377757520186079, 0.8131070304271019, d
0.3636602142682717, 0.9253825466997504, d
0.3086534194010776, 0.8905990318957746, d
0.34224049061632905, 0.7968895185696674, d
0.18243534039129836, 0.9155832221673981, d
0.2828260357281231, 0.8437575260868369, d
0.23540847288227473, 0.861403512384976, d
0.3808985758619474, 0.8522941985708938, d
0.31961688728532756, 0.9439892623213375, d
0.1913273699319245, 0.864749784054113, d
0.28855850275000866, 0.796250992713077, d
0.1530473327003647, 0.7827953604070709, d


==> img/community_4_61_edge.csv <==
-0.23766289733970114, -0.628700787886323, -0.38286088094510373, -0.9752582403475766, a
-0.23766289733970114, -0.628700787886323, -0.4245389672969515, -0.9419716075289615, a
-0.23766289733970114, -0.628700787886323, -0.5628579783599127, -0.8300357007281426, a
-0.23766289733970114, -0.628700787886323, -0.5268761748849505, -0.8615120587395194, a
-0.23766289733970114, -0.628700787886323, -0.4752135252506023, -0.7695083426296287, a
-0.23766289733970114, -0.628700787886323, -0.48106778149681423, -0.9593747355087805, a
-0.23766289733970114, -0.628700787886323, -0.392625031612943, -0.8440035053718452, a
-0.23766289733970114, -0.628700787886323, -0.3680098058025268, -0.919368302401997, a
-0.23766289733970114, -0.628700787886323, -0.42327517167184303, -0.8847587193724273, a
-0.23766289733970114, -0.628700787886323, -0.5649765138107846, -0.8989826750523292, a
-0.23766289733970114, -0.628700787886323, -0.47995802692603384, -0.8859236961764227, a
-0.23766289733970114, -0.628700787886323, -0.4702403179727064, -0.8245393236749481, a
-0.23766289733970114, -0.628700787886323, -0.42118992372881753, -0.7930897197175734, a
-0.23766289733970114, -0.628700787886323, -0.5260022349897289, -0.9337401265340026, a
-0.23766289733970114, -0.628700787886323, -0.5242723593946328, -0.7929616577493765, a
-0.23766289733970114, -0.628700787886323, -0.31095071182938233, -0.8202390020276711, a
-0.23766289733970114, -0.628700787886323, -0.4417879487933663, -0.9937121676681968, a
-0.23766289733970114, -0.628700787886323, -0.2965581942383934, -0.8736355644790148, a
-0.23766289733970114, -0.628700787886323, 0.28439644601814623, -0.5723136241024243, b
-0.23766289733970114, -0.628700787886323, 0.5446385257374959, 0.4429317015720466, a
-0.5405774147940595, -1.0, -0.38286088094510373, -0.9752582403475766, a
-0.5405774147940595, -1.0, -0.4245389672969515, -0.9419716075289615, a
-0.5405774147940595, -1.0, -0.5628579783599127, -0.8300357007281426, a
-0.5405774147940595, -1.0, -0.5268761748849505, -0.8615120587395194, a
-0.5405774147940595, -1.0, -0.4752135252506023, -0.7695083426296287, a
-0.5405774147940595, -1.0, -0.48106778149681423, -0.9593747355087805, a
-0.5405774147940595, -1.0, -0.392625031612943, -0.8440035053718452, a
-0.5405774147940595, -1.0, -0.3680098058025268, -0.919368302401997, a
-0.5405774147940595, -1.0, -0.42327517167184303, -0.8847587193724273, a
-0.5405774147940595, -1.0, -0.5649765138107846, -0.8989826750523292, a
-0.5405774147940595, -1.0, -0.47995802692603384, -0.8859236961764227, a
-0.5405774147940595, -1.0, -0.4702403179727064, -0.8245393236749481, a
-0.5405774147940595, -1.0, -0.42118992372881753, -0.7930897197175734, a
-0.5405774147940595, -1.0, -0.5260022349897289, -0.9337401265340026, a
-0.5405774147940595, -1.0, -0.5242723593946328, -0.7929616577493765, a
-0.5405774147940595, -1.0, -0.31095071182938233, -0.8202390020276711, a
-0.5405774147940595, -1.0, -0.4417879487933663, -0.9937121676681968, a
-0.5405774147940595, -1.0, -0.2965581942383934, -0.8736355644790148, a
-0.38286088094510373, -0.9752582403475766, -0.4245389672969515, -0.9419716075289615, a
-0.38286088094510373, -0.9752582403475766, -0.5628579783599127, -0.8300357007281426, a
-0.38286088094510373, -0.9752582403475766, -0.5268761748849505, -0.8615120587395194, a
-0.38286088094510373, -0.9752582403475766, -0.4752135252506023, -0.7695083426296287, a
-0.38286088094510373, -0.9752582403475766, -0.48106778149681423, -0.9593747355087805, a
-0.38286088094510373, -0.9752582403475766, -0.392625031612943, -0.8440035053718452, a
-0.38286088094510373, -0.9752582403475766, -0.3680098058025268, -0.919368302401997, a
-0.38286088094510373, -0.9752582403475766, -0.42327517167184303, -0.8847587193724273, a
-0.38286088094510373, -0.9752582403475766, -0.5649765138107846, -0.8989826750523292, a
-0.38286088094510373, -0.9752582403475766, -0.47995802692603384, -0.8859236961764227, a
-0.38286088094510373, -0.9752582403475766, -0.4702403179727064, -0.8245393236749481, a
-0.38286088094510373, -0.9752582403475766, -0.42118992372881753, -0.7930897197175734, a
-0.38286088094510373, -0.9752582403475766, -0.5260022349897289, -0.9337401265340026, a
-0.38286088094510373, -0.9752582403475766, -0.5242723593946328, -0.7929616577493765, a
-0.38286088094510373, -0.9752582403475766, -0.31095071182938233, -0.8202390020276711, a
-0.38286088094510373, -0.9752582403475766, -0.4417879487933663, -0.9937121676681968, a
-0.38286088094510373, -0.9752582403475766, -0.2965581942383934, -0.8736355644790148, a
-0.4245389672969515, -0.9419716075289615, -0.5628579783599127, -0.8300357007281426, a
-0.4245389672969515, -0.9419716075289615, -0.5268761748849505, -0.8615120587395194, a
-0.4245389672969515, -0.9419716075289615, -0.4752135252506023, -0.7695083426296287, a
-0.4245389672969515, -0.9419716075289615, -0.48106778149681423, -0.9593747355087805, a
-0.4245389672969515, -0.9419716075289615, -0.392625031612943, -0.8440035053718452, a
-0.4245389672969515, -0.9419716075289615, -0.3680098058025268, -0.919368302401997, a
-0.4245389672969515, -0.9419716075289615, -0.42327517167184303, -0.8847587193724273, a
-0.4245389672969515, -0.9419716075289615, -0.5649765138107846, -0.8989826750523292, a
-0.4245389672969515, -0.9419716075289615, -0.47995802692603384, -0.8859236961764227, a
-0.4245389672969515, -0.9419716075289615, -0.4702403179727064, -0.8245393236749481, a
-0.4245389672969515, -0.9419716075289615, -0.42118992372881753, -0.7930897197175734, a
-0.4245389672969515, -0.9419716075289615, -0.5260022349897289, -0.9337401265340026, a
-0.4245389672969515, -0.9419716075289615, -0.5242723593946328, -0.7929616577493765, a
-0.4245389672969515, -0.9419716075289615, -0.31095071182938233, -0.8202390020276711, a
-0.4245389672969515, -0.9419716075289615, -0.4417879487933663, -0.9937121676681968, a
-0.4245389672969515, -0.9419716075289615, -0.2965581942383934, -0.8736355644790148, a
-0.5628579783599127, -0.8300357007281426, -0.5268761748849505, -0.8615120587395194, a
-0.5628579783599127, -0.8300357007281426, -0.4752135252506023, -0.7695083426296287, a
-0.5628579783599127, -0.8300357007281426, -0.48106778149681423, -0.9593747355087805, a
-0.5628579783599127, -0.8300357007281426, -0.392625031612943, -0.8440035053718452, a
-0.5628579783599127, -0.8300357007281426, -0.3680098058025268, -0.919368302401997, a
-0.5628579783599127, -0.8300357007281426, -0.42327517167184303, -0.8847587193724273, a
-0.5628579783599127, -0.8300357007281426, -0.5649765138107846, -0.8989826750523292, a
-0.5628579783599127, -0.8300357007281426, -0.47995802692603384, -0.8859236961764227, a
-0.5628579783599127, -0.8300357007281426, -0.4702403179727064, -0.8245393236749481, a
-0.5628579783599127, -0.8300357007281426, -0.42118992372881753, -0.7930897197175734, a
-0.5628579783599127, -0.8300357007281426, -0.5260022349897289, -0.9337401265340026, a
-0.5628579783599127, -0.8300357007281426, -0.5242723593946328, -0.7929616577493765, a
-0.5628579783599127, -0.8300357007281426, -0.31095071182938233, -0.8202390020276711, a
-0.5628579783599127, -0.8300357007281426, -0.4417879487933663, -0.9937121676681968, a
-0.5628579783599127, -0.8300357007281426, -0.2965581942383934, -0.8736355644790148, a
-0.5268761748849505, -0.8615120587395194, -0.4752135252506023, -0.7695083426296287, a
-0.5268761748849505, -0.8615120587395194, -0.48106778149681423, -0.9593747355087805, a
-0.5268761748849505, -0.8615120587395194, -0.392625031612943, -0.8440035053718452, a
-0.5268761748849505, -0.8615120587395194, -0.3680098058025268, -0.919368302401997, a
-0.5268761748849505, -0.8615120587395194, -0.42327517167184303, -0.8847587193724273, a
-0.5268761748849505, -0.8615120587395194, -0.5649765138107846, -0.8989826750523292, a
-0.5268761748849505, -0.8615120587395194, -0.47995802692603384, -0.8859236961764227, a
-0.5268761748849505, -0.8615120587395194, -0.4702403179727064, -0.8245393236749481, a
-0.5268761748849505, -0.8615120587395194, -0.42118992372881753, -0.7930897197175734, a
-0.5268761748849505, -0.8615120587395194, -0.5260022349897289, -0.9337401265340026, a
-0.5268761748849505, -0.8615120587395194, -0.5242723593946328, -0.7929616577493765, a
-0.5268761748849505, -0.8615120587395194, -0.31095071182938233, -0.8202390020276711, a
-0.5268761748849505, -0.8615120587395194, -0.4417879487933663, -0.9937121676681968, a
-0.5268761748849505, -0.8615120587395194, -0.2965581942383934, -0.8736355644790148, a
-0.4752135252506023, -0.7695083426296287, -0.48106778149681423, -0.9593747355087805, a
-0.4752135252506023, -0.7695083426296287, -0.392625031612943, -0.8440035053718452, a
-0.4752135252506023, -0.7695083426296287, -0.3680098058025268, -0.919368302401997, a
-0.4752135252506023, -0.7695083426296287, -0.42327517167184303, -0.8847587193724273, a
-0.4752135252506023, -0.7695083426296287, -0.5649765138107846, -0.8989826750523292, a
-0.4752135252506023, -0.7695083426296287, -0.47995802692603384, -0.8859236961764227, a
-0.4752135252506023, -0.7695083426296287, -0.4702403179727064, -0.8245393236749481, a
-0.4752135252506023, -0.7695083426296287, -0.42118992372881753, -0.7930897197175734, a
-0.4752135252506023, -0.7695083426296287, -0.5260022349897289, -0.9337401265340026, a
-0.4752135252506023, -0.7695083426296287, -0.5242723593946328, -0.7929616577493765, a
-0.4752135252506023, -0.7695083426296287, -0.31095071182938233, -0.8202390020276711, a
-0.4752135252506023, -0.7695083426296287, -0.4417879487933663, -0.9937121676681968, a
-0.4752135252506023, -0.7695083426296287, -0.2965581942383934, -0.8736355644790148, a
-0.48106778149681423, -0.9593747355087805, -0.392625031612943, -0.8440035053718452, a
-0.48106778149681423, -0.9593747355087805, -0.3680098058025268, -0.919368302401997, a
-0.48106778149681423, -0.9593747355087805, -0.42327517167184303, -0.8847587193724273, a
-0.48106778149681423, -0.9593747355087805, -0.5649765138107846, -0.8989826750523292, a
-0.48106778149681423, -0.9593747355087805, -0.47995802692603384, -0.8859236961764227, a
-0.48106778149681423, -0.9593747355087805, -0.4702403179727064, -0.8245393236749481, a
-0.48106778149681423, -0.9593747355087805, -0.42118992372881753, -0.7930897197175734, a
-0.48106778149681423, -0.9593747355087805, -0.5260022349897289, -0.9337401265340026, a
-0.48106778149681423, -0.9593747355087805, -0.5242723593946328, -0.7929616577493765, a
-0.48106778149681423, -0.9593747355087805, -0.31095071182938233, -0.8202390020276711, a
-0.48106778149681423, -0.9593747355087805, -0.4417879487933663, -0.9937121676681968, a
-0.48106778149681423, -0.9593747355087805, -0.2965581942383934, -0.8736355644790148, a
-0.392625031612943, -0.8440035053718452, -0.3680098058025268, -0.919368302401997, a
-0.392625031612943, -0.8440035053718452, -0.42327517167184303, -0.8847587193724273, a
-0.392625031612943, -0.8440035053718452, -0.5649765138107846, -0.8989826750523292, a
-0.392625031612943, -0.8440035053718452, -0.47995802692603384, -0.8859236961764227, a
-0.392625031612943, -0.8440035053718452, -0.4702403179727064, -0.8245393236749481, a
-0.392625031612943, -0.8440035053718452, -0.42118992372881753, -0.7930897197175734, a
-0.392625031612943, -0.8440035053718452, -0.5260022349897289, -0.9337401265340026, a
-0.392625031612943, -0.8440035053718452, -0.5242723593946328, -0.7929616577493765, a
-0.392625031612943, -0.8440035053718452, -0.31095071182938233, -0.8202390020276711, a
-0.392625031612943, -0.8440035053718452, -0.4417879487933663, -0.9937121676681968, a
-0.392625031612943, -0.8440035053718452, -0.2965581942383934, -0.8736355644790148, a
-0.3680098058025268, -0.919368302401997, -0.42327517167184303, -0.8847587193724273, a
-0.3680098058025268, -0.919368302401997, -0.5649765138107846, -0.8989826750523292, a
-0.3680098058025268, -0.919368302401997, -0.47995802692603384, -0.8859236961764227, a
-0.3680098058025268, -0.919368302401997, -0.4702403179727064, -0.8245393236749481, a
-0.3680098058025268, -0.919368302401997, -0.42118992372881753, -0.7930897197175734, a
-0.3680098058025268, -0.919368302401997, -0.5260022349897289, -0.9337401265340026, a
-0.3680098058025268, -0.919368302401997, -0.5242723593946328, -0.7929616577493765, a
-0.3680098058025268, -0.919368302401997, -0.31095071182938233, -0.8202390020276711, a
-0.3680098058025268, -0.919368302401997, -0.4417879487933663, -0.9937121676681968, a
-0.3680098058025268, -0.919368302401997, -0.2965581942383934, -0.8736355644790148, a
-0.42327517167184303, -0.8847587193724273, -0.5649765138107846, -0.8989826750523292, a
-0.42327517167184303, -0.8847587193724273, -0.47995802692603384, -0.8859236961764227, a
-0.42327517167184303, -0.8847587193724273, -0.4702403179727064, -0.8245393236749481, a
-0.42327517167184303, -0.8847587193724273, -0.42118992372881753, -0.7930897197175734, a
-0.42327517167184303, -0.8847587193724273, -0.5260022349897289, -0.9337401265340026, a
-0.42327517167184303, -0.8847587193724273, -0.5242723593946328, -0.7929616577493765, a
-0.42327517167184303, -0.8847587193724273, -0.31095071182938233, -0.8202390020276711, a
-0.42327517167184303, -0.8847587193724273, -0.4417879487933663, -0.9937121676681968, a
-0.42327517167184303, -0.8847587193724273, -0.2965581942383934, -0.8736355644790148, a
-0.5649765138107846, -0.8989826750523292, -0.47995802692603384, -0.8859236961764227, a
-0.5649765138107846, -0.8989826750523292, -0.4702403179727064, -0.8245393236749481, a
-0.5649765138107846, -0.8989826750523292, -0.42118992372881753, -0.7930897197175734, a
-0.5649765138107846, -0.8989826750523292, -0.5260022349897289, -0.9337401265340026, a
-0.5649765138107846, -0.8989826750523292, -0.5242723593946328, -0.7929616577493765, a
-0.5649765138107846, -0.8989826750523292, -0.31095071182938233, -0.8202390020276711, a
-0.5649765138107846, -0.8989826750523292, -0.4417879487933663, -0.9937121676681968, a
-0.5649765138107846, -0.8989826750523292, -0.2965581942383934, -0.8736355644790148, a
-0.47995802692603384, -0.8859236961764227, -0.4702403179727064, -0.8245393236749481, a
-0.47995802692603384, -0.8859236961764227, -0.42118992372881753, -0.7930897197175734, a
-0.47995802692603384, -0.8859236961764227, -0.5260022349897289, -0.9337401265340026, a
-0.47995802692603384, -0.8859236961764227, -0.5242723593946328, -0.7929616577493765, a
-0.47995802692603384, -0.8859236961764227, -0.31095071182938233, -0.8202390020276711, a
-0.47995802692603384, -0.8859236961764227, -0.4417879487933663, -0.9937121676681968, a
-0.47995802692603384, -0.8859236961764227, -0.2965581942383934, -0.8736355644790148, a
-0.4702403179727064, -0.8245393236749481, -0.42118992372881753, -0.7930897197175734, a
-0.4702403179727064, -0.8245393236749481, -0.5260022349897289, -0.9337401265340026, a
-0.4702403179727064, -0.8245393236749481, -0.5242723593946328, -0.7929616577493765, a
-0.4702403179727064, -0.8245393236749481, -0.31095071182938233, -0.8202390020276711, a
-0.4702403179727064, -0.8245393236749481, -0.4417879487933663, -0.9937121676681968, a
-0.4702403179727064, -0.8245393236749481, -0.2965581942383934, -0.8736355644790148, a
-0.42118992372881753, -0.7930897197175734, -0.5260022349897289, -0.9337401265340026, a
-0.42118992372881753, -0.7930897197175734, -0.5242723593946328, -0.7929616577493765, a
-0.42118992372881753, -0.7930897197175734, -0.31095071182938233, -0.8202390020276711, a
-0.42118992372881753, -0.7930897197175734, -0.4417879487933663, -0.9937121676681968, a
-0.42118992372881753, -0.7930897197175734, -0.2965581942383934, -0.8736355644790148, a
-0.5260022349897289, -0.9337401265340026, -0.5242723593946328, -0.7929616577493765, a
-0.5260022349897289, -0.9337401265340026, -0.31095071182938233, -0.8202390020276711, a
-0.5260022349897289, -0.9337401265340026, -0.4417879487933663, -0.9937121676681968, a
-0.5260022349897289, -0.9337401265340026, -0.2965581942383934, -0.8736355644790148, a
-0.5242723593946328, -0.7929616577493765, -0.31095071182938233, -0.8202390020276711, a
-0.5242723593946328, -0.7929616577493765, -0.4417879487933663, -0.9937121676681968, a
-0.5242723593946328, -0.7929616577493765, -0.2965581942383934, -0.8736355644790148, a
-0.31095071182938233, -0.8202390020276711, -0.4417879487933663, -0.9937121676681968, a
-0.31095071182938233, -0.8202390020276711, -0.2965581942383934, -0.8736355644790148, a
-0.31095071182938233, -0.8202390020276711, 0.27354244099613695, -0.6348508050068684, b
-0.4417879487933663, -0.9937121676681968, -0.2965581942383934, -0.8736355644790148, a
-0.2965581942383934, -0.8736355644790148, 0.28055538189342066, -0.684301264681912, a
0.28055538189342066, -0.684301264681912, 0.27354244099613695, -0.6348508050068684, a
0.28055538189342066, -0.684301264681912, 0.400250790620741, -0.5501055136533183, a
0.28055538189342066, -0.684301264681912, 0.5337012937603431, -0.6204032666173621, a
0.28055538189342066, -0.684301264681912, 0.28439644601814623, -0.5723136241024243, a
0.28055538189342066, -0.684301264681912, 0.365636123576599, -0.5963901487221427, a
0.28055538189342066, -0.684301264681912, 0.39982017529747116, -0.6946277305060411, a
0.28055538189342066, -0.684301264681912, 0.35795722070306835, -0.5204255924564238, a
0.28055538189342066, -0.684301264681912, 0.4627269402364006, -0.48382966407575534, a
0.28055538189342066, -0.684301264681912, 0.4407122591595376, -0.6655455900397208, a
0.28055538189342066, -0.684301264681912, 0.40724629134715656, -0.4849447046037754, a
0.28055538189342066, -0.684301264681912, 0.44432860322338436, -0.6098393907707605, a
0.28055538189342066, -0.684301264681912, 0.5059147995792549, -0.5182145215539925, a
0.28055538189342066, -0.684301264681912, 0.4528469865091004, -0.5400870938279299, a
0.28055538189342066, -0.684301264681912, 0.37989878505786245, -0.6438389085741356, a
0.28055538189342066, -0.684301264681912, 0.5014498161209984, -0.6538959918047594, a
0.28055538189342066, -0.684301264681912, 0.47397242614039453, -0.6998312801827102, a
0.28055538189342066, -0.684301264681912, 0.49790334521019863, -0.5791653505020208, a
0.28055538189342066, -0.684301264681912, 0.25207058149384287, -0.37443083100340185, a
0.5526614554192236, -0.5527624215635288, 0.27354244099613695, -0.6348508050068684, a
0.5526614554192236, -0.5527624215635288, 0.400250790620741, -0.5501055136533183, a
0.5526614554192236, -0.5527624215635288, 0.5337012937603431, -0.6204032666173621, a
0.5526614554192236, -0.5527624215635288, 0.28439644601814623, -0.5723136241024243, a
0.5526614554192236, -0.5527624215635288, 0.365636123576599, -0.5963901487221427, a
0.5526614554192236, -0.5527624215635288, 0.39982017529747116, -0.6946277305060411, a
0.5526614554192236, -0.5527624215635288, 0.35795722070306835, -0.5204255924564238, a
0.5526614554192236, -0.5527624215635288, 0.4627269402364006, -0.48382966407575534, a
0.5526614554192236, -0.5527624215635288, 0.4407122591595376, -0.6655455900397208, a
0.5526614554192236, -0.5527624215635288, 0.40724629134715656, -0.4849447046037754, a
0.5526614554192236, -0.5527624215635288, 0.44432860322338436, -0.6098393907707605, a
0.5526614554192236, -0.5527624215635288, 0.5059147995792549, -0.5182145215539925, a
0.5526614554192236, -0.5527624215635288, 0.4528469865091004, -0.5400870938279299, a
0.5526614554192236, -0.5527624215635288, 0.37989878505786245, -0.6438389085741356, a
0.5526614554192236, -0.5527624215635288, 0.5014498161209984, -0.6538959918047594, a
0.5526614554192236, -0.5527624215635288, 0.47397242614039453, -0.6998312801827102, a
0.5526614554192236, -0.5527624215635288, 0.49790334521019863, -0.5791653505020208, a
0.5526614554192236, -0.5527624215635288, 0.25207058149384287, -0.37443083100340185, a
0.27354244099613695, -0.6348508050068684, 0.400250790620741, -0.5501055136533183, a
0.27354244099613695, -0.6348508050068684, 0.5337012937603431, -0.6204032666173621, a
0.27354244099613695, -0.6348508050068684, 0.28439644601814623, -0.5723136241024243, a
0.27354244099613695, -0.6348508050068684, 0.365636123576599, -0.5963901487221427, a
0.27354244099613695, -0.6348508050068684, 0.39982017529747116, -0.6946277305060411, a
0.27354244099613695, -0.6348508050068684, 0.35795722070306835, -0.5204255924564238, a
0.27354244099613695, -0.6348508050068684, 0.4627269402364006, -0.48382966407575534, a
0.27354244099613695, -0.6348508050068684, 0.4407122591595376, -0.6655455900397208, a
0.27354244099613695, -0.6348508050068684, 0.40724629134715656, -0.4849447046037754, a
0.27354244099613695, -0.6348508050068684, 0.44432860322338436, -0.6098393907707605, a
0.27354244099613695, -0.6348508050068684, 0.5059147995792549, -0.5182145215539925, a
0.27354244099613695, -0.6348508050068684, 0.4528469865091004, -0.5400870938279299, a
0.27354244099613695, -0.6348508050068684, 0.37989878505786245, -0.6438389085741356, a
0.27354244099613695, -0.6348508050068684, 0.5014498161209984, -0.6538959918047594, a
0.27354244099613695, -0.6348508050068684, 0.47397242614039453, -0.6998312801827102, a
0.27354244099613695, -0.6348508050068684, 0.49790334521019863, -0.5791653505020208, a
0.27354244099613695, -0.6348508050068684, 0.25207058149384287, -0.37443083100340185, a
0.400250790620741, -0.5501055136533183, 0.5337012937603431, -0.6204032666173621, a
0.400250790620741, -0.5501055136533183, 0.28439644601814623, -0.5723136241024243, a
0.400250790620741, -0.5501055136533183, 0.365636123576599, -0.5963901487221427, a
0.400250790620741, -0.5501055136533183, 0.39982017529747116, -0.6946277305060411, a
0.400250790620741, -0.5501055136533183, 0.35795722070306835, -0.5204255924564238, a
0.400250790620741, -0.5501055136533183, 0.4627269402364006, -0.48382966407575534, a
0.400250790620741, -0.5501055136533183, 0.4407122591595376, -0.6655455900397208, a
0.400250790620741, -0.5501055136533183, 0.40724629134715656, -0.4849447046037754, a
0.400250790620741, -0.5501055136533183, 0.44432860322338436, -0.6098393907707605, a
0.400250790620741, -0.5501055136533183, 0.5059147995792549, -0.5182145215539925, a
0.400250790620741, -0.5501055136533183, 0.4528469865091004, -0.5400870938279299, a
0.400250790620741, -0.5501055136533183, 0.37989878505786245, -0.6438389085741356, a
0.400250790620741, -0.5501055136533183, 0.5014498161209984, -0.6538959918047594, a
0.400250790620741, -0.5501055136533183, 0.47397242614039453, -0.6998312801827102, a
0.400250790620741, -0.5501055136533183, 0.49790334521019863, -0.5791653505020208, a
0.400250790620741, -0.5501055136533183, 0.25207058149384287, -0.37443083100340185, a
0.5337012937603431, -0.6204032666173621, 0.28439644601814623, -0.5723136241024243, a
0.5337012937603431, -0.6204032666173621, 0.365636123576599, -0.5963901487221427, a
0.5337012937603431, -0.6204032666173621, 0.39982017529747116, -0.6946277305060411, a
0.5337012937603431, -0.6204032666173621, 0.35795722070306835, -0.5204255924564238, a
0.5337012937603431, -0.6204032666173621, 0.4627269402364006, -0.48382966407575534, a
0.5337012937603431, -0.6204032666173621, 0.4407122591595376, -0.6655455900397208, a
0.5337012937603431, -0.6204032666173621, 0.40724629134715656, -0.4849447046037754, a
0.5337012937603431, -0.6204032666173621, 0.44432860322338436, -0.6098393907707605, a
0.5337012937603431, -0.6204032666173621, 0.5059147995792549, -0.5182145215539925, a
0.5337012937603431, -0.6204032666173621, 0.4528469865091004, -0.5400870938279299, a
0.5337012937603431, -0.6204032666173621, 0.37989878505786245, -0.6438389085741356, a
0.5337012937603431, -0.6204032666173621, 0.5014498161209984, -0.6538959918047594, a
0.5337012937603431, -0.6204032666173621, 0.47397242614039453, -0.6998312801827102, a
0.5337012937603431, -0.6204032666173621, 0.49790334521019863, -0.5791653505020208, a
0.5337012937603431, -0.6204032666173621, 0.25207058149384287, -0.37443083100340185, a
0.28439644601814623, -0.5723136241024243, 0.365636123576599, -0.5963901487221427, a
0.28439644601814623, -0.5723136241024243, 0.39982017529747116, -0.6946277305060411, a
0.28439644601814623, -0.5723136241024243, 0.35795722070306835, -0.5204255924564238, a
0.28439644601814623, -0.5723136241024243, 0.4627269402364006, -0.48382966407575534, a
0.28439644601814623, -0.5723136241024243, 0.4407122591595376, -0.6655455900397208, a
0.28439644601814623, -0.5723136241024243, 0.40724629134715656, -0.4849447046037754, a
0.28439644601814623, -0.5723136241024243, 0.44432860322338436, -0.6098393907707605, a
0.28439644601814623, -0.5723136241024243, 0.5059147995792549, -0.5182145215539925, a
0.28439644601814623, -0.5723136241024243, 0.4528469865091004, -0.5400870938279299, a
0.28439644601814623, -0.5723136241024243, 0.37989878505786245, -0.6438389085741356, a
0.28439644601814623, -0.5723136241024243, 0.5014498161209984, -0.6538959918047594, a
0.28439644601814623, -0.5723136241024243, 0.47397242614039453, -0.6998312801827102, a
0.28439644601814623, -0.5723136241024243, 0.49790334521019863, -0.5791653505020208, a
0.28439644601814623, -0.5723136241024243, 0.25207058149384287, -0.37443083100340185, a
0.365636123576599, -0.5963901487221427, 0.39982017529747116, -0.6946277305060411, a
0.365636123576599, -0.5963901487221427, 0.35795722070306835, -0.5204255924564238, a
0.365636123576599, -0.5963901487221427, 0.4627269402364006, -0.48382966407575534, a
0.365636123576599, -0.5963901487221427, 0.4407122591595376, -0.6655455900397208, a
0.365636123576599, -0.5963901487221427, 0.40724629134715656, -0.4849447046037754, a
0.365636123576599, -0.5963901487221427, 0.44432860322338436, -0.6098393907707605, a
0.365636123576599, -0.5963901487221427, 0.5059147995792549, -0.5182145215539925, a
0.365636123576599, -0.5963901487221427, 0.4528469865091004, -0.5400870938279299, a
0.365636123576599, -0.5963901487221427, 0.37989878505786245, -0.6438389085741356, a
0.365636123576599, -0.5963901487221427, 0.5014498161209984, -0.6538959918047594, a
0.365636123576599, -0.5963901487221427, 0.47397242614039453, -0.6998312801827102, a
0.365636123576599, -0.5963901487221427, 0.49790334521019863, -0.5791653505020208, a
0.365636123576599, -0.5963901487221427, 0.25207058149384287, -0.37443083100340185, a
0.39982017529747116, -0.6946277305060411, 0.35795722070306835, -0.5204255924564238, a
0.39982017529747116, -0.6946277305060411, 0.4627269402364006, -0.48382966407575534, a
0.39982017529747116, -0.6946277305060411, 0.4407122591595376, -0.6655455900397208, a
0.39982017529747116, -0.6946277305060411, 0.40724629134715656, -0.4849447046037754, a
0.39982017529747116, -0.6946277305060411, 0.44432860322338436, -0.6098393907707605, a
0.39982017529747116, -0.6946277305060411, 0.5059147995792549, -0.5182145215539925, a
0.39982017529747116, -0.6946277305060411, 0.4528469865091004, -0.5400870938279299, a
0.39982017529747116, -0.6946277305060411, 0.37989878505786245, -0.6438389085741356, a
0.39982017529747116, -0.6946277305060411, 0.5014498161209984, -0.6538959918047594, a
0.39982017529747116, -0.6946277305060411, 0.47397242614039453, -0.6998312801827102, a
0.39982017529747116, -0.6946277305060411, 0.49790334521019863, -0.5791653505020208, a
0.39982017529747116, -0.6946277305060411, 0.25207058149384287, -0.37443083100340185, a
0.35795722070306835, -0.5204255924564238, 0.4627269402364006, -0.48382966407575534, a
0.35795722070306835, -0.5204255924564238, 0.4407122591595376, -0.6655455900397208, a
0.35795722070306835, -0.5204255924564238, 0.40724629134715656, -0.4849447046037754, a
0.35795722070306835, -0.5204255924564238, 0.44432860322338436, -0.6098393907707605, a
0.35795722070306835, -0.5204255924564238, 0.5059147995792549, -0.5182145215539925, a
0.35795722070306835, -0.5204255924564238, 0.4528469865091004, -0.5400870938279299, a
0.35795722070306835, -0.5204255924564238, 0.37989878505786245, -0.6438389085741356, a
0.35795722070306835, -0.5204255924564238, 0.5014498161209984, -0.6538959918047594, a
0.35795722070306835, -0.5204255924564238, 0.47397242614039453, -0.6998312801827102, a
0.35795722070306835, -0.5204255924564238, 0.49790334521019863, -0.5791653505020208, a
0.35795722070306835, -0.5204255924564238, 0.25207058149384287, -0.37443083100340185, a
0.4627269402364006, -0.48382966407575534, 0.4407122591595376, -0.6655455900397208, a
0.4627269402364006, -0.48382966407575534, 0.40724629134715656, -0.4849447046037754, a
0.4627269402364006, -0.48382966407575534, 0.44432860322338436, -0.6098393907707605, a
0.4627269402364006, -0.48382966407575534, 0.5059147995792549, -0.5182145215539925, a
0.4627269402364006, -0.48382966407575534, 0.4528469865091004, -0.5400870938279299, a
0.4627269402364006, -0.48382966407575534, 0.37989878505786245, -0.6438389085741356, a
0.4627269402364006, -0.48382966407575534, 0.5014498161209984, -0.6538959918047594, a
0.4627269402364006, -0.48382966407575534, 0.47397242614039453, -0.6998312801827102, a
0.4627269402364006, -0.48382966407575534, 0.49790334521019863, -0.5791653505020208, a
0.4627269402364006, -0.48382966407575534, 0.25207058149384287, -0.37443083100340185, a
0.4407122591595376, -0.6655455900397208, 0.40724629134715656, -0.4849447046037754, a
0.4407122591595376, -0.6655455900397208, 0.44432860322338436, -0.6098393907707605, a
0.4407122591595376, -0.6655455900397208, 0.5059147995792549, -0.5182145215539925, a
0.4407122591595376, -0.6655455900397208, 0.4528469865091004, -0.5400870938279299, a
0.4407122591595376, -0.6655455900397208, 0.37989878505786245, -0.6438389085741356, a
0.4407122591595376, -0.6655455900397208, 0.5014498161209984, -0.6538959918047594, a
0.4407122591595376, -0.6655455900397208, 0.47397242614039453, -0.6998312801827102, a
0.4407122591595376, -0.6655455900397208, 0.49790334521019863, -0.5791653505020208, a
0.4407122591595376, -0.6655455900397208, 0.25207058149384287, -0.37443083100340185, a
0.40724629134715656, -0.4849447046037754, 0.44432860322338436, -0.6098393907707605, a
0.40724629134715656, -0.4849447046037754, 0.5059147995792549, -0.5182145215539925, a
0.40724629134715656, -0.4849447046037754, 0.4528469865091004, -0.5400870938279299, a
0.40724629134715656, -0.4849447046037754, 0.37989878505786245, -0.6438389085741356, a
0.40724629134715656, -0.4849447046037754, 0.5014498161209984, -0.6538959918047594, a
0.40724629134715656, -0.4849447046037754, 0.47397242614039453, -0.6998312801827102, a
0.40724629134715656, -0.4849447046037754, 0.49790334521019863, -0.5791653505020208, a
0.40724629134715656, -0.4849447046037754, 0.25207058149384287, -0.37443083100340185, a
0.44432860322338436, -0.6098393907707605, 0.5059147995792549, -0.5182145215539925, a
0.44432860322338436, -0.6098393907707605, 0.4528469865091004, -0.5400870938279299, a
0.44432860322338436, -0.6098393907707605, 0.37989878505786245, -0.6438389085741356, a
0.44432860322338436, -0.6098393907707605, 0.5014498161209984, -0.6538959918047594, a
0.44432860322338436, -0.6098393907707605, 0.47397242614039453, -0.6998312801827102, a
0.44432860322338436, -0.6098393907707605, 0.49790334521019863, -0.5791653505020208, a
0.44432860322338436, -0.6098393907707605, 0.25207058149384287, -0.37443083100340185, a
0.5059147995792549, -0.5182145215539925, 0.4528469865091004, -0.5400870938279299, a
0.5059147995792549, -0.5182145215539925, 0.37989878505786245, -0.6438389085741356, a
0.5059147995792549, -0.5182145215539925, 0.5014498161209984, -0.6538959918047594, a
0.5059147995792549, -0.5182145215539925, 0.47397242614039453, -0.6998312801827102, a
0.5059147995792549, -0.5182145215539925, 0.49790334521019863, -0.5791653505020208, a
0.5059147995792549, -0.5182145215539925, 0.25207058149384287, -0.37443083100340185, a
0.4528469865091004, -0.5400870938279299, 0.37989878505786245, -0.6438389085741356, a
0.4528469865091004, -0.5400870938279299, 0.5014498161209984, -0.6538959918047594, a
0.4528469865091004, -0.5400870938279299, 0.47397242614039453, -0.6998312801827102, a
0.4528469865091004, -0.5400870938279299, 0.49790334521019863, -0.5791653505020208, a
0.4528469865091004, -0.5400870938279299, 0.25207058149384287, -0.37443083100340185, a
0.37989878505786245, -0.6438389085741356, 0.5014498161209984, -0.6538959918047594, a
0.37989878505786245, -0.6438389085741356, 0.47397242614039453, -0.6998312801827102, a
0.37989878505786245, -0.6438389085741356, 0.49790334521019863, -0.5791653505020208, a
0.37989878505786245, -0.6438389085741356, 0.25207058149384287, -0.37443083100340185, a
0.5014498161209984, -0.6538959918047594, 0.47397242614039453, -0.6998312801827102, a
0.5014498161209984, -0.6538959918047594, 0.49790334521019863, -0.5791653505020208, a
0.5014498161209984, -0.6538959918047594, 0.25207058149384287, -0.37443083100340185, a
0.47397242614039453, -0.6998312801827102, 0.49790334521019863, -0.5791653505020208, a
0.47397242614039453, -0.6998312801827102, 0.25207058149384287, -0.37443083100340185, a
0.49790334521019863, -0.5791653505020208, 0.25207058149384287, -0.37443083100340185, a
0.25207058149384287, -0.37443083100340185, -0.5106017840203636, 0.5580678250480771, a
-0.5106017840203636, 0.5580678250480771, -0.7011599218353047, 0.8949196482680694, a
-0.5106017840203636, 0.5580678250480771, -0.7572042979252314, 0.6873053075360013, a
-0.5106017840203636, 0.5580678250480771, -0.7848684735548763, 0.7310178217239851, a
-0.5106017840203636, 0.5580678250480771, -0.6375491630275213, 0.7041125425565589, a
-0.5106017840203636, 0.5580678250480771, -0.6737981668524348, 0.7531507927422209, a
-0.5106017840203636, 0.5580678250480771, -0.782702261138583, 0.8198222280809148, a
-0.5106017840203636, 0.5580678250480771, -0.590816135808607, 0.8095015709581265, a
-0.5106017840203636, 0.5580678250480771, -0.801581675754216, 0.7759444341068183, a
-0.5106017840203636, 0.5580678250480771, -0.6902006907456723, 0.829993685020785, a
-0.5106017840203636, 0.5580678250480771, -0.6436293288896451, 0.8059998162081794, a
-0.5106017840203636, 0.5580678250480771, -0.7388964093908396, 0.8487835582840954, a
-0.5106017840203636, 0.5580678250480771, -0.6867558392768118, 0.6728713564728231, a
-0.5106017840203636, 0.5580678250480771, -0.735429151165669, 0.7739271818567947, a
-0.5106017840203636, 0.5580678250480771, -0.6106196098320814, 0.86212079050152, a
-0.5106017840203636, 0.5580678250480771, -0.6056882880263444, 0.7508612029815651, a
-0.5106017840203636, 0.5580678250480771, -0.6517578648245362, 0.8882080612255446, a
-0.5106017840203636, 0.5580678250480771, -0.7170627090893118, 0.7131396895899675, a
-0.5106017840203636, 0.5580678250480771, -0.4660854678247488, 0.7765667959496039, a
-0.7788292816834286, 0.8963986863277525, -0.7011599218353047, 0.8949196482680694, a
-0.7788292816834286, 0.8963986863277525, -0.7572042979252314, 0.6873053075360013, a
-0.7788292816834286, 0.8963986863277525, -0.7848684735548763, 0.7310178217239851, a
-0.7788292816834286, 0.8963986863277525, -0.6375491630275213, 0.7041125425565589, a
-0.7788292816834286, 0.8963986863277525, -0.6737981668524348, 0.7531507927422209, a
-0.7788292816834286, 0.8963986863277525, -0.782702261138583, 0.8198222280809148, a
-0.7788292816834286, 0.8963986863277525, -0.590816135808607, 0.8095015709581265, a
-0.7788292816834286, 0.8963986863277525, -0.801581675754216, 0.7759444341068183, a
-0.7788292816834286, 0.8963986863277525, -0.6902006907456723, 0.829993685020785, a
-0.7788292816834286, 0.8963986863277525, -0.6436293288896451, 0.8059998162081794, a
-0.7788292816834286, 0.8963986863277525, -0.7388964093908396, 0.8487835582840954, a
-0.7788292816834286, 0.8963986863277525, -0.6867558392768118, 0.6728713564728231, a
-0.7788292816834286, 0.8963986863277525, -0.735429151165669, 0.7739271818567947, a
-0.7788292816834286, 0.8963986863277525, -0.6106196098320814, 0.86212079050152, a
-0.7788292816834286, 0.8963986863277525, -0.6056882880263444, 0.7508612029815651, a
-0.7788292816834286, 0.8963986863277525, -0.6517578648245362, 0.8882080612255446, a
-0.7788292816834286, 0.8963986863277525, -0.7170627090893118, 0.7131396895899675, a
-0.7788292816834286, 0.8963986863277525, -0.4660854678247488, 0.7765667959496039, a
-0.7011599218353047, 0.8949196482680694, -0.7572042979252314, 0.6873053075360013, a
-0.7011599218353047, 0.8949196482680694, -0.7848684735548763, 0.7310178217239851, a
-0.7011599218353047, 0.8949196482680694, -0.6375491630275213, 0.7041125425565589, a
-0.7011599218353047, 0.8949196482680694, -0.6737981668524348, 0.7531507927422209, a
-0.7011599218353047, 0.8949196482680694, -0.782702261138583, 0.8198222280809148, a
-0.7011599218353047, 0.8949196482680694, -0.590816135808607, 0.8095015709581265, a
-0.7011599218353047, 0.8949196482680694, -0.801581675754216, 0.7759444341068183, a
-0.7011599218353047, 0.8949196482680694, -0.6902006907456723, 0.829993685020785, a
-0.7011599218353047, 0.8949196482680694, -0.6436293288896451, 0.8059998162081794, a
-0.7011599218353047, 0.8949196482680694, -0.7388964093908396, 0.8487835582840954, a
-0.7011599218353047, 0.8949196482680694, -0.6867558392768118, 0.6728713564728231, a
-0.7011599218353047, 0.8949196482680694, -0.735429151165669, 0.7739271818567947, a
-0.7011599218353047, 0.8949196482680694, -0.6106196098320814, 0.86212079050152, a
-0.7011599218353047, 0.8949196482680694, -0.6056882880263444, 0.7508612029815651, a
-0.7011599218353047, 0.8949196482680694, -0.6517578648245362, 0.8882080612255446, a
-0.7011599218353047, 0.8949196482680694, -0.7170627090893118, 0.7131396895899675, a
-0.7011599218353047, 0.8949196482680694, -0.4660854678247488, 0.7765667959496039, a
-0.7572042979252314, 0.6873053075360013, -0.7848684735548763, 0.7310178217239851, a
-0.7572042979252314, 0.6873053075360013, -0.6375491630275213, 0.7041125425565589, a
-0.7572042979252314, 0.6873053075360013, -0.6737981668524348, 0.7531507927422209, a
-0.7572042979252314, 0.6873053075360013, -0.782702261138583, 0.8198222280809148, a
-0.7572042979252314, 0.6873053075360013, -0.590816135808607, 0.8095015709581265, a
-0.7572042979252314, 0.6873053075360013, -0.801581675754216, 0.7759444341068183, a
-0.7572042979252314, 0.6873053075360013, -0.6902006907456723, 0.829993685020785, a
-0.7572042979252314, 0.6873053075360013, -0.6436293288896451, 0.8059998162081794, a
-0.7572042979252314, 0.6873053075360013, -0.7388964093908396, 0.8487835582840954, a
-0.7572042979252314, 0.6873053075360013, -0.6867558392768118, 0.6728713564728231, a
-0.7572042979252314, 0.6873053075360013, -0.735429151165669, 0.7739271818567947, a
-0.7572042979252314, 0.6873053075360013, -0.6106196098320814, 0.86212079050152, a
-0.7572042979252314, 0.6873053075360013, -0.6056882880263444, 0.7508612029815651, a
-0.7572042979252314, 0.6873053075360013, -0.6517578648245362, 0.8882080612255446, a
-0.7572042979252314, 0.6873053075360013, -0.7170627090893118, 0.7131396895899675, a
-0.7572042979252314, 0.6873053075360013, -0.4660854678247488, 0.7765667959496039, a
-0.7848684735548763, 0.7310178217239851, -0.6375491630275213, 0.7041125425565589, a
-0.7848684735548763, 0.7310178217239851, -0.6737981668524348, 0.7531507927422209, a
-0.7848684735548763, 0.7310178217239851, -0.782702261138583, 0.8198222280809148, a
-0.7848684735548763, 0.7310178217239851, -0.590816135808607, 0.8095015709581265, a
-0.7848684735548763, 0.7310178217239851, -0.801581675754216, 0.7759444341068183, a
-0.7848684735548763, 0.7310178217239851, -0.6902006907456723, 0.829993685020785, a
-0.7848684735548763, 0.7310178217239851, -0.6436293288896451, 0.8059998162081794, a
-0.7848684735548763, 0.7310178217239851, -0.7388964093908396, 0.8487835582840954, a
-0.7848684735548763, 0.7310178217239851, -0.6867558392768118, 0.6728713564728231, a
-0.7848684735548763, 0.7310178217239851, -0.735429151165669, 0.7739271818567947, a
-0.7848684735548763, 0.7310178217239851, -0.6106196098320814, 0.86212079050152, a
-0.7848684735548763, 0.7310178217239851, -0.6056882880263444, 0.7508612029815651, a
-0.7848684735548763, 0.7310178217239851, -0.6517578648245362, 0.8882080612255446, a
-0.7848684735548763, 0.7310178217239851, -0.7170627090893118, 0.7131396895899675, a
-0.7848684735548763, 0.7310178217239851, -0.4660854678247488, 0.7765667959496039, a
-0.6375491630275213, 0.7041125425565589, -0.6737981668524348, 0.7531507927422209, a
-0.6375491630275213, 0.7041125425565589, -0.782702261138583, 0.8198222280809148, a
-0.6375491630275213, 0.7041125425565589, -0.590816135808607, 0.8095015709581265, a
-0.6375491630275213, 0.7041125425565589, -0.801581675754216, 0.7759444341068183, a
-0.6375491630275213, 0.7041125425565589, -0.6902006907456723, 0.829993685020785, a
-0.6375491630275213, 0.7041125425565589, -0.6436293288896451, 0.8059998162081794, a
-0.6375491630275213, 0.7041125425565589, -0.7388964093908396, 0.8487835582840954, a
-0.6375491630275213, 0.7041125425565589, -0.6867558392768118, 0.6728713564728231, a
-0.6375491630275213, 0.7041125425565589, -0.735429151165669, 0.7739271818567947, a
-0.6375491630275213, 0.7041125425565589, -0.6106196098320814, 0.86212079050152, a
-0.6375491630275213, 0.7041125425565589, -0.6056882880263444, 0.7508612029815651, a
-0.6375491630275213, 0.7041125425565589, -0.6517578648245362, 0.8882080612255446, a
-0.6375491630275213, 0.7041125425565589, -0.7170627090893118, 0.7131396895899675, a
-0.6375491630275213, 0.7041125425565589, -0.4660854678247488, 0.7765667959496039, a
-0.6737981668524348, 0.7531507927422209, -0.782702261138583, 0.8198222280809148, a
-0.6737981668524348, 0.7531507927422209, -0.590816135808607, 0.8095015709581265, a
-0.6737981668524348, 0.7531507927422209, -0.801581675754216, 0.7759444341068183, a
-0.6737981668524348, 0.7531507927422209, -0.6902006907456723, 0.829993685020785, a
-0.6737981668524348, 0.7531507927422209, -0.6436293288896451, 0.8059998162081794, a
-0.6737981668524348, 0.7531507927422209, -0.7388964093908396, 0.8487835582840954, a
-0.6737981668524348, 0.7531507927422209, -0.6867558392768118, 0.6728713564728231, a
-0.6737981668524348, 0.7531507927422209, -0.735429151165669, 0.7739271818567947, a
-0.6737981668524348, 0.7531507927422209, -0.6106196098320814, 0.86212079050152, a
-0.6737981668524348, 0.7531507927422209, -0.6056882880263444, 0.7508612029815651, a
-0.6737981668524348, 0.7531507927422209, -0.6517578648245362, 0.8882080612255446, a
-0.6737981668524348, 0.7531507927422209, -0.7170627090893118, 0.7131396895899675, a
-0.6737981668524348, 0.7531507927422209, -0.4660854678247488, 0.7765667959496039, a
-0.782702261138583, 0.8198222280809148, -0.590816135808607, 0.8095015709581265, a
-0.782702261138583, 0.8198222280809148, -0.801581675754216, 0.7759444341068183, a
-0.782702261138583, 0.8198222280809148, -0.6902006907456723, 0.829993685020785, a
-0.782702261138583, 0.8198222280809148, -0.6436293288896451, 0.8059998162081794, a
-0.782702261138583, 0.8198222280809148, -0.7388964093908396, 0.8487835582840954, a
-0.782702261138583, 0.8198222280809148, -0.6867558392768118, 0.6728713564728231, a
-0.782702261138583, 0.8198222280809148, -0.735429151165669, 0.7739271818567947, a
-0.782702261138583, 0.8198222280809148, -0.6106196098320814, 0.86212079050152, a
-0.782702261138583, 0.8198222280809148, -0.6056882880263444, 0.7508612029815651, a
-0.782702261138583, 0.8198222280809148, -0.6517578648245362, 0.8882080612255446, a
-0.782702261138583, 0.8198222280809148, -0.7170627090893118, 0.7131396895899675, a
-0.782702261138583, 0.8198222280809148, -0.4660854678247488, 0.7765667959496039, a
-0.590816135808607, 0.8095015709581265, -0.801581675754216, 0.7759444341068183, a
-0.590816135808607, 0.8095015709581265, -0.6902006907456723, 0.829993685020785, a
-0.590816135808607, 0.8095015709581265, -0.6436293288896451, 0.8059998162081794, a
-0.590816135808607, 0.8095015709581265, -0.7388964093908396, 0.8487835582840954, a
-0.590816135808607, 0.8095015709581265, -0.6867558392768118, 0.6728713564728231, a
-0.590816135808607, 0.8095015709581265, -0.735429151165669, 0.7739271818567947, a
-0.590816135808607, 0.8095015709581265, -0.6106196098320814, 0.86212079050152, a
-0.590816135808607, 0.8095015709581265, -0.6056882880263444, 0.7508612029815651, a
-0.590816135808607, 0.8095015709581265, -0.6517578648245362, 0.8882080612255446, a
-0.590816135808607, 0.8095015709581265, -0.7170627090893118, 0.7131396895899675, a
-0.590816135808607, 0.8095015709581265, -0.4660854678247488, 0.7765667959496039, a
-0.801581675754216, 0.7759444341068183, -0.6902006907456723, 0.829993685020785, a
-0.801581675754216, 0.7759444341068183, -0.6436293288896451, 0.8059998162081794, a
-0.801581675754216, 0.7759444341068183, -0.7388964093908396, 0.8487835582840954, a
-0.801581675754216, 0.7759444341068183, -0.6867558392768118, 0.6728713564728231, a
-0.801581675754216, 0.7759444341068183, -0.735429151165669, 0.7739271818567947, a
-0.801581675754216, 0.7759444341068183, -0.6106196098320814, 0.86212079050152, a
-0.801581675754216, 0.7759444341068183, -0.6056882880263444, 0.7508612029815651, a
-0.801581675754216, 0.7759444341068183, -0.6517578648245362, 0.8882080612255446, a
-0.801581675754216, 0.7759444341068183, -0.7170627090893118, 0.7131396895899675, a
-0.801581675754216, 0.7759444341068183, -0.4660854678247488, 0.7765667959496039, a
-0.6902006907456723, 0.829993685020785, -0.6436293288896451, 0.8059998162081794, a
-0.6902006907456723, 0.829993685020785, -0.7388964093908396, 0.8487835582840954, a
-0.6902006907456723, 0.829993685020785, -0.6867558392768118, 0.6728713564728231, a
-0.6902006907456723, 0.829993685020785, -0.735429151165669, 0.7739271818567947, a
-0.6902006907456723, 0.829993685020785, -0.6106196098320814, 0.86212079050152, a
-0.6902006907456723, 0.829993685020785, -0.6056882880263444, 0.7508612029815651, a
-0.6902006907456723, 0.829993685020785, -0.6517578648245362, 0.8882080612255446, a
-0.6902006907456723, 0.829993685020785, -0.7170627090893118, 0.7131396895899675, a
-0.6902006907456723, 0.829993685020785, -0.4660854678247488, 0.7765667959496039, a
-0.6436293288896451, 0.8059998162081794, -0.7388964093908396, 0.8487835582840954, a
-0.6436293288896451, 0.8059998162081794, -0.6867558392768118, 0.6728713564728231, a
-0.6436293288896451, 0.8059998162081794, -0.735429151165669, 0.7739271818567947, a
-0.6436293288896451, 0.8059998162081794, -0.6106196098320814, 0.86212079050152, a
-0.6436293288896451, 0.8059998162081794, -0.6056882880263444, 0.7508612029815651, a
-0.6436293288896451, 0.8059998162081794, -0.6517578648245362, 0.8882080612255446, a
-0.6436293288896451, 0.8059998162081794, -0.7170627090893118, 0.7131396895899675, a
-0.6436293288896451, 0.8059998162081794, -0.4660854678247488, 0.7765667959496039, a
-0.7388964093908396, 0.8487835582840954, -0.6867558392768118, 0.6728713564728231, a
-0.7388964093908396, 0.8487835582840954, -0.735429151165669, 0.7739271818567947, a
-0.7388964093908396, 0.8487835582840954, -0.6106196098320814, 0.86212079050152, a
-0.7388964093908396, 0.8487835582840954, -0.6056882880263444, 0.7508612029815651, a
-0.7388964093908396, 0.8487835582840954, -0.6517578648245362, 0.8882080612255446, a
-0.7388964093908396, 0.8487835582840954, -0.7170627090893118, 0.7131396895899675, a
-0.7388964093908396, 0.8487835582840954, -0.4660854678247488, 0.7765667959496039, a
-0.6867558392768118, 0.6728713564728231, -0.735429151165669, 0.7739271818567947, a
-0.6867558392768118, 0.6728713564728231, -0.6106196098320814, 0.86212079050152, a
-0.6867558392768118, 0.6728713564728231, -0.6056882880263444, 0.7508612029815651, a
-0.6867558392768118, 0.6728713564728231, -0.6517578648245362, 0.8882080612255446, a
-0.6867558392768118, 0.6728713564728231, -0.7170627090893118, 0.7131396895899675, a
-0.6867558392768118, 0.6728713564728231, -0.4660854678247488, 0.7765667959496039, a
-0.735429151165669, 0.7739271818567947, -0.6106196098320814, 0.86212079050152, a
-0.735429151165669, 0.7739271818567947, -0.6056882880263444, 0.7508612029815651, a
-0.735429151165669, 0.7739271818567947, -0.6517578648245362, 0.8882080612255446, a
-0.735429151165669, 0.7739271818567947, -0.7170627090893118, 0.7131396895899675, a
-0.735429151165669, 0.7739271818567947, -0.4660854678247488, 0.7765667959496039, a
-0.6106196098320814, 0.86212079050152, -0.6056882880263444, 0.7508612029815651, a
-0.6106196098320814, 0.86212079050152, -0.6517578648245362, 0.8882080612255446, a
-0.6106196098320814, 0.86212079050152, -0.7170627090893118, 0.7131396895899675, a
-0.6106196098320814, 0.86212079050152, -0.4660854678247488, 0.7765667959496039, a
-0.6056882880263444, 0.7508612029815651, -0.6517578648245362, 0.8882080612255446, a
-0.6056882880263444, 0.7508612029815651, -0.7170627090893118, 0.7131396895899675, a
-0.6056882880263444, 0.7508612029815651, -0.4660854678247488, 0.7765667959496039, a
-0.6517578648245362, 0.8882080612255446, -0.7170627090893118, 0.7131396895899675, a
-0.6517578648245362, 0.8882080612255446, -0.4660854678247488, 0.7765667959496039, a
-0.7170627090893118, 0.7131396895899675, -0.4660854678247488, 0.7765667959496039, a
-0.4660854678247488, 0.7765667959496039, 0.4831658271154344, 0.7040805458287623, a
0.4831658271154344, 0.7040805458287623, 0.7924179779271991, 0.7219926730940696, a
0.4831658271154344, 0.7040805458287623, 0.636077581351547, 0.6390387607009488, a
0.4831658271154344, 0.7040805458287623, 0.7600876218657009, 0.6489254371721757, a
0.4831658271154344, 0.7040805458287623, 0.8227440977211824, 0.6766283434457718, a
0.4831658271154344, 0.7040805458287623, 0.7110569816162517, 0.8041228250713264, a
0.4831658271154344, 0.7040805458287623, 0.7015999801700349, 0.6396428294378111, a
0.4831658271154344, 0.7040805458287623, 0.7192669950598174, 0.7577460677901051, a
0.4831658271154344, 0.7040805458287623, 0.7450302273988914, 0.7068624841443657, a
0.4831658271154344, 0.7040805458287623, 0.660793807045567, 0.7777259843337894, a
0.4831658271154344, 0.7040805458287623, 0.6871337214589491, 0.701584389718306, a
0.4831658271154344, 0.7040805458287623, 0.62883926581753, 0.7386000751109764, a
0.4831658271154344, 0.7040805458287623, 0.7722925684303097, 0.7847651715363174, a
0.4831658271154344, 0.7040805458287623, 0.8166831779184183, 0.6282175582334579, a
0.4831658271154344, 0.7040805458287623, 0.6759649627569195, 0.5932644265099672, a
0.4831658271154344, 0.7040805458287623, 0.7816852404577155, 0.5901438340736864, a
0.4831658271154344, 0.7040805458287623, 0.731280173076963, 0.58141689328299, a
0.4831658271154344, 0.7040805458287623, 0.6313247484114315, 0.6880017536235031, a
0.4831658271154344, 0.7040805458287623, 0.5446385257374959, 0.4429317015720466, a
0.8470627381048484, 0.7327148777239494, 0.7924179779271991, 0.7219926730940696, a
0.8470627381048484, 0.7327148777239494, 0.636077581351547, 0.6390387607009488, a
0.8470627381048484, 0.7327148777239494, 0.7600876218657009, 0.6489254371721757, a
0.8470627381048484, 0.7327148777239494, 0.8227440977211824, 0.6766283434457718, a
0.8470627381048484, 0.7327148777239494, 0.7110569816162517, 0.8041228250713264, a
0.8470627381048484, 0.7327148777239494, 0.7015999801700349, 0.6396428294378111, a
0.8470627381048484, 0.7327148777239494, 0.7192669950598174, 0.7577460677901051, a
0.8470627381048484, 0.7327148777239494, 0.7450302273988914, 0.7068624841443657, a
0.8470627381048484, 0.7327148777239494, 0.660793807045567, 0.7777259843337894, a
0.8470627381048484, 0.7327148777239494, 0.6871337214589491, 0.701584389718306, a
0.8470627381048484, 0.7327148777239494, 0.62883926581753, 0.7386000751109764, a
0.8470627381048484, 0.7327148777239494, 0.7722925684303097, 0.7847651715363174, a
0.8470627381048484, 0.7327148777239494, 0.8166831779184183, 0.6282175582334579, a
0.8470627381048484, 0.7327148777239494, 0.6759649627569195, 0.5932644265099672, a
0.8470627381048484, 0.7327148777239494, 0.7816852404577155, 0.5901438340736864, a
0.8470627381048484, 0.7327148777239494, 0.731280173076963, 0.58141689328299, a
0.8470627381048484, 0.7327148777239494, 0.6313247484114315, 0.6880017536235031, a
0.8470627381048484, 0.7327148777239494, 0.5446385257374959, 0.4429317015720466, a
0.7924179779271991, 0.7219926730940696, 0.636077581351547, 0.6390387607009488, a
0.7924179779271991, 0.7219926730940696, 0.7600876218657009, 0.6489254371721757, a
0.7924179779271991, 0.7219926730940696, 0.8227440977211824, 0.6766283434457718, a
0.7924179779271991, 0.7219926730940696, 0.7110569816162517, 0.8041228250713264, a
0.7924179779271991, 0.7219926730940696, 0.7015999801700349, 0.6396428294378111, a
0.7924179779271991, 0.7219926730940696, 0.7192669950598174, 0.7577460677901051, a
0.7924179779271991, 0.7219926730940696, 0.7450302273988914, 0.7068624841443657, a
0.7924179779271991, 0.7219926730940696, 0.660793807045567, 0.7777259843337894, a
0.7924179779271991, 0.7219926730940696, 0.6871337214589491, 0.701584389718306, a
0.7924179779271991, 0.7219926730940696, 0.62883926581753, 0.7386000751109764, a
0.7924179779271991, 0.7219926730940696, 0.7722925684303097, 0.7847651715363174, a
0.7924179779271991, 0.7219926730940696, 0.8166831779184183, 0.6282175582334579, a
0.7924179779271991, 0.7219926730940696, 0.6759649627569195, 0.5932644265099672, a
0.7924179779271991, 0.7219926730940696, 0.7816852404577155, 0.5901438340736864, a
0.7924179779271991, 0.7219926730940696, 0.731280173076963, 0.58141689328299, a
0.7924179779271991, 0.7219926730940696, 0.6313247484114315, 0.6880017536235031, a
0.7924179779271991, 0.7219926730940696, 0.5446385257374959, 0.4429317015720466, a
0.636077581351547, 0.6390387607009488, 0.7600876218657009, 0.6489254371721757, a
0.636077581351547, 0.6390387607009488, 0.8227440977211824, 0.6766283434457718, a
0.636077581351547, 0.6390387607009488, 0.7110569816162517, 0.8041228250713264, a
0.636077581351547, 0.6390387607009488, 0.7015999801700349, 0.6396428294378111, a
0.636077581351547, 0.6390387607009488, 0.7192669950598174, 0.7577460677901051, a
0.636077581351547, 0.6390387607009488, 0.7450302273988914, 0.7068624841443657, a
0.636077581351547, 0.6390387607009488, 0.660793807045567, 0.7777259843337894, a
0.636077581351547, 0.6390387607009488, 0.6871337214589491, 0.701584389718306, a
0.636077581351547, 0.6390387607009488, 0.62883926581753, 0.7386000751109764, a
0.636077581351547, 0.6390387607009488, 0.7722925684303097, 0.7847651715363174, a
0.636077581351547, 0.6390387607009488, 0.8166831779184183, 0.6282175582334579, a
0.636077581351547, 0.6390387607009488, 0.6759649627569195, 0.5932644265099672, a
0.636077581351547, 0.6390387607009488, 0.7816852404577155, 0.5901438340736864, a
0.636077581351547, 0.6390387607009488, 0.731280173076963, 0.58141689328299, a
0.636077581351547, 0.6390387607009488, 0.6313247484114315, 0.6880017536235031, a
0.636077581351547, 0.6390387607009488, 0.5446385257374959, 0.4429317015720466, a
0.7600876218657009, 0.6489254371721757, 0.8227440977211824, 0.6766283434457718, a
0.7600876218657009, 0.6489254371721757, 0.7110569816162517, 0.8041228250713264, a
0.7600876218657009, 0.6489254371721757, 0.7015999801700349, 0.6396428294378111, a
0.7600876218657009, 0.6489254371721757, 0.7192669950598174, 0.7577460677901051, a
0.7600876218657009, 0.6489254371721757, 0.7450302273988914, 0.7068624841443657, a
0.7600876218657009, 0.6489254371721757, 0.660793807045567, 0.7777259843337894, a
0.7600876218657009, 0.6489254371721757, 0.6871337214589491, 0.701584389718306, a
0.7600876218657009, 0.6489254371721757, 0.62883926581753, 0.7386000751109764, a
0.7600876218657009, 0.6489254371721757, 0.7722925684303097, 0.7847651715363174, a
0.7600876218657009, 0.6489254371721757, 0.8166831779184183, 0.6282175582334579, a
0.7600876218657009, 0.6489254371721757, 0.6759649627569195, 0.5932644265099672, a
0.7600876218657009, 0.6489254371721757, 0.7816852404577155, 0.5901438340736864, a
0.7600876218657009, 0.6489254371721757, 0.731280173076963, 0.58141689328299, a
0.7600876218657009, 0.6489254371721757, 0.6313247484114315, 0.6880017536235031, a
0.7600876218657009, 0.6489254371721757, 0.5446385257374959, 0.4429317015720466, a
0.8227440977211824, 0.6766283434457718, 0.7110569816162517, 0.8041228250713264, a
0.8227440977211824, 0.6766283434457718, 0.7015999801700349, 0.6396428294378111, a
0.8227440977211824, 0.6766283434457718, 0.7192669950598174, 0.7577460677901051, a
0.8227440977211824, 0.6766283434457718, 0.7450302273988914, 0.7068624841443657, a
0.8227440977211824, 0.6766283434457718, 0.660793807045567, 0.7777259843337894, a
0.8227440977211824, 0.6766283434457718, 0.6871337214589491, 0.701584389718306, a
0.8227440977211824, 0.6766283434457718, 0.62883926581753, 0.7386000751109764, a
0.8227440977211824, 0.6766283434457718, 0.7722925684303097, 0.7847651715363174, a
0.8227440977211824, 0.6766283434457718, 0.8166831779184183, 0.6282175582334579, a
0.8227440977211824, 0.6766283434457718, 0.6759649627569195, 0.5932644265099672, a
0.8227440977211824, 0.6766283434457718, 0.7816852404577155, 0.5901438340736864, a
0.8227440977211824, 0.6766283434457718, 0.731280173076963, 0.58141689328299, a
0.8227440977211824, 0.6766283434457718, 0.6313247484114315, 0.6880017536235031, a
0.8227440977211824, 0.6766283434457718, 0.5446385257374959, 0.4429317015720466, a
0.7110569816162517, 0.8041228250713264, 0.7015999801700349, 0.6396428294378111, a
0.7110569816162517, 0.8041228250713264, 0.7192669950598174, 0.7577460677901051, a
0.7110569816162517, 0.8041228250713264, 0.7450302273988914, 0.7068624841443657, a
0.7110569816162517, 0.8041228250713264, 0.660793807045567, 0.7777259843337894, a
0.7110569816162517, 0.8041228250713264, 0.6871337214589491, 0.701584389718306, a
0.7110569816162517, 0.8041228250713264, 0.62883926581753, 0.7386000751109764, a
0.7110569816162517, 0.8041228250713264, 0.7722925684303097, 0.7847651715363174, a
0.7110569816162517, 0.8041228250713264, 0.8166831779184183, 0.6282175582334579, a
0.7110569816162517, 0.8041228250713264, 0.6759649627569195, 0.5932644265099672, a
0.7110569816162517, 0.8041228250713264, 0.7816852404577155, 0.5901438340736864, a
0.7110569816162517, 0.8041228250713264, 0.731280173076963, 0.58141689328299, a
0.7110569816162517, 0.8041228250713264, 0.6313247484114315, 0.6880017536235031, a
0.7110569816162517, 0.8041228250713264, 0.5446385257374959, 0.4429317015720466, a
0.7015999801700349, 0.6396428294378111, 0.7192669950598174, 0.7577460677901051, a
0.7015999801700349, 0.6396428294378111, 0.7450302273988914, 0.7068624841443657, a
0.7015999801700349, 0.6396428294378111, 0.660793807045567, 0.7777259843337894, a
0.7015999801700349, 0.6396428294378111, 0.6871337214589491, 0.701584389718306, a
0.7015999801700349, 0.6396428294378111, 0.62883926581753, 0.7386000751109764, a
0.7015999801700349, 0.6396428294378111, 0.7722925684303097, 0.7847651715363174, a
0.7015999801700349, 0.6396428294378111, 0.8166831779184183, 0.6282175582334579, a
0.7015999801700349, 0.6396428294378111, 0.6759649627569195, 0.5932644265099672, a
0.7015999801700349, 0.6396428294378111, 0.7816852404577155, 0.5901438340736864, a
0.7015999801700349, 0.6396428294378111, 0.731280173076963, 0.58141689328299, a
0.7015999801700349, 0.6396428294378111, 0.6313247484114315, 0.6880017536235031, a
0.7015999801700349, 0.6396428294378111, 0.5446385257374959, 0.4429317015720466, a
0.7192669950598174, 0.7577460677901051, 0.7450302273988914, 0.7068624841443657, a
0.7192669950598174, 0.7577460677901051, 0.660793807045567, 0.7777259843337894, a
0.7192669950598174, 0.7577460677901051, 0.6871337214589491, 0.701584389718306, a
0.7192669950598174, 0.7577460677901051, 0.62883926581753, 0.7386000751109764, a
0.7192669950598174, 0.7577460677901051, 0.7722925684303097, 0.7847651715363174, a
0.7192669950598174, 0.7577460677901051, 0.8166831779184183, 0.6282175582334579, a
0.7192669950598174, 0.7577460677901051, 0.6759649627569195, 0.5932644265099672, a
0.7192669950598174, 0.7577460677901051, 0.7816852404577155, 0.5901438340736864, a
0.7192669950598174, 0.7577460677901051, 0.731280173076963, 0.58141689328299, a
0.7192669950598174, 0.7577460677901051, 0.6313247484114315, 0.6880017536235031, a
0.7192669950598174, 0.7577460677901051, 0.5446385257374959, 0.4429317015720466, a
0.7450302273988914, 0.7068624841443657, 0.660793807045567, 0.7777259843337894, a
0.7450302273988914, 0.7068624841443657, 0.6871337214589491, 0.701584389718306, a
0.7450302273988914, 0.7068624841443657, 0.62883926581753, 0.7386000751109764, a
0.7450302273988914, 0.7068624841443657, 0.7722925684303097, 0.7847651715363174, a
0.7450302273988914, 0.7068624841443657, 0.8166831779184183, 0.6282175582334579, a
0.7450302273988914, 0.7068624841443657, 0.6759649627569195, 0.5932644265099672, a
0.7450302273988914, 0.7068624841443657, 0.7816852404577155, 0.5901438340736864, a
0.7450302273988914, 0.7068624841443657, 0.731280173076963, 0.58141689328299, a
0.7450302273988914, 0.7068624841443657, 0.6313247484114315, 0.6880017536235031, a
0.7450302273988914, 0.7068624841443657, 0.5446385257374959, 0.4429317015720466, a
0.660793807045567, 0.7777259843337894, 0.6871337214589491, 0.701584389718306, a
0.660793807045567, 0.7777259843337894, 0.62883926581753, 0.7386000751109764, a
0.660793807045567, 0.7777259843337894, 0.7722925684303097, 0.7847651715363174, a
0.660793807045567, 0.7777259843337894, 0.8166831779184183, 0.6282175582334579, a
0.660793807045567, 0.7777259843337894, 0.6759649627569195, 0.5932644265099672, a
0.660793807045567, 0.7777259843337894, 0.7816852404577155, 0.5901438340736864, a
0.660793807045567, 0.7777259843337894, 0.731280173076963, 0.58141689328299, a
0.660793807045567, 0.7777259843337894, 0.6313247484114315, 0.6880017536235031, a
0.660793807045567, 0.7777259843337894, 0.5446385257374959, 0.4429317015720466, a
0.6871337214589491, 0.701584389718306, 0.62883926581753, 0.7386000751109764, a
0.6871337214589491, 0.701584389718306, 0.7722925684303097, 0.7847651715363174, a
0.6871337214589491, 0.701584389718306, 0.8166831779184183, 0.6282175582334579, a
0.6871337214589491, 0.701584389718306, 0.6759649627569195, 0.5932644265099672, a
0.6871337214589491, 0.701584389718306, 0.7816852404577155, 0.5901438340736864, a
0.6871337214589491, 0.701584389718306, 0.731280173076963, 0.58141689328299, a
0.6871337214589491, 0.701584389718306, 0.6313247484114315, 0.6880017536235031, a
0.6871337214589491, 0.701584389718306, 0.5446385257374959, 0.4429317015720466, a
0.62883926581753, 0.7386000751109764, 0.7722925684303097, 0.7847651715363174, a
0.62883926581753, 0.7386000751109764, 0.8166831779184183, 0.6282175582334579, a
0.62883926581753, 0.7386000751109764, 0.6759649627569195, 0.5932644265099672, a
0.62883926581753, 0.7386000751109764, 0.7816852404577155, 0.5901438340736864, a
0.62883926581753, 0.7386000751109764, 0.731280173076963, 0.58141689328299, a
0.62883926581753, 0.7386000751109764, 0.6313247484114315, 0.6880017536235031, a
0.62883926581753, 0.7386000751109764, 0.5446385257374959, 0.4429317015720466, a
0.7722925684303097, 0.7847651715363174, 0.8166831779184183, 0.6282175582334579, a
0.7722925684303097, 0.7847651715363174, 0.6759649627569195, 0.5932644265099672, a
0.7722925684303097, 0.7847651715363174, 0.7816852404577155, 0.5901438340736864, a
0.7722925684303097, 0.7847651715363174, 0.731280173076963, 0.58141689328299, a
0.7722925684303097, 0.7847651715363174, 0.6313247484114315, 0.6880017536235031, a
0.7722925684303097, 0.7847651715363174, 0.5446385257374959, 0.4429317015720466, a
0.8166831779184183, 0.6282175582334579, 0.6759649627569195, 0.5932644265099672, a
0.8166831779184183, 0.6282175582334579, 0.7816852404577155, 0.5901438340736864, a
0.8166831779184183, 0.6282175582334579, 0.731280173076963, 0.58141689328299, a
0.8166831779184183, 0.6282175582334579, 0.6313247484114315, 0.6880017536235031, a
0.8166831779184183, 0.6282175582334579, 0.5446385257374959, 0.4429317015720466, a
0.6759649627569195, 0.5932644265099672, 0.7816852404577155, 0.5901438340736864, a
0.6759649627569195, 0.5932644265099672, 0.731280173076963, 0.58141689328299, a
0.6759649627569195, 0.5932644265099672, 0.6313247484114315, 0.6880017536235031, a
0.6759649627569195, 0.5932644265099672, 0.5446385257374959, 0.4429317015720466, a
0.7816852404577155, 0.5901438340736864, 0.731280173076963, 0.58141689328299, a
0.7816852404577155, 0.5901438340736864, 0.6313247484114315, 0.6880017536235031, a
0.7816852404577155, 0.5901438340736864, 0.5446385257374959, 0.4429317015720466, a
0.731280173076963, 0.58141689328299, 0.6313247484114315, 0.6880017536235031, a
0.731280173076963, 0.58141689328299, 0.5446385257374959, 0.4429317015720466, a
0.6313247484114315, 0.6880017536235031, 0.5446385257374959, 0.4429317015720466, a


==> img/community_4_61_node.csv <==
-0.23766289733970114, -0.628700787886323, a
-0.5405774147940595, -1.0, a
-0.38286088094510373, -0.9752582403475766, a
-0.4245389672969515, -0.9419716075289615, a
-0.5628579783599127, -0.8300357007281426, a
-0.5268761748849505, -0.8615120587395194, a
-0.4752135252506023, -0.7695083426296287, a
-0.48106778149681423, -0.9593747355087805, a
-0.392625031612943, -0.8440035053718452, a
-0.3680098058025268, -0.919368302401997, a
-0.42327517167184303, -0.8847587193724273, a
-0.5649765138107846, -0.8989826750523292, a
-0.47995802692603384, -0.8859236961764227, a
-0.4702403179727064, -0.8245393236749481, a
-0.42118992372881753, -0.7930897197175734, a
-0.5260022349897289, -0.9337401265340026, a
-0.5242723593946328, -0.7929616577493765, a
-0.31095071182938233, -0.8202390020276711, a
-0.4417879487933663, -0.9937121676681968, a
-0.2965581942383934, -0.8736355644790148, a
0.28055538189342066, -0.684301264681912, b
0.5526614554192236, -0.5527624215635288, b
0.27354244099613695, -0.6348508050068684, b
0.400250790620741, -0.5501055136533183, b
0.5337012937603431, -0.6204032666173621, b
0.28439644601814623, -0.5723136241024243, b
0.365636123576599, -0.5963901487221427, b
0.39982017529747116, -0.6946277305060411, b
0.35795722070306835, -0.5204255924564238, b
0.4627269402364006, -0.48382966407575534, b
0.4407122591595376, -0.6655455900397208, b
0.40724629134715656, -0.4849447046037754, b
0.44432860322338436, -0.6098393907707605, b
0.5059147995792549, -0.5182145215539925, b
0.4528469865091004, -0.5400870938279299, b
0.37989878505786245, -0.6438389085741356, b
0.5014498161209984, -0.6538959918047594, b
0.47397242614039453, -0.6998312801827102, b
0.49790334521019863, -0.5791653505020208, b
0.25207058149384287, -0.37443083100340185, b
-0.5106017840203636, 0.5580678250480771, c
-0.7788292816834286, 0.8963986863277525, c
-0.7011599218353047, 0.8949196482680694, c
-0.7572042979252314, 0.6873053075360013, c
-0.7848684735548763, 0.7310178217239851, c
-0.6375491630275213, 0.7041125425565589, c
-0.6737981668524348, 0.7531507927422209, c
-0.782702261138583, 0.8198222280809148, c
-0.590816135808607, 0.8095015709581265, c
-0.801581675754216, 0.7759444341068183, c
-0.6902006907456723, 0.829993685020785, c
-0.6436293288896451, 0.8059998162081794, c
-0.7388964093908396, 0.8487835582840954, c
-0.6867558392768118, 0.6728713564728231, c
-0.735429151165669, 0.7739271818567947, c
-0.6106196098320814, 0.86212079050152, c
-0.6056882880263444, 0.7508612029815651, c
-0.6517578648245362, 0.8882080612255446, c
-0.7170627090893118, 0.7131396895899675, c
-0.4660854678247488, 0.7765667959496039, c
0.4831658271154344, 0.7040805458287623, d
0.8470627381048484, 0.7327148777239494, d
0.7924179779271991, 0.7219926730940696, d
0.636077581351547, 0.6390387607009488, d
0.7600876218657009, 0.6489254371721757, d
0.8227440977211824, 0.6766283434457718, d
0.7110569816162517, 0.8041228250713264, d
0.7015999801700349, 0.6396428294378111, d
0.7192669950598174, 0.7577460677901051, d
0.7450302273988914, 0.7068624841443657, d
0.660793807045567, 0.7777259843337894, d
0.6871337214589491, 0.701584389718306, d
0.62883926581753, 0.7386000751109764, d
0.7722925684303097, 0.7847651715363174, d
0.8166831779184183, 0.6282175582334579, d
0.6759649627569195, 0.5932644265099672, d
0.7816852404577155, 0.5901438340736864, d
0.731280173076963, 0.58141689328299, d
0.6313247484114315, 0.6880017536235031, d
0.5446385257374959, 0.4429317015720466, d


==> img/community_4_62_edge.csv <==
-0.036047612437114934, 0.6602554154471505, -0.13242444289584512, 0.8243172788916888, a
-0.036047612437114934, 0.6602554154471505, -0.12953481692279328, 0.9064619821182184, a
-0.036047612437114934, 0.6602554154471505, 0.10890492565503246, 0.7579403932431139, a
-0.036047612437114934, 0.6602554154471505, -0.12142917272786757, 0.9435335591912859, a
-0.036047612437114934, 0.6602554154471505, -0.14648438537117744, 0.8704813377358365, a
-0.036047612437114934, 0.6602554154471505, 0.0029011443810098235, 0.8419076643683289, a
-0.036047612437114934, 0.6602554154471505, -0.012414695474949933, 0.9050762969424464, a
-0.036047612437114934, 0.6602554154471505, -0.08246749724304095, 0.9628724035718672, a
-0.036047612437114934, 0.6602554154471505, -0.039094319454485785, 0.8094217311019999, a
-0.036047612437114934, 0.6602554154471505, -0.095416239143354, 0.8509155648092179, a
-0.036047612437114934, 0.6602554154471505, -0.08521923068214275, 0.8038381758038183, a
-0.036047612437114934, 0.6602554154471505, -0.04598138993518885, 0.9399537181745776, a
-0.036047612437114934, 0.6602554154471505, 0.035765385601745685, 0.9279519229085031, a
-0.036047612437114934, 0.6602554154471505, -0.04107400906134775, 0.8624233487694254, a
-0.036047612437114934, 0.6602554154471505, 0.033487154523027224, 0.8826288678534384, a
-0.036047612437114934, 0.6602554154471505, -0.07947732174048114, 0.8993999573503281, a
-0.036047612437114934, 0.6602554154471505, 0.001401734404769949, 0.9568192938352374, a
-0.036047612437114934, 0.6602554154471505, 0.0683946493471531, 0.7948734382703821, a
-0.036047612437114934, 0.6602554154471505, 0.06753373174780329, -0.24569863802571457, a
-0.03853394000563396, 1.0, -0.13242444289584512, 0.8243172788916888, a
-0.03853394000563396, 1.0, -0.12953481692279328, 0.9064619821182184, a
-0.03853394000563396, 1.0, 0.10890492565503246, 0.7579403932431139, a
-0.03853394000563396, 1.0, -0.12142917272786757, 0.9435335591912859, a
-0.03853394000563396, 1.0, -0.14648438537117744, 0.8704813377358365, a
-0.03853394000563396, 1.0, 0.0029011443810098235, 0.8419076643683289, a
-0.03853394000563396, 1.0, -0.012414695474949933, 0.9050762969424464, a
-0.03853394000563396, 1.0, -0.08246749724304095, 0.9628724035718672, a
-0.03853394000563396, 1.0, -0.039094319454485785, 0.8094217311019999, a
-0.03853394000563396, 1.0, -0.095416239143354, 0.8509155648092179, a
-0.03853394000563396, 1.0, -0.08521923068214275, 0.8038381758038183, a
-0.03853394000563396, 1.0, -0.04598138993518885, 0.9399537181745776, a
-0.03853394000563396, 1.0, 0.035765385601745685, 0.9279519229085031, a
-0.03853394000563396, 1.0, -0.04107400906134775, 0.8624233487694254, a
-0.03853394000563396, 1.0, 0.033487154523027224, 0.8826288678534384, a
-0.03853394000563396, 1.0, -0.07947732174048114, 0.8993999573503281, a
-0.03853394000563396, 1.0, 0.001401734404769949, 0.9568192938352374, a
-0.03853394000563396, 1.0, 0.0683946493471531, 0.7948734382703821, a
-0.13242444289584512, 0.8243172788916888, -0.12953481692279328, 0.9064619821182184, a
-0.13242444289584512, 0.8243172788916888, 0.10890492565503246, 0.7579403932431139, a
-0.13242444289584512, 0.8243172788916888, -0.12142917272786757, 0.9435335591912859, a
-0.13242444289584512, 0.8243172788916888, -0.14648438537117744, 0.8704813377358365, a
-0.13242444289584512, 0.8243172788916888, 0.0029011443810098235, 0.8419076643683289, a
-0.13242444289584512, 0.8243172788916888, -0.012414695474949933, 0.9050762969424464, a
-0.13242444289584512, 0.8243172788916888, -0.08246749724304095, 0.9628724035718672, a
-0.13242444289584512, 0.8243172788916888, -0.039094319454485785, 0.8094217311019999, a
-0.13242444289584512, 0.8243172788916888, -0.095416239143354, 0.8509155648092179, a
-0.13242444289584512, 0.8243172788916888, -0.08521923068214275, 0.8038381758038183, a
-0.13242444289584512, 0.8243172788916888, -0.04598138993518885, 0.9399537181745776, a
-0.13242444289584512, 0.8243172788916888, 0.035765385601745685, 0.9279519229085031, a
-0.13242444289584512, 0.8243172788916888, -0.04107400906134775, 0.8624233487694254, a
-0.13242444289584512, 0.8243172788916888, 0.033487154523027224, 0.8826288678534384, a
-0.13242444289584512, 0.8243172788916888, -0.07947732174048114, 0.8993999573503281, a
-0.13242444289584512, 0.8243172788916888, 0.001401734404769949, 0.9568192938352374, a
-0.13242444289584512, 0.8243172788916888, 0.0683946493471531, 0.7948734382703821, a
-0.12953481692279328, 0.9064619821182184, 0.10890492565503246, 0.7579403932431139, a
-0.12953481692279328, 0.9064619821182184, -0.12142917272786757, 0.9435335591912859, a
-0.12953481692279328, 0.9064619821182184, -0.14648438537117744, 0.8704813377358365, a
-0.12953481692279328, 0.9064619821182184, 0.0029011443810098235, 0.8419076643683289, a
-0.12953481692279328, 0.9064619821182184, -0.012414695474949933, 0.9050762969424464, a
-0.12953481692279328, 0.9064619821182184, -0.08246749724304095, 0.9628724035718672, a
-0.12953481692279328, 0.9064619821182184, -0.039094319454485785, 0.8094217311019999, a
-0.12953481692279328, 0.9064619821182184, -0.095416239143354, 0.8509155648092179, a
-0.12953481692279328, 0.9064619821182184, -0.08521923068214275, 0.8038381758038183, a
-0.12953481692279328, 0.9064619821182184, -0.04598138993518885, 0.9399537181745776, a
-0.12953481692279328, 0.9064619821182184, 0.035765385601745685, 0.9279519229085031, a
-0.12953481692279328, 0.9064619821182184, -0.04107400906134775, 0.8624233487694254, a
-0.12953481692279328, 0.9064619821182184, 0.033487154523027224, 0.8826288678534384, a
-0.12953481692279328, 0.9064619821182184, -0.07947732174048114, 0.8993999573503281, a
-0.12953481692279328, 0.9064619821182184, 0.001401734404769949, 0.9568192938352374, a
-0.12953481692279328, 0.9064619821182184, 0.0683946493471531, 0.7948734382703821, a
0.10890492565503246, 0.7579403932431139, -0.12142917272786757, 0.9435335591912859, a
0.10890492565503246, 0.7579403932431139, -0.14648438537117744, 0.8704813377358365, a
0.10890492565503246, 0.7579403932431139, 0.0029011443810098235, 0.8419076643683289, a
0.10890492565503246, 0.7579403932431139, -0.012414695474949933, 0.9050762969424464, a
0.10890492565503246, 0.7579403932431139, -0.08246749724304095, 0.9628724035718672, a
0.10890492565503246, 0.7579403932431139, -0.039094319454485785, 0.8094217311019999, a
0.10890492565503246, 0.7579403932431139, -0.095416239143354, 0.8509155648092179, a
0.10890492565503246, 0.7579403932431139, -0.08521923068214275, 0.8038381758038183, a
0.10890492565503246, 0.7579403932431139, -0.04598138993518885, 0.9399537181745776, a
0.10890492565503246, 0.7579403932431139, 0.035765385601745685, 0.9279519229085031, a
0.10890492565503246, 0.7579403932431139, -0.04107400906134775, 0.8624233487694254, a
0.10890492565503246, 0.7579403932431139, 0.033487154523027224, 0.8826288678534384, a
0.10890492565503246, 0.7579403932431139, -0.07947732174048114, 0.8993999573503281, a
0.10890492565503246, 0.7579403932431139, 0.001401734404769949, 0.9568192938352374, a
0.10890492565503246, 0.7579403932431139, 0.0683946493471531, 0.7948734382703821, a
0.10890492565503246, 0.7579403932431139, 0.5456328090498451, 0.3935429178404015, b
0.10890492565503246, 0.7579403932431139, 0.5972151886783239, 0.35980699663327376, b
-0.12142917272786757, 0.9435335591912859, -0.14648438537117744, 0.8704813377358365, a
-0.12142917272786757, 0.9435335591912859, 0.0029011443810098235, 0.8419076643683289, a
-0.12142917272786757, 0.9435335591912859, -0.012414695474949933, 0.9050762969424464, a
-0.12142917272786757, 0.9435335591912859, -0.08246749724304095, 0.9628724035718672, a
-0.12142917272786757, 0.9435335591912859, -0.039094319454485785, 0.8094217311019999, a
-0.12142917272786757, 0.9435335591912859, -0.095416239143354, 0.8509155648092179, a
-0.12142917272786757, 0.9435335591912859, -0.08521923068214275, 0.8038381758038183, a
-0.12142917272786757, 0.9435335591912859, -0.04598138993518885, 0.9399537181745776, a
-0.12142917272786757, 0.9435335591912859, 0.035765385601745685, 0.9279519229085031, a
-0.12142917272786757, 0.9435335591912859, -0.04107400906134775, 0.8624233487694254, a
-0.12142917272786757, 0.9435335591912859, 0.033487154523027224, 0.8826288678534384, a
-0.12142917272786757, 0.9435335591912859, -0.07947732174048114, 0.8993999573503281, a
-0.12142917272786757, 0.9435335591912859, 0.001401734404769949, 0.9568192938352374, a
-0.12142917272786757, 0.9435335591912859, 0.0683946493471531, 0.7948734382703821, a
-0.14648438537117744, 0.8704813377358365, 0.0029011443810098235, 0.8419076643683289, a
-0.14648438537117744, 0.8704813377358365, -0.012414695474949933, 0.9050762969424464, a
-0.14648438537117744, 0.8704813377358365, -0.08246749724304095, 0.9628724035718672, a
-0.14648438537117744, 0.8704813377358365, -0.039094319454485785, 0.8094217311019999, a
-0.14648438537117744, 0.8704813377358365, -0.095416239143354, 0.8509155648092179, a
-0.14648438537117744, 0.8704813377358365, -0.08521923068214275, 0.8038381758038183, a
-0.14648438537117744, 0.8704813377358365, -0.04598138993518885, 0.9399537181745776, a
-0.14648438537117744, 0.8704813377358365, 0.035765385601745685, 0.9279519229085031, a
-0.14648438537117744, 0.8704813377358365, -0.04107400906134775, 0.8624233487694254, a
-0.14648438537117744, 0.8704813377358365, 0.033487154523027224, 0.8826288678534384, a
-0.14648438537117744, 0.8704813377358365, -0.07947732174048114, 0.8993999573503281, a
-0.14648438537117744, 0.8704813377358365, 0.001401734404769949, 0.9568192938352374, a
-0.14648438537117744, 0.8704813377358365, 0.0683946493471531, 0.7948734382703821, a
0.0029011443810098235, 0.8419076643683289, -0.012414695474949933, 0.9050762969424464, a
0.0029011443810098235, 0.8419076643683289, -0.08246749724304095, 0.9628724035718672, a
0.0029011443810098235, 0.8419076643683289, -0.039094319454485785, 0.8094217311019999, a
0.0029011443810098235, 0.8419076643683289, -0.095416239143354, 0.8509155648092179, a
0.0029011443810098235, 0.8419076643683289, -0.08521923068214275, 0.8038381758038183, a
0.0029011443810098235, 0.8419076643683289, -0.04598138993518885, 0.9399537181745776, a
0.0029011443810098235, 0.8419076643683289, 0.035765385601745685, 0.9279519229085031, a
0.0029011443810098235, 0.8419076643683289, -0.04107400906134775, 0.8624233487694254, a
0.0029011443810098235, 0.8419076643683289, 0.033487154523027224, 0.8826288678534384, a
0.0029011443810098235, 0.8419076643683289, -0.07947732174048114, 0.8993999573503281, a
0.0029011443810098235, 0.8419076643683289, 0.001401734404769949, 0.9568192938352374, a
0.0029011443810098235, 0.8419076643683289, 0.0683946493471531, 0.7948734382703821, a
-0.012414695474949933, 0.9050762969424464, -0.08246749724304095, 0.9628724035718672, a
-0.012414695474949933, 0.9050762969424464, -0.039094319454485785, 0.8094217311019999, a
-0.012414695474949933, 0.9050762969424464, -0.095416239143354, 0.8509155648092179, a
-0.012414695474949933, 0.9050762969424464, -0.08521923068214275, 0.8038381758038183, a
-0.012414695474949933, 0.9050762969424464, -0.04598138993518885, 0.9399537181745776, a
-0.012414695474949933, 0.9050762969424464, 0.035765385601745685, 0.9279519229085031, a
-0.012414695474949933, 0.9050762969424464, -0.04107400906134775, 0.8624233487694254, a
-0.012414695474949933, 0.9050762969424464, 0.033487154523027224, 0.8826288678534384, a
-0.012414695474949933, 0.9050762969424464, -0.07947732174048114, 0.8993999573503281, a
-0.012414695474949933, 0.9050762969424464, 0.001401734404769949, 0.9568192938352374, a
-0.012414695474949933, 0.9050762969424464, 0.0683946493471531, 0.7948734382703821, a
-0.08246749724304095, 0.9628724035718672, -0.039094319454485785, 0.8094217311019999, a
-0.08246749724304095, 0.9628724035718672, -0.095416239143354, 0.8509155648092179, a
-0.08246749724304095, 0.9628724035718672, -0.08521923068214275, 0.8038381758038183, a
-0.08246749724304095, 0.9628724035718672, -0.04598138993518885, 0.9399537181745776, a
-0.08246749724304095, 0.9628724035718672, 0.035765385601745685, 0.9279519229085031, a
-0.08246749724304095, 0.9628724035718672, -0.04107400906134775, 0.8624233487694254, a
-0.08246749724304095, 0.9628724035718672, 0.033487154523027224, 0.8826288678534384, a
-0.08246749724304095, 0.9628724035718672, -0.07947732174048114, 0.8993999573503281, a
-0.08246749724304095, 0.9628724035718672, 0.001401734404769949, 0.9568192938352374, a
-0.08246749724304095, 0.9628724035718672, 0.0683946493471531, 0.7948734382703821, a
-0.039094319454485785, 0.8094217311019999, -0.095416239143354, 0.8509155648092179, a
-0.039094319454485785, 0.8094217311019999, -0.08521923068214275, 0.8038381758038183, a
-0.039094319454485785, 0.8094217311019999, -0.04598138993518885, 0.9399537181745776, a
-0.039094319454485785, 0.8094217311019999, 0.035765385601745685, 0.9279519229085031, a
-0.039094319454485785, 0.8094217311019999, -0.04107400906134775, 0.8624233487694254, a
-0.039094319454485785, 0.8094217311019999, 0.033487154523027224, 0.8826288678534384, a
-0.039094319454485785, 0.8094217311019999, -0.07947732174048114, 0.8993999573503281, a
-0.039094319454485785, 0.8094217311019999, 0.001401734404769949, 0.9568192938352374, a
-0.039094319454485785, 0.8094217311019999, 0.0683946493471531, 0.7948734382703821, a
-0.095416239143354, 0.8509155648092179, -0.08521923068214275, 0.8038381758038183, a
-0.095416239143354, 0.8509155648092179, -0.04598138993518885, 0.9399537181745776, a
-0.095416239143354, 0.8509155648092179, 0.035765385601745685, 0.9279519229085031, a
-0.095416239143354, 0.8509155648092179, -0.04107400906134775, 0.8624233487694254, a
-0.095416239143354, 0.8509155648092179, 0.033487154523027224, 0.8826288678534384, a
-0.095416239143354, 0.8509155648092179, -0.07947732174048114, 0.8993999573503281, a
-0.095416239143354, 0.8509155648092179, 0.001401734404769949, 0.9568192938352374, a
-0.095416239143354, 0.8509155648092179, 0.0683946493471531, 0.7948734382703821, a
-0.08521923068214275, 0.8038381758038183, -0.04598138993518885, 0.9399537181745776, a
-0.08521923068214275, 0.8038381758038183, 0.035765385601745685, 0.9279519229085031, a
-0.08521923068214275, 0.8038381758038183, -0.04107400906134775, 0.8624233487694254, a
-0.08521923068214275, 0.8038381758038183, 0.033487154523027224, 0.8826288678534384, a
-0.08521923068214275, 0.8038381758038183, -0.07947732174048114, 0.8993999573503281, a
-0.08521923068214275, 0.8038381758038183, 0.001401734404769949, 0.9568192938352374, a
-0.08521923068214275, 0.8038381758038183, 0.0683946493471531, 0.7948734382703821, a
-0.04598138993518885, 0.9399537181745776, 0.035765385601745685, 0.9279519229085031, a
-0.04598138993518885, 0.9399537181745776, -0.04107400906134775, 0.8624233487694254, a
-0.04598138993518885, 0.9399537181745776, 0.033487154523027224, 0.8826288678534384, a
-0.04598138993518885, 0.9399537181745776, -0.07947732174048114, 0.8993999573503281, a
-0.04598138993518885, 0.9399537181745776, 0.001401734404769949, 0.9568192938352374, a
-0.04598138993518885, 0.9399537181745776, 0.0683946493471531, 0.7948734382703821, a
0.035765385601745685, 0.9279519229085031, -0.04107400906134775, 0.8624233487694254, a
0.035765385601745685, 0.9279519229085031, 0.033487154523027224, 0.8826288678534384, a
0.035765385601745685, 0.9279519229085031, -0.07947732174048114, 0.8993999573503281, a
0.035765385601745685, 0.9279519229085031, 0.001401734404769949, 0.9568192938352374, a
0.035765385601745685, 0.9279519229085031, 0.0683946493471531, 0.7948734382703821, a
-0.04107400906134775, 0.8624233487694254, 0.033487154523027224, 0.8826288678534384, a
-0.04107400906134775, 0.8624233487694254, -0.07947732174048114, 0.8993999573503281, a
-0.04107400906134775, 0.8624233487694254, 0.001401734404769949, 0.9568192938352374, a
-0.04107400906134775, 0.8624233487694254, 0.0683946493471531, 0.7948734382703821, a
0.033487154523027224, 0.8826288678534384, -0.07947732174048114, 0.8993999573503281, a
0.033487154523027224, 0.8826288678534384, 0.001401734404769949, 0.9568192938352374, a
0.033487154523027224, 0.8826288678534384, 0.0683946493471531, 0.7948734382703821, a
-0.07947732174048114, 0.8993999573503281, 0.001401734404769949, 0.9568192938352374, a
-0.07947732174048114, 0.8993999573503281, 0.0683946493471531, 0.7948734382703821, a
0.001401734404769949, 0.9568192938352374, 0.0683946493471531, 0.7948734382703821, a
0.0683946493471531, 0.7948734382703821, 0.5456328090498451, 0.3935429178404015, a
0.5456328090498451, 0.3935429178404015, 0.6310371065419271, 0.26541699435811755, a
0.5456328090498451, 0.3935429178404015, 0.66423106365807, 0.32223426646250813, a
0.5456328090498451, 0.3935429178404015, 0.6771339764348543, 0.17875260978092114, a
0.5456328090498451, 0.3935429178404015, 0.7768401511059725, 0.33155985659714554, a
0.5456328090498451, 0.3935429178404015, 0.7010627974474578, 0.3464266825306653, a
0.5456328090498451, 0.3935429178404015, 0.7251436645439037, 0.1674370723290792, a
0.5456328090498451, 0.3935429178404015, 0.7791977643244808, 0.2940113539390884, a
0.5456328090498451, 0.3935429178404015, 0.7272105578082426, 0.28469683061728723, a
0.5456328090498451, 0.3935429178404015, 0.7531909758650391, 0.24350825807708518, a
0.5456328090498451, 0.3935429178404015, 0.7394536193046884, 0.3496563221654572, a
0.5456328090498451, 0.3935429178404015, 0.5972151886783239, 0.35980699663327376, a
0.5456328090498451, 0.3935429178404015, 0.7895379589929902, 0.23162907211194217, a
0.5456328090498451, 0.3935429178404015, 0.7202404279786332, 0.21147626103332812, a
0.5456328090498451, 0.3935429178404015, 0.6802527042806702, 0.23373600404369343, a
0.5456328090498451, 0.3935429178404015, 0.6781163054275233, 0.2821500379991337, a
0.5456328090498451, 0.3935429178404015, 0.6397813097277111, 0.21301005632314154, a
0.5456328090498451, 0.3935429178404015, 0.7688946043273713, 0.1890068891849592, a
0.5456328090498451, 0.3935429178404015, 0.48527764109836075, 0.1160636996937968, a
0.8240922073878433, 0.2539345388444681, 0.6310371065419271, 0.26541699435811755, a
0.8240922073878433, 0.2539345388444681, 0.66423106365807, 0.32223426646250813, a
0.8240922073878433, 0.2539345388444681, 0.6771339764348543, 0.17875260978092114, a
0.8240922073878433, 0.2539345388444681, 0.7768401511059725, 0.33155985659714554, a
0.8240922073878433, 0.2539345388444681, 0.7010627974474578, 0.3464266825306653, a
0.8240922073878433, 0.2539345388444681, 0.7251436645439037, 0.1674370723290792, a
0.8240922073878433, 0.2539345388444681, 0.7791977643244808, 0.2940113539390884, a
0.8240922073878433, 0.2539345388444681, 0.7272105578082426, 0.28469683061728723, a
0.8240922073878433, 0.2539345388444681, 0.7531909758650391, 0.24350825807708518, a
0.8240922073878433, 0.2539345388444681, 0.7394536193046884, 0.3496563221654572, a
0.8240922073878433, 0.2539345388444681, 0.5972151886783239, 0.35980699663327376, a
0.8240922073878433, 0.2539345388444681, 0.7895379589929902, 0.23162907211194217, a
0.8240922073878433, 0.2539345388444681, 0.7202404279786332, 0.21147626103332812, a
0.8240922073878433, 0.2539345388444681, 0.6802527042806702, 0.23373600404369343, a
0.8240922073878433, 0.2539345388444681, 0.6781163054275233, 0.2821500379991337, a
0.8240922073878433, 0.2539345388444681, 0.6397813097277111, 0.21301005632314154, a
0.8240922073878433, 0.2539345388444681, 0.7688946043273713, 0.1890068891849592, a
0.8240922073878433, 0.2539345388444681, 0.48527764109836075, 0.1160636996937968, a
0.6310371065419271, 0.26541699435811755, 0.66423106365807, 0.32223426646250813, a
0.6310371065419271, 0.26541699435811755, 0.6771339764348543, 0.17875260978092114, a
0.6310371065419271, 0.26541699435811755, 0.7768401511059725, 0.33155985659714554, a
0.6310371065419271, 0.26541699435811755, 0.7010627974474578, 0.3464266825306653, a
0.6310371065419271, 0.26541699435811755, 0.7251436645439037, 0.1674370723290792, a
0.6310371065419271, 0.26541699435811755, 0.7791977643244808, 0.2940113539390884, a
0.6310371065419271, 0.26541699435811755, 0.7272105578082426, 0.28469683061728723, a
0.6310371065419271, 0.26541699435811755, 0.7531909758650391, 0.24350825807708518, a
0.6310371065419271, 0.26541699435811755, 0.7394536193046884, 0.3496563221654572, a
0.6310371065419271, 0.26541699435811755, 0.5972151886783239, 0.35980699663327376, a
0.6310371065419271, 0.26541699435811755, 0.7895379589929902, 0.23162907211194217, a
0.6310371065419271, 0.26541699435811755, 0.7202404279786332, 0.21147626103332812, a
0.6310371065419271, 0.26541699435811755, 0.6802527042806702, 0.23373600404369343, a
0.6310371065419271, 0.26541699435811755, 0.6781163054275233, 0.2821500379991337, a
0.6310371065419271, 0.26541699435811755, 0.6397813097277111, 0.21301005632314154, a
0.6310371065419271, 0.26541699435811755, 0.7688946043273713, 0.1890068891849592, a
0.6310371065419271, 0.26541699435811755, 0.48527764109836075, 0.1160636996937968, a
0.66423106365807, 0.32223426646250813, 0.6771339764348543, 0.17875260978092114, a
0.66423106365807, 0.32223426646250813, 0.7768401511059725, 0.33155985659714554, a
0.66423106365807, 0.32223426646250813, 0.7010627974474578, 0.3464266825306653, a
0.66423106365807, 0.32223426646250813, 0.7251436645439037, 0.1674370723290792, a
0.66423106365807, 0.32223426646250813, 0.7791977643244808, 0.2940113539390884, a
0.66423106365807, 0.32223426646250813, 0.7272105578082426, 0.28469683061728723, a
0.66423106365807, 0.32223426646250813, 0.7531909758650391, 0.24350825807708518, a
0.66423106365807, 0.32223426646250813, 0.7394536193046884, 0.3496563221654572, a
0.66423106365807, 0.32223426646250813, 0.5972151886783239, 0.35980699663327376, a
0.66423106365807, 0.32223426646250813, 0.7895379589929902, 0.23162907211194217, a
0.66423106365807, 0.32223426646250813, 0.7202404279786332, 0.21147626103332812, a
0.66423106365807, 0.32223426646250813, 0.6802527042806702, 0.23373600404369343, a
0.66423106365807, 0.32223426646250813, 0.6781163054275233, 0.2821500379991337, a
0.66423106365807, 0.32223426646250813, 0.6397813097277111, 0.21301005632314154, a
0.66423106365807, 0.32223426646250813, 0.7688946043273713, 0.1890068891849592, a
0.66423106365807, 0.32223426646250813, 0.48527764109836075, 0.1160636996937968, a
0.6771339764348543, 0.17875260978092114, 0.7768401511059725, 0.33155985659714554, a
0.6771339764348543, 0.17875260978092114, 0.7010627974474578, 0.3464266825306653, a
0.6771339764348543, 0.17875260978092114, 0.7251436645439037, 0.1674370723290792, a
0.6771339764348543, 0.17875260978092114, 0.7791977643244808, 0.2940113539390884, a
0.6771339764348543, 0.17875260978092114, 0.7272105578082426, 0.28469683061728723, a
0.6771339764348543, 0.17875260978092114, 0.7531909758650391, 0.24350825807708518, a
0.6771339764348543, 0.17875260978092114, 0.7394536193046884, 0.3496563221654572, a
0.6771339764348543, 0.17875260978092114, 0.5972151886783239, 0.35980699663327376, a
0.6771339764348543, 0.17875260978092114, 0.7895379589929902, 0.23162907211194217, a
0.6771339764348543, 0.17875260978092114, 0.7202404279786332, 0.21147626103332812, a
0.6771339764348543, 0.17875260978092114, 0.6802527042806702, 0.23373600404369343, a
0.6771339764348543, 0.17875260978092114, 0.6781163054275233, 0.2821500379991337, a
0.6771339764348543, 0.17875260978092114, 0.6397813097277111, 0.21301005632314154, a
0.6771339764348543, 0.17875260978092114, 0.7688946043273713, 0.1890068891849592, a
0.6771339764348543, 0.17875260978092114, 0.48527764109836075, 0.1160636996937968, a
0.7768401511059725, 0.33155985659714554, 0.7010627974474578, 0.3464266825306653, a
0.7768401511059725, 0.33155985659714554, 0.7251436645439037, 0.1674370723290792, a
0.7768401511059725, 0.33155985659714554, 0.7791977643244808, 0.2940113539390884, a
0.7768401511059725, 0.33155985659714554, 0.7272105578082426, 0.28469683061728723, a
0.7768401511059725, 0.33155985659714554, 0.7531909758650391, 0.24350825807708518, a
0.7768401511059725, 0.33155985659714554, 0.7394536193046884, 0.3496563221654572, a
0.7768401511059725, 0.33155985659714554, 0.5972151886783239, 0.35980699663327376, a
0.7768401511059725, 0.33155985659714554, 0.7895379589929902, 0.23162907211194217, a
0.7768401511059725, 0.33155985659714554, 0.7202404279786332, 0.21147626103332812, a
0.7768401511059725, 0.33155985659714554, 0.6802527042806702, 0.23373600404369343, a
0.7768401511059725, 0.33155985659714554, 0.6781163054275233, 0.2821500379991337, a
0.7768401511059725, 0.33155985659714554, 0.6397813097277111, 0.21301005632314154, a
0.7768401511059725, 0.33155985659714554, 0.7688946043273713, 0.1890068891849592, a
0.7768401511059725, 0.33155985659714554, 0.48527764109836075, 0.1160636996937968, a
0.7010627974474578, 0.3464266825306653, 0.7251436645439037, 0.1674370723290792, a
0.7010627974474578, 0.3464266825306653, 0.7791977643244808, 0.2940113539390884, a
0.7010627974474578, 0.3464266825306653, 0.7272105578082426, 0.28469683061728723, a
0.7010627974474578, 0.3464266825306653, 0.7531909758650391, 0.24350825807708518, a
0.7010627974474578, 0.3464266825306653, 0.7394536193046884, 0.3496563221654572, a
0.7010627974474578, 0.3464266825306653, 0.5972151886783239, 0.35980699663327376, a
0.7010627974474578, 0.3464266825306653, 0.7895379589929902, 0.23162907211194217, a
0.7010627974474578, 0.3464266825306653, 0.7202404279786332, 0.21147626103332812, a
0.7010627974474578, 0.3464266825306653, 0.6802527042806702, 0.23373600404369343, a
0.7010627974474578, 0.3464266825306653, 0.6781163054275233, 0.2821500379991337, a
0.7010627974474578, 0.3464266825306653, 0.6397813097277111, 0.21301005632314154, a
0.7010627974474578, 0.3464266825306653, 0.7688946043273713, 0.1890068891849592, a
0.7010627974474578, 0.3464266825306653, 0.48527764109836075, 0.1160636996937968, a
0.7251436645439037, 0.1674370723290792, 0.7791977643244808, 0.2940113539390884, a
0.7251436645439037, 0.1674370723290792, 0.7272105578082426, 0.28469683061728723, a
0.7251436645439037, 0.1674370723290792, 0.7531909758650391, 0.24350825807708518, a
0.7251436645439037, 0.1674370723290792, 0.7394536193046884, 0.3496563221654572, a
0.7251436645439037, 0.1674370723290792, 0.5972151886783239, 0.35980699663327376, a
0.7251436645439037, 0.1674370723290792, 0.7895379589929902, 0.23162907211194217, a
0.7251436645439037, 0.1674370723290792, 0.7202404279786332, 0.21147626103332812, a
0.7251436645439037, 0.1674370723290792, 0.6802527042806702, 0.23373600404369343, a
0.7251436645439037, 0.1674370723290792, 0.6781163054275233, 0.2821500379991337, a
0.7251436645439037, 0.1674370723290792, 0.6397813097277111, 0.21301005632314154, a
0.7251436645439037, 0.1674370723290792, 0.7688946043273713, 0.1890068891849592, a
0.7251436645439037, 0.1674370723290792, 0.48527764109836075, 0.1160636996937968, a
0.7791977643244808, 0.2940113539390884, 0.7272105578082426, 0.28469683061728723, a
0.7791977643244808, 0.2940113539390884, 0.7531909758650391, 0.24350825807708518, a
0.7791977643244808, 0.2940113539390884, 0.7394536193046884, 0.3496563221654572, a
0.7791977643244808, 0.2940113539390884, 0.5972151886783239, 0.35980699663327376, a
0.7791977643244808, 0.2940113539390884, 0.7895379589929902, 0.23162907211194217, a
0.7791977643244808, 0.2940113539390884, 0.7202404279786332, 0.21147626103332812, a
0.7791977643244808, 0.2940113539390884, 0.6802527042806702, 0.23373600404369343, a
0.7791977643244808, 0.2940113539390884, 0.6781163054275233, 0.2821500379991337, a
0.7791977643244808, 0.2940113539390884, 0.6397813097277111, 0.21301005632314154, a
0.7791977643244808, 0.2940113539390884, 0.7688946043273713, 0.1890068891849592, a
0.7791977643244808, 0.2940113539390884, 0.48527764109836075, 0.1160636996937968, a
0.7272105578082426, 0.28469683061728723, 0.7531909758650391, 0.24350825807708518, a
0.7272105578082426, 0.28469683061728723, 0.7394536193046884, 0.3496563221654572, a
0.7272105578082426, 0.28469683061728723, 0.5972151886783239, 0.35980699663327376, a
0.7272105578082426, 0.28469683061728723, 0.7895379589929902, 0.23162907211194217, a
0.7272105578082426, 0.28469683061728723, 0.7202404279786332, 0.21147626103332812, a
0.7272105578082426, 0.28469683061728723, 0.6802527042806702, 0.23373600404369343, a
0.7272105578082426, 0.28469683061728723, 0.6781163054275233, 0.2821500379991337, a
0.7272105578082426, 0.28469683061728723, 0.6397813097277111, 0.21301005632314154, a
0.7272105578082426, 0.28469683061728723, 0.7688946043273713, 0.1890068891849592, a
0.7272105578082426, 0.28469683061728723, 0.48527764109836075, 0.1160636996937968, a
0.7531909758650391, 0.24350825807708518, 0.7394536193046884, 0.3496563221654572, a
0.7531909758650391, 0.24350825807708518, 0.5972151886783239, 0.35980699663327376, a
0.7531909758650391, 0.24350825807708518, 0.7895379589929902, 0.23162907211194217, a
0.7531909758650391, 0.24350825807708518, 0.7202404279786332, 0.21147626103332812, a
0.7531909758650391, 0.24350825807708518, 0.6802527042806702, 0.23373600404369343, a
0.7531909758650391, 0.24350825807708518, 0.6781163054275233, 0.2821500379991337, a
0.7531909758650391, 0.24350825807708518, 0.6397813097277111, 0.21301005632314154, a
0.7531909758650391, 0.24350825807708518, 0.7688946043273713, 0.1890068891849592, a
0.7531909758650391, 0.24350825807708518, 0.48527764109836075, 0.1160636996937968, a
0.7394536193046884, 0.3496563221654572, 0.5972151886783239, 0.35980699663327376, a
0.7394536193046884, 0.3496563221654572, 0.7895379589929902, 0.23162907211194217, a
0.7394536193046884, 0.3496563221654572, 0.7202404279786332, 0.21147626103332812, a
0.7394536193046884, 0.3496563221654572, 0.6802527042806702, 0.23373600404369343, a
0.7394536193046884, 0.3496563221654572, 0.6781163054275233, 0.2821500379991337, a
0.7394536193046884, 0.3496563221654572, 0.6397813097277111, 0.21301005632314154, a
0.7394536193046884, 0.3496563221654572, 0.7688946043273713, 0.1890068891849592, a
0.7394536193046884, 0.3496563221654572, 0.48527764109836075, 0.1160636996937968, a
0.5972151886783239, 0.35980699663327376, 0.7895379589929902, 0.23162907211194217, a
0.5972151886783239, 0.35980699663327376, 0.7202404279786332, 0.21147626103332812, a
0.5972151886783239, 0.35980699663327376, 0.6802527042806702, 0.23373600404369343, a
0.5972151886783239, 0.35980699663327376, 0.6781163054275233, 0.2821500379991337, a
0.5972151886783239, 0.35980699663327376, 0.6397813097277111, 0.21301005632314154, a
0.5972151886783239, 0.35980699663327376, 0.7688946043273713, 0.1890068891849592, a
0.5972151886783239, 0.35980699663327376, 0.48527764109836075, 0.1160636996937968, a
0.7895379589929902, 0.23162907211194217, 0.7202404279786332, 0.21147626103332812, a
0.7895379589929902, 0.23162907211194217, 0.6802527042806702, 0.23373600404369343, a
0.7895379589929902, 0.23162907211194217, 0.6781163054275233, 0.2821500379991337, a
0.7895379589929902, 0.23162907211194217, 0.6397813097277111, 0.21301005632314154, a
0.7895379589929902, 0.23162907211194217, 0.7688946043273713, 0.1890068891849592, a
0.7895379589929902, 0.23162907211194217, 0.48527764109836075, 0.1160636996937968, a
0.7202404279786332, 0.21147626103332812, 0.6802527042806702, 0.23373600404369343, a
0.7202404279786332, 0.21147626103332812, 0.6781163054275233, 0.2821500379991337, a
0.7202404279786332, 0.21147626103332812, 0.6397813097277111, 0.21301005632314154, a
0.7202404279786332, 0.21147626103332812, 0.7688946043273713, 0.1890068891849592, a
0.7202404279786332, 0.21147626103332812, 0.48527764109836075, 0.1160636996937968, a
0.6802527042806702, 0.23373600404369343, 0.6781163054275233, 0.2821500379991337, a
0.6802527042806702, 0.23373600404369343, 0.6397813097277111, 0.21301005632314154, a
0.6802527042806702, 0.23373600404369343, 0.7688946043273713, 0.1890068891849592, a
0.6802527042806702, 0.23373600404369343, 0.48527764109836075, 0.1160636996937968, a
0.6781163054275233, 0.2821500379991337, 0.6397813097277111, 0.21301005632314154, a
0.6781163054275233, 0.2821500379991337, 0.7688946043273713, 0.1890068891849592, a
0.6781163054275233, 0.2821500379991337, 0.48527764109836075, 0.1160636996937968, a
0.6397813097277111, 0.21301005632314154, 0.7688946043273713, 0.1890068891849592, a
0.6397813097277111, 0.21301005632314154, 0.48527764109836075, 0.1160636996937968, a
0.7688946043273713, 0.1890068891849592, 0.48527764109836075, 0.1160636996937968, a
0.48527764109836075, 0.1160636996937968, -0.5178800833134308, -0.5328839765762019, a
-0.5178800833134308, -0.5328839765762019, -0.7979308778355563, -0.7736603291197294, a
-0.5178800833134308, -0.5328839765762019, -0.7834969178199734, -0.5932177903629277, a
-0.5178800833134308, -0.5328839765762019, -0.8150956235204747, -0.6824940824917783, a
-0.5178800833134308, -0.5328839765762019, -0.772103318600328, -0.7311704551109474, a
-0.5178800833134308, -0.5328839765762019, -0.7374639060695586, -0.5983493783235115, a
-0.5178800833134308, -0.5328839765762019, -0.6799831477953415, -0.751482717063861, a
-0.5178800833134308, -0.5328839765762019, -0.6892697989368174, -0.6602259780518026, a
-0.5178800833134308, -0.5328839765762019, -0.8275987582700404, -0.6190307117082268, a
-0.5178800833134308, -0.5328839765762019, -0.7555560615718844, -0.6795790324869366, a
-0.5178800833134308, -0.5328839765762019, -0.8513903657114728, -0.6644975055780277, a
-0.5178800833134308, -0.5328839765762019, -0.7148207378526449, -0.7791422331395447, a
-0.5178800833134308, -0.5328839765762019, -0.8223967025433011, -0.7237583972299869, a
-0.5178800833134308, -0.5328839765762019, -0.7236443059845732, -0.6363041735470518, a
-0.5178800833134308, -0.5328839765762019, -0.6810423699072596, -0.7066689704055167, a
-0.5178800833134308, -0.5328839765762019, -0.7866987029312734, -0.640010170141763, a
-0.5178800833134308, -0.5328839765762019, -0.7259058232035281, -0.7251135369629321, a
-0.5178800833134308, -0.5328839765762019, -0.7555727476876636, -0.7866870228794207, a
-0.5178800833134308, -0.5328839765762019, -0.6161809587029727, -0.6539564066695075, a
-0.8593424765381354, -0.7533412921004096, -0.7979308778355563, -0.7736603291197294, a
-0.8593424765381354, -0.7533412921004096, -0.7834969178199734, -0.5932177903629277, a
-0.8593424765381354, -0.7533412921004096, -0.8150956235204747, -0.6824940824917783, a
-0.8593424765381354, -0.7533412921004096, -0.772103318600328, -0.7311704551109474, a
-0.8593424765381354, -0.7533412921004096, -0.7374639060695586, -0.5983493783235115, a
-0.8593424765381354, -0.7533412921004096, -0.6799831477953415, -0.751482717063861, a
-0.8593424765381354, -0.7533412921004096, -0.6892697989368174, -0.6602259780518026, a
-0.8593424765381354, -0.7533412921004096, -0.8275987582700404, -0.6190307117082268, a
-0.8593424765381354, -0.7533412921004096, -0.7555560615718844, -0.6795790324869366, a
-0.8593424765381354, -0.7533412921004096, -0.8513903657114728, -0.6644975055780277, a
-0.8593424765381354, -0.7533412921004096, -0.7148207378526449, -0.7791422331395447, a
-0.8593424765381354, -0.7533412921004096, -0.8223967025433011, -0.7237583972299869, a
-0.8593424765381354, -0.7533412921004096, -0.7236443059845732, -0.6363041735470518, a
-0.8593424765381354, -0.7533412921004096, -0.6810423699072596, -0.7066689704055167, a
-0.8593424765381354, -0.7533412921004096, -0.7866987029312734, -0.640010170141763, a
-0.8593424765381354, -0.7533412921004096, -0.7259058232035281, -0.7251135369629321, a
-0.8593424765381354, -0.7533412921004096, -0.7555727476876636, -0.7866870228794207, a
-0.8593424765381354, -0.7533412921004096, -0.6161809587029727, -0.6539564066695075, a
-0.7979308778355563, -0.7736603291197294, -0.7834969178199734, -0.5932177903629277, a
-0.7979308778355563, -0.7736603291197294, -0.8150956235204747, -0.6824940824917783, a
-0.7979308778355563, -0.7736603291197294, -0.772103318600328, -0.7311704551109474, a
-0.7979308778355563, -0.7736603291197294, -0.7374639060695586, -0.5983493783235115, a
-0.7979308778355563, -0.7736603291197294, -0.6799831477953415, -0.751482717063861, a
-0.7979308778355563, -0.7736603291197294, -0.6892697989368174, -0.6602259780518026, a
-0.7979308778355563, -0.7736603291197294, -0.8275987582700404, -0.6190307117082268, a
-0.7979308778355563, -0.7736603291197294, -0.7555560615718844, -0.6795790324869366, a
-0.7979308778355563, -0.7736603291197294, -0.8513903657114728, -0.6644975055780277, a
-0.7979308778355563, -0.7736603291197294, -0.7148207378526449, -0.7791422331395447, a
-0.7979308778355563, -0.7736603291197294, -0.8223967025433011, -0.7237583972299869, a
-0.7979308778355563, -0.7736603291197294, -0.7236443059845732, -0.6363041735470518, a
-0.7979308778355563, -0.7736603291197294, -0.6810423699072596, -0.7066689704055167, a
-0.7979308778355563, -0.7736603291197294, -0.7866987029312734, -0.640010170141763, a
-0.7979308778355563, -0.7736603291197294, -0.7259058232035281, -0.7251135369629321, a
-0.7979308778355563, -0.7736603291197294, -0.7555727476876636, -0.7866870228794207, a
-0.7979308778355563, -0.7736603291197294, -0.6161809587029727, -0.6539564066695075, a
-0.7834969178199734, -0.5932177903629277, -0.8150956235204747, -0.6824940824917783, a
-0.7834969178199734, -0.5932177903629277, -0.772103318600328, -0.7311704551109474, a
-0.7834969178199734, -0.5932177903629277, -0.7374639060695586, -0.5983493783235115, a
-0.7834969178199734, -0.5932177903629277, -0.6799831477953415, -0.751482717063861, a
-0.7834969178199734, -0.5932177903629277, -0.6892697989368174, -0.6602259780518026, a
-0.7834969178199734, -0.5932177903629277, -0.8275987582700404, -0.6190307117082268, a
-0.7834969178199734, -0.5932177903629277, -0.7555560615718844, -0.6795790324869366, a
-0.7834969178199734, -0.5932177903629277, -0.8513903657114728, -0.6644975055780277, a
-0.7834969178199734, -0.5932177903629277, -0.7148207378526449, -0.7791422331395447, a
-0.7834969178199734, -0.5932177903629277, -0.8223967025433011, -0.7237583972299869, a
-0.7834969178199734, -0.5932177903629277, -0.7236443059845732, -0.6363041735470518, a
-0.7834969178199734, -0.5932177903629277, -0.6810423699072596, -0.7066689704055167, a
-0.7834969178199734, -0.5932177903629277, -0.7866987029312734, -0.640010170141763, a
-0.7834969178199734, -0.5932177903629277, -0.7259058232035281, -0.7251135369629321, a
-0.7834969178199734, -0.5932177903629277, -0.7555727476876636, -0.7866870228794207, a
-0.7834969178199734, -0.5932177903629277, -0.6161809587029727, -0.6539564066695075, a
-0.8150956235204747, -0.6824940824917783, -0.772103318600328, -0.7311704551109474, a
-0.8150956235204747, -0.6824940824917783, -0.7374639060695586, -0.5983493783235115, a
-0.8150956235204747, -0.6824940824917783, -0.6799831477953415, -0.751482717063861, a
-0.8150956235204747, -0.6824940824917783, -0.6892697989368174, -0.6602259780518026, a
-0.8150956235204747, -0.6824940824917783, -0.8275987582700404, -0.6190307117082268, a
-0.8150956235204747, -0.6824940824917783, -0.7555560615718844, -0.6795790324869366, a
-0.8150956235204747, -0.6824940824917783, -0.8513903657114728, -0.6644975055780277, a
-0.8150956235204747, -0.6824940824917783, -0.7148207378526449, -0.7791422331395447, a
-0.8150956235204747, -0.6824940824917783, -0.8223967025433011, -0.7237583972299869, a
-0.8150956235204747, -0.6824940824917783, -0.7236443059845732, -0.6363041735470518, a
-0.8150956235204747, -0.6824940824917783, -0.6810423699072596, -0.7066689704055167, a
-0.8150956235204747, -0.6824940824917783, -0.7866987029312734, -0.640010170141763, a
-0.8150956235204747, -0.6824940824917783, -0.7259058232035281, -0.7251135369629321, a
-0.8150956235204747, -0.6824940824917783, -0.7555727476876636, -0.7866870228794207, a
-0.8150956235204747, -0.6824940824917783, -0.6161809587029727, -0.6539564066695075, a
-0.772103318600328, -0.7311704551109474, -0.7374639060695586, -0.5983493783235115, a
-0.772103318600328, -0.7311704551109474, -0.6799831477953415, -0.751482717063861, a
-0.772103318600328, -0.7311704551109474, -0.6892697989368174, -0.6602259780518026, a
-0.772103318600328, -0.7311704551109474, -0.8275987582700404, -0.6190307117082268, a
-0.772103318600328, -0.7311704551109474, -0.7555560615718844, -0.6795790324869366, a
-0.772103318600328, -0.7311704551109474, -0.8513903657114728, -0.6644975055780277, a
-0.772103318600328, -0.7311704551109474, -0.7148207378526449, -0.7791422331395447, a
-0.772103318600328, -0.7311704551109474, -0.8223967025433011, -0.7237583972299869, a
-0.772103318600328, -0.7311704551109474, -0.7236443059845732, -0.6363041735470518, a
-0.772103318600328, -0.7311704551109474, -0.6810423699072596, -0.7066689704055167, a
-0.772103318600328, -0.7311704551109474, -0.7866987029312734, -0.640010170141763, a
-0.772103318600328, -0.7311704551109474, -0.7259058232035281, -0.7251135369629321, a
-0.772103318600328, -0.7311704551109474, -0.7555727476876636, -0.7866870228794207, a
-0.772103318600328, -0.7311704551109474, -0.6161809587029727, -0.6539564066695075, a
-0.7374639060695586, -0.5983493783235115, -0.6799831477953415, -0.751482717063861, a
-0.7374639060695586, -0.5983493783235115, -0.6892697989368174, -0.6602259780518026, a
-0.7374639060695586, -0.5983493783235115, -0.8275987582700404, -0.6190307117082268, a
-0.7374639060695586, -0.5983493783235115, -0.7555560615718844, -0.6795790324869366, a
-0.7374639060695586, -0.5983493783235115, -0.8513903657114728, -0.6644975055780277, a
-0.7374639060695586, -0.5983493783235115, -0.7148207378526449, -0.7791422331395447, a
-0.7374639060695586, -0.5983493783235115, -0.8223967025433011, -0.7237583972299869, a
-0.7374639060695586, -0.5983493783235115, -0.7236443059845732, -0.6363041735470518, a
-0.7374639060695586, -0.5983493783235115, -0.6810423699072596, -0.7066689704055167, a
-0.7374639060695586, -0.5983493783235115, -0.7866987029312734, -0.640010170141763, a
-0.7374639060695586, -0.5983493783235115, -0.7259058232035281, -0.7251135369629321, a
-0.7374639060695586, -0.5983493783235115, -0.7555727476876636, -0.7866870228794207, a
-0.7374639060695586, -0.5983493783235115, -0.6161809587029727, -0.6539564066695075, a
-0.6799831477953415, -0.751482717063861, -0.6892697989368174, -0.6602259780518026, a
-0.6799831477953415, -0.751482717063861, -0.8275987582700404, -0.6190307117082268, a
-0.6799831477953415, -0.751482717063861, -0.7555560615718844, -0.6795790324869366, a
-0.6799831477953415, -0.751482717063861, -0.8513903657114728, -0.6644975055780277, a
-0.6799831477953415, -0.751482717063861, -0.7148207378526449, -0.7791422331395447, a
-0.6799831477953415, -0.751482717063861, -0.8223967025433011, -0.7237583972299869, a
-0.6799831477953415, -0.751482717063861, -0.7236443059845732, -0.6363041735470518, a
-0.6799831477953415, -0.751482717063861, -0.6810423699072596, -0.7066689704055167, a
-0.6799831477953415, -0.751482717063861, -0.7866987029312734, -0.640010170141763, a
-0.6799831477953415, -0.751482717063861, -0.7259058232035281, -0.7251135369629321, a
-0.6799831477953415, -0.751482717063861, -0.7555727476876636, -0.7866870228794207, a
-0.6799831477953415, -0.751482717063861, -0.6161809587029727, -0.6539564066695075, a
-0.6892697989368174, -0.6602259780518026, -0.8275987582700404, -0.6190307117082268, a
-0.6892697989368174, -0.6602259780518026, -0.7555560615718844, -0.6795790324869366, a
-0.6892697989368174, -0.6602259780518026, -0.8513903657114728, -0.6644975055780277, a
-0.6892697989368174, -0.6602259780518026, -0.7148207378526449, -0.7791422331395447, a
-0.6892697989368174, -0.6602259780518026, -0.8223967025433011, -0.7237583972299869, a
-0.6892697989368174, -0.6602259780518026, -0.7236443059845732, -0.6363041735470518, a
-0.6892697989368174, -0.6602259780518026, -0.6810423699072596, -0.7066689704055167, a
-0.6892697989368174, -0.6602259780518026, -0.7866987029312734, -0.640010170141763, a
-0.6892697989368174, -0.6602259780518026, -0.7259058232035281, -0.7251135369629321, a
-0.6892697989368174, -0.6602259780518026, -0.7555727476876636, -0.7866870228794207, a
-0.6892697989368174, -0.6602259780518026, -0.6161809587029727, -0.6539564066695075, a
-0.8275987582700404, -0.6190307117082268, -0.7555560615718844, -0.6795790324869366, a
-0.8275987582700404, -0.6190307117082268, -0.8513903657114728, -0.6644975055780277, a
-0.8275987582700404, -0.6190307117082268, -0.7148207378526449, -0.7791422331395447, a
-0.8275987582700404, -0.6190307117082268, -0.8223967025433011, -0.7237583972299869, a
-0.8275987582700404, -0.6190307117082268, -0.7236443059845732, -0.6363041735470518, a
-0.8275987582700404, -0.6190307117082268, -0.6810423699072596, -0.7066689704055167, a
-0.8275987582700404, -0.6190307117082268, -0.7866987029312734, -0.640010170141763, a
-0.8275987582700404, -0.6190307117082268, -0.7259058232035281, -0.7251135369629321, a
-0.8275987582700404, -0.6190307117082268, -0.7555727476876636, -0.7866870228794207, a
-0.8275987582700404, -0.6190307117082268, -0.6161809587029727, -0.6539564066695075, a
-0.7555560615718844, -0.6795790324869366, -0.8513903657114728, -0.6644975055780277, a
-0.7555560615718844, -0.6795790324869366, -0.7148207378526449, -0.7791422331395447, a
-0.7555560615718844, -0.6795790324869366, -0.8223967025433011, -0.7237583972299869, a
-0.7555560615718844, -0.6795790324869366, -0.7236443059845732, -0.6363041735470518, a
-0.7555560615718844, -0.6795790324869366, -0.6810423699072596, -0.7066689704055167, a
-0.7555560615718844, -0.6795790324869366, -0.7866987029312734, -0.640010170141763, a
-0.7555560615718844, -0.6795790324869366, -0.7259058232035281, -0.7251135369629321, a
-0.7555560615718844, -0.6795790324869366, -0.7555727476876636, -0.7866870228794207, a
-0.7555560615718844, -0.6795790324869366, -0.6161809587029727, -0.6539564066695075, a
-0.8513903657114728, -0.6644975055780277, -0.7148207378526449, -0.7791422331395447, a
-0.8513903657114728, -0.6644975055780277, -0.8223967025433011, -0.7237583972299869, a
-0.8513903657114728, -0.6644975055780277, -0.7236443059845732, -0.6363041735470518, a
-0.8513903657114728, -0.6644975055780277, -0.6810423699072596, -0.7066689704055167, a
-0.8513903657114728, -0.6644975055780277, -0.7866987029312734, -0.640010170141763, a
-0.8513903657114728, -0.6644975055780277, -0.7259058232035281, -0.7251135369629321, a
-0.8513903657114728, -0.6644975055780277, -0.7555727476876636, -0.7866870228794207, a
-0.8513903657114728, -0.6644975055780277, -0.6161809587029727, -0.6539564066695075, a
-0.7148207378526449, -0.7791422331395447, -0.8223967025433011, -0.7237583972299869, a
-0.7148207378526449, -0.7791422331395447, -0.7236443059845732, -0.6363041735470518, a
-0.7148207378526449, -0.7791422331395447, -0.6810423699072596, -0.7066689704055167, a
-0.7148207378526449, -0.7791422331395447, -0.7866987029312734, -0.640010170141763, a
-0.7148207378526449, -0.7791422331395447, -0.7259058232035281, -0.7251135369629321, a
-0.7148207378526449, -0.7791422331395447, -0.7555727476876636, -0.7866870228794207, a
-0.7148207378526449, -0.7791422331395447, -0.6161809587029727, -0.6539564066695075, a
-0.8223967025433011, -0.7237583972299869, -0.7236443059845732, -0.6363041735470518, a
-0.8223967025433011, -0.7237583972299869, -0.6810423699072596, -0.7066689704055167, a
-0.8223967025433011, -0.7237583972299869, -0.7866987029312734, -0.640010170141763, a
-0.8223967025433011, -0.7237583972299869, -0.7259058232035281, -0.7251135369629321, a
-0.8223967025433011, -0.7237583972299869, -0.7555727476876636, -0.7866870228794207, a
-0.8223967025433011, -0.7237583972299869, -0.6161809587029727, -0.6539564066695075, a
-0.7236443059845732, -0.6363041735470518, -0.6810423699072596, -0.7066689704055167, a
-0.7236443059845732, -0.6363041735470518, -0.7866987029312734, -0.640010170141763, a
-0.7236443059845732, -0.6363041735470518, -0.7259058232035281, -0.7251135369629321, a
-0.7236443059845732, -0.6363041735470518, -0.7555727476876636, -0.7866870228794207, a
-0.7236443059845732, -0.6363041735470518, -0.6161809587029727, -0.6539564066695075, a
-0.6810423699072596, -0.7066689704055167, -0.7866987029312734, -0.640010170141763, a
-0.6810423699072596, -0.7066689704055167, -0.7259058232035281, -0.7251135369629321, a
-0.6810423699072596, -0.7066689704055167, -0.7555727476876636, -0.7866870228794207, a
-0.6810423699072596, -0.7066689704055167, -0.6161809587029727, -0.6539564066695075, a
-0.7866987029312734, -0.640010170141763, -0.7259058232035281, -0.7251135369629321, a
-0.7866987029312734, -0.640010170141763, -0.7555727476876636, -0.7866870228794207, a
-0.7866987029312734, -0.640010170141763, -0.6161809587029727, -0.6539564066695075, a
-0.7259058232035281, -0.7251135369629321, -0.7555727476876636, -0.7866870228794207, a
-0.7259058232035281, -0.7251135369629321, -0.6161809587029727, -0.6539564066695075, a
-0.7555727476876636, -0.7866870228794207, -0.6161809587029727, -0.6539564066695075, a
-0.6161809587029727, -0.6539564066695075, -0.061443023253001126, -0.49336160038674765, a
-0.061443023253001126, -0.49336160038674765, 0.01242078047874109, -0.4170317463781803, a
-0.061443023253001126, -0.49336160038674765, 0.0735265766824524, -0.4145468333981007, a
-0.061443023253001126, -0.49336160038674765, 0.013018930937885814, -0.4612390096445366, a
-0.061443023253001126, -0.49336160038674765, 0.14621782980883935, -0.5422732314336286, a
-0.061443023253001126, -0.49336160038674765, 0.09291708045974695, -0.5054431748933614, a
-0.061443023253001126, -0.49336160038674765, 0.0561696833249431, -0.5427126906317101, a
-0.061443023253001126, -0.49336160038674765, 0.13418625807652163, -0.37453456176908384, a
-0.061443023253001126, -0.49336160038674765, 0.12415677635819812, -0.42478220193361355, a
-0.061443023253001126, -0.49336160038674765, 0.08791015129185191, -0.3658565136115512, a
-0.061443023253001126, -0.49336160038674765, 0.10278650819360222, -0.5461075076406635, a
-0.061443023253001126, -0.49336160038674765, 0.06452119083230416, -0.46254420205421015, a
-0.061443023253001126, -0.49336160038674765, 0.039017268602340116, -0.38078469139418053, a
-0.061443023253001126, -0.49336160038674765, 0.029257845116877065, -0.5053372894685518, a
-0.061443023253001126, -0.49336160038674765, 0.1690669628382305, -0.5048545690298886, a
-0.061443023253001126, -0.49336160038674765, 0.17655845708129056, -0.4434670001625667, a
-0.061443023253001126, -0.49336160038674765, 0.1737636274093114, -0.39966021883784414, a
-0.061443023253001126, -0.49336160038674765, 0.1313761956564694, -0.47337602389726996, a
-0.061443023253001126, -0.49336160038674765, 0.06753373174780329, -0.24569863802571457, a
0.21161209835060582, -0.4739432064108761, 0.01242078047874109, -0.4170317463781803, a
0.21161209835060582, -0.4739432064108761, 0.0735265766824524, -0.4145468333981007, a
0.21161209835060582, -0.4739432064108761, 0.013018930937885814, -0.4612390096445366, a
0.21161209835060582, -0.4739432064108761, 0.14621782980883935, -0.5422732314336286, a
0.21161209835060582, -0.4739432064108761, 0.09291708045974695, -0.5054431748933614, a
0.21161209835060582, -0.4739432064108761, 0.0561696833249431, -0.5427126906317101, a
0.21161209835060582, -0.4739432064108761, 0.13418625807652163, -0.37453456176908384, a
0.21161209835060582, -0.4739432064108761, 0.12415677635819812, -0.42478220193361355, a
0.21161209835060582, -0.4739432064108761, 0.08791015129185191, -0.3658565136115512, a
0.21161209835060582, -0.4739432064108761, 0.10278650819360222, -0.5461075076406635, a
0.21161209835060582, -0.4739432064108761, 0.06452119083230416, -0.46254420205421015, a
0.21161209835060582, -0.4739432064108761, 0.039017268602340116, -0.38078469139418053, a
0.21161209835060582, -0.4739432064108761, 0.029257845116877065, -0.5053372894685518, a
0.21161209835060582, -0.4739432064108761, 0.1690669628382305, -0.5048545690298886, a
0.21161209835060582, -0.4739432064108761, 0.17655845708129056, -0.4434670001625667, a
0.21161209835060582, -0.4739432064108761, 0.1737636274093114, -0.39966021883784414, a
0.21161209835060582, -0.4739432064108761, 0.1313761956564694, -0.47337602389726996, a
0.21161209835060582, -0.4739432064108761, 0.06753373174780329, -0.24569863802571457, a
0.01242078047874109, -0.4170317463781803, 0.0735265766824524, -0.4145468333981007, a
0.01242078047874109, -0.4170317463781803, 0.013018930937885814, -0.4612390096445366, a
0.01242078047874109, -0.4170317463781803, 0.14621782980883935, -0.5422732314336286, a
0.01242078047874109, -0.4170317463781803, 0.09291708045974695, -0.5054431748933614, a
0.01242078047874109, -0.4170317463781803, 0.0561696833249431, -0.5427126906317101, a
0.01242078047874109, -0.4170317463781803, 0.13418625807652163, -0.37453456176908384, a
0.01242078047874109, -0.4170317463781803, 0.12415677635819812, -0.42478220193361355, a
0.01242078047874109, -0.4170317463781803, 0.08791015129185191, -0.3658565136115512, a
0.01242078047874109, -0.4170317463781803, 0.10278650819360222, -0.5461075076406635, a
0.01242078047874109, -0.4170317463781803, 0.06452119083230416, -0.46254420205421015, a
0.01242078047874109, -0.4170317463781803, 0.039017268602340116, -0.38078469139418053, a
0.01242078047874109, -0.4170317463781803, 0.029257845116877065, -0.5053372894685518, a
0.01242078047874109, -0.4170317463781803, 0.1690669628382305, -0.5048545690298886, a
0.01242078047874109, -0.4170317463781803, 0.17655845708129056, -0.4434670001625667, a
0.01242078047874109, -0.4170317463781803, 0.1737636274093114, -0.39966021883784414, a
0.01242078047874109, -0.4170317463781803, 0.1313761956564694, -0.47337602389726996, a
0.01242078047874109, -0.4170317463781803, 0.06753373174780329, -0.24569863802571457, a
0.0735265766824524, -0.4145468333981007, 0.013018930937885814, -0.4612390096445366, a
0.0735265766824524, -0.4145468333981007, 0.14621782980883935, -0.5422732314336286, a
0.0735265766824524, -0.4145468333981007, 0.09291708045974695, -0.5054431748933614, a
0.0735265766824524, -0.4145468333981007, 0.0561696833249431, -0.5427126906317101, a
0.0735265766824524, -0.4145468333981007, 0.13418625807652163, -0.37453456176908384, a
0.0735265766824524, -0.4145468333981007, 0.12415677635819812, -0.42478220193361355, a
0.0735265766824524, -0.4145468333981007, 0.08791015129185191, -0.3658565136115512, a
0.0735265766824524, -0.4145468333981007, 0.10278650819360222, -0.5461075076406635, a
0.0735265766824524, -0.4145468333981007, 0.06452119083230416, -0.46254420205421015, a
0.0735265766824524, -0.4145468333981007, 0.039017268602340116, -0.38078469139418053, a
0.0735265766824524, -0.4145468333981007, 0.029257845116877065, -0.5053372894685518, a
0.0735265766824524, -0.4145468333981007, 0.1690669628382305, -0.5048545690298886, a
0.0735265766824524, -0.4145468333981007, 0.17655845708129056, -0.4434670001625667, a
0.0735265766824524, -0.4145468333981007, 0.1737636274093114, -0.39966021883784414, a
0.0735265766824524, -0.4145468333981007, 0.1313761956564694, -0.47337602389726996, a
0.0735265766824524, -0.4145468333981007, 0.06753373174780329, -0.24569863802571457, a
0.013018930937885814, -0.4612390096445366, 0.14621782980883935, -0.5422732314336286, a
0.013018930937885814, -0.4612390096445366, 0.09291708045974695, -0.5054431748933614, a
0.013018930937885814, -0.4612390096445366, 0.0561696833249431, -0.5427126906317101, a
0.013018930937885814, -0.4612390096445366, 0.13418625807652163, -0.37453456176908384, a
0.013018930937885814, -0.4612390096445366, 0.12415677635819812, -0.42478220193361355, a
0.013018930937885814, -0.4612390096445366, 0.08791015129185191, -0.3658565136115512, a
0.013018930937885814, -0.4612390096445366, 0.10278650819360222, -0.5461075076406635, a
0.013018930937885814, -0.4612390096445366, 0.06452119083230416, -0.46254420205421015, a
0.013018930937885814, -0.4612390096445366, 0.039017268602340116, -0.38078469139418053, a
0.013018930937885814, -0.4612390096445366, 0.029257845116877065, -0.5053372894685518, a
0.013018930937885814, -0.4612390096445366, 0.1690669628382305, -0.5048545690298886, a
0.013018930937885814, -0.4612390096445366, 0.17655845708129056, -0.4434670001625667, a
0.013018930937885814, -0.4612390096445366, 0.1737636274093114, -0.39966021883784414, a
0.013018930937885814, -0.4612390096445366, 0.1313761956564694, -0.47337602389726996, a
0.013018930937885814, -0.4612390096445366, 0.06753373174780329, -0.24569863802571457, a
0.14621782980883935, -0.5422732314336286, 0.09291708045974695, -0.5054431748933614, a
0.14621782980883935, -0.5422732314336286, 0.0561696833249431, -0.5427126906317101, a
0.14621782980883935, -0.5422732314336286, 0.13418625807652163, -0.37453456176908384, a
0.14621782980883935, -0.5422732314336286, 0.12415677635819812, -0.42478220193361355, a
0.14621782980883935, -0.5422732314336286, 0.08791015129185191, -0.3658565136115512, a
0.14621782980883935, -0.5422732314336286, 0.10278650819360222, -0.5461075076406635, a
0.14621782980883935, -0.5422732314336286, 0.06452119083230416, -0.46254420205421015, a
0.14621782980883935, -0.5422732314336286, 0.039017268602340116, -0.38078469139418053, a
0.14621782980883935, -0.5422732314336286, 0.029257845116877065, -0.5053372894685518, a
0.14621782980883935, -0.5422732314336286, 0.1690669628382305, -0.5048545690298886, a
0.14621782980883935, -0.5422732314336286, 0.17655845708129056, -0.4434670001625667, a
0.14621782980883935, -0.5422732314336286, 0.1737636274093114, -0.39966021883784414, a
0.14621782980883935, -0.5422732314336286, 0.1313761956564694, -0.47337602389726996, a
0.14621782980883935, -0.5422732314336286, 0.06753373174780329, -0.24569863802571457, a
0.09291708045974695, -0.5054431748933614, 0.0561696833249431, -0.5427126906317101, a
0.09291708045974695, -0.5054431748933614, 0.13418625807652163, -0.37453456176908384, a
0.09291708045974695, -0.5054431748933614, 0.12415677635819812, -0.42478220193361355, a
0.09291708045974695, -0.5054431748933614, 0.08791015129185191, -0.3658565136115512, a
0.09291708045974695, -0.5054431748933614, 0.10278650819360222, -0.5461075076406635, a
0.09291708045974695, -0.5054431748933614, 0.06452119083230416, -0.46254420205421015, a
0.09291708045974695, -0.5054431748933614, 0.039017268602340116, -0.38078469139418053, a
0.09291708045974695, -0.5054431748933614, 0.029257845116877065, -0.5053372894685518, a
0.09291708045974695, -0.5054431748933614, 0.1690669628382305, -0.5048545690298886, a
0.09291708045974695, -0.5054431748933614, 0.17655845708129056, -0.4434670001625667, a
0.09291708045974695, -0.5054431748933614, 0.1737636274093114, -0.39966021883784414, a
0.09291708045974695, -0.5054431748933614, 0.1313761956564694, -0.47337602389726996, a
0.09291708045974695, -0.5054431748933614, 0.06753373174780329, -0.24569863802571457, a
0.0561696833249431, -0.5427126906317101, 0.13418625807652163, -0.37453456176908384, a
0.0561696833249431, -0.5427126906317101, 0.12415677635819812, -0.42478220193361355, a
0.0561696833249431, -0.5427126906317101, 0.08791015129185191, -0.3658565136115512, a
0.0561696833249431, -0.5427126906317101, 0.10278650819360222, -0.5461075076406635, a
0.0561696833249431, -0.5427126906317101, 0.06452119083230416, -0.46254420205421015, a
0.0561696833249431, -0.5427126906317101, 0.039017268602340116, -0.38078469139418053, a
0.0561696833249431, -0.5427126906317101, 0.029257845116877065, -0.5053372894685518, a
0.0561696833249431, -0.5427126906317101, 0.1690669628382305, -0.5048545690298886, a
0.0561696833249431, -0.5427126906317101, 0.17655845708129056, -0.4434670001625667, a
0.0561696833249431, -0.5427126906317101, 0.1737636274093114, -0.39966021883784414, a
0.0561696833249431, -0.5427126906317101, 0.1313761956564694, -0.47337602389726996, a
0.0561696833249431, -0.5427126906317101, 0.06753373174780329, -0.24569863802571457, a
0.13418625807652163, -0.37453456176908384, 0.12415677635819812, -0.42478220193361355, a
0.13418625807652163, -0.37453456176908384, 0.08791015129185191, -0.3658565136115512, a
0.13418625807652163, -0.37453456176908384, 0.10278650819360222, -0.5461075076406635, a
0.13418625807652163, -0.37453456176908384, 0.06452119083230416, -0.46254420205421015, a
0.13418625807652163, -0.37453456176908384, 0.039017268602340116, -0.38078469139418053, a
0.13418625807652163, -0.37453456176908384, 0.029257845116877065, -0.5053372894685518, a
0.13418625807652163, -0.37453456176908384, 0.1690669628382305, -0.5048545690298886, a
0.13418625807652163, -0.37453456176908384, 0.17655845708129056, -0.4434670001625667, a
0.13418625807652163, -0.37453456176908384, 0.1737636274093114, -0.39966021883784414, a
0.13418625807652163, -0.37453456176908384, 0.1313761956564694, -0.47337602389726996, a
0.13418625807652163, -0.37453456176908384, 0.06753373174780329, -0.24569863802571457, a
0.12415677635819812, -0.42478220193361355, 0.08791015129185191, -0.3658565136115512, a
0.12415677635819812, -0.42478220193361355, 0.10278650819360222, -0.5461075076406635, a
0.12415677635819812, -0.42478220193361355, 0.06452119083230416, -0.46254420205421015, a
0.12415677635819812, -0.42478220193361355, 0.039017268602340116, -0.38078469139418053, a
0.12415677635819812, -0.42478220193361355, 0.029257845116877065, -0.5053372894685518, a
0.12415677635819812, -0.42478220193361355, 0.1690669628382305, -0.5048545690298886, a
0.12415677635819812, -0.42478220193361355, 0.17655845708129056, -0.4434670001625667, a
0.12415677635819812, -0.42478220193361355, 0.1737636274093114, -0.39966021883784414, a
0.12415677635819812, -0.42478220193361355, 0.1313761956564694, -0.47337602389726996, a
0.12415677635819812, -0.42478220193361355, 0.06753373174780329, -0.24569863802571457, a
0.08791015129185191, -0.3658565136115512, 0.10278650819360222, -0.5461075076406635, a
0.08791015129185191, -0.3658565136115512, 0.06452119083230416, -0.46254420205421015, a
0.08791015129185191, -0.3658565136115512, 0.039017268602340116, -0.38078469139418053, a
0.08791015129185191, -0.3658565136115512, 0.029257845116877065, -0.5053372894685518, a
0.08791015129185191, -0.3658565136115512, 0.1690669628382305, -0.5048545690298886, a
0.08791015129185191, -0.3658565136115512, 0.17655845708129056, -0.4434670001625667, a
0.08791015129185191, -0.3658565136115512, 0.1737636274093114, -0.39966021883784414, a
0.08791015129185191, -0.3658565136115512, 0.1313761956564694, -0.47337602389726996, a
0.08791015129185191, -0.3658565136115512, 0.06753373174780329, -0.24569863802571457, a
0.10278650819360222, -0.5461075076406635, 0.06452119083230416, -0.46254420205421015, a
0.10278650819360222, -0.5461075076406635, 0.039017268602340116, -0.38078469139418053, a
0.10278650819360222, -0.5461075076406635, 0.029257845116877065, -0.5053372894685518, a
0.10278650819360222, -0.5461075076406635, 0.1690669628382305, -0.5048545690298886, a
0.10278650819360222, -0.5461075076406635, 0.17655845708129056, -0.4434670001625667, a
0.10278650819360222, -0.5461075076406635, 0.1737636274093114, -0.39966021883784414, a
0.10278650819360222, -0.5461075076406635, 0.1313761956564694, -0.47337602389726996, a
0.10278650819360222, -0.5461075076406635, 0.06753373174780329, -0.24569863802571457, a
0.06452119083230416, -0.46254420205421015, 0.039017268602340116, -0.38078469139418053, a
0.06452119083230416, -0.46254420205421015, 0.029257845116877065, -0.5053372894685518, a
0.06452119083230416, -0.46254420205421015, 0.1690669628382305, -0.5048545690298886, a
0.06452119083230416, -0.46254420205421015, 0.17655845708129056, -0.4434670001625667, a
0.06452119083230416, -0.46254420205421015, 0.1737636274093114, -0.39966021883784414, a
0.06452119083230416, -0.46254420205421015, 0.1313761956564694, -0.47337602389726996, a
0.06452119083230416, -0.46254420205421015, 0.06753373174780329, -0.24569863802571457, a
0.039017268602340116, -0.38078469139418053, 0.029257845116877065, -0.5053372894685518, a
0.039017268602340116, -0.38078469139418053, 0.1690669628382305, -0.5048545690298886, a
0.039017268602340116, -0.38078469139418053, 0.17655845708129056, -0.4434670001625667, a
0.039017268602340116, -0.38078469139418053, 0.1737636274093114, -0.39966021883784414, a
0.039017268602340116, -0.38078469139418053, 0.1313761956564694, -0.47337602389726996, a
0.039017268602340116, -0.38078469139418053, 0.06753373174780329, -0.24569863802571457, a
0.029257845116877065, -0.5053372894685518, 0.1690669628382305, -0.5048545690298886, a
0.029257845116877065, -0.5053372894685518, 0.17655845708129056, -0.4434670001625667, a
0.029257845116877065, -0.5053372894685518, 0.1737636274093114, -0.39966021883784414, a
0.029257845116877065, -0.5053372894685518, 0.1313761956564694, -0.47337602389726996, a
0.029257845116877065, -0.5053372894685518, 0.06753373174780329, -0.24569863802571457, a
0.1690669628382305, -0.5048545690298886, 0.17655845708129056, -0.4434670001625667, a
0.1690669628382305, -0.5048545690298886, 0.1737636274093114, -0.39966021883784414, a
0.1690669628382305, -0.5048545690298886, 0.1313761956564694, -0.47337602389726996, a
0.1690669628382305, -0.5048545690298886, 0.06753373174780329, -0.24569863802571457, a
0.17655845708129056, -0.4434670001625667, 0.1737636274093114, -0.39966021883784414, a
0.17655845708129056, -0.4434670001625667, 0.1313761956564694, -0.47337602389726996, a
0.17655845708129056, -0.4434670001625667, 0.06753373174780329, -0.24569863802571457, a
0.1737636274093114, -0.39966021883784414, 0.1313761956564694, -0.47337602389726996, a
0.1737636274093114, -0.39966021883784414, 0.06753373174780329, -0.24569863802571457, a
0.1313761956564694, -0.47337602389726996, 0.06753373174780329, -0.24569863802571457, a


==> img/community_4_62_node.csv <==
-0.036047612437114934, 0.6602554154471505, a
-0.03853394000563396, 1.0, a
-0.13242444289584512, 0.8243172788916888, a
-0.12953481692279328, 0.9064619821182184, a
0.10890492565503246, 0.7579403932431139, a
-0.12142917272786757, 0.9435335591912859, a
-0.14648438537117744, 0.8704813377358365, a
0.0029011443810098235, 0.8419076643683289, a
-0.012414695474949933, 0.9050762969424464, a
-0.08246749724304095, 0.9628724035718672, a
-0.039094319454485785, 0.8094217311019999, a
-0.095416239143354, 0.8509155648092179, a
-0.08521923068214275, 0.8038381758038183, a
-0.04598138993518885, 0.9399537181745776, a
0.035765385601745685, 0.9279519229085031, a
-0.04107400906134775, 0.8624233487694254, a
0.033487154523027224, 0.8826288678534384, a
-0.07947732174048114, 0.8993999573503281, a
0.001401734404769949, 0.9568192938352374, a
0.0683946493471531, 0.7948734382703821, a
0.5456328090498451, 0.3935429178404015, b
0.8240922073878433, 0.2539345388444681, b
0.6310371065419271, 0.26541699435811755, b
0.66423106365807, 0.32223426646250813, b
0.6771339764348543, 0.17875260978092114, b
0.7768401511059725, 0.33155985659714554, b
0.7010627974474578, 0.3464266825306653, b
0.7251436645439037, 0.1674370723290792, b
0.7791977643244808, 0.2940113539390884, b
0.7272105578082426, 0.28469683061728723, b
0.7531909758650391, 0.24350825807708518, b
0.7394536193046884, 0.3496563221654572, b
0.5972151886783239, 0.35980699663327376, b
0.7895379589929902, 0.23162907211194217, b
0.7202404279786332, 0.21147626103332812, b
0.6802527042806702, 0.23373600404369343, b
0.6781163054275233, 0.2821500379991337, b
0.6397813097277111, 0.21301005632314154, b
0.7688946043273713, 0.1890068891849592, b
0.48527764109836075, 0.1160636996937968, b
-0.5178800833134308, -0.5328839765762019, c
-0.8593424765381354, -0.7533412921004096, c
-0.7979308778355563, -0.7736603291197294, c
-0.7834969178199734, -0.5932177903629277, c
-0.8150956235204747, -0.6824940824917783, c
-0.772103318600328, -0.7311704551109474, c
-0.7374639060695586, -0.5983493783235115, c
-0.6799831477953415, -0.751482717063861, c
-0.6892697989368174, -0.6602259780518026, c
-0.8275987582700404, -0.6190307117082268, c
-0.7555560615718844, -0.6795790324869366, c
-0.8513903657114728, -0.6644975055780277, c
-0.7148207378526449, -0.7791422331395447, c
-0.8223967025433011, -0.7237583972299869, c
-0.7236443059845732, -0.6363041735470518, c
-0.6810423699072596, -0.7066689704055167, c
-0.7866987029312734, -0.640010170141763, c
-0.7259058232035281, -0.7251135369629321, c
-0.7555727476876636, -0.7866870228794207, c
-0.6161809587029727, -0.6539564066695075, c
-0.061443023253001126, -0.49336160038674765, d
0.21161209835060582, -0.4739432064108761, d
0.01242078047874109, -0.4170317463781803, d
0.0735265766824524, -0.4145468333981007, d
0.013018930937885814, -0.4612390096445366, d
0.14621782980883935, -0.5422732314336286, d
0.09291708045974695, -0.5054431748933614, d
0.0561696833249431, -0.5427126906317101, d
0.13418625807652163, -0.37453456176908384, d
0.12415677635819812, -0.42478220193361355, d
0.08791015129185191, -0.3658565136115512, d
0.10278650819360222, -0.5461075076406635, d
0.06452119083230416, -0.46254420205421015, d
0.039017268602340116, -0.38078469139418053, d
0.029257845116877065, -0.5053372894685518, d
0.1690669628382305, -0.5048545690298886, d
0.17655845708129056, -0.4434670001625667, d
0.1737636274093114, -0.39966021883784414, d
0.1313761956564694, -0.47337602389726996, d
0.06753373174780329, -0.24569863802571457, d


==> img/community_4_63_edge.csv <==
0.15768925213272306, -0.5684627387218791, 0.45109077808823, -0.6226616381233795, a
0.15768925213272306, -0.5684627387218791, 0.3140876854990962, -0.5550069299950118, a
0.15768925213272306, -0.5684627387218791, 0.4121623662152452, -0.6313450259910895, a
0.15768925213272306, -0.5684627387218791, 0.3872161643742595, -0.6717960746922579, a
0.15768925213272306, -0.5684627387218791, 0.3242592369076557, -0.6260178184805207, a
0.15768925213272306, -0.5684627387218791, 0.342572068960018, -0.5771629734741265, a
0.15768925213272306, -0.5684627387218791, 0.36207270106242695, -0.7090027852989156, a
0.15768925213272306, -0.5684627387218791, 0.36873139363142154, -0.6221479980156014, a
0.15768925213272306, -0.5684627387218791, 0.4127262077001386, -0.5857386235518496, a
0.15768925213272306, -0.5684627387218791, 0.4104938771205332, -0.6979502176224353, a
0.15768925213272306, -0.5684627387218791, 0.2890754991957579, -0.646809855129144, a
0.15768925213272306, -0.5684627387218791, 0.30965271135120304, -0.6873852994680619, a
0.15768925213272306, -0.5684627387218791, 0.3430523963607575, -0.6729451677590303, a
0.15768925213272306, -0.5684627387218791, 0.4163937396091942, -0.4813601548151909, a
0.15768925213272306, -0.5684627387218791, 0.4416501498203341, -0.6678404504419547, a
0.15768925213272306, -0.5684627387218791, 0.2912185009943822, -0.597289781352792, a
0.15768925213272306, -0.5684627387218791, 0.3744717959081407, -0.5568677387298715, a
0.15768925213272306, -0.5684627387218791, 0.44436715244630626, -0.5036206337221023, a
0.15768925213272306, -0.5684627387218791, -0.7064873866980377, -0.3250082400547889, a
0.48725989718950713, -0.5163266945752873, 0.45109077808823, -0.6226616381233795, a
0.48725989718950713, -0.5163266945752873, 0.3140876854990962, -0.5550069299950118, a
0.48725989718950713, -0.5163266945752873, 0.4121623662152452, -0.6313450259910895, a
0.48725989718950713, -0.5163266945752873, 0.3872161643742595, -0.6717960746922579, a
0.48725989718950713, -0.5163266945752873, 0.3242592369076557, -0.6260178184805207, a
0.48725989718950713, -0.5163266945752873, 0.342572068960018, -0.5771629734741265, a
0.48725989718950713, -0.5163266945752873, 0.36207270106242695, -0.7090027852989156, a
0.48725989718950713, -0.5163266945752873, 0.36873139363142154, -0.6221479980156014, a
0.48725989718950713, -0.5163266945752873, 0.4127262077001386, -0.5857386235518496, a
0.48725989718950713, -0.5163266945752873, 0.4104938771205332, -0.6979502176224353, a
0.48725989718950713, -0.5163266945752873, 0.2890754991957579, -0.646809855129144, a
0.48725989718950713, -0.5163266945752873, 0.30965271135120304, -0.6873852994680619, a
0.48725989718950713, -0.5163266945752873, 0.3430523963607575, -0.6729451677590303, a
0.48725989718950713, -0.5163266945752873, 0.4163937396091942, -0.4813601548151909, a
0.48725989718950713, -0.5163266945752873, 0.4416501498203341, -0.6678404504419547, a
0.48725989718950713, -0.5163266945752873, 0.2912185009943822, -0.597289781352792, a
0.48725989718950713, -0.5163266945752873, 0.3744717959081407, -0.5568677387298715, a
0.48725989718950713, -0.5163266945752873, 0.44436715244630626, -0.5036206337221023, a
0.48725989718950713, -0.5163266945752873, 0.7828715240500499, 0.0005209540926601444, b
0.45109077808823, -0.6226616381233795, 0.3140876854990962, -0.5550069299950118, a
0.45109077808823, -0.6226616381233795, 0.4121623662152452, -0.6313450259910895, a
0.45109077808823, -0.6226616381233795, 0.3872161643742595, -0.6717960746922579, a
0.45109077808823, -0.6226616381233795, 0.3242592369076557, -0.6260178184805207, a
0.45109077808823, -0.6226616381233795, 0.342572068960018, -0.5771629734741265, a
0.45109077808823, -0.6226616381233795, 0.36207270106242695, -0.7090027852989156, a
0.45109077808823, -0.6226616381233795, 0.36873139363142154, -0.6221479980156014, a
0.45109077808823, -0.6226616381233795, 0.4127262077001386, -0.5857386235518496, a
0.45109077808823, -0.6226616381233795, 0.4104938771205332, -0.6979502176224353, a
0.45109077808823, -0.6226616381233795, 0.2890754991957579, -0.646809855129144, a
0.45109077808823, -0.6226616381233795, 0.30965271135120304, -0.6873852994680619, a
0.45109077808823, -0.6226616381233795, 0.3430523963607575, -0.6729451677590303, a
0.45109077808823, -0.6226616381233795, 0.4163937396091942, -0.4813601548151909, a
0.45109077808823, -0.6226616381233795, 0.4416501498203341, -0.6678404504419547, a
0.45109077808823, -0.6226616381233795, 0.2912185009943822, -0.597289781352792, a
0.45109077808823, -0.6226616381233795, 0.3744717959081407, -0.5568677387298715, a
0.45109077808823, -0.6226616381233795, 0.44436715244630626, -0.5036206337221023, a
0.3140876854990962, -0.5550069299950118, 0.4121623662152452, -0.6313450259910895, a
0.3140876854990962, -0.5550069299950118, 0.3872161643742595, -0.6717960746922579, a
0.3140876854990962, -0.5550069299950118, 0.3242592369076557, -0.6260178184805207, a
0.3140876854990962, -0.5550069299950118, 0.342572068960018, -0.5771629734741265, a
0.3140876854990962, -0.5550069299950118, 0.36207270106242695, -0.7090027852989156, a
0.3140876854990962, -0.5550069299950118, 0.36873139363142154, -0.6221479980156014, a
0.3140876854990962, -0.5550069299950118, 0.4127262077001386, -0.5857386235518496, a
0.3140876854990962, -0.5550069299950118, 0.4104938771205332, -0.6979502176224353, a
0.3140876854990962, -0.5550069299950118, 0.2890754991957579, -0.646809855129144, a
0.3140876854990962, -0.5550069299950118, 0.30965271135120304, -0.6873852994680619, a
0.3140876854990962, -0.5550069299950118, 0.3430523963607575, -0.6729451677590303, a
0.3140876854990962, -0.5550069299950118, 0.4163937396091942, -0.4813601548151909, a
0.3140876854990962, -0.5550069299950118, 0.4416501498203341, -0.6678404504419547, a
0.3140876854990962, -0.5550069299950118, 0.2912185009943822, -0.597289781352792, a
0.3140876854990962, -0.5550069299950118, 0.3744717959081407, -0.5568677387298715, a
0.3140876854990962, -0.5550069299950118, 0.44436715244630626, -0.5036206337221023, a
0.4121623662152452, -0.6313450259910895, 0.3872161643742595, -0.6717960746922579, a
0.4121623662152452, -0.6313450259910895, 0.3242592369076557, -0.6260178184805207, a
0.4121623662152452, -0.6313450259910895, 0.342572068960018, -0.5771629734741265, a
0.4121623662152452, -0.6313450259910895, 0.36207270106242695, -0.7090027852989156, a
0.4121623662152452, -0.6313450259910895, 0.36873139363142154, -0.6221479980156014, a
0.4121623662152452, -0.6313450259910895, 0.4127262077001386, -0.5857386235518496, a
0.4121623662152452, -0.6313450259910895, 0.4104938771205332, -0.6979502176224353, a
0.4121623662152452, -0.6313450259910895, 0.2890754991957579, -0.646809855129144, a
0.4121623662152452, -0.6313450259910895, 0.30965271135120304, -0.6873852994680619, a
0.4121623662152452, -0.6313450259910895, 0.3430523963607575, -0.6729451677590303, a
0.4121623662152452, -0.6313450259910895, 0.4163937396091942, -0.4813601548151909, a
0.4121623662152452, -0.6313450259910895, 0.4416501498203341, -0.6678404504419547, a
0.4121623662152452, -0.6313450259910895, 0.2912185009943822, -0.597289781352792, a
0.4121623662152452, -0.6313450259910895, 0.3744717959081407, -0.5568677387298715, a
0.4121623662152452, -0.6313450259910895, 0.44436715244630626, -0.5036206337221023, a
0.3872161643742595, -0.6717960746922579, 0.3242592369076557, -0.6260178184805207, a
0.3872161643742595, -0.6717960746922579, 0.342572068960018, -0.5771629734741265, a
0.3872161643742595, -0.6717960746922579, 0.36207270106242695, -0.7090027852989156, a
0.3872161643742595, -0.6717960746922579, 0.36873139363142154, -0.6221479980156014, a
0.3872161643742595, -0.6717960746922579, 0.4127262077001386, -0.5857386235518496, a
0.3872161643742595, -0.6717960746922579, 0.4104938771205332, -0.6979502176224353, a
0.3872161643742595, -0.6717960746922579, 0.2890754991957579, -0.646809855129144, a
0.3872161643742595, -0.6717960746922579, 0.30965271135120304, -0.6873852994680619, a
0.3872161643742595, -0.6717960746922579, 0.3430523963607575, -0.6729451677590303, a
0.3872161643742595, -0.6717960746922579, 0.4163937396091942, -0.4813601548151909, a
0.3872161643742595, -0.6717960746922579, 0.4416501498203341, -0.6678404504419547, a
0.3872161643742595, -0.6717960746922579, 0.2912185009943822, -0.597289781352792, a
0.3872161643742595, -0.6717960746922579, 0.3744717959081407, -0.5568677387298715, a
0.3872161643742595, -0.6717960746922579, 0.44436715244630626, -0.5036206337221023, a
0.3242592369076557, -0.6260178184805207, 0.342572068960018, -0.5771629734741265, a
0.3242592369076557, -0.6260178184805207, 0.36207270106242695, -0.7090027852989156, a
0.3242592369076557, -0.6260178184805207, 0.36873139363142154, -0.6221479980156014, a
0.3242592369076557, -0.6260178184805207, 0.4127262077001386, -0.5857386235518496, a
0.3242592369076557, -0.6260178184805207, 0.4104938771205332, -0.6979502176224353, a
0.3242592369076557, -0.6260178184805207, 0.2890754991957579, -0.646809855129144, a
0.3242592369076557, -0.6260178184805207, 0.30965271135120304, -0.6873852994680619, a
0.3242592369076557, -0.6260178184805207, 0.3430523963607575, -0.6729451677590303, a
0.3242592369076557, -0.6260178184805207, 0.4163937396091942, -0.4813601548151909, a
0.3242592369076557, -0.6260178184805207, 0.4416501498203341, -0.6678404504419547, a
0.3242592369076557, -0.6260178184805207, 0.2912185009943822, -0.597289781352792, a
0.3242592369076557, -0.6260178184805207, 0.3744717959081407, -0.5568677387298715, a
0.3242592369076557, -0.6260178184805207, 0.44436715244630626, -0.5036206337221023, a
0.342572068960018, -0.5771629734741265, 0.36207270106242695, -0.7090027852989156, a
0.342572068960018, -0.5771629734741265, 0.36873139363142154, -0.6221479980156014, a
0.342572068960018, -0.5771629734741265, 0.4127262077001386, -0.5857386235518496, a
0.342572068960018, -0.5771629734741265, 0.4104938771205332, -0.6979502176224353, a
0.342572068960018, -0.5771629734741265, 0.2890754991957579, -0.646809855129144, a
0.342572068960018, -0.5771629734741265, 0.30965271135120304, -0.6873852994680619, a
0.342572068960018, -0.5771629734741265, 0.3430523963607575, -0.6729451677590303, a
0.342572068960018, -0.5771629734741265, 0.4163937396091942, -0.4813601548151909, a
0.342572068960018, -0.5771629734741265, 0.4416501498203341, -0.6678404504419547, a
0.342572068960018, -0.5771629734741265, 0.2912185009943822, -0.597289781352792, a
0.342572068960018, -0.5771629734741265, 0.3744717959081407, -0.5568677387298715, a
0.342572068960018, -0.5771629734741265, 0.44436715244630626, -0.5036206337221023, a
0.36207270106242695, -0.7090027852989156, 0.36873139363142154, -0.6221479980156014, a
0.36207270106242695, -0.7090027852989156, 0.4127262077001386, -0.5857386235518496, a
0.36207270106242695, -0.7090027852989156, 0.4104938771205332, -0.6979502176224353, a
0.36207270106242695, -0.7090027852989156, 0.2890754991957579, -0.646809855129144, a
0.36207270106242695, -0.7090027852989156, 0.30965271135120304, -0.6873852994680619, a
0.36207270106242695, -0.7090027852989156, 0.3430523963607575, -0.6729451677590303, a
0.36207270106242695, -0.7090027852989156, 0.4163937396091942, -0.4813601548151909, a
0.36207270106242695, -0.7090027852989156, 0.4416501498203341, -0.6678404504419547, a
0.36207270106242695, -0.7090027852989156, 0.2912185009943822, -0.597289781352792, a
0.36207270106242695, -0.7090027852989156, 0.3744717959081407, -0.5568677387298715, a
0.36207270106242695, -0.7090027852989156, 0.44436715244630626, -0.5036206337221023, a
0.36873139363142154, -0.6221479980156014, 0.4127262077001386, -0.5857386235518496, a
0.36873139363142154, -0.6221479980156014, 0.4104938771205332, -0.6979502176224353, a
0.36873139363142154, -0.6221479980156014, 0.2890754991957579, -0.646809855129144, a
0.36873139363142154, -0.6221479980156014, 0.30965271135120304, -0.6873852994680619, a
0.36873139363142154, -0.6221479980156014, 0.3430523963607575, -0.6729451677590303, a
0.36873139363142154, -0.6221479980156014, 0.4163937396091942, -0.4813601548151909, a
0.36873139363142154, -0.6221479980156014, 0.4416501498203341, -0.6678404504419547, a
0.36873139363142154, -0.6221479980156014, 0.2912185009943822, -0.597289781352792, a
0.36873139363142154, -0.6221479980156014, 0.3744717959081407, -0.5568677387298715, a
0.36873139363142154, -0.6221479980156014, 0.44436715244630626, -0.5036206337221023, a
0.4127262077001386, -0.5857386235518496, 0.4104938771205332, -0.6979502176224353, a
0.4127262077001386, -0.5857386235518496, 0.2890754991957579, -0.646809855129144, a
0.4127262077001386, -0.5857386235518496, 0.30965271135120304, -0.6873852994680619, a
0.4127262077001386, -0.5857386235518496, 0.3430523963607575, -0.6729451677590303, a
0.4127262077001386, -0.5857386235518496, 0.4163937396091942, -0.4813601548151909, a
0.4127262077001386, -0.5857386235518496, 0.4416501498203341, -0.6678404504419547, a
0.4127262077001386, -0.5857386235518496, 0.2912185009943822, -0.597289781352792, a
0.4127262077001386, -0.5857386235518496, 0.3744717959081407, -0.5568677387298715, a
0.4127262077001386, -0.5857386235518496, 0.44436715244630626, -0.5036206337221023, a
0.4104938771205332, -0.6979502176224353, 0.2890754991957579, -0.646809855129144, a
0.4104938771205332, -0.6979502176224353, 0.30965271135120304, -0.6873852994680619, a
0.4104938771205332, -0.6979502176224353, 0.3430523963607575, -0.6729451677590303, a
0.4104938771205332, -0.6979502176224353, 0.4163937396091942, -0.4813601548151909, a
0.4104938771205332, -0.6979502176224353, 0.4416501498203341, -0.6678404504419547, a
0.4104938771205332, -0.6979502176224353, 0.2912185009943822, -0.597289781352792, a
0.4104938771205332, -0.6979502176224353, 0.3744717959081407, -0.5568677387298715, a
0.4104938771205332, -0.6979502176224353, 0.44436715244630626, -0.5036206337221023, a
0.2890754991957579, -0.646809855129144, 0.30965271135120304, -0.6873852994680619, a
0.2890754991957579, -0.646809855129144, 0.3430523963607575, -0.6729451677590303, a
0.2890754991957579, -0.646809855129144, 0.4163937396091942, -0.4813601548151909, a
0.2890754991957579, -0.646809855129144, 0.4416501498203341, -0.6678404504419547, a
0.2890754991957579, -0.646809855129144, 0.2912185009943822, -0.597289781352792, a
0.2890754991957579, -0.646809855129144, 0.3744717959081407, -0.5568677387298715, a
0.2890754991957579, -0.646809855129144, 0.44436715244630626, -0.5036206337221023, a
0.30965271135120304, -0.6873852994680619, 0.3430523963607575, -0.6729451677590303, a
0.30965271135120304, -0.6873852994680619, 0.4163937396091942, -0.4813601548151909, a
0.30965271135120304, -0.6873852994680619, 0.4416501498203341, -0.6678404504419547, a
0.30965271135120304, -0.6873852994680619, 0.2912185009943822, -0.597289781352792, a
0.30965271135120304, -0.6873852994680619, 0.3744717959081407, -0.5568677387298715, a
0.30965271135120304, -0.6873852994680619, 0.44436715244630626, -0.5036206337221023, a
0.3430523963607575, -0.6729451677590303, 0.4163937396091942, -0.4813601548151909, a
0.3430523963607575, -0.6729451677590303, 0.4416501498203341, -0.6678404504419547, a
0.3430523963607575, -0.6729451677590303, 0.2912185009943822, -0.597289781352792, a
0.3430523963607575, -0.6729451677590303, 0.3744717959081407, -0.5568677387298715, a
0.3430523963607575, -0.6729451677590303, 0.44436715244630626, -0.5036206337221023, a
0.4163937396091942, -0.4813601548151909, 0.4416501498203341, -0.6678404504419547, a
0.4163937396091942, -0.4813601548151909, 0.2912185009943822, -0.597289781352792, a
0.4163937396091942, -0.4813601548151909, 0.3744717959081407, -0.5568677387298715, a
0.4163937396091942, -0.4813601548151909, 0.44436715244630626, -0.5036206337221023, a
0.4163937396091942, -0.4813601548151909, 0.7294017708041636, 0.032052967598834026, b
0.4416501498203341, -0.6678404504419547, 0.2912185009943822, -0.597289781352792, a
0.4416501498203341, -0.6678404504419547, 0.3744717959081407, -0.5568677387298715, a
0.4416501498203341, -0.6678404504419547, 0.44436715244630626, -0.5036206337221023, a
0.2912185009943822, -0.597289781352792, 0.3744717959081407, -0.5568677387298715, a
0.2912185009943822, -0.597289781352792, 0.44436715244630626, -0.5036206337221023, a
0.3744717959081407, -0.5568677387298715, 0.44436715244630626, -0.5036206337221023, a
0.44436715244630626, -0.5036206337221023, 0.7420746034267298, -0.0017989044578426525, a
0.7420746034267298, -0.0017989044578426525, 0.9107779985104066, 0.1151803230868656, a
0.7420746034267298, -0.0017989044578426525, 0.8129880090365658, 0.17892036354347995, a
0.7420746034267298, -0.0017989044578426525, 0.7533425619812741, 0.1813477104556422, a
0.7420746034267298, -0.0017989044578426525, 0.7294017708041636, 0.032052967598834026, a
0.7420746034267298, -0.0017989044578426525, 0.834377320104235, 0.22003597206933806, a
0.7420746034267298, -0.0017989044578426525, 0.8725687403242116, 0.12091202519863921, a
0.7420746034267298, -0.0017989044578426525, 0.789582575826715, 0.2126751602408938, a
0.7420746034267298, -0.0017989044578426525, 0.8297714642976742, 0.09756749239946005, a
0.7420746034267298, -0.0017989044578426525, 0.9046416481817766, 0.15810103303201034, a
0.7420746034267298, -0.0017989044578426525, 0.8483946991070954, 0.06115501073826588, a
0.7420746034267298, -0.0017989044578426525, 0.8877051196175428, 0.07727465183787688, a
0.7420746034267298, -0.0017989044578426525, 0.7901040573757666, 0.09411372594612769, a
0.7420746034267298, -0.0017989044578426525, 0.7828715240500499, 0.0005209540926601444, a
0.7420746034267298, -0.0017989044578426525, 0.8631112586235508, 0.18435511304669713, a
0.7420746034267298, -0.0017989044578426525, 0.8392364863992876, 0.14551577971243734, a
0.7420746034267298, -0.0017989044578426525, 0.7784891493632652, 0.14832306739174478, a
0.7420746034267298, -0.0017989044578426525, 0.749682808585899, 0.12161354259556016, a
0.7420746034267298, -0.0017989044578426525, 0.650084239199184, 0.2318334943822372, a
0.8939094988245093, 0.21375664511693973, 0.9107779985104066, 0.1151803230868656, a
0.8939094988245093, 0.21375664511693973, 0.8129880090365658, 0.17892036354347995, a
0.8939094988245093, 0.21375664511693973, 0.7533425619812741, 0.1813477104556422, a
0.8939094988245093, 0.21375664511693973, 0.7294017708041636, 0.032052967598834026, a
0.8939094988245093, 0.21375664511693973, 0.834377320104235, 0.22003597206933806, a
0.8939094988245093, 0.21375664511693973, 0.8725687403242116, 0.12091202519863921, a
0.8939094988245093, 0.21375664511693973, 0.789582575826715, 0.2126751602408938, a
0.8939094988245093, 0.21375664511693973, 0.8297714642976742, 0.09756749239946005, a
0.8939094988245093, 0.21375664511693973, 0.9046416481817766, 0.15810103303201034, a
0.8939094988245093, 0.21375664511693973, 0.8483946991070954, 0.06115501073826588, a
0.8939094988245093, 0.21375664511693973, 0.8877051196175428, 0.07727465183787688, a
0.8939094988245093, 0.21375664511693973, 0.7901040573757666, 0.09411372594612769, a
0.8939094988245093, 0.21375664511693973, 0.7828715240500499, 0.0005209540926601444, a
0.8939094988245093, 0.21375664511693973, 0.8631112586235508, 0.18435511304669713, a
0.8939094988245093, 0.21375664511693973, 0.8392364863992876, 0.14551577971243734, a
0.8939094988245093, 0.21375664511693973, 0.7784891493632652, 0.14832306739174478, a
0.8939094988245093, 0.21375664511693973, 0.749682808585899, 0.12161354259556016, a
0.8939094988245093, 0.21375664511693973, 0.650084239199184, 0.2318334943822372, a
0.9107779985104066, 0.1151803230868656, 0.8129880090365658, 0.17892036354347995, a
0.9107779985104066, 0.1151803230868656, 0.7533425619812741, 0.1813477104556422, a
0.9107779985104066, 0.1151803230868656, 0.7294017708041636, 0.032052967598834026, a
0.9107779985104066, 0.1151803230868656, 0.834377320104235, 0.22003597206933806, a
0.9107779985104066, 0.1151803230868656, 0.8725687403242116, 0.12091202519863921, a
0.9107779985104066, 0.1151803230868656, 0.789582575826715, 0.2126751602408938, a
0.9107779985104066, 0.1151803230868656, 0.8297714642976742, 0.09756749239946005, a
0.9107779985104066, 0.1151803230868656, 0.9046416481817766, 0.15810103303201034, a
0.9107779985104066, 0.1151803230868656, 0.8483946991070954, 0.06115501073826588, a
0.9107779985104066, 0.1151803230868656, 0.8877051196175428, 0.07727465183787688, a
0.9107779985104066, 0.1151803230868656, 0.7901040573757666, 0.09411372594612769, a
0.9107779985104066, 0.1151803230868656, 0.7828715240500499, 0.0005209540926601444, a
0.9107779985104066, 0.1151803230868656, 0.8631112586235508, 0.18435511304669713, a
0.9107779985104066, 0.1151803230868656, 0.8392364863992876, 0.14551577971243734, a
0.9107779985104066, 0.1151803230868656, 0.7784891493632652, 0.14832306739174478, a
0.9107779985104066, 0.1151803230868656, 0.749682808585899, 0.12161354259556016, a
0.9107779985104066, 0.1151803230868656, 0.650084239199184, 0.2318334943822372, a
0.8129880090365658, 0.17892036354347995, 0.7533425619812741, 0.1813477104556422, a
0.8129880090365658, 0.17892036354347995, 0.7294017708041636, 0.032052967598834026, a
0.8129880090365658, 0.17892036354347995, 0.834377320104235, 0.22003597206933806, a
0.8129880090365658, 0.17892036354347995, 0.8725687403242116, 0.12091202519863921, a
0.8129880090365658, 0.17892036354347995, 0.789582575826715, 0.2126751602408938, a
0.8129880090365658, 0.17892036354347995, 0.8297714642976742, 0.09756749239946005, a
0.8129880090365658, 0.17892036354347995, 0.9046416481817766, 0.15810103303201034, a
0.8129880090365658, 0.17892036354347995, 0.8483946991070954, 0.06115501073826588, a
0.8129880090365658, 0.17892036354347995, 0.8877051196175428, 0.07727465183787688, a
0.8129880090365658, 0.17892036354347995, 0.7901040573757666, 0.09411372594612769, a
0.8129880090365658, 0.17892036354347995, 0.7828715240500499, 0.0005209540926601444, a
0.8129880090365658, 0.17892036354347995, 0.8631112586235508, 0.18435511304669713, a
0.8129880090365658, 0.17892036354347995, 0.8392364863992876, 0.14551577971243734, a
0.8129880090365658, 0.17892036354347995, 0.7784891493632652, 0.14832306739174478, a
0.8129880090365658, 0.17892036354347995, 0.749682808585899, 0.12161354259556016, a
0.8129880090365658, 0.17892036354347995, 0.650084239199184, 0.2318334943822372, a
0.7533425619812741, 0.1813477104556422, 0.7294017708041636, 0.032052967598834026, a
0.7533425619812741, 0.1813477104556422, 0.834377320104235, 0.22003597206933806, a
0.7533425619812741, 0.1813477104556422, 0.8725687403242116, 0.12091202519863921, a
0.7533425619812741, 0.1813477104556422, 0.789582575826715, 0.2126751602408938, a
0.7533425619812741, 0.1813477104556422, 0.8297714642976742, 0.09756749239946005, a
0.7533425619812741, 0.1813477104556422, 0.9046416481817766, 0.15810103303201034, a
0.7533425619812741, 0.1813477104556422, 0.8483946991070954, 0.06115501073826588, a
0.7533425619812741, 0.1813477104556422, 0.8877051196175428, 0.07727465183787688, a
0.7533425619812741, 0.1813477104556422, 0.7901040573757666, 0.09411372594612769, a
0.7533425619812741, 0.1813477104556422, 0.7828715240500499, 0.0005209540926601444, a
0.7533425619812741, 0.1813477104556422, 0.8631112586235508, 0.18435511304669713, a
0.7533425619812741, 0.1813477104556422, 0.8392364863992876, 0.14551577971243734, a
0.7533425619812741, 0.1813477104556422, 0.7784891493632652, 0.14832306739174478, a
0.7533425619812741, 0.1813477104556422, 0.749682808585899, 0.12161354259556016, a
0.7533425619812741, 0.1813477104556422, 0.650084239199184, 0.2318334943822372, a
0.7294017708041636, 0.032052967598834026, 0.834377320104235, 0.22003597206933806, a
0.7294017708041636, 0.032052967598834026, 0.8725687403242116, 0.12091202519863921, a
0.7294017708041636, 0.032052967598834026, 0.789582575826715, 0.2126751602408938, a
0.7294017708041636, 0.032052967598834026, 0.8297714642976742, 0.09756749239946005, a
0.7294017708041636, 0.032052967598834026, 0.9046416481817766, 0.15810103303201034, a
0.7294017708041636, 0.032052967598834026, 0.8483946991070954, 0.06115501073826588, a
0.7294017708041636, 0.032052967598834026, 0.8877051196175428, 0.07727465183787688, a
0.7294017708041636, 0.032052967598834026, 0.7901040573757666, 0.09411372594612769, a
0.7294017708041636, 0.032052967598834026, 0.7828715240500499, 0.0005209540926601444, a
0.7294017708041636, 0.032052967598834026, 0.8631112586235508, 0.18435511304669713, a
0.7294017708041636, 0.032052967598834026, 0.8392364863992876, 0.14551577971243734, a
0.7294017708041636, 0.032052967598834026, 0.7784891493632652, 0.14832306739174478, a
0.7294017708041636, 0.032052967598834026, 0.749682808585899, 0.12161354259556016, a
0.7294017708041636, 0.032052967598834026, 0.650084239199184, 0.2318334943822372, a
0.834377320104235, 0.22003597206933806, 0.8725687403242116, 0.12091202519863921, a
0.834377320104235, 0.22003597206933806, 0.789582575826715, 0.2126751602408938, a
0.834377320104235, 0.22003597206933806, 0.8297714642976742, 0.09756749239946005, a
0.834377320104235, 0.22003597206933806, 0.9046416481817766, 0.15810103303201034, a
0.834377320104235, 0.22003597206933806, 0.8483946991070954, 0.06115501073826588, a
0.834377320104235, 0.22003597206933806, 0.8877051196175428, 0.07727465183787688, a
0.834377320104235, 0.22003597206933806, 0.7901040573757666, 0.09411372594612769, a
0.834377320104235, 0.22003597206933806, 0.7828715240500499, 0.0005209540926601444, a
0.834377320104235, 0.22003597206933806, 0.8631112586235508, 0.18435511304669713, a
0.834377320104235, 0.22003597206933806, 0.8392364863992876, 0.14551577971243734, a
0.834377320104235, 0.22003597206933806, 0.7784891493632652, 0.14832306739174478, a
0.834377320104235, 0.22003597206933806, 0.749682808585899, 0.12161354259556016, a
0.834377320104235, 0.22003597206933806, 0.650084239199184, 0.2318334943822372, a
0.8725687403242116, 0.12091202519863921, 0.789582575826715, 0.2126751602408938, a
0.8725687403242116, 0.12091202519863921, 0.8297714642976742, 0.09756749239946005, a
0.8725687403242116, 0.12091202519863921, 0.9046416481817766, 0.15810103303201034, a
0.8725687403242116, 0.12091202519863921, 0.8483946991070954, 0.06115501073826588, a
0.8725687403242116, 0.12091202519863921, 0.8877051196175428, 0.07727465183787688, a
0.8725687403242116, 0.12091202519863921, 0.7901040573757666, 0.09411372594612769, a
0.8725687403242116, 0.12091202519863921, 0.7828715240500499, 0.0005209540926601444, a
0.8725687403242116, 0.12091202519863921, 0.8631112586235508, 0.18435511304669713, a
0.8725687403242116, 0.12091202519863921, 0.8392364863992876, 0.14551577971243734, a
0.8725687403242116, 0.12091202519863921, 0.7784891493632652, 0.14832306739174478, a
0.8725687403242116, 0.12091202519863921, 0.749682808585899, 0.12161354259556016, a
0.8725687403242116, 0.12091202519863921, 0.650084239199184, 0.2318334943822372, a
0.789582575826715, 0.2126751602408938, 0.8297714642976742, 0.09756749239946005, a
0.789582575826715, 0.2126751602408938, 0.9046416481817766, 0.15810103303201034, a
0.789582575826715, 0.2126751602408938, 0.8483946991070954, 0.06115501073826588, a
0.789582575826715, 0.2126751602408938, 0.8877051196175428, 0.07727465183787688, a
0.789582575826715, 0.2126751602408938, 0.7901040573757666, 0.09411372594612769, a
0.789582575826715, 0.2126751602408938, 0.7828715240500499, 0.0005209540926601444, a
0.789582575826715, 0.2126751602408938, 0.8631112586235508, 0.18435511304669713, a
0.789582575826715, 0.2126751602408938, 0.8392364863992876, 0.14551577971243734, a
0.789582575826715, 0.2126751602408938, 0.7784891493632652, 0.14832306739174478, a
0.789582575826715, 0.2126751602408938, 0.749682808585899, 0.12161354259556016, a
0.789582575826715, 0.2126751602408938, 0.650084239199184, 0.2318334943822372, a
0.8297714642976742, 0.09756749239946005, 0.9046416481817766, 0.15810103303201034, a
0.8297714642976742, 0.09756749239946005, 0.8483946991070954, 0.06115501073826588, a
0.8297714642976742, 0.09756749239946005, 0.8877051196175428, 0.07727465183787688, a
0.8297714642976742, 0.09756749239946005, 0.7901040573757666, 0.09411372594612769, a
0.8297714642976742, 0.09756749239946005, 0.7828715240500499, 0.0005209540926601444, a
0.8297714642976742, 0.09756749239946005, 0.8631112586235508, 0.18435511304669713, a
0.8297714642976742, 0.09756749239946005, 0.8392364863992876, 0.14551577971243734, a
0.8297714642976742, 0.09756749239946005, 0.7784891493632652, 0.14832306739174478, a
0.8297714642976742, 0.09756749239946005, 0.749682808585899, 0.12161354259556016, a
0.8297714642976742, 0.09756749239946005, 0.650084239199184, 0.2318334943822372, a
0.9046416481817766, 0.15810103303201034, 0.8483946991070954, 0.06115501073826588, a
0.9046416481817766, 0.15810103303201034, 0.8877051196175428, 0.07727465183787688, a
0.9046416481817766, 0.15810103303201034, 0.7901040573757666, 0.09411372594612769, a
0.9046416481817766, 0.15810103303201034, 0.7828715240500499, 0.0005209540926601444, a
0.9046416481817766, 0.15810103303201034, 0.8631112586235508, 0.18435511304669713, a
0.9046416481817766, 0.15810103303201034, 0.8392364863992876, 0.14551577971243734, a
0.9046416481817766, 0.15810103303201034, 0.7784891493632652, 0.14832306739174478, a
0.9046416481817766, 0.15810103303201034, 0.749682808585899, 0.12161354259556016, a
0.9046416481817766, 0.15810103303201034, 0.650084239199184, 0.2318334943822372, a
0.8483946991070954, 0.06115501073826588, 0.8877051196175428, 0.07727465183787688, a
0.8483946991070954, 0.06115501073826588, 0.7901040573757666, 0.09411372594612769, a
0.8483946991070954, 0.06115501073826588, 0.7828715240500499, 0.0005209540926601444, a
0.8483946991070954, 0.06115501073826588, 0.8631112586235508, 0.18435511304669713, a
0.8483946991070954, 0.06115501073826588, 0.8392364863992876, 0.14551577971243734, a
0.8483946991070954, 0.06115501073826588, 0.7784891493632652, 0.14832306739174478, a
0.8483946991070954, 0.06115501073826588, 0.749682808585899, 0.12161354259556016, a
0.8483946991070954, 0.06115501073826588, 0.650084239199184, 0.2318334943822372, a
0.8877051196175428, 0.07727465183787688, 0.7901040573757666, 0.09411372594612769, a
0.8877051196175428, 0.07727465183787688, 0.7828715240500499, 0.0005209540926601444, a
0.8877051196175428, 0.07727465183787688, 0.8631112586235508, 0.18435511304669713, a
0.8877051196175428, 0.07727465183787688, 0.8392364863992876, 0.14551577971243734, a
0.8877051196175428, 0.07727465183787688, 0.7784891493632652, 0.14832306739174478, a
0.8877051196175428, 0.07727465183787688, 0.749682808585899, 0.12161354259556016, a
0.8877051196175428, 0.07727465183787688, 0.650084239199184, 0.2318334943822372, a
0.7901040573757666, 0.09411372594612769, 0.7828715240500499, 0.0005209540926601444, a
0.7901040573757666, 0.09411372594612769, 0.8631112586235508, 0.18435511304669713, a
0.7901040573757666, 0.09411372594612769, 0.8392364863992876, 0.14551577971243734, a
0.7901040573757666, 0.09411372594612769, 0.7784891493632652, 0.14832306739174478, a
0.7901040573757666, 0.09411372594612769, 0.749682808585899, 0.12161354259556016, a
0.7901040573757666, 0.09411372594612769, 0.650084239199184, 0.2318334943822372, a
0.7828715240500499, 0.0005209540926601444, 0.8631112586235508, 0.18435511304669713, a
0.7828715240500499, 0.0005209540926601444, 0.8392364863992876, 0.14551577971243734, a
0.7828715240500499, 0.0005209540926601444, 0.7784891493632652, 0.14832306739174478, a
0.7828715240500499, 0.0005209540926601444, 0.749682808585899, 0.12161354259556016, a
0.7828715240500499, 0.0005209540926601444, 0.650084239199184, 0.2318334943822372, a
0.8631112586235508, 0.18435511304669713, 0.8392364863992876, 0.14551577971243734, a
0.8631112586235508, 0.18435511304669713, 0.7784891493632652, 0.14832306739174478, a
0.8631112586235508, 0.18435511304669713, 0.749682808585899, 0.12161354259556016, a
0.8631112586235508, 0.18435511304669713, 0.650084239199184, 0.2318334943822372, a
0.8392364863992876, 0.14551577971243734, 0.7784891493632652, 0.14832306739174478, a
0.8392364863992876, 0.14551577971243734, 0.749682808585899, 0.12161354259556016, a
0.8392364863992876, 0.14551577971243734, 0.650084239199184, 0.2318334943822372, a
0.7784891493632652, 0.14832306739174478, 0.749682808585899, 0.12161354259556016, a
0.7784891493632652, 0.14832306739174478, 0.650084239199184, 0.2318334943822372, a
0.749682808585899, 0.12161354259556016, 0.650084239199184, 0.2318334943822372, a
0.650084239199184, 0.2318334943822372, -0.10447035444155629, 0.6470925912803922, a
-0.10447035444155629, 0.6470925912803922, -0.2451166105673275, 0.7311457991270313, a
-0.10447035444155629, 0.6470925912803922, -0.3618973274317052, 0.7730362806989463, a
-0.10447035444155629, 0.6470925912803922, -0.26589010276889175, 0.769045650766358, a
-0.10447035444155629, 0.6470925912803922, -0.32136719106089295, 0.7908910290258289, a
-0.10447035444155629, 0.6470925912803922, -0.22974659592026694, 0.6924845695266287, a
-0.10447035444155629, 0.6470925912803922, -0.22902631674574095, 0.8079065800613205, a
-0.10447035444155629, 0.6470925912803922, -0.3707328471569029, 0.732325320119878, a
-0.10447035444155629, 0.6470925912803922, -0.20464558216717985, 0.7388212347649865, a
-0.10447035444155629, 0.6470925912803922, -0.2819777049490282, 0.8107428650049933, a
-0.10447035444155629, 0.6470925912803922, -0.31063813593307715, 0.6749860117390791, a
-0.10447035444155629, 0.6470925912803922, -0.2068352543871159, 0.7804631542157726, a
-0.10447035444155629, 0.6470925912803922, -0.31564174130992495, 0.8362219915924047, a
-0.10447035444155629, 0.6470925912803922, -0.2677589246614725, 0.6709983692878032, a
-0.10447035444155629, 0.6470925912803922, -0.34598028062425706, 0.6976260094720417, a
-0.10447035444155629, 0.6470925912803922, -0.2897296757470677, 0.7167382131703766, a
-0.10447035444155629, 0.6470925912803922, -0.2577375554672757, 0.8390894794016659, a
-0.10447035444155629, 0.6470925912803922, -0.32294521497392703, 0.7449577505901669, a
-0.10447035444155629, 0.6470925912803922, -0.383928748047611, 0.5900493750947676, a
-0.37703104937878995, 0.8144127231423094, -0.2451166105673275, 0.7311457991270313, a
-0.37703104937878995, 0.8144127231423094, -0.3618973274317052, 0.7730362806989463, a
-0.37703104937878995, 0.8144127231423094, -0.26589010276889175, 0.769045650766358, a
-0.37703104937878995, 0.8144127231423094, -0.32136719106089295, 0.7908910290258289, a
-0.37703104937878995, 0.8144127231423094, -0.22974659592026694, 0.6924845695266287, a
-0.37703104937878995, 0.8144127231423094, -0.22902631674574095, 0.8079065800613205, a
-0.37703104937878995, 0.8144127231423094, -0.3707328471569029, 0.732325320119878, a
-0.37703104937878995, 0.8144127231423094, -0.20464558216717985, 0.7388212347649865, a
-0.37703104937878995, 0.8144127231423094, -0.2819777049490282, 0.8107428650049933, a
-0.37703104937878995, 0.8144127231423094, -0.31063813593307715, 0.6749860117390791, a
-0.37703104937878995, 0.8144127231423094, -0.2068352543871159, 0.7804631542157726, a
-0.37703104937878995, 0.8144127231423094, -0.31564174130992495, 0.8362219915924047, a
-0.37703104937878995, 0.8144127231423094, -0.2677589246614725, 0.6709983692878032, a
-0.37703104937878995, 0.8144127231423094, -0.34598028062425706, 0.6976260094720417, a
-0.37703104937878995, 0.8144127231423094, -0.2897296757470677, 0.7167382131703766, a
-0.37703104937878995, 0.8144127231423094, -0.2577375554672757, 0.8390894794016659, a
-0.37703104937878995, 0.8144127231423094, -0.32294521497392703, 0.7449577505901669, a
-0.37703104937878995, 0.8144127231423094, -0.383928748047611, 0.5900493750947676, a
-0.2451166105673275, 0.7311457991270313, -0.3618973274317052, 0.7730362806989463, a
-0.2451166105673275, 0.7311457991270313, -0.26589010276889175, 0.769045650766358, a
-0.2451166105673275, 0.7311457991270313, -0.32136719106089295, 0.7908910290258289, a
-0.2451166105673275, 0.7311457991270313, -0.22974659592026694, 0.6924845695266287, a
-0.2451166105673275, 0.7311457991270313, -0.22902631674574095, 0.8079065800613205, a
-0.2451166105673275, 0.7311457991270313, -0.3707328471569029, 0.732325320119878, a
-0.2451166105673275, 0.7311457991270313, -0.20464558216717985, 0.7388212347649865, a
-0.2451166105673275, 0.7311457991270313, -0.2819777049490282, 0.8107428650049933, a
-0.2451166105673275, 0.7311457991270313, -0.31063813593307715, 0.6749860117390791, a
-0.2451166105673275, 0.7311457991270313, -0.2068352543871159, 0.7804631542157726, a
-0.2451166105673275, 0.7311457991270313, -0.31564174130992495, 0.8362219915924047, a
-0.2451166105673275, 0.7311457991270313, -0.2677589246614725, 0.6709983692878032, a
-0.2451166105673275, 0.7311457991270313, -0.34598028062425706, 0.6976260094720417, a
-0.2451166105673275, 0.7311457991270313, -0.2897296757470677, 0.7167382131703766, a
-0.2451166105673275, 0.7311457991270313, -0.2577375554672757, 0.8390894794016659, a
-0.2451166105673275, 0.7311457991270313, -0.32294521497392703, 0.7449577505901669, a
-0.2451166105673275, 0.7311457991270313, -0.383928748047611, 0.5900493750947676, a
-0.3618973274317052, 0.7730362806989463, -0.26589010276889175, 0.769045650766358, a
-0.3618973274317052, 0.7730362806989463, -0.32136719106089295, 0.7908910290258289, a
-0.3618973274317052, 0.7730362806989463, -0.22974659592026694, 0.6924845695266287, a
-0.3618973274317052, 0.7730362806989463, -0.22902631674574095, 0.8079065800613205, a
-0.3618973274317052, 0.7730362806989463, -0.3707328471569029, 0.732325320119878, a
-0.3618973274317052, 0.7730362806989463, -0.20464558216717985, 0.7388212347649865, a
-0.3618973274317052, 0.7730362806989463, -0.2819777049490282, 0.8107428650049933, a
-0.3618973274317052, 0.7730362806989463, -0.31063813593307715, 0.6749860117390791, a
-0.3618973274317052, 0.7730362806989463, -0.2068352543871159, 0.7804631542157726, a
-0.3618973274317052, 0.7730362806989463, -0.31564174130992495, 0.8362219915924047, a
-0.3618973274317052, 0.7730362806989463, -0.2677589246614725, 0.6709983692878032, a
-0.3618973274317052, 0.7730362806989463, -0.34598028062425706, 0.6976260094720417, a
-0.3618973274317052, 0.7730362806989463, -0.2897296757470677, 0.7167382131703766, a
-0.3618973274317052, 0.7730362806989463, -0.2577375554672757, 0.8390894794016659, a
-0.3618973274317052, 0.7730362806989463, -0.32294521497392703, 0.7449577505901669, a
-0.3618973274317052, 0.7730362806989463, -0.383928748047611, 0.5900493750947676, a
-0.26589010276889175, 0.769045650766358, -0.32136719106089295, 0.7908910290258289, a
-0.26589010276889175, 0.769045650766358, -0.22974659592026694, 0.6924845695266287, a
-0.26589010276889175, 0.769045650766358, -0.22902631674574095, 0.8079065800613205, a
-0.26589010276889175, 0.769045650766358, -0.3707328471569029, 0.732325320119878, a
-0.26589010276889175, 0.769045650766358, -0.20464558216717985, 0.7388212347649865, a
-0.26589010276889175, 0.769045650766358, -0.2819777049490282, 0.8107428650049933, a
-0.26589010276889175, 0.769045650766358, -0.31063813593307715, 0.6749860117390791, a
-0.26589010276889175, 0.769045650766358, -0.2068352543871159, 0.7804631542157726, a
-0.26589010276889175, 0.769045650766358, -0.31564174130992495, 0.8362219915924047, a
-0.26589010276889175, 0.769045650766358, -0.2677589246614725, 0.6709983692878032, a
-0.26589010276889175, 0.769045650766358, -0.34598028062425706, 0.6976260094720417, a
-0.26589010276889175, 0.769045650766358, -0.2897296757470677, 0.7167382131703766, a
-0.26589010276889175, 0.769045650766358, -0.2577375554672757, 0.8390894794016659, a
-0.26589010276889175, 0.769045650766358, -0.32294521497392703, 0.7449577505901669, a
-0.26589010276889175, 0.769045650766358, -0.383928748047611, 0.5900493750947676, a
-0.32136719106089295, 0.7908910290258289, -0.22974659592026694, 0.6924845695266287, a
-0.32136719106089295, 0.7908910290258289, -0.22902631674574095, 0.8079065800613205, a
-0.32136719106089295, 0.7908910290258289, -0.3707328471569029, 0.732325320119878, a
-0.32136719106089295, 0.7908910290258289, -0.20464558216717985, 0.7388212347649865, a
-0.32136719106089295, 0.7908910290258289, -0.2819777049490282, 0.8107428650049933, a
-0.32136719106089295, 0.7908910290258289, -0.31063813593307715, 0.6749860117390791, a
-0.32136719106089295, 0.7908910290258289, -0.2068352543871159, 0.7804631542157726, a
-0.32136719106089295, 0.7908910290258289, -0.31564174130992495, 0.8362219915924047, a
-0.32136719106089295, 0.7908910290258289, -0.2677589246614725, 0.6709983692878032, a
-0.32136719106089295, 0.7908910290258289, -0.34598028062425706, 0.6976260094720417, a
-0.32136719106089295, 0.7908910290258289, -0.2897296757470677, 0.7167382131703766, a
-0.32136719106089295, 0.7908910290258289, -0.2577375554672757, 0.8390894794016659, a
-0.32136719106089295, 0.7908910290258289, -0.32294521497392703, 0.7449577505901669, a
-0.32136719106089295, 0.7908910290258289, -0.383928748047611, 0.5900493750947676, a
-0.22974659592026694, 0.6924845695266287, -0.22902631674574095, 0.8079065800613205, a
-0.22974659592026694, 0.6924845695266287, -0.3707328471569029, 0.732325320119878, a
-0.22974659592026694, 0.6924845695266287, -0.20464558216717985, 0.7388212347649865, a
-0.22974659592026694, 0.6924845695266287, -0.2819777049490282, 0.8107428650049933, a
-0.22974659592026694, 0.6924845695266287, -0.31063813593307715, 0.6749860117390791, a
-0.22974659592026694, 0.6924845695266287, -0.2068352543871159, 0.7804631542157726, a
-0.22974659592026694, 0.6924845695266287, -0.31564174130992495, 0.8362219915924047, a
-0.22974659592026694, 0.6924845695266287, -0.2677589246614725, 0.6709983692878032, a
-0.22974659592026694, 0.6924845695266287, -0.34598028062425706, 0.6976260094720417, a
-0.22974659592026694, 0.6924845695266287, -0.2897296757470677, 0.7167382131703766, a
-0.22974659592026694, 0.6924845695266287, -0.2577375554672757, 0.8390894794016659, a
-0.22974659592026694, 0.6924845695266287, -0.32294521497392703, 0.7449577505901669, a
-0.22974659592026694, 0.6924845695266287, -0.383928748047611, 0.5900493750947676, a
-0.22902631674574095, 0.8079065800613205, -0.3707328471569029, 0.732325320119878, a
-0.22902631674574095, 0.8079065800613205, -0.20464558216717985, 0.7388212347649865, a
-0.22902631674574095, 0.8079065800613205, -0.2819777049490282, 0.8107428650049933, a
-0.22902631674574095, 0.8079065800613205, -0.31063813593307715, 0.6749860117390791, a
-0.22902631674574095, 0.8079065800613205, -0.2068352543871159, 0.7804631542157726, a
-0.22902631674574095, 0.8079065800613205, -0.31564174130992495, 0.8362219915924047, a
-0.22902631674574095, 0.8079065800613205, -0.2677589246614725, 0.6709983692878032, a
-0.22902631674574095, 0.8079065800613205, -0.34598028062425706, 0.6976260094720417, a
-0.22902631674574095, 0.8079065800613205, -0.2897296757470677, 0.7167382131703766, a
-0.22902631674574095, 0.8079065800613205, -0.2577375554672757, 0.8390894794016659, a
-0.22902631674574095, 0.8079065800613205, -0.32294521497392703, 0.7449577505901669, a
-0.22902631674574095, 0.8079065800613205, -0.383928748047611, 0.5900493750947676, a
-0.3707328471569029, 0.732325320119878, -0.20464558216717985, 0.7388212347649865, a
-0.3707328471569029, 0.732325320119878, -0.2819777049490282, 0.8107428650049933, a
-0.3707328471569029, 0.732325320119878, -0.31063813593307715, 0.6749860117390791, a
-0.3707328471569029, 0.732325320119878, -0.2068352543871159, 0.7804631542157726, a
-0.3707328471569029, 0.732325320119878, -0.31564174130992495, 0.8362219915924047, a
-0.3707328471569029, 0.732325320119878, -0.2677589246614725, 0.6709983692878032, a
-0.3707328471569029, 0.732325320119878, -0.34598028062425706, 0.6976260094720417, a
-0.3707328471569029, 0.732325320119878, -0.2897296757470677, 0.7167382131703766, a
-0.3707328471569029, 0.732325320119878, -0.2577375554672757, 0.8390894794016659, a
-0.3707328471569029, 0.732325320119878, -0.32294521497392703, 0.7449577505901669, a
-0.3707328471569029, 0.732325320119878, -0.383928748047611, 0.5900493750947676, a
-0.20464558216717985, 0.7388212347649865, -0.2819777049490282, 0.8107428650049933, a
-0.20464558216717985, 0.7388212347649865, -0.31063813593307715, 0.6749860117390791, a
-0.20464558216717985, 0.7388212347649865, -0.2068352543871159, 0.7804631542157726, a
-0.20464558216717985, 0.7388212347649865, -0.31564174130992495, 0.8362219915924047, a
-0.20464558216717985, 0.7388212347649865, -0.2677589246614725, 0.6709983692878032, a
-0.20464558216717985, 0.7388212347649865, -0.34598028062425706, 0.6976260094720417, a
-0.20464558216717985, 0.7388212347649865, -0.2897296757470677, 0.7167382131703766, a
-0.20464558216717985, 0.7388212347649865, -0.2577375554672757, 0.8390894794016659, a
-0.20464558216717985, 0.7388212347649865, -0.32294521497392703, 0.7449577505901669, a
-0.20464558216717985, 0.7388212347649865, -0.383928748047611, 0.5900493750947676, a
-0.2819777049490282, 0.8107428650049933, -0.31063813593307715, 0.6749860117390791, a
-0.2819777049490282, 0.8107428650049933, -0.2068352543871159, 0.7804631542157726, a
-0.2819777049490282, 0.8107428650049933, -0.31564174130992495, 0.8362219915924047, a
-0.2819777049490282, 0.8107428650049933, -0.2677589246614725, 0.6709983692878032, a
-0.2819777049490282, 0.8107428650049933, -0.34598028062425706, 0.6976260094720417, a
-0.2819777049490282, 0.8107428650049933, -0.2897296757470677, 0.7167382131703766, a
-0.2819777049490282, 0.8107428650049933, -0.2577375554672757, 0.8390894794016659, a
-0.2819777049490282, 0.8107428650049933, -0.32294521497392703, 0.7449577505901669, a
-0.2819777049490282, 0.8107428650049933, -0.383928748047611, 0.5900493750947676, a
-0.31063813593307715, 0.6749860117390791, -0.2068352543871159, 0.7804631542157726, a
-0.31063813593307715, 0.6749860117390791, -0.31564174130992495, 0.8362219915924047, a
-0.31063813593307715, 0.6749860117390791, -0.2677589246614725, 0.6709983692878032, a
-0.31063813593307715, 0.6749860117390791, -0.34598028062425706, 0.6976260094720417, a
-0.31063813593307715, 0.6749860117390791, -0.2897296757470677, 0.7167382131703766, a
-0.31063813593307715, 0.6749860117390791, -0.2577375554672757, 0.8390894794016659, a
-0.31063813593307715, 0.6749860117390791, -0.32294521497392703, 0.7449577505901669, a
-0.31063813593307715, 0.6749860117390791, -0.383928748047611, 0.5900493750947676, a
-0.2068352543871159, 0.7804631542157726, -0.31564174130992495, 0.8362219915924047, a
-0.2068352543871159, 0.7804631542157726, -0.2677589246614725, 0.6709983692878032, a
-0.2068352543871159, 0.7804631542157726, -0.34598028062425706, 0.6976260094720417, a
-0.2068352543871159, 0.7804631542157726, -0.2897296757470677, 0.7167382131703766, a
-0.2068352543871159, 0.7804631542157726, -0.2577375554672757, 0.8390894794016659, a
-0.2068352543871159, 0.7804631542157726, -0.32294521497392703, 0.7449577505901669, a
-0.2068352543871159, 0.7804631542157726, -0.383928748047611, 0.5900493750947676, a
-0.31564174130992495, 0.8362219915924047, -0.2677589246614725, 0.6709983692878032, a
-0.31564174130992495, 0.8362219915924047, -0.34598028062425706, 0.6976260094720417, a
-0.31564174130992495, 0.8362219915924047, -0.2897296757470677, 0.7167382131703766, a
-0.31564174130992495, 0.8362219915924047, -0.2577375554672757, 0.8390894794016659, a
-0.31564174130992495, 0.8362219915924047, -0.32294521497392703, 0.7449577505901669, a
-0.31564174130992495, 0.8362219915924047, -0.383928748047611, 0.5900493750947676, a
-0.2677589246614725, 0.6709983692878032, -0.34598028062425706, 0.6976260094720417, a
-0.2677589246614725, 0.6709983692878032, -0.2897296757470677, 0.7167382131703766, a
-0.2677589246614725, 0.6709983692878032, -0.2577375554672757, 0.8390894794016659, a
-0.2677589246614725, 0.6709983692878032, -0.32294521497392703, 0.7449577505901669, a
-0.2677589246614725, 0.6709983692878032, -0.383928748047611, 0.5900493750947676, a
-0.34598028062425706, 0.6976260094720417, -0.2897296757470677, 0.7167382131703766, a
-0.34598028062425706, 0.6976260094720417, -0.2577375554672757, 0.8390894794016659, a
-0.34598028062425706, 0.6976260094720417, -0.32294521497392703, 0.7449577505901669, a
-0.34598028062425706, 0.6976260094720417, -0.383928748047611, 0.5900493750947676, a
-0.2897296757470677, 0.7167382131703766, -0.2577375554672757, 0.8390894794016659, a
-0.2897296757470677, 0.7167382131703766, -0.32294521497392703, 0.7449577505901669, a
-0.2897296757470677, 0.7167382131703766, -0.383928748047611, 0.5900493750947676, a
-0.2577375554672757, 0.8390894794016659, -0.32294521497392703, 0.7449577505901669, a
-0.2577375554672757, 0.8390894794016659, -0.383928748047611, 0.5900493750947676, a
-0.32294521497392703, 0.7449577505901669, -0.383928748047611, 0.5900493750947676, a
-0.383928748047611, 0.5900493750947676, -0.7995198824017598, -0.09842882623529792, a
-0.7995198824017598, -0.09842882623529792, -0.9880971868093561, -0.22847080967185796, a
-0.7995198824017598, -0.09842882623529792, -0.8393210500628681, -0.2252272333419074, a
-0.7995198824017598, -0.09842882623529792, -0.8723426802635579, -0.19552242518450122, a
-0.7995198824017598, -0.09842882623529792, -0.9294908616021393, -0.3535493446829405, a
-0.7995198824017598, -0.09842882623529792, -0.8655909775053832, -0.2835505428575135, a
-0.7995198824017598, -0.09842882623529792, -0.9570071718053148, -0.32342657936816066, a
-0.7995198824017598, -0.09842882623529792, -0.9586525746419621, -0.1928610759364248, a
-0.7995198824017598, -0.09842882623529792, -0.9544417309966614, -0.2465458348363962, a
-0.7995198824017598, -0.09842882623529792, -0.968731120137398, -0.2794080389799022, a
-0.7995198824017598, -0.09842882623529792, -0.8685144215460223, -0.34727322730319893, a
-0.7995198824017598, -0.09842882623529792, -0.9136443318725606, -0.17886166783836177, a
-0.7995198824017598, -0.09842882623529792, -0.8850370207460372, -0.24365340279682543, a
-0.7995198824017598, -0.09842882623529792, -0.9002117171662201, -0.3303485197763348, a
-0.7995198824017598, -0.09842882623529792, -0.9223563242551844, -0.22042245681383865, a
-0.7995198824017598, -0.09842882623529792, -0.8247179480358211, -0.2667013710058688, a
-0.7995198824017598, -0.09842882623529792, -0.8398756628739656, -0.316612304750266, a
-0.7995198824017598, -0.09842882623529792, -0.9162218450469786, -0.2884233692344827, a
-0.7995198824017598, -0.09842882623529792, -0.7064873866980377, -0.3250082400547889, a
-1.0, -0.31045725548124936, -0.9880971868093561, -0.22847080967185796, a
-1.0, -0.31045725548124936, -0.8393210500628681, -0.2252272333419074, a
-1.0, -0.31045725548124936, -0.8723426802635579, -0.19552242518450122, a
-1.0, -0.31045725548124936, -0.9294908616021393, -0.3535493446829405, a
-1.0, -0.31045725548124936, -0.8655909775053832, -0.2835505428575135, a
-1.0, -0.31045725548124936, -0.9570071718053148, -0.32342657936816066, a
-1.0, -0.31045725548124936, -0.9586525746419621, -0.1928610759364248, a
-1.0, -0.31045725548124936, -0.9544417309966614, -0.2465458348363962, a
-1.0, -0.31045725548124936, -0.968731120137398, -0.2794080389799022, a
-1.0, -0.31045725548124936, -0.8685144215460223, -0.34727322730319893, a
-1.0, -0.31045725548124936, -0.9136443318725606, -0.17886166783836177, a
-1.0, -0.31045725548124936, -0.8850370207460372, -0.24365340279682543, a
-1.0, -0.31045725548124936, -0.9002117171662201, -0.3303485197763348, a
-1.0, -0.31045725548124936, -0.9223563242551844, -0.22042245681383865, a
-1.0, -0.31045725548124936, -0.8247179480358211, -0.2667013710058688, a
-1.0, -0.31045725548124936, -0.8398756628739656, -0.316612304750266, a
-1.0, -0.31045725548124936, -0.9162218450469786, -0.2884233692344827, a
-1.0, -0.31045725548124936, -0.7064873866980377, -0.3250082400547889, a
-0.9880971868093561, -0.22847080967185796, -0.8393210500628681, -0.2252272333419074, a
-0.9880971868093561, -0.22847080967185796, -0.8723426802635579, -0.19552242518450122, a
-0.9880971868093561, -0.22847080967185796, -0.9294908616021393, -0.3535493446829405, a
-0.9880971868093561, -0.22847080967185796, -0.8655909775053832, -0.2835505428575135, a
-0.9880971868093561, -0.22847080967185796, -0.9570071718053148, -0.32342657936816066, a
-0.9880971868093561, -0.22847080967185796, -0.9586525746419621, -0.1928610759364248, a
-0.9880971868093561, -0.22847080967185796, -0.9544417309966614, -0.2465458348363962, a
-0.9880971868093561, -0.22847080967185796, -0.968731120137398, -0.2794080389799022, a
-0.9880971868093561, -0.22847080967185796, -0.8685144215460223, -0.34727322730319893, a
-0.9880971868093561, -0.22847080967185796, -0.9136443318725606, -0.17886166783836177, a
-0.9880971868093561, -0.22847080967185796, -0.8850370207460372, -0.24365340279682543, a
-0.9880971868093561, -0.22847080967185796, -0.9002117171662201, -0.3303485197763348, a
-0.9880971868093561, -0.22847080967185796, -0.9223563242551844, -0.22042245681383865, a
-0.9880971868093561, -0.22847080967185796, -0.8247179480358211, -0.2667013710058688, a
-0.9880971868093561, -0.22847080967185796, -0.8398756628739656, -0.316612304750266, a
-0.9880971868093561, -0.22847080967185796, -0.9162218450469786, -0.2884233692344827, a
-0.9880971868093561, -0.22847080967185796, -0.7064873866980377, -0.3250082400547889, a
-0.8393210500628681, -0.2252272333419074, -0.8723426802635579, -0.19552242518450122, a
-0.8393210500628681, -0.2252272333419074, -0.9294908616021393, -0.3535493446829405, a
-0.8393210500628681, -0.2252272333419074, -0.8655909775053832, -0.2835505428575135, a
-0.8393210500628681, -0.2252272333419074, -0.9570071718053148, -0.32342657936816066, a
-0.8393210500628681, -0.2252272333419074, -0.9586525746419621, -0.1928610759364248, a
-0.8393210500628681, -0.2252272333419074, -0.9544417309966614, -0.2465458348363962, a
-0.8393210500628681, -0.2252272333419074, -0.968731120137398, -0.2794080389799022, a
-0.8393210500628681, -0.2252272333419074, -0.8685144215460223, -0.34727322730319893, a
-0.8393210500628681, -0.2252272333419074, -0.9136443318725606, -0.17886166783836177, a
-0.8393210500628681, -0.2252272333419074, -0.8850370207460372, -0.24365340279682543, a
-0.8393210500628681, -0.2252272333419074, -0.9002117171662201, -0.3303485197763348, a
-0.8393210500628681, -0.2252272333419074, -0.9223563242551844, -0.22042245681383865, a
-0.8393210500628681, -0.2252272333419074, -0.8247179480358211, -0.2667013710058688, a
-0.8393210500628681, -0.2252272333419074, -0.8398756628739656, -0.316612304750266, a
-0.8393210500628681, -0.2252272333419074, -0.9162218450469786, -0.2884233692344827, a
-0.8393210500628681, -0.2252272333419074, -0.7064873866980377, -0.3250082400547889, a
-0.8723426802635579, -0.19552242518450122, -0.9294908616021393, -0.3535493446829405, a
-0.8723426802635579, -0.19552242518450122, -0.8655909775053832, -0.2835505428575135, a
-0.8723426802635579, -0.19552242518450122, -0.9570071718053148, -0.32342657936816066, a
-0.8723426802635579, -0.19552242518450122, -0.9586525746419621, -0.1928610759364248, a
-0.8723426802635579, -0.19552242518450122, -0.9544417309966614, -0.2465458348363962, a
-0.8723426802635579, -0.19552242518450122, -0.968731120137398, -0.2794080389799022, a
-0.8723426802635579, -0.19552242518450122, -0.8685144215460223, -0.34727322730319893, a
-0.8723426802635579, -0.19552242518450122, -0.9136443318725606, -0.17886166783836177, a
-0.8723426802635579, -0.19552242518450122, -0.8850370207460372, -0.24365340279682543, a
-0.8723426802635579, -0.19552242518450122, -0.9002117171662201, -0.3303485197763348, a
-0.8723426802635579, -0.19552242518450122, -0.9223563242551844, -0.22042245681383865, a
-0.8723426802635579, -0.19552242518450122, -0.8247179480358211, -0.2667013710058688, a
-0.8723426802635579, -0.19552242518450122, -0.8398756628739656, -0.316612304750266, a
-0.8723426802635579, -0.19552242518450122, -0.9162218450469786, -0.2884233692344827, a
-0.8723426802635579, -0.19552242518450122, -0.7064873866980377, -0.3250082400547889, a
-0.9294908616021393, -0.3535493446829405, -0.8655909775053832, -0.2835505428575135, a
-0.9294908616021393, -0.3535493446829405, -0.9570071718053148, -0.32342657936816066, a
-0.9294908616021393, -0.3535493446829405, -0.9586525746419621, -0.1928610759364248, a
-0.9294908616021393, -0.3535493446829405, -0.9544417309966614, -0.2465458348363962, a
-0.9294908616021393, -0.3535493446829405, -0.968731120137398, -0.2794080389799022, a
-0.9294908616021393, -0.3535493446829405, -0.8685144215460223, -0.34727322730319893, a
-0.9294908616021393, -0.3535493446829405, -0.9136443318725606, -0.17886166783836177, a
-0.9294908616021393, -0.3535493446829405, -0.8850370207460372, -0.24365340279682543, a
-0.9294908616021393, -0.3535493446829405, -0.9002117171662201, -0.3303485197763348, a
-0.9294908616021393, -0.3535493446829405, -0.9223563242551844, -0.22042245681383865, a
-0.9294908616021393, -0.3535493446829405, -0.8247179480358211, -0.2667013710058688, a
-0.9294908616021393, -0.3535493446829405, -0.8398756628739656, -0.316612304750266, a
-0.9294908616021393, -0.3535493446829405, -0.9162218450469786, -0.2884233692344827, a
-0.9294908616021393, -0.3535493446829405, -0.7064873866980377, -0.3250082400547889, a
-0.8655909775053832, -0.2835505428575135, -0.9570071718053148, -0.32342657936816066, a
-0.8655909775053832, -0.2835505428575135, -0.9586525746419621, -0.1928610759364248, a
-0.8655909775053832, -0.2835505428575135, -0.9544417309966614, -0.2465458348363962, a
-0.8655909775053832, -0.2835505428575135, -0.968731120137398, -0.2794080389799022, a
-0.8655909775053832, -0.2835505428575135, -0.8685144215460223, -0.34727322730319893, a
-0.8655909775053832, -0.2835505428575135, -0.9136443318725606, -0.17886166783836177, a
-0.8655909775053832, -0.2835505428575135, -0.8850370207460372, -0.24365340279682543, a
-0.8655909775053832, -0.2835505428575135, -0.9002117171662201, -0.3303485197763348, a
-0.8655909775053832, -0.2835505428575135, -0.9223563242551844, -0.22042245681383865, a
-0.8655909775053832, -0.2835505428575135, -0.8247179480358211, -0.2667013710058688, a
-0.8655909775053832, -0.2835505428575135, -0.8398756628739656, -0.316612304750266, a
-0.8655909775053832, -0.2835505428575135, -0.9162218450469786, -0.2884233692344827, a
-0.8655909775053832, -0.2835505428575135, -0.7064873866980377, -0.3250082400547889, a
-0.9570071718053148, -0.32342657936816066, -0.9586525746419621, -0.1928610759364248, a
-0.9570071718053148, -0.32342657936816066, -0.9544417309966614, -0.2465458348363962, a
-0.9570071718053148, -0.32342657936816066, -0.968731120137398, -0.2794080389799022, a
-0.9570071718053148, -0.32342657936816066, -0.8685144215460223, -0.34727322730319893, a
-0.9570071718053148, -0.32342657936816066, -0.9136443318725606, -0.17886166783836177, a
-0.9570071718053148, -0.32342657936816066, -0.8850370207460372, -0.24365340279682543, a
-0.9570071718053148, -0.32342657936816066, -0.9002117171662201, -0.3303485197763348, a
-0.9570071718053148, -0.32342657936816066, -0.9223563242551844, -0.22042245681383865, a
-0.9570071718053148, -0.32342657936816066, -0.8247179480358211, -0.2667013710058688, a
-0.9570071718053148, -0.32342657936816066, -0.8398756628739656, -0.316612304750266, a
-0.9570071718053148, -0.32342657936816066, -0.9162218450469786, -0.2884233692344827, a
-0.9570071718053148, -0.32342657936816066, -0.7064873866980377, -0.3250082400547889, a
-0.9586525746419621, -0.1928610759364248, -0.9544417309966614, -0.2465458348363962, a
-0.9586525746419621, -0.1928610759364248, -0.968731120137398, -0.2794080389799022, a
-0.9586525746419621, -0.1928610759364248, -0.8685144215460223, -0.34727322730319893, a
-0.9586525746419621, -0.1928610759364248, -0.9136443318725606, -0.17886166783836177, a
-0.9586525746419621, -0.1928610759364248, -0.8850370207460372, -0.24365340279682543, a
-0.9586525746419621, -0.1928610759364248, -0.9002117171662201, -0.3303485197763348, a
-0.9586525746419621, -0.1928610759364248, -0.9223563242551844, -0.22042245681383865, a
-0.9586525746419621, -0.1928610759364248, -0.8247179480358211, -0.2667013710058688, a
-0.9586525746419621, -0.1928610759364248, -0.8398756628739656, -0.316612304750266, a
-0.9586525746419621, -0.1928610759364248, -0.9162218450469786, -0.2884233692344827, a
-0.9586525746419621, -0.1928610759364248, -0.7064873866980377, -0.3250082400547889, a
-0.9544417309966614, -0.2465458348363962, -0.968731120137398, -0.2794080389799022, a
-0.9544417309966614, -0.2465458348363962, -0.8685144215460223, -0.34727322730319893, a
-0.9544417309966614, -0.2465458348363962, -0.9136443318725606, -0.17886166783836177, a
-0.9544417309966614, -0.2465458348363962, -0.8850370207460372, -0.24365340279682543, a
-0.9544417309966614, -0.2465458348363962, -0.9002117171662201, -0.3303485197763348, a
-0.9544417309966614, -0.2465458348363962, -0.9223563242551844, -0.22042245681383865, a
-0.9544417309966614, -0.2465458348363962, -0.8247179480358211, -0.2667013710058688, a
-0.9544417309966614, -0.2465458348363962, -0.8398756628739656, -0.316612304750266, a
-0.9544417309966614, -0.2465458348363962, -0.9162218450469786, -0.2884233692344827, a
-0.9544417309966614, -0.2465458348363962, -0.7064873866980377, -0.3250082400547889, a
-0.968731120137398, -0.2794080389799022, -0.8685144215460223, -0.34727322730319893, a
-0.968731120137398, -0.2794080389799022, -0.9136443318725606, -0.17886166783836177, a
-0.968731120137398, -0.2794080389799022, -0.8850370207460372, -0.24365340279682543, a
-0.968731120137398, -0.2794080389799022, -0.9002117171662201, -0.3303485197763348, a
-0.968731120137398, -0.2794080389799022, -0.9223563242551844, -0.22042245681383865, a
-0.968731120137398, -0.2794080389799022, -0.8247179480358211, -0.2667013710058688, a
-0.968731120137398, -0.2794080389799022, -0.8398756628739656, -0.316612304750266, a
-0.968731120137398, -0.2794080389799022, -0.9162218450469786, -0.2884233692344827, a
-0.968731120137398, -0.2794080389799022, -0.7064873866980377, -0.3250082400547889, a
-0.8685144215460223, -0.34727322730319893, -0.9136443318725606, -0.17886166783836177, a
-0.8685144215460223, -0.34727322730319893, -0.8850370207460372, -0.24365340279682543, a
-0.8685144215460223, -0.34727322730319893, -0.9002117171662201, -0.3303485197763348, a
-0.8685144215460223, -0.34727322730319893, -0.9223563242551844, -0.22042245681383865, a
-0.8685144215460223, -0.34727322730319893, -0.8247179480358211, -0.2667013710058688, a
-0.8685144215460223, -0.34727322730319893, -0.8398756628739656, -0.316612304750266, a
-0.8685144215460223, -0.34727322730319893, -0.9162218450469786, -0.2884233692344827, a
-0.8685144215460223, -0.34727322730319893, -0.7064873866980377, -0.3250082400547889, a
-0.9136443318725606, -0.17886166783836177, -0.8850370207460372, -0.24365340279682543, a
-0.9136443318725606, -0.17886166783836177, -0.9002117171662201, -0.3303485197763348, a
-0.9136443318725606, -0.17886166783836177, -0.9223563242551844, -0.22042245681383865, a
-0.9136443318725606, -0.17886166783836177, -0.8247179480358211, -0.2667013710058688, a
-0.9136443318725606, -0.17886166783836177, -0.8398756628739656, -0.316612304750266, a
-0.9136443318725606, -0.17886166783836177, -0.9162218450469786, -0.2884233692344827, a
-0.9136443318725606, -0.17886166783836177, -0.7064873866980377, -0.3250082400547889, a
-0.8850370207460372, -0.24365340279682543, -0.9002117171662201, -0.3303485197763348, a
-0.8850370207460372, -0.24365340279682543, -0.9223563242551844, -0.22042245681383865, a
-0.8850370207460372, -0.24365340279682543, -0.8247179480358211, -0.2667013710058688, a
-0.8850370207460372, -0.24365340279682543, -0.8398756628739656, -0.316612304750266, a
-0.8850370207460372, -0.24365340279682543, -0.9162218450469786, -0.2884233692344827, a
-0.8850370207460372, -0.24365340279682543, -0.7064873866980377, -0.3250082400547889, a
-0.9002117171662201, -0.3303485197763348, -0.9223563242551844, -0.22042245681383865, a
-0.9002117171662201, -0.3303485197763348, -0.8247179480358211, -0.2667013710058688, a
-0.9002117171662201, -0.3303485197763348, -0.8398756628739656, -0.316612304750266, a
-0.9002117171662201, -0.3303485197763348, -0.9162218450469786, -0.2884233692344827, a
-0.9002117171662201, -0.3303485197763348, -0.7064873866980377, -0.3250082400547889, a
-0.9223563242551844, -0.22042245681383865, -0.8247179480358211, -0.2667013710058688, a
-0.9223563242551844, -0.22042245681383865, -0.8398756628739656, -0.316612304750266, a
-0.9223563242551844, -0.22042245681383865, -0.9162218450469786, -0.2884233692344827, a
-0.9223563242551844, -0.22042245681383865, -0.7064873866980377, -0.3250082400547889, a
-0.8247179480358211, -0.2667013710058688, -0.8398756628739656, -0.316612304750266, a
-0.8247179480358211, -0.2667013710058688, -0.9162218450469786, -0.2884233692344827, a
-0.8247179480358211, -0.2667013710058688, -0.7064873866980377, -0.3250082400547889, a
-0.8398756628739656, -0.316612304750266, -0.9162218450469786, -0.2884233692344827, a
-0.8398756628739656, -0.316612304750266, -0.7064873866980377, -0.3250082400547889, a
-0.9162218450469786, -0.2884233692344827, -0.7064873866980377, -0.3250082400547889, a


==> img/community_4_63_node.csv <==
0.15768925213272306, -0.5684627387218791, a
0.48725989718950713, -0.5163266945752873, a
0.45109077808823, -0.6226616381233795, a
0.3140876854990962, -0.5550069299950118, a
0.4121623662152452, -0.6313450259910895, a
0.3872161643742595, -0.6717960746922579, a
0.3242592369076557, -0.6260178184805207, a
0.342572068960018, -0.5771629734741265, a
0.36207270106242695, -0.7090027852989156, a
0.36873139363142154, -0.6221479980156014, a
0.4127262077001386, -0.5857386235518496, a
0.4104938771205332, -0.6979502176224353, a
0.2890754991957579, -0.646809855129144, a
0.30965271135120304, -0.6873852994680619, a
0.3430523963607575, -0.6729451677590303, a
0.4163937396091942, -0.4813601548151909, a
0.4416501498203341, -0.6678404504419547, a
0.2912185009943822, -0.597289781352792, a
0.3744717959081407, -0.5568677387298715, a
0.44436715244630626, -0.5036206337221023, a
0.7420746034267298, -0.0017989044578426525, b
0.8939094988245093, 0.21375664511693973, b
0.9107779985104066, 0.1151803230868656, b
0.8129880090365658, 0.17892036354347995, b
0.7533425619812741, 0.1813477104556422, b
0.7294017708041636, 0.032052967598834026, b
0.834377320104235, 0.22003597206933806, b
0.8725687403242116, 0.12091202519863921, b
0.789582575826715, 0.2126751602408938, b
0.8297714642976742, 0.09756749239946005, b
0.9046416481817766, 0.15810103303201034, b
0.8483946991070954, 0.06115501073826588, b
0.8877051196175428, 0.07727465183787688, b
0.7901040573757666, 0.09411372594612769, b
0.7828715240500499, 0.0005209540926601444, b
0.8631112586235508, 0.18435511304669713, b
0.8392364863992876, 0.14551577971243734, b
0.7784891493632652, 0.14832306739174478, b
0.749682808585899, 0.12161354259556016, b
0.650084239199184, 0.2318334943822372, b
-0.10447035444155629, 0.6470925912803922, c
-0.37703104937878995, 0.8144127231423094, c
-0.2451166105673275, 0.7311457991270313, c
-0.3618973274317052, 0.7730362806989463, c
-0.26589010276889175, 0.769045650766358, c
-0.32136719106089295, 0.7908910290258289, c
-0.22974659592026694, 0.6924845695266287, c
-0.22902631674574095, 0.8079065800613205, c
-0.3707328471569029, 0.732325320119878, c
-0.20464558216717985, 0.7388212347649865, c
-0.2819777049490282, 0.8107428650049933, c
-0.31063813593307715, 0.6749860117390791, c
-0.2068352543871159, 0.7804631542157726, c
-0.31564174130992495, 0.8362219915924047, c
-0.2677589246614725, 0.6709983692878032, c
-0.34598028062425706, 0.6976260094720417, c
-0.2897296757470677, 0.7167382131703766, c
-0.2577375554672757, 0.8390894794016659, c
-0.32294521497392703, 0.7449577505901669, c
-0.383928748047611, 0.5900493750947676, c
-0.7995198824017598, -0.09842882623529792, d
-1.0, -0.31045725548124936, d
-0.9880971868093561, -0.22847080967185796, d
-0.8393210500628681, -0.2252272333419074, d
-0.8723426802635579, -0.19552242518450122, d
-0.9294908616021393, -0.3535493446829405, d
-0.8655909775053832, -0.2835505428575135, d
-0.9570071718053148, -0.32342657936816066, d
-0.9586525746419621, -0.1928610759364248, d
-0.9544417309966614, -0.2465458348363962, d
-0.968731120137398, -0.2794080389799022, d
-0.8685144215460223, -0.34727322730319893, d
-0.9136443318725606, -0.17886166783836177, d
-0.8850370207460372, -0.24365340279682543, d
-0.9002117171662201, -0.3303485197763348, d
-0.9223563242551844, -0.22042245681383865, d
-0.8247179480358211, -0.2667013710058688, d
-0.8398756628739656, -0.316612304750266, d
-0.9162218450469786, -0.2884233692344827, d
-0.7064873866980377, -0.3250082400547889, d


==> img/community_4_64_edge.csv <==
0.051133185770461255, 0.4527966445996691, -0.005248920486975725, 0.6731429754475525, a
0.051133185770461255, 0.4527966445996691, 0.12601591110866092, 0.7153932905061217, a
0.051133185770461255, 0.4527966445996691, 0.013443410586415289, 0.7880663128368953, a
0.051133185770461255, 0.4527966445996691, -0.014338053900798385, 0.7541539706665108, a
0.051133185770461255, 0.4527966445996691, 0.07901190929285766, 0.7328549550983927, a
0.051133185770461255, 0.4527966445996691, 0.02522723139769841, 0.6428937267185362, a
0.051133185770461255, 0.4527966445996691, 0.20853605964302932, 0.6839117561639897, a
0.051133185770461255, 0.4527966445996691, 0.17491734311740162, 0.6191145972390393, a
0.051133185770461255, 0.4527966445996691, 0.1336466164650169, 0.7866778732736337, a
0.051133185770461255, 0.4527966445996691, 0.09274152629220647, 0.7794978333848022, a
0.051133185770461255, 0.4527966445996691, 0.10451226282631224, 0.671563361150734, a
0.051133185770461255, 0.4527966445996691, 0.052607243017308236, 0.7972739188839487, a
0.051133185770461255, 0.4527966445996691, -0.019258425806155388, 0.7113995065995572, a
0.051133185770461255, 0.4527966445996691, 0.07157774701102172, 0.6368395876667832, a
0.051133185770461255, 0.4527966445996691, 0.0296260878980558, 0.7359636247638095, a
0.051133185770461255, 0.4527966445996691, 0.05065599348816472, 0.688590745100631, a
0.051133185770461255, 0.4527966445996691, 0.15602260630278572, 0.7505432986883512, a
0.051133185770461255, 0.4527966445996691, 0.18851911488449738, 0.6504819662373404, a
0.051133185770461255, 0.4527966445996691, -0.015756709252760497, -0.6485064670034455, a
0.09367056865552706, 0.8407377937703187, -0.005248920486975725, 0.6731429754475525, a
0.09367056865552706, 0.8407377937703187, 0.12601591110866092, 0.7153932905061217, a
0.09367056865552706, 0.8407377937703187, 0.013443410586415289, 0.7880663128368953, a
0.09367056865552706, 0.8407377937703187, -0.014338053900798385, 0.7541539706665108, a
0.09367056865552706, 0.8407377937703187, 0.07901190929285766, 0.7328549550983927, a
0.09367056865552706, 0.8407377937703187, 0.02522723139769841, 0.6428937267185362, a
0.09367056865552706, 0.8407377937703187, 0.20853605964302932, 0.6839117561639897, a
0.09367056865552706, 0.8407377937703187, 0.17491734311740162, 0.6191145972390393, a
0.09367056865552706, 0.8407377937703187, 0.1336466164650169, 0.7866778732736337, a
0.09367056865552706, 0.8407377937703187, 0.09274152629220647, 0.7794978333848022, a
0.09367056865552706, 0.8407377937703187, 0.10451226282631224, 0.671563361150734, a
0.09367056865552706, 0.8407377937703187, 0.052607243017308236, 0.7972739188839487, a
0.09367056865552706, 0.8407377937703187, -0.019258425806155388, 0.7113995065995572, a
0.09367056865552706, 0.8407377937703187, 0.07157774701102172, 0.6368395876667832, a
0.09367056865552706, 0.8407377937703187, 0.0296260878980558, 0.7359636247638095, a
0.09367056865552706, 0.8407377937703187, 0.05065599348816472, 0.688590745100631, a
0.09367056865552706, 0.8407377937703187, 0.15602260630278572, 0.7505432986883512, a
0.09367056865552706, 0.8407377937703187, 0.18851911488449738, 0.6504819662373404, a
-0.005248920486975725, 0.6731429754475525, 0.12601591110866092, 0.7153932905061217, a
-0.005248920486975725, 0.6731429754475525, 0.013443410586415289, 0.7880663128368953, a
-0.005248920486975725, 0.6731429754475525, -0.014338053900798385, 0.7541539706665108, a
-0.005248920486975725, 0.6731429754475525, 0.07901190929285766, 0.7328549550983927, a
-0.005248920486975725, 0.6731429754475525, 0.02522723139769841, 0.6428937267185362, a
-0.005248920486975725, 0.6731429754475525, 0.20853605964302932, 0.6839117561639897, a
-0.005248920486975725, 0.6731429754475525, 0.17491734311740162, 0.6191145972390393, a
-0.005248920486975725, 0.6731429754475525, 0.1336466164650169, 0.7866778732736337, a
-0.005248920486975725, 0.6731429754475525, 0.09274152629220647, 0.7794978333848022, a
-0.005248920486975725, 0.6731429754475525, 0.10451226282631224, 0.671563361150734, a
-0.005248920486975725, 0.6731429754475525, 0.052607243017308236, 0.7972739188839487, a
-0.005248920486975725, 0.6731429754475525, -0.019258425806155388, 0.7113995065995572, a
-0.005248920486975725, 0.6731429754475525, 0.07157774701102172, 0.6368395876667832, a
-0.005248920486975725, 0.6731429754475525, 0.0296260878980558, 0.7359636247638095, a
-0.005248920486975725, 0.6731429754475525, 0.05065599348816472, 0.688590745100631, a
-0.005248920486975725, 0.6731429754475525, 0.15602260630278572, 0.7505432986883512, a
-0.005248920486975725, 0.6731429754475525, 0.18851911488449738, 0.6504819662373404, a
0.12601591110866092, 0.7153932905061217, 0.013443410586415289, 0.7880663128368953, a
0.12601591110866092, 0.7153932905061217, -0.014338053900798385, 0.7541539706665108, a
0.12601591110866092, 0.7153932905061217, 0.07901190929285766, 0.7328549550983927, a
0.12601591110866092, 0.7153932905061217, 0.02522723139769841, 0.6428937267185362, a
0.12601591110866092, 0.7153932905061217, 0.20853605964302932, 0.6839117561639897, a
0.12601591110866092, 0.7153932905061217, 0.17491734311740162, 0.6191145972390393, a
0.12601591110866092, 0.7153932905061217, 0.1336466164650169, 0.7866778732736337, a
0.12601591110866092, 0.7153932905061217, 0.09274152629220647, 0.7794978333848022, a
0.12601591110866092, 0.7153932905061217, 0.10451226282631224, 0.671563361150734, a
0.12601591110866092, 0.7153932905061217, 0.052607243017308236, 0.7972739188839487, a
0.12601591110866092, 0.7153932905061217, -0.019258425806155388, 0.7113995065995572, a
0.12601591110866092, 0.7153932905061217, 0.07157774701102172, 0.6368395876667832, a
0.12601591110866092, 0.7153932905061217, 0.0296260878980558, 0.7359636247638095, a
0.12601591110866092, 0.7153932905061217, 0.05065599348816472, 0.688590745100631, a
0.12601591110866092, 0.7153932905061217, 0.15602260630278572, 0.7505432986883512, a
0.12601591110866092, 0.7153932905061217, 0.18851911488449738, 0.6504819662373404, a
0.013443410586415289, 0.7880663128368953, -0.014338053900798385, 0.7541539706665108, a
0.013443410586415289, 0.7880663128368953, 0.07901190929285766, 0.7328549550983927, a
0.013443410586415289, 0.7880663128368953, 0.02522723139769841, 0.6428937267185362, a
0.013443410586415289, 0.7880663128368953, 0.20853605964302932, 0.6839117561639897, a
0.013443410586415289, 0.7880663128368953, 0.17491734311740162, 0.6191145972390393, a
0.013443410586415289, 0.7880663128368953, 0.1336466164650169, 0.7866778732736337, a
0.013443410586415289, 0.7880663128368953, 0.09274152629220647, 0.7794978333848022, a
0.013443410586415289, 0.7880663128368953, 0.10451226282631224, 0.671563361150734, a
0.013443410586415289, 0.7880663128368953, 0.052607243017308236, 0.7972739188839487, a
0.013443410586415289, 0.7880663128368953, -0.019258425806155388, 0.7113995065995572, a
0.013443410586415289, 0.7880663128368953, 0.07157774701102172, 0.6368395876667832, a
0.013443410586415289, 0.7880663128368953, 0.0296260878980558, 0.7359636247638095, a
0.013443410586415289, 0.7880663128368953, 0.05065599348816472, 0.688590745100631, a
0.013443410586415289, 0.7880663128368953, 0.15602260630278572, 0.7505432986883512, a
0.013443410586415289, 0.7880663128368953, 0.18851911488449738, 0.6504819662373404, a
-0.014338053900798385, 0.7541539706665108, 0.07901190929285766, 0.7328549550983927, a
-0.014338053900798385, 0.7541539706665108, 0.02522723139769841, 0.6428937267185362, a
-0.014338053900798385, 0.7541539706665108, 0.20853605964302932, 0.6839117561639897, a
-0.014338053900798385, 0.7541539706665108, 0.17491734311740162, 0.6191145972390393, a
-0.014338053900798385, 0.7541539706665108, 0.1336466164650169, 0.7866778732736337, a
-0.014338053900798385, 0.7541539706665108, 0.09274152629220647, 0.7794978333848022, a
-0.014338053900798385, 0.7541539706665108, 0.10451226282631224, 0.671563361150734, a
-0.014338053900798385, 0.7541539706665108, 0.052607243017308236, 0.7972739188839487, a
-0.014338053900798385, 0.7541539706665108, -0.019258425806155388, 0.7113995065995572, a
-0.014338053900798385, 0.7541539706665108, 0.07157774701102172, 0.6368395876667832, a
-0.014338053900798385, 0.7541539706665108, 0.0296260878980558, 0.7359636247638095, a
-0.014338053900798385, 0.7541539706665108, 0.05065599348816472, 0.688590745100631, a
-0.014338053900798385, 0.7541539706665108, 0.15602260630278572, 0.7505432986883512, a
-0.014338053900798385, 0.7541539706665108, 0.18851911488449738, 0.6504819662373404, a
0.07901190929285766, 0.7328549550983927, 0.02522723139769841, 0.6428937267185362, a
0.07901190929285766, 0.7328549550983927, 0.20853605964302932, 0.6839117561639897, a
0.07901190929285766, 0.7328549550983927, 0.17491734311740162, 0.6191145972390393, a
0.07901190929285766, 0.7328549550983927, 0.1336466164650169, 0.7866778732736337, a
0.07901190929285766, 0.7328549550983927, 0.09274152629220647, 0.7794978333848022, a
0.07901190929285766, 0.7328549550983927, 0.10451226282631224, 0.671563361150734, a
0.07901190929285766, 0.7328549550983927, 0.052607243017308236, 0.7972739188839487, a
0.07901190929285766, 0.7328549550983927, -0.019258425806155388, 0.7113995065995572, a
0.07901190929285766, 0.7328549550983927, 0.07157774701102172, 0.6368395876667832, a
0.07901190929285766, 0.7328549550983927, 0.0296260878980558, 0.7359636247638095, a
0.07901190929285766, 0.7328549550983927, 0.05065599348816472, 0.688590745100631, a
0.07901190929285766, 0.7328549550983927, 0.15602260630278572, 0.7505432986883512, a
0.07901190929285766, 0.7328549550983927, 0.18851911488449738, 0.6504819662373404, a
0.02522723139769841, 0.6428937267185362, 0.20853605964302932, 0.6839117561639897, a
0.02522723139769841, 0.6428937267185362, 0.17491734311740162, 0.6191145972390393, a
0.02522723139769841, 0.6428937267185362, 0.1336466164650169, 0.7866778732736337, a
0.02522723139769841, 0.6428937267185362, 0.09274152629220647, 0.7794978333848022, a
0.02522723139769841, 0.6428937267185362, 0.10451226282631224, 0.671563361150734, a
0.02522723139769841, 0.6428937267185362, 0.052607243017308236, 0.7972739188839487, a
0.02522723139769841, 0.6428937267185362, -0.019258425806155388, 0.7113995065995572, a
0.02522723139769841, 0.6428937267185362, 0.07157774701102172, 0.6368395876667832, a
0.02522723139769841, 0.6428937267185362, 0.0296260878980558, 0.7359636247638095, a
0.02522723139769841, 0.6428937267185362, 0.05065599348816472, 0.688590745100631, a
0.02522723139769841, 0.6428937267185362, 0.15602260630278572, 0.7505432986883512, a
0.02522723139769841, 0.6428937267185362, 0.18851911488449738, 0.6504819662373404, a
0.20853605964302932, 0.6839117561639897, 0.17491734311740162, 0.6191145972390393, a
0.20853605964302932, 0.6839117561639897, 0.1336466164650169, 0.7866778732736337, a
0.20853605964302932, 0.6839117561639897, 0.09274152629220647, 0.7794978333848022, a
0.20853605964302932, 0.6839117561639897, 0.10451226282631224, 0.671563361150734, a
0.20853605964302932, 0.6839117561639897, 0.052607243017308236, 0.7972739188839487, a
0.20853605964302932, 0.6839117561639897, -0.019258425806155388, 0.7113995065995572, a
0.20853605964302932, 0.6839117561639897, 0.07157774701102172, 0.6368395876667832, a
0.20853605964302932, 0.6839117561639897, 0.0296260878980558, 0.7359636247638095, a
0.20853605964302932, 0.6839117561639897, 0.05065599348816472, 0.688590745100631, a
0.20853605964302932, 0.6839117561639897, 0.15602260630278572, 0.7505432986883512, a
0.20853605964302932, 0.6839117561639897, 0.18851911488449738, 0.6504819662373404, a
0.20853605964302932, 0.6839117561639897, 0.6515518274015951, 0.38702401509552187, b
0.17491734311740162, 0.6191145972390393, 0.1336466164650169, 0.7866778732736337, a
0.17491734311740162, 0.6191145972390393, 0.09274152629220647, 0.7794978333848022, a
0.17491734311740162, 0.6191145972390393, 0.10451226282631224, 0.671563361150734, a
0.17491734311740162, 0.6191145972390393, 0.052607243017308236, 0.7972739188839487, a
0.17491734311740162, 0.6191145972390393, -0.019258425806155388, 0.7113995065995572, a
0.17491734311740162, 0.6191145972390393, 0.07157774701102172, 0.6368395876667832, a
0.17491734311740162, 0.6191145972390393, 0.0296260878980558, 0.7359636247638095, a
0.17491734311740162, 0.6191145972390393, 0.05065599348816472, 0.688590745100631, a
0.17491734311740162, 0.6191145972390393, 0.15602260630278572, 0.7505432986883512, a
0.17491734311740162, 0.6191145972390393, 0.18851911488449738, 0.6504819662373404, a
0.17491734311740162, 0.6191145972390393, 0.6491745743247238, 0.34860347615542464, b
0.1336466164650169, 0.7866778732736337, 0.09274152629220647, 0.7794978333848022, a
0.1336466164650169, 0.7866778732736337, 0.10451226282631224, 0.671563361150734, a
0.1336466164650169, 0.7866778732736337, 0.052607243017308236, 0.7972739188839487, a
0.1336466164650169, 0.7866778732736337, -0.019258425806155388, 0.7113995065995572, a
0.1336466164650169, 0.7866778732736337, 0.07157774701102172, 0.6368395876667832, a
0.1336466164650169, 0.7866778732736337, 0.0296260878980558, 0.7359636247638095, a
0.1336466164650169, 0.7866778732736337, 0.05065599348816472, 0.688590745100631, a
0.1336466164650169, 0.7866778732736337, 0.15602260630278572, 0.7505432986883512, a
0.1336466164650169, 0.7866778732736337, 0.18851911488449738, 0.6504819662373404, a
0.09274152629220647, 0.7794978333848022, 0.10451226282631224, 0.671563361150734, a
0.09274152629220647, 0.7794978333848022, 0.052607243017308236, 0.7972739188839487, a
0.09274152629220647, 0.7794978333848022, -0.019258425806155388, 0.7113995065995572, a
0.09274152629220647, 0.7794978333848022, 0.07157774701102172, 0.6368395876667832, a
0.09274152629220647, 0.7794978333848022, 0.0296260878980558, 0.7359636247638095, a
0.09274152629220647, 0.7794978333848022, 0.05065599348816472, 0.688590745100631, a
0.09274152629220647, 0.7794978333848022, 0.15602260630278572, 0.7505432986883512, a
0.09274152629220647, 0.7794978333848022, 0.18851911488449738, 0.6504819662373404, a
0.10451226282631224, 0.671563361150734, 0.052607243017308236, 0.7972739188839487, a
0.10451226282631224, 0.671563361150734, -0.019258425806155388, 0.7113995065995572, a
0.10451226282631224, 0.671563361150734, 0.07157774701102172, 0.6368395876667832, a
0.10451226282631224, 0.671563361150734, 0.0296260878980558, 0.7359636247638095, a
0.10451226282631224, 0.671563361150734, 0.05065599348816472, 0.688590745100631, a
0.10451226282631224, 0.671563361150734, 0.15602260630278572, 0.7505432986883512, a
0.10451226282631224, 0.671563361150734, 0.18851911488449738, 0.6504819662373404, a
0.052607243017308236, 0.7972739188839487, -0.019258425806155388, 0.7113995065995572, a
0.052607243017308236, 0.7972739188839487, 0.07157774701102172, 0.6368395876667832, a
0.052607243017308236, 0.7972739188839487, 0.0296260878980558, 0.7359636247638095, a
0.052607243017308236, 0.7972739188839487, 0.05065599348816472, 0.688590745100631, a
0.052607243017308236, 0.7972739188839487, 0.15602260630278572, 0.7505432986883512, a
0.052607243017308236, 0.7972739188839487, 0.18851911488449738, 0.6504819662373404, a
-0.019258425806155388, 0.7113995065995572, 0.07157774701102172, 0.6368395876667832, a
-0.019258425806155388, 0.7113995065995572, 0.0296260878980558, 0.7359636247638095, a
-0.019258425806155388, 0.7113995065995572, 0.05065599348816472, 0.688590745100631, a
-0.019258425806155388, 0.7113995065995572, 0.15602260630278572, 0.7505432986883512, a
-0.019258425806155388, 0.7113995065995572, 0.18851911488449738, 0.6504819662373404, a
0.07157774701102172, 0.6368395876667832, 0.0296260878980558, 0.7359636247638095, a
0.07157774701102172, 0.6368395876667832, 0.05065599348816472, 0.688590745100631, a
0.07157774701102172, 0.6368395876667832, 0.15602260630278572, 0.7505432986883512, a
0.07157774701102172, 0.6368395876667832, 0.18851911488449738, 0.6504819662373404, a
0.0296260878980558, 0.7359636247638095, 0.05065599348816472, 0.688590745100631, a
0.0296260878980558, 0.7359636247638095, 0.15602260630278572, 0.7505432986883512, a
0.0296260878980558, 0.7359636247638095, 0.18851911488449738, 0.6504819662373404, a
0.05065599348816472, 0.688590745100631, 0.15602260630278572, 0.7505432986883512, a
0.05065599348816472, 0.688590745100631, 0.18851911488449738, 0.6504819662373404, a
0.15602260630278572, 0.7505432986883512, 0.18851911488449738, 0.6504819662373404, a
0.18851911488449738, 0.6504819662373404, 0.6144548793190265, 0.3459839138858893, a
0.6144548793190265, 0.3459839138858893, 0.8475027555151196, 0.2899507133431901, a
0.6144548793190265, 0.3459839138858893, 0.7231350413985642, 0.3065025502263881, a
0.6144548793190265, 0.3459839138858893, 0.68729717207058, 0.27898903016010496, a
0.6144548793190265, 0.3459839138858893, 0.6491745743247238, 0.34860347615542464, a
0.6144548793190265, 0.3459839138858893, 0.6515518274015951, 0.38702401509552187, a
0.6144548793190265, 0.3459839138858893, 0.8169957782885044, 0.35830875563435505, a
0.6144548793190265, 0.3459839138858893, 0.7371700168537901, 0.36276800865427755, a
0.6144548793190265, 0.3459839138858893, 0.7437812621401002, 0.19154371515932822, a
0.6144548793190265, 0.3459839138858893, 0.699123470057354, 0.24031262137948614, a
0.6144548793190265, 0.3459839138858893, 0.7677329372553412, 0.32142427844941446, a
0.6144548793190265, 0.3459839138858893, 0.6998210219560308, 0.2005953313121343, a
0.6144548793190265, 0.3459839138858893, 0.7821258977278045, 0.27545890528999356, a
0.6144548793190265, 0.3459839138858893, 0.8224487810861195, 0.2532371940004836, a
0.6144548793190265, 0.3459839138858893, 0.7783812819227557, 0.37645047955808464, a
0.6144548793190265, 0.3459839138858893, 0.8207850407885832, 0.3199463089085492, a
0.6144548793190265, 0.3459839138858893, 0.7574120388655057, 0.23960923812847937, a
0.6144548793190265, 0.3459839138858893, 0.7851115886133404, 0.19527295912566817, a
0.6144548793190265, 0.3459839138858893, 0.5132036471689593, 0.21696349228449324, a
0.836244957146707, 0.21261696120902623, 0.8475027555151196, 0.2899507133431901, a
0.836244957146707, 0.21261696120902623, 0.7231350413985642, 0.3065025502263881, a
0.836244957146707, 0.21261696120902623, 0.68729717207058, 0.27898903016010496, a
0.836244957146707, 0.21261696120902623, 0.6491745743247238, 0.34860347615542464, a
0.836244957146707, 0.21261696120902623, 0.6515518274015951, 0.38702401509552187, a
0.836244957146707, 0.21261696120902623, 0.8169957782885044, 0.35830875563435505, a
0.836244957146707, 0.21261696120902623, 0.7371700168537901, 0.36276800865427755, a
0.836244957146707, 0.21261696120902623, 0.7437812621401002, 0.19154371515932822, a
0.836244957146707, 0.21261696120902623, 0.699123470057354, 0.24031262137948614, a
0.836244957146707, 0.21261696120902623, 0.7677329372553412, 0.32142427844941446, a
0.836244957146707, 0.21261696120902623, 0.6998210219560308, 0.2005953313121343, a
0.836244957146707, 0.21261696120902623, 0.7821258977278045, 0.27545890528999356, a
0.836244957146707, 0.21261696120902623, 0.8224487810861195, 0.2532371940004836, a
0.836244957146707, 0.21261696120902623, 0.7783812819227557, 0.37645047955808464, a
0.836244957146707, 0.21261696120902623, 0.8207850407885832, 0.3199463089085492, a
0.836244957146707, 0.21261696120902623, 0.7574120388655057, 0.23960923812847937, a
0.836244957146707, 0.21261696120902623, 0.7851115886133404, 0.19527295912566817, a
0.836244957146707, 0.21261696120902623, 0.5132036471689593, 0.21696349228449324, a
0.8475027555151196, 0.2899507133431901, 0.7231350413985642, 0.3065025502263881, a
0.8475027555151196, 0.2899507133431901, 0.68729717207058, 0.27898903016010496, a
0.8475027555151196, 0.2899507133431901, 0.6491745743247238, 0.34860347615542464, a
0.8475027555151196, 0.2899507133431901, 0.6515518274015951, 0.38702401509552187, a
0.8475027555151196, 0.2899507133431901, 0.8169957782885044, 0.35830875563435505, a
0.8475027555151196, 0.2899507133431901, 0.7371700168537901, 0.36276800865427755, a
0.8475027555151196, 0.2899507133431901, 0.7437812621401002, 0.19154371515932822, a
0.8475027555151196, 0.2899507133431901, 0.699123470057354, 0.24031262137948614, a
0.8475027555151196, 0.2899507133431901, 0.7677329372553412, 0.32142427844941446, a
0.8475027555151196, 0.2899507133431901, 0.6998210219560308, 0.2005953313121343, a
0.8475027555151196, 0.2899507133431901, 0.7821258977278045, 0.27545890528999356, a
0.8475027555151196, 0.2899507133431901, 0.8224487810861195, 0.2532371940004836, a
0.8475027555151196, 0.2899507133431901, 0.7783812819227557, 0.37645047955808464, a
0.8475027555151196, 0.2899507133431901, 0.8207850407885832, 0.3199463089085492, a
0.8475027555151196, 0.2899507133431901, 0.7574120388655057, 0.23960923812847937, a
0.8475027555151196, 0.2899507133431901, 0.7851115886133404, 0.19527295912566817, a
0.8475027555151196, 0.2899507133431901, 0.5132036471689593, 0.21696349228449324, a
0.7231350413985642, 0.3065025502263881, 0.68729717207058, 0.27898903016010496, a
0.7231350413985642, 0.3065025502263881, 0.6491745743247238, 0.34860347615542464, a
0.7231350413985642, 0.3065025502263881, 0.6515518274015951, 0.38702401509552187, a
0.7231350413985642, 0.3065025502263881, 0.8169957782885044, 0.35830875563435505, a
0.7231350413985642, 0.3065025502263881, 0.7371700168537901, 0.36276800865427755, a
0.7231350413985642, 0.3065025502263881, 0.7437812621401002, 0.19154371515932822, a
0.7231350413985642, 0.3065025502263881, 0.699123470057354, 0.24031262137948614, a
0.7231350413985642, 0.3065025502263881, 0.7677329372553412, 0.32142427844941446, a
0.7231350413985642, 0.3065025502263881, 0.6998210219560308, 0.2005953313121343, a
0.7231350413985642, 0.3065025502263881, 0.7821258977278045, 0.27545890528999356, a
0.7231350413985642, 0.3065025502263881, 0.8224487810861195, 0.2532371940004836, a
0.7231350413985642, 0.3065025502263881, 0.7783812819227557, 0.37645047955808464, a
0.7231350413985642, 0.3065025502263881, 0.8207850407885832, 0.3199463089085492, a
0.7231350413985642, 0.3065025502263881, 0.7574120388655057, 0.23960923812847937, a
0.7231350413985642, 0.3065025502263881, 0.7851115886133404, 0.19527295912566817, a
0.7231350413985642, 0.3065025502263881, 0.5132036471689593, 0.21696349228449324, a
0.68729717207058, 0.27898903016010496, 0.6491745743247238, 0.34860347615542464, a
0.68729717207058, 0.27898903016010496, 0.6515518274015951, 0.38702401509552187, a
0.68729717207058, 0.27898903016010496, 0.8169957782885044, 0.35830875563435505, a
0.68729717207058, 0.27898903016010496, 0.7371700168537901, 0.36276800865427755, a
0.68729717207058, 0.27898903016010496, 0.7437812621401002, 0.19154371515932822, a
0.68729717207058, 0.27898903016010496, 0.699123470057354, 0.24031262137948614, a
0.68729717207058, 0.27898903016010496, 0.7677329372553412, 0.32142427844941446, a
0.68729717207058, 0.27898903016010496, 0.6998210219560308, 0.2005953313121343, a
0.68729717207058, 0.27898903016010496, 0.7821258977278045, 0.27545890528999356, a
0.68729717207058, 0.27898903016010496, 0.8224487810861195, 0.2532371940004836, a
0.68729717207058, 0.27898903016010496, 0.7783812819227557, 0.37645047955808464, a
0.68729717207058, 0.27898903016010496, 0.8207850407885832, 0.3199463089085492, a
0.68729717207058, 0.27898903016010496, 0.7574120388655057, 0.23960923812847937, a
0.68729717207058, 0.27898903016010496, 0.7851115886133404, 0.19527295912566817, a
0.68729717207058, 0.27898903016010496, 0.5132036471689593, 0.21696349228449324, a
0.6491745743247238, 0.34860347615542464, 0.6515518274015951, 0.38702401509552187, a
0.6491745743247238, 0.34860347615542464, 0.8169957782885044, 0.35830875563435505, a
0.6491745743247238, 0.34860347615542464, 0.7371700168537901, 0.36276800865427755, a
0.6491745743247238, 0.34860347615542464, 0.7437812621401002, 0.19154371515932822, a
0.6491745743247238, 0.34860347615542464, 0.699123470057354, 0.24031262137948614, a
0.6491745743247238, 0.34860347615542464, 0.7677329372553412, 0.32142427844941446, a
0.6491745743247238, 0.34860347615542464, 0.6998210219560308, 0.2005953313121343, a
0.6491745743247238, 0.34860347615542464, 0.7821258977278045, 0.27545890528999356, a
0.6491745743247238, 0.34860347615542464, 0.8224487810861195, 0.2532371940004836, a
0.6491745743247238, 0.34860347615542464, 0.7783812819227557, 0.37645047955808464, a
0.6491745743247238, 0.34860347615542464, 0.8207850407885832, 0.3199463089085492, a
0.6491745743247238, 0.34860347615542464, 0.7574120388655057, 0.23960923812847937, a
0.6491745743247238, 0.34860347615542464, 0.7851115886133404, 0.19527295912566817, a
0.6491745743247238, 0.34860347615542464, 0.5132036471689593, 0.21696349228449324, a
0.6515518274015951, 0.38702401509552187, 0.8169957782885044, 0.35830875563435505, a
0.6515518274015951, 0.38702401509552187, 0.7371700168537901, 0.36276800865427755, a
0.6515518274015951, 0.38702401509552187, 0.7437812621401002, 0.19154371515932822, a
0.6515518274015951, 0.38702401509552187, 0.699123470057354, 0.24031262137948614, a
0.6515518274015951, 0.38702401509552187, 0.7677329372553412, 0.32142427844941446, a
0.6515518274015951, 0.38702401509552187, 0.6998210219560308, 0.2005953313121343, a
0.6515518274015951, 0.38702401509552187, 0.7821258977278045, 0.27545890528999356, a
0.6515518274015951, 0.38702401509552187, 0.8224487810861195, 0.2532371940004836, a
0.6515518274015951, 0.38702401509552187, 0.7783812819227557, 0.37645047955808464, a
0.6515518274015951, 0.38702401509552187, 0.8207850407885832, 0.3199463089085492, a
0.6515518274015951, 0.38702401509552187, 0.7574120388655057, 0.23960923812847937, a
0.6515518274015951, 0.38702401509552187, 0.7851115886133404, 0.19527295912566817, a
0.6515518274015951, 0.38702401509552187, 0.5132036471689593, 0.21696349228449324, a
0.8169957782885044, 0.35830875563435505, 0.7371700168537901, 0.36276800865427755, a
0.8169957782885044, 0.35830875563435505, 0.7437812621401002, 0.19154371515932822, a
0.8169957782885044, 0.35830875563435505, 0.699123470057354, 0.24031262137948614, a
0.8169957782885044, 0.35830875563435505, 0.7677329372553412, 0.32142427844941446, a
0.8169957782885044, 0.35830875563435505, 0.6998210219560308, 0.2005953313121343, a
0.8169957782885044, 0.35830875563435505, 0.7821258977278045, 0.27545890528999356, a
0.8169957782885044, 0.35830875563435505, 0.8224487810861195, 0.2532371940004836, a
0.8169957782885044, 0.35830875563435505, 0.7783812819227557, 0.37645047955808464, a
0.8169957782885044, 0.35830875563435505, 0.8207850407885832, 0.3199463089085492, a
0.8169957782885044, 0.35830875563435505, 0.7574120388655057, 0.23960923812847937, a
0.8169957782885044, 0.35830875563435505, 0.7851115886133404, 0.19527295912566817, a
0.8169957782885044, 0.35830875563435505, 0.5132036471689593, 0.21696349228449324, a
0.7371700168537901, 0.36276800865427755, 0.7437812621401002, 0.19154371515932822, a
0.7371700168537901, 0.36276800865427755, 0.699123470057354, 0.24031262137948614, a
0.7371700168537901, 0.36276800865427755, 0.7677329372553412, 0.32142427844941446, a
0.7371700168537901, 0.36276800865427755, 0.6998210219560308, 0.2005953313121343, a
0.7371700168537901, 0.36276800865427755, 0.7821258977278045, 0.27545890528999356, a
0.7371700168537901, 0.36276800865427755, 0.8224487810861195, 0.2532371940004836, a
0.7371700168537901, 0.36276800865427755, 0.7783812819227557, 0.37645047955808464, a
0.7371700168537901, 0.36276800865427755, 0.8207850407885832, 0.3199463089085492, a
0.7371700168537901, 0.36276800865427755, 0.7574120388655057, 0.23960923812847937, a
0.7371700168537901, 0.36276800865427755, 0.7851115886133404, 0.19527295912566817, a
0.7371700168537901, 0.36276800865427755, 0.5132036471689593, 0.21696349228449324, a
0.7437812621401002, 0.19154371515932822, 0.699123470057354, 0.24031262137948614, a
0.7437812621401002, 0.19154371515932822, 0.7677329372553412, 0.32142427844941446, a
0.7437812621401002, 0.19154371515932822, 0.6998210219560308, 0.2005953313121343, a
0.7437812621401002, 0.19154371515932822, 0.7821258977278045, 0.27545890528999356, a
0.7437812621401002, 0.19154371515932822, 0.8224487810861195, 0.2532371940004836, a
0.7437812621401002, 0.19154371515932822, 0.7783812819227557, 0.37645047955808464, a
0.7437812621401002, 0.19154371515932822, 0.8207850407885832, 0.3199463089085492, a
0.7437812621401002, 0.19154371515932822, 0.7574120388655057, 0.23960923812847937, a
0.7437812621401002, 0.19154371515932822, 0.7851115886133404, 0.19527295912566817, a
0.7437812621401002, 0.19154371515932822, 0.5132036471689593, 0.21696349228449324, a
0.699123470057354, 0.24031262137948614, 0.7677329372553412, 0.32142427844941446, a
0.699123470057354, 0.24031262137948614, 0.6998210219560308, 0.2005953313121343, a
0.699123470057354, 0.24031262137948614, 0.7821258977278045, 0.27545890528999356, a
0.699123470057354, 0.24031262137948614, 0.8224487810861195, 0.2532371940004836, a
0.699123470057354, 0.24031262137948614, 0.7783812819227557, 0.37645047955808464, a
0.699123470057354, 0.24031262137948614, 0.8207850407885832, 0.3199463089085492, a
0.699123470057354, 0.24031262137948614, 0.7574120388655057, 0.23960923812847937, a
0.699123470057354, 0.24031262137948614, 0.7851115886133404, 0.19527295912566817, a
0.699123470057354, 0.24031262137948614, 0.5132036471689593, 0.21696349228449324, a
0.7677329372553412, 0.32142427844941446, 0.6998210219560308, 0.2005953313121343, a
0.7677329372553412, 0.32142427844941446, 0.7821258977278045, 0.27545890528999356, a
0.7677329372553412, 0.32142427844941446, 0.8224487810861195, 0.2532371940004836, a
0.7677329372553412, 0.32142427844941446, 0.7783812819227557, 0.37645047955808464, a
0.7677329372553412, 0.32142427844941446, 0.8207850407885832, 0.3199463089085492, a
0.7677329372553412, 0.32142427844941446, 0.7574120388655057, 0.23960923812847937, a
0.7677329372553412, 0.32142427844941446, 0.7851115886133404, 0.19527295912566817, a
0.7677329372553412, 0.32142427844941446, 0.5132036471689593, 0.21696349228449324, a
0.6998210219560308, 0.2005953313121343, 0.7821258977278045, 0.27545890528999356, a
0.6998210219560308, 0.2005953313121343, 0.8224487810861195, 0.2532371940004836, a
0.6998210219560308, 0.2005953313121343, 0.7783812819227557, 0.37645047955808464, a
0.6998210219560308, 0.2005953313121343, 0.8207850407885832, 0.3199463089085492, a
0.6998210219560308, 0.2005953313121343, 0.7574120388655057, 0.23960923812847937, a
0.6998210219560308, 0.2005953313121343, 0.7851115886133404, 0.19527295912566817, a
0.6998210219560308, 0.2005953313121343, 0.5132036471689593, 0.21696349228449324, a
0.7821258977278045, 0.27545890528999356, 0.8224487810861195, 0.2532371940004836, a
0.7821258977278045, 0.27545890528999356, 0.7783812819227557, 0.37645047955808464, a
0.7821258977278045, 0.27545890528999356, 0.8207850407885832, 0.3199463089085492, a
0.7821258977278045, 0.27545890528999356, 0.7574120388655057, 0.23960923812847937, a
0.7821258977278045, 0.27545890528999356, 0.7851115886133404, 0.19527295912566817, a
0.7821258977278045, 0.27545890528999356, 0.5132036471689593, 0.21696349228449324, a
0.8224487810861195, 0.2532371940004836, 0.7783812819227557, 0.37645047955808464, a
0.8224487810861195, 0.2532371940004836, 0.8207850407885832, 0.3199463089085492, a
0.8224487810861195, 0.2532371940004836, 0.7574120388655057, 0.23960923812847937, a
0.8224487810861195, 0.2532371940004836, 0.7851115886133404, 0.19527295912566817, a
0.8224487810861195, 0.2532371940004836, 0.5132036471689593, 0.21696349228449324, a
0.7783812819227557, 0.37645047955808464, 0.8207850407885832, 0.3199463089085492, a
0.7783812819227557, 0.37645047955808464, 0.7574120388655057, 0.23960923812847937, a
0.7783812819227557, 0.37645047955808464, 0.7851115886133404, 0.19527295912566817, a
0.7783812819227557, 0.37645047955808464, 0.5132036471689593, 0.21696349228449324, a
0.8207850407885832, 0.3199463089085492, 0.7574120388655057, 0.23960923812847937, a
0.8207850407885832, 0.3199463089085492, 0.7851115886133404, 0.19527295912566817, a
0.8207850407885832, 0.3199463089085492, 0.5132036471689593, 0.21696349228449324, a
0.7574120388655057, 0.23960923812847937, 0.7851115886133404, 0.19527295912566817, a
0.7574120388655057, 0.23960923812847937, 0.5132036471689593, 0.21696349228449324, a
0.7851115886133404, 0.19527295912566817, 0.5132036471689593, 0.21696349228449324, a
0.5132036471689593, 0.21696349228449324, -0.537799917460299, -0.04224959824887194, a
-0.537799917460299, -0.04224959824887194, -0.7221991244295751, -0.07469697585170426, a
-0.537799917460299, -0.04224959824887194, -0.7884874910565781, -0.2019406125958387, a
-0.537799917460299, -0.04224959824887194, -0.7887636599487146, -0.005745733013900412, a
-0.537799917460299, -0.04224959824887194, -0.7124008946906146, -0.11459157071491298, a
-0.537799917460299, -0.04224959824887194, -0.8327269760036151, -0.018461322439152446, a
-0.537799917460299, -0.04224959824887194, -0.7681512209045837, -0.04353943006800128, a
-0.537799917460299, -0.04224959824887194, -0.7243502057478473, -0.15473386582502469, a
-0.537799917460299, -0.04224959824887194, -0.8610764087411424, -0.15891555024514742, a
-0.537799917460299, -0.04224959824887194, -0.771074171137155, -0.10283475567559615, a
-0.537799917460299, -0.04224959824887194, -0.8034778602538916, -0.14340595265831724, a
-0.537799917460299, -0.04224959824887194, -0.8650831238062535, -0.047153068928990856, a
-0.537799917460299, -0.04224959824887194, -0.8768204088535229, -0.08776625627013321, a
-0.537799917460299, -0.04224959824887194, -0.8316489914176644, -0.19080988051110803, a
-0.537799917460299, -0.04224959824887194, -0.7609034543475032, -0.1706774331321811, a
-0.537799917460299, -0.04224959824887194, -0.7263378968708011, -0.029278102911914468, a
-0.537799917460299, -0.04224959824887194, -0.8411363575308054, -0.11281553962824123, a
-0.537799917460299, -0.04224959824887194, -0.8119760741949477, -0.06558368526006163, a
-0.537799917460299, -0.04224959824887194, -0.6731566684224949, -0.23765411841422218, a
-0.9106377787104231, -0.1352134941083446, -0.7221991244295751, -0.07469697585170426, a
-0.9106377787104231, -0.1352134941083446, -0.7884874910565781, -0.2019406125958387, a
-0.9106377787104231, -0.1352134941083446, -0.7887636599487146, -0.005745733013900412, a
-0.9106377787104231, -0.1352134941083446, -0.7124008946906146, -0.11459157071491298, a
-0.9106377787104231, -0.1352134941083446, -0.8327269760036151, -0.018461322439152446, a
-0.9106377787104231, -0.1352134941083446, -0.7681512209045837, -0.04353943006800128, a
-0.9106377787104231, -0.1352134941083446, -0.7243502057478473, -0.15473386582502469, a
-0.9106377787104231, -0.1352134941083446, -0.8610764087411424, -0.15891555024514742, a
-0.9106377787104231, -0.1352134941083446, -0.771074171137155, -0.10283475567559615, a
-0.9106377787104231, -0.1352134941083446, -0.8034778602538916, -0.14340595265831724, a
-0.9106377787104231, -0.1352134941083446, -0.8650831238062535, -0.047153068928990856, a
-0.9106377787104231, -0.1352134941083446, -0.8768204088535229, -0.08776625627013321, a
-0.9106377787104231, -0.1352134941083446, -0.8316489914176644, -0.19080988051110803, a
-0.9106377787104231, -0.1352134941083446, -0.7609034543475032, -0.1706774331321811, a
-0.9106377787104231, -0.1352134941083446, -0.7263378968708011, -0.029278102911914468, a
-0.9106377787104231, -0.1352134941083446, -0.8411363575308054, -0.11281553962824123, a
-0.9106377787104231, -0.1352134941083446, -0.8119760741949477, -0.06558368526006163, a
-0.9106377787104231, -0.1352134941083446, -0.6731566684224949, -0.23765411841422218, a
-0.7221991244295751, -0.07469697585170426, -0.7884874910565781, -0.2019406125958387, a
-0.7221991244295751, -0.07469697585170426, -0.7887636599487146, -0.005745733013900412, a
-0.7221991244295751, -0.07469697585170426, -0.7124008946906146, -0.11459157071491298, a
-0.7221991244295751, -0.07469697585170426, -0.8327269760036151, -0.018461322439152446, a
-0.7221991244295751, -0.07469697585170426, -0.7681512209045837, -0.04353943006800128, a
-0.7221991244295751, -0.07469697585170426, -0.7243502057478473, -0.15473386582502469, a
-0.7221991244295751, -0.07469697585170426, -0.8610764087411424, -0.15891555024514742, a
-0.7221991244295751, -0.07469697585170426, -0.771074171137155, -0.10283475567559615, a
-0.7221991244295751, -0.07469697585170426, -0.8034778602538916, -0.14340595265831724, a
-0.7221991244295751, -0.07469697585170426, -0.8650831238062535, -0.047153068928990856, a
-0.7221991244295751, -0.07469697585170426, -0.8768204088535229, -0.08776625627013321, a
-0.7221991244295751, -0.07469697585170426, -0.8316489914176644, -0.19080988051110803, a
-0.7221991244295751, -0.07469697585170426, -0.7609034543475032, -0.1706774331321811, a
-0.7221991244295751, -0.07469697585170426, -0.7263378968708011, -0.029278102911914468, a
-0.7221991244295751, -0.07469697585170426, -0.8411363575308054, -0.11281553962824123, a
-0.7221991244295751, -0.07469697585170426, -0.8119760741949477, -0.06558368526006163, a
-0.7221991244295751, -0.07469697585170426, -0.6731566684224949, -0.23765411841422218, a
-0.7884874910565781, -0.2019406125958387, -0.7887636599487146, -0.005745733013900412, a
-0.7884874910565781, -0.2019406125958387, -0.7124008946906146, -0.11459157071491298, a
-0.7884874910565781, -0.2019406125958387, -0.8327269760036151, -0.018461322439152446, a
-0.7884874910565781, -0.2019406125958387, -0.7681512209045837, -0.04353943006800128, a
-0.7884874910565781, -0.2019406125958387, -0.7243502057478473, -0.15473386582502469, a
-0.7884874910565781, -0.2019406125958387, -0.8610764087411424, -0.15891555024514742, a
-0.7884874910565781, -0.2019406125958387, -0.771074171137155, -0.10283475567559615, a
-0.7884874910565781, -0.2019406125958387, -0.8034778602538916, -0.14340595265831724, a
-0.7884874910565781, -0.2019406125958387, -0.8650831238062535, -0.047153068928990856, a
-0.7884874910565781, -0.2019406125958387, -0.8768204088535229, -0.08776625627013321, a
-0.7884874910565781, -0.2019406125958387, -0.8316489914176644, -0.19080988051110803, a
-0.7884874910565781, -0.2019406125958387, -0.7609034543475032, -0.1706774331321811, a
-0.7884874910565781, -0.2019406125958387, -0.7263378968708011, -0.029278102911914468, a
-0.7884874910565781, -0.2019406125958387, -0.8411363575308054, -0.11281553962824123, a
-0.7884874910565781, -0.2019406125958387, -0.8119760741949477, -0.06558368526006163, a
-0.7884874910565781, -0.2019406125958387, -0.6731566684224949, -0.23765411841422218, a
-0.7887636599487146, -0.005745733013900412, -0.7124008946906146, -0.11459157071491298, a
-0.7887636599487146, -0.005745733013900412, -0.8327269760036151, -0.018461322439152446, a
-0.7887636599487146, -0.005745733013900412, -0.7681512209045837, -0.04353943006800128, a
-0.7887636599487146, -0.005745733013900412, -0.7243502057478473, -0.15473386582502469, a
-0.7887636599487146, -0.005745733013900412, -0.8610764087411424, -0.15891555024514742, a
-0.7887636599487146, -0.005745733013900412, -0.771074171137155, -0.10283475567559615, a
-0.7887636599487146, -0.005745733013900412, -0.8034778602538916, -0.14340595265831724, a
-0.7887636599487146, -0.005745733013900412, -0.8650831238062535, -0.047153068928990856, a
-0.7887636599487146, -0.005745733013900412, -0.8768204088535229, -0.08776625627013321, a
-0.7887636599487146, -0.005745733013900412, -0.8316489914176644, -0.19080988051110803, a
-0.7887636599487146, -0.005745733013900412, -0.7609034543475032, -0.1706774331321811, a
-0.7887636599487146, -0.005745733013900412, -0.7263378968708011, -0.029278102911914468, a
-0.7887636599487146, -0.005745733013900412, -0.8411363575308054, -0.11281553962824123, a
-0.7887636599487146, -0.005745733013900412, -0.8119760741949477, -0.06558368526006163, a
-0.7887636599487146, -0.005745733013900412, -0.6731566684224949, -0.23765411841422218, a
-0.7124008946906146, -0.11459157071491298, -0.8327269760036151, -0.018461322439152446, a
-0.7124008946906146, -0.11459157071491298, -0.7681512209045837, -0.04353943006800128, a
-0.7124008946906146, -0.11459157071491298, -0.7243502057478473, -0.15473386582502469, a
-0.7124008946906146, -0.11459157071491298, -0.8610764087411424, -0.15891555024514742, a
-0.7124008946906146, -0.11459157071491298, -0.771074171137155, -0.10283475567559615, a
-0.7124008946906146, -0.11459157071491298, -0.8034778602538916, -0.14340595265831724, a
-0.7124008946906146, -0.11459157071491298, -0.8650831238062535, -0.047153068928990856, a
-0.7124008946906146, -0.11459157071491298, -0.8768204088535229, -0.08776625627013321, a
-0.7124008946906146, -0.11459157071491298, -0.8316489914176644, -0.19080988051110803, a
-0.7124008946906146, -0.11459157071491298, -0.7609034543475032, -0.1706774331321811, a
-0.7124008946906146, -0.11459157071491298, -0.7263378968708011, -0.029278102911914468, a
-0.7124008946906146, -0.11459157071491298, -0.8411363575308054, -0.11281553962824123, a
-0.7124008946906146, -0.11459157071491298, -0.8119760741949477, -0.06558368526006163, a
-0.7124008946906146, -0.11459157071491298, -0.6731566684224949, -0.23765411841422218, a
-0.8327269760036151, -0.018461322439152446, -0.7681512209045837, -0.04353943006800128, a
-0.8327269760036151, -0.018461322439152446, -0.7243502057478473, -0.15473386582502469, a
-0.8327269760036151, -0.018461322439152446, -0.8610764087411424, -0.15891555024514742, a
-0.8327269760036151, -0.018461322439152446, -0.771074171137155, -0.10283475567559615, a
-0.8327269760036151, -0.018461322439152446, -0.8034778602538916, -0.14340595265831724, a
-0.8327269760036151, -0.018461322439152446, -0.8650831238062535, -0.047153068928990856, a
-0.8327269760036151, -0.018461322439152446, -0.8768204088535229, -0.08776625627013321, a
-0.8327269760036151, -0.018461322439152446, -0.8316489914176644, -0.19080988051110803, a
-0.8327269760036151, -0.018461322439152446, -0.7609034543475032, -0.1706774331321811, a
-0.8327269760036151, -0.018461322439152446, -0.7263378968708011, -0.029278102911914468, a
-0.8327269760036151, -0.018461322439152446, -0.8411363575308054, -0.11281553962824123, a
-0.8327269760036151, -0.018461322439152446, -0.8119760741949477, -0.06558368526006163, a
-0.8327269760036151, -0.018461322439152446, -0.6731566684224949, -0.23765411841422218, a
-0.7681512209045837, -0.04353943006800128, -0.7243502057478473, -0.15473386582502469, a
-0.7681512209045837, -0.04353943006800128, -0.8610764087411424, -0.15891555024514742, a
-0.7681512209045837, -0.04353943006800128, -0.771074171137155, -0.10283475567559615, a
-0.7681512209045837, -0.04353943006800128, -0.8034778602538916, -0.14340595265831724, a
-0.7681512209045837, -0.04353943006800128, -0.8650831238062535, -0.047153068928990856, a
-0.7681512209045837, -0.04353943006800128, -0.8768204088535229, -0.08776625627013321, a
-0.7681512209045837, -0.04353943006800128, -0.8316489914176644, -0.19080988051110803, a
-0.7681512209045837, -0.04353943006800128, -0.7609034543475032, -0.1706774331321811, a
-0.7681512209045837, -0.04353943006800128, -0.7263378968708011, -0.029278102911914468, a
-0.7681512209045837, -0.04353943006800128, -0.8411363575308054, -0.11281553962824123, a
-0.7681512209045837, -0.04353943006800128, -0.8119760741949477, -0.06558368526006163, a
-0.7681512209045837, -0.04353943006800128, -0.6731566684224949, -0.23765411841422218, a
-0.7243502057478473, -0.15473386582502469, -0.8610764087411424, -0.15891555024514742, a
-0.7243502057478473, -0.15473386582502469, -0.771074171137155, -0.10283475567559615, a
-0.7243502057478473, -0.15473386582502469, -0.8034778602538916, -0.14340595265831724, a
-0.7243502057478473, -0.15473386582502469, -0.8650831238062535, -0.047153068928990856, a
-0.7243502057478473, -0.15473386582502469, -0.8768204088535229, -0.08776625627013321, a
-0.7243502057478473, -0.15473386582502469, -0.8316489914176644, -0.19080988051110803, a
-0.7243502057478473, -0.15473386582502469, -0.7609034543475032, -0.1706774331321811, a
-0.7243502057478473, -0.15473386582502469, -0.7263378968708011, -0.029278102911914468, a
-0.7243502057478473, -0.15473386582502469, -0.8411363575308054, -0.11281553962824123, a
-0.7243502057478473, -0.15473386582502469, -0.8119760741949477, -0.06558368526006163, a
-0.7243502057478473, -0.15473386582502469, -0.6731566684224949, -0.23765411841422218, a
-0.8610764087411424, -0.15891555024514742, -0.771074171137155, -0.10283475567559615, a
-0.8610764087411424, -0.15891555024514742, -0.8034778602538916, -0.14340595265831724, a
-0.8610764087411424, -0.15891555024514742, -0.8650831238062535, -0.047153068928990856, a
-0.8610764087411424, -0.15891555024514742, -0.8768204088535229, -0.08776625627013321, a
-0.8610764087411424, -0.15891555024514742, -0.8316489914176644, -0.19080988051110803, a
-0.8610764087411424, -0.15891555024514742, -0.7609034543475032, -0.1706774331321811, a
-0.8610764087411424, -0.15891555024514742, -0.7263378968708011, -0.029278102911914468, a
-0.8610764087411424, -0.15891555024514742, -0.8411363575308054, -0.11281553962824123, a
-0.8610764087411424, -0.15891555024514742, -0.8119760741949477, -0.06558368526006163, a
-0.8610764087411424, -0.15891555024514742, -0.6731566684224949, -0.23765411841422218, a
-0.771074171137155, -0.10283475567559615, -0.8034778602538916, -0.14340595265831724, a
-0.771074171137155, -0.10283475567559615, -0.8650831238062535, -0.047153068928990856, a
-0.771074171137155, -0.10283475567559615, -0.8768204088535229, -0.08776625627013321, a
-0.771074171137155, -0.10283475567559615, -0.8316489914176644, -0.19080988051110803, a
-0.771074171137155, -0.10283475567559615, -0.7609034543475032, -0.1706774331321811, a
-0.771074171137155, -0.10283475567559615, -0.7263378968708011, -0.029278102911914468, a
-0.771074171137155, -0.10283475567559615, -0.8411363575308054, -0.11281553962824123, a
-0.771074171137155, -0.10283475567559615, -0.8119760741949477, -0.06558368526006163, a
-0.771074171137155, -0.10283475567559615, -0.6731566684224949, -0.23765411841422218, a
-0.8034778602538916, -0.14340595265831724, -0.8650831238062535, -0.047153068928990856, a
-0.8034778602538916, -0.14340595265831724, -0.8768204088535229, -0.08776625627013321, a
-0.8034778602538916, -0.14340595265831724, -0.8316489914176644, -0.19080988051110803, a
-0.8034778602538916, -0.14340595265831724, -0.7609034543475032, -0.1706774331321811, a
-0.8034778602538916, -0.14340595265831724, -0.7263378968708011, -0.029278102911914468, a
-0.8034778602538916, -0.14340595265831724, -0.8411363575308054, -0.11281553962824123, a
-0.8034778602538916, -0.14340595265831724, -0.8119760741949477, -0.06558368526006163, a
-0.8034778602538916, -0.14340595265831724, -0.6731566684224949, -0.23765411841422218, a
-0.8650831238062535, -0.047153068928990856, -0.8768204088535229, -0.08776625627013321, a
-0.8650831238062535, -0.047153068928990856, -0.8316489914176644, -0.19080988051110803, a
-0.8650831238062535, -0.047153068928990856, -0.7609034543475032, -0.1706774331321811, a
-0.8650831238062535, -0.047153068928990856, -0.7263378968708011, -0.029278102911914468, a
-0.8650831238062535, -0.047153068928990856, -0.8411363575308054, -0.11281553962824123, a
-0.8650831238062535, -0.047153068928990856, -0.8119760741949477, -0.06558368526006163, a
-0.8650831238062535, -0.047153068928990856, -0.6731566684224949, -0.23765411841422218, a
-0.8768204088535229, -0.08776625627013321, -0.8316489914176644, -0.19080988051110803, a
-0.8768204088535229, -0.08776625627013321, -0.7609034543475032, -0.1706774331321811, a
-0.8768204088535229, -0.08776625627013321, -0.7263378968708011, -0.029278102911914468, a
-0.8768204088535229, -0.08776625627013321, -0.8411363575308054, -0.11281553962824123, a
-0.8768204088535229, -0.08776625627013321, -0.8119760741949477, -0.06558368526006163, a
-0.8768204088535229, -0.08776625627013321, -0.6731566684224949, -0.23765411841422218, a
-0.8316489914176644, -0.19080988051110803, -0.7609034543475032, -0.1706774331321811, a
-0.8316489914176644, -0.19080988051110803, -0.7263378968708011, -0.029278102911914468, a
-0.8316489914176644, -0.19080988051110803, -0.8411363575308054, -0.11281553962824123, a
-0.8316489914176644, -0.19080988051110803, -0.8119760741949477, -0.06558368526006163, a
-0.8316489914176644, -0.19080988051110803, -0.6731566684224949, -0.23765411841422218, a
-0.7609034543475032, -0.1706774331321811, -0.7263378968708011, -0.029278102911914468, a
-0.7609034543475032, -0.1706774331321811, -0.8411363575308054, -0.11281553962824123, a
-0.7609034543475032, -0.1706774331321811, -0.8119760741949477, -0.06558368526006163, a
-0.7609034543475032, -0.1706774331321811, -0.6731566684224949, -0.23765411841422218, a
-0.7263378968708011, -0.029278102911914468, -0.8411363575308054, -0.11281553962824123, a
-0.7263378968708011, -0.029278102911914468, -0.8119760741949477, -0.06558368526006163, a
-0.7263378968708011, -0.029278102911914468, -0.6731566684224949, -0.23765411841422218, a
-0.8411363575308054, -0.11281553962824123, -0.8119760741949477, -0.06558368526006163, a
-0.8411363575308054, -0.11281553962824123, -0.6731566684224949, -0.23765411841422218, a
-0.8119760741949477, -0.06558368526006163, -0.6731566684224949, -0.23765411841422218, a
-0.6731566684224949, -0.23765411841422218, -0.16751526025351401, -0.7651708405218032, a
-0.16751526025351401, -0.7651708405218032, -0.03207054652432185, -0.8107359577856224, a
-0.16751526025351401, -0.7651708405218032, -0.08088100251141134, -0.9213435341564481, a
-0.16751526025351401, -0.7651708405218032, -0.03894896059317759, -0.9640807883069733, a
-0.16751526025351401, -0.7651708405218032, 0.013356896756362799, -0.8245634281035694, a
-0.16751526025351401, -0.7651708405218032, -0.04927292360179683, -0.8906891992049636, a
-0.16751526025351401, -0.7651708405218032, 0.05047159037084237, -0.936724949574744, a
-0.16751526025351401, -0.7651708405218032, -0.13063685114129944, -0.9226978036289782, a
-0.16751526025351401, -0.7651708405218032, -0.11997445511397527, -0.8796017621193731, a
-0.16751526025351401, -0.7651708405218032, 0.05379128555422794, -0.8502954317947674, a
-0.16751526025351401, -0.7651708405218032, -0.09605140009622266, -0.8414426792664487, a
-0.16751526025351401, -0.7651708405218032, 0.012746407329464401, -0.8734537849568323, a
-0.16751526025351401, -0.7651708405218032, -0.06737827330782074, -0.9905442501984326, a
-0.16751526025351401, -0.7651708405218032, 0.0636612379420277, -0.8956598099326826, a
-0.16751526025351401, -0.7651708405218032, -0.10521469785114647, -0.9614603798164345, a
-0.16751526025351401, -0.7651708405218032, -0.006926179505973199, -0.9172749339435458, a
-0.16751526025351401, -0.7651708405218032, -0.0506813806227661, -0.8436909589724213, a
-0.16751526025351401, -0.7651708405218032, 0.00846057694699709, -0.9574557809677634, a
-0.16751526025351401, -0.7651708405218032, -0.015756709252760497, -0.6485064670034455, a
0.02055594254070594, -0.9999999999999999, -0.03207054652432185, -0.8107359577856224, a
0.02055594254070594, -0.9999999999999999, -0.08088100251141134, -0.9213435341564481, a
0.02055594254070594, -0.9999999999999999, -0.03894896059317759, -0.9640807883069733, a
0.02055594254070594, -0.9999999999999999, 0.013356896756362799, -0.8245634281035694, a
0.02055594254070594, -0.9999999999999999, -0.04927292360179683, -0.8906891992049636, a
0.02055594254070594, -0.9999999999999999, 0.05047159037084237, -0.936724949574744, a
0.02055594254070594, -0.9999999999999999, -0.13063685114129944, -0.9226978036289782, a
0.02055594254070594, -0.9999999999999999, -0.11997445511397527, -0.8796017621193731, a
0.02055594254070594, -0.9999999999999999, 0.05379128555422794, -0.8502954317947674, a
0.02055594254070594, -0.9999999999999999, -0.09605140009622266, -0.8414426792664487, a
0.02055594254070594, -0.9999999999999999, 0.012746407329464401, -0.8734537849568323, a
0.02055594254070594, -0.9999999999999999, -0.06737827330782074, -0.9905442501984326, a
0.02055594254070594, -0.9999999999999999, 0.0636612379420277, -0.8956598099326826, a
0.02055594254070594, -0.9999999999999999, -0.10521469785114647, -0.9614603798164345, a
0.02055594254070594, -0.9999999999999999, -0.006926179505973199, -0.9172749339435458, a
0.02055594254070594, -0.9999999999999999, -0.0506813806227661, -0.8436909589724213, a
0.02055594254070594, -0.9999999999999999, 0.00846057694699709, -0.9574557809677634, a
0.02055594254070594, -0.9999999999999999, -0.015756709252760497, -0.6485064670034455, a
-0.03207054652432185, -0.8107359577856224, -0.08088100251141134, -0.9213435341564481, a
-0.03207054652432185, -0.8107359577856224, -0.03894896059317759, -0.9640807883069733, a
-0.03207054652432185, -0.8107359577856224, 0.013356896756362799, -0.8245634281035694, a
-0.03207054652432185, -0.8107359577856224, -0.04927292360179683, -0.8906891992049636, a
-0.03207054652432185, -0.8107359577856224, 0.05047159037084237, -0.936724949574744, a
-0.03207054652432185, -0.8107359577856224, -0.13063685114129944, -0.9226978036289782, a
-0.03207054652432185, -0.8107359577856224, -0.11997445511397527, -0.8796017621193731, a
-0.03207054652432185, -0.8107359577856224, 0.05379128555422794, -0.8502954317947674, a
-0.03207054652432185, -0.8107359577856224, -0.09605140009622266, -0.8414426792664487, a
-0.03207054652432185, -0.8107359577856224, 0.012746407329464401, -0.8734537849568323, a
-0.03207054652432185, -0.8107359577856224, -0.06737827330782074, -0.9905442501984326, a
-0.03207054652432185, -0.8107359577856224, 0.0636612379420277, -0.8956598099326826, a
-0.03207054652432185, -0.8107359577856224, -0.10521469785114647, -0.9614603798164345, a
-0.03207054652432185, -0.8107359577856224, -0.006926179505973199, -0.9172749339435458, a
-0.03207054652432185, -0.8107359577856224, -0.0506813806227661, -0.8436909589724213, a
-0.03207054652432185, -0.8107359577856224, 0.00846057694699709, -0.9574557809677634, a
-0.03207054652432185, -0.8107359577856224, -0.015756709252760497, -0.6485064670034455, a
-0.08088100251141134, -0.9213435341564481, -0.03894896059317759, -0.9640807883069733, a
-0.08088100251141134, -0.9213435341564481, 0.013356896756362799, -0.8245634281035694, a
-0.08088100251141134, -0.9213435341564481, -0.04927292360179683, -0.8906891992049636, a
-0.08088100251141134, -0.9213435341564481, 0.05047159037084237, -0.936724949574744, a
-0.08088100251141134, -0.9213435341564481, -0.13063685114129944, -0.9226978036289782, a
-0.08088100251141134, -0.9213435341564481, -0.11997445511397527, -0.8796017621193731, a
-0.08088100251141134, -0.9213435341564481, 0.05379128555422794, -0.8502954317947674, a
-0.08088100251141134, -0.9213435341564481, -0.09605140009622266, -0.8414426792664487, a
-0.08088100251141134, -0.9213435341564481, 0.012746407329464401, -0.8734537849568323, a
-0.08088100251141134, -0.9213435341564481, -0.06737827330782074, -0.9905442501984326, a
-0.08088100251141134, -0.9213435341564481, 0.0636612379420277, -0.8956598099326826, a
-0.08088100251141134, -0.9213435341564481, -0.10521469785114647, -0.9614603798164345, a
-0.08088100251141134, -0.9213435341564481, -0.006926179505973199, -0.9172749339435458, a
-0.08088100251141134, -0.9213435341564481, -0.0506813806227661, -0.8436909589724213, a
-0.08088100251141134, -0.9213435341564481, 0.00846057694699709, -0.9574557809677634, a
-0.08088100251141134, -0.9213435341564481, -0.015756709252760497, -0.6485064670034455, a
-0.03894896059317759, -0.9640807883069733, 0.013356896756362799, -0.8245634281035694, a
-0.03894896059317759, -0.9640807883069733, -0.04927292360179683, -0.8906891992049636, a
-0.03894896059317759, -0.9640807883069733, 0.05047159037084237, -0.936724949574744, a
-0.03894896059317759, -0.9640807883069733, -0.13063685114129944, -0.9226978036289782, a
-0.03894896059317759, -0.9640807883069733, -0.11997445511397527, -0.8796017621193731, a
-0.03894896059317759, -0.9640807883069733, 0.05379128555422794, -0.8502954317947674, a
-0.03894896059317759, -0.9640807883069733, -0.09605140009622266, -0.8414426792664487, a
-0.03894896059317759, -0.9640807883069733, 0.012746407329464401, -0.8734537849568323, a
-0.03894896059317759, -0.9640807883069733, -0.06737827330782074, -0.9905442501984326, a
-0.03894896059317759, -0.9640807883069733, 0.0636612379420277, -0.8956598099326826, a
-0.03894896059317759, -0.9640807883069733, -0.10521469785114647, -0.9614603798164345, a
-0.03894896059317759, -0.9640807883069733, -0.006926179505973199, -0.9172749339435458, a
-0.03894896059317759, -0.9640807883069733, -0.0506813806227661, -0.8436909589724213, a
-0.03894896059317759, -0.9640807883069733, 0.00846057694699709, -0.9574557809677634, a
-0.03894896059317759, -0.9640807883069733, -0.015756709252760497, -0.6485064670034455, a
0.013356896756362799, -0.8245634281035694, -0.04927292360179683, -0.8906891992049636, a
0.013356896756362799, -0.8245634281035694, 0.05047159037084237, -0.936724949574744, a
0.013356896756362799, -0.8245634281035694, -0.13063685114129944, -0.9226978036289782, a
0.013356896756362799, -0.8245634281035694, -0.11997445511397527, -0.8796017621193731, a
0.013356896756362799, -0.8245634281035694, 0.05379128555422794, -0.8502954317947674, a
0.013356896756362799, -0.8245634281035694, -0.09605140009622266, -0.8414426792664487, a
0.013356896756362799, -0.8245634281035694, 0.012746407329464401, -0.8734537849568323, a
0.013356896756362799, -0.8245634281035694, -0.06737827330782074, -0.9905442501984326, a
0.013356896756362799, -0.8245634281035694, 0.0636612379420277, -0.8956598099326826, a
0.013356896756362799, -0.8245634281035694, -0.10521469785114647, -0.9614603798164345, a
0.013356896756362799, -0.8245634281035694, -0.006926179505973199, -0.9172749339435458, a
0.013356896756362799, -0.8245634281035694, -0.0506813806227661, -0.8436909589724213, a
0.013356896756362799, -0.8245634281035694, 0.00846057694699709, -0.9574557809677634, a
0.013356896756362799, -0.8245634281035694, -0.015756709252760497, -0.6485064670034455, a
-0.04927292360179683, -0.8906891992049636, 0.05047159037084237, -0.936724949574744, a
-0.04927292360179683, -0.8906891992049636, -0.13063685114129944, -0.9226978036289782, a
-0.04927292360179683, -0.8906891992049636, -0.11997445511397527, -0.8796017621193731, a
-0.04927292360179683, -0.8906891992049636, 0.05379128555422794, -0.8502954317947674, a
-0.04927292360179683, -0.8906891992049636, -0.09605140009622266, -0.8414426792664487, a
-0.04927292360179683, -0.8906891992049636, 0.012746407329464401, -0.8734537849568323, a
-0.04927292360179683, -0.8906891992049636, -0.06737827330782074, -0.9905442501984326, a
-0.04927292360179683, -0.8906891992049636, 0.0636612379420277, -0.8956598099326826, a
-0.04927292360179683, -0.8906891992049636, -0.10521469785114647, -0.9614603798164345, a
-0.04927292360179683, -0.8906891992049636, -0.006926179505973199, -0.9172749339435458, a
-0.04927292360179683, -0.8906891992049636, -0.0506813806227661, -0.8436909589724213, a
-0.04927292360179683, -0.8906891992049636, 0.00846057694699709, -0.9574557809677634, a
-0.04927292360179683, -0.8906891992049636, -0.015756709252760497, -0.6485064670034455, a
0.05047159037084237, -0.936724949574744, -0.13063685114129944, -0.9226978036289782, a
0.05047159037084237, -0.936724949574744, -0.11997445511397527, -0.8796017621193731, a
0.05047159037084237, -0.936724949574744, 0.05379128555422794, -0.8502954317947674, a
0.05047159037084237, -0.936724949574744, -0.09605140009622266, -0.8414426792664487, a
0.05047159037084237, -0.936724949574744, 0.012746407329464401, -0.8734537849568323, a
0.05047159037084237, -0.936724949574744, -0.06737827330782074, -0.9905442501984326, a
0.05047159037084237, -0.936724949574744, 0.0636612379420277, -0.8956598099326826, a
0.05047159037084237, -0.936724949574744, -0.10521469785114647, -0.9614603798164345, a
0.05047159037084237, -0.936724949574744, -0.006926179505973199, -0.9172749339435458, a
0.05047159037084237, -0.936724949574744, -0.0506813806227661, -0.8436909589724213, a
0.05047159037084237, -0.936724949574744, 0.00846057694699709, -0.9574557809677634, a
0.05047159037084237, -0.936724949574744, -0.015756709252760497, -0.6485064670034455, a
-0.13063685114129944, -0.9226978036289782, -0.11997445511397527, -0.8796017621193731, a
-0.13063685114129944, -0.9226978036289782, 0.05379128555422794, -0.8502954317947674, a
-0.13063685114129944, -0.9226978036289782, -0.09605140009622266, -0.8414426792664487, a
-0.13063685114129944, -0.9226978036289782, 0.012746407329464401, -0.8734537849568323, a
-0.13063685114129944, -0.9226978036289782, -0.06737827330782074, -0.9905442501984326, a
-0.13063685114129944, -0.9226978036289782, 0.0636612379420277, -0.8956598099326826, a
-0.13063685114129944, -0.9226978036289782, -0.10521469785114647, -0.9614603798164345, a
-0.13063685114129944, -0.9226978036289782, -0.006926179505973199, -0.9172749339435458, a
-0.13063685114129944, -0.9226978036289782, -0.0506813806227661, -0.8436909589724213, a
-0.13063685114129944, -0.9226978036289782, 0.00846057694699709, -0.9574557809677634, a
-0.13063685114129944, -0.9226978036289782, -0.015756709252760497, -0.6485064670034455, a
-0.11997445511397527, -0.8796017621193731, 0.05379128555422794, -0.8502954317947674, a
-0.11997445511397527, -0.8796017621193731, -0.09605140009622266, -0.8414426792664487, a
-0.11997445511397527, -0.8796017621193731, 0.012746407329464401, -0.8734537849568323, a
-0.11997445511397527, -0.8796017621193731, -0.06737827330782074, -0.9905442501984326, a
-0.11997445511397527, -0.8796017621193731, 0.0636612379420277, -0.8956598099326826, a
-0.11997445511397527, -0.8796017621193731, -0.10521469785114647, -0.9614603798164345, a
-0.11997445511397527, -0.8796017621193731, -0.006926179505973199, -0.9172749339435458, a
-0.11997445511397527, -0.8796017621193731, -0.0506813806227661, -0.8436909589724213, a
-0.11997445511397527, -0.8796017621193731, 0.00846057694699709, -0.9574557809677634, a
-0.11997445511397527, -0.8796017621193731, -0.015756709252760497, -0.6485064670034455, a
0.05379128555422794, -0.8502954317947674, -0.09605140009622266, -0.8414426792664487, a
0.05379128555422794, -0.8502954317947674, 0.012746407329464401, -0.8734537849568323, a
0.05379128555422794, -0.8502954317947674, -0.06737827330782074, -0.9905442501984326, a
0.05379128555422794, -0.8502954317947674, 0.0636612379420277, -0.8956598099326826, a
0.05379128555422794, -0.8502954317947674, -0.10521469785114647, -0.9614603798164345, a
0.05379128555422794, -0.8502954317947674, -0.006926179505973199, -0.9172749339435458, a
0.05379128555422794, -0.8502954317947674, -0.0506813806227661, -0.8436909589724213, a
0.05379128555422794, -0.8502954317947674, 0.00846057694699709, -0.9574557809677634, a
0.05379128555422794, -0.8502954317947674, -0.015756709252760497, -0.6485064670034455, a
-0.09605140009622266, -0.8414426792664487, 0.012746407329464401, -0.8734537849568323, a
-0.09605140009622266, -0.8414426792664487, -0.06737827330782074, -0.9905442501984326, a
-0.09605140009622266, -0.8414426792664487, 0.0636612379420277, -0.8956598099326826, a
-0.09605140009622266, -0.8414426792664487, -0.10521469785114647, -0.9614603798164345, a
-0.09605140009622266, -0.8414426792664487, -0.006926179505973199, -0.9172749339435458, a
-0.09605140009622266, -0.8414426792664487, -0.0506813806227661, -0.8436909589724213, a
-0.09605140009622266, -0.8414426792664487, 0.00846057694699709, -0.9574557809677634, a
-0.09605140009622266, -0.8414426792664487, -0.015756709252760497, -0.6485064670034455, a
0.012746407329464401, -0.8734537849568323, -0.06737827330782074, -0.9905442501984326, a
0.012746407329464401, -0.8734537849568323, 0.0636612379420277, -0.8956598099326826, a
0.012746407329464401, -0.8734537849568323, -0.10521469785114647, -0.9614603798164345, a
0.012746407329464401, -0.8734537849568323, -0.006926179505973199, -0.9172749339435458, a
0.012746407329464401, -0.8734537849568323, -0.0506813806227661, -0.8436909589724213, a
0.012746407329464401, -0.8734537849568323, 0.00846057694699709, -0.9574557809677634, a
0.012746407329464401, -0.8734537849568323, -0.015756709252760497, -0.6485064670034455, a
-0.06737827330782074, -0.9905442501984326, 0.0636612379420277, -0.8956598099326826, a
-0.06737827330782074, -0.9905442501984326, -0.10521469785114647, -0.9614603798164345, a
-0.06737827330782074, -0.9905442501984326, -0.006926179505973199, -0.9172749339435458, a
-0.06737827330782074, -0.9905442501984326, -0.0506813806227661, -0.8436909589724213, a
-0.06737827330782074, -0.9905442501984326, 0.00846057694699709, -0.9574557809677634, a
-0.06737827330782074, -0.9905442501984326, -0.015756709252760497, -0.6485064670034455, a
0.0636612379420277, -0.8956598099326826, -0.10521469785114647, -0.9614603798164345, a
0.0636612379420277, -0.8956598099326826, -0.006926179505973199, -0.9172749339435458, a
0.0636612379420277, -0.8956598099326826, -0.0506813806227661, -0.8436909589724213, a
0.0636612379420277, -0.8956598099326826, 0.00846057694699709, -0.9574557809677634, a
0.0636612379420277, -0.8956598099326826, -0.015756709252760497, -0.6485064670034455, a
-0.10521469785114647, -0.9614603798164345, -0.006926179505973199, -0.9172749339435458, a
-0.10521469785114647, -0.9614603798164345, -0.0506813806227661, -0.8436909589724213, a
-0.10521469785114647, -0.9614603798164345, 0.00846057694699709, -0.9574557809677634, a
-0.10521469785114647, -0.9614603798164345, -0.015756709252760497, -0.6485064670034455, a
-0.006926179505973199, -0.9172749339435458, -0.0506813806227661, -0.8436909589724213, a
-0.006926179505973199, -0.9172749339435458, 0.00846057694699709, -0.9574557809677634, a
-0.006926179505973199, -0.9172749339435458, -0.015756709252760497, -0.6485064670034455, a
-0.0506813806227661, -0.8436909589724213, 0.00846057694699709, -0.9574557809677634, a
-0.0506813806227661, -0.8436909589724213, -0.015756709252760497, -0.6485064670034455, a
0.00846057694699709, -0.9574557809677634, -0.015756709252760497, -0.6485064670034455, a


==> img/community_4_64_node.csv <==
0.051133185770461255, 0.4527966445996691, a
0.09367056865552706, 0.8407377937703187, a
-0.005248920486975725, 0.6731429754475525, a
0.12601591110866092, 0.7153932905061217, a
0.013443410586415289, 0.7880663128368953, a
-0.014338053900798385, 0.7541539706665108, a
0.07901190929285766, 0.7328549550983927, a
0.02522723139769841, 0.6428937267185362, a
0.20853605964302932, 0.6839117561639897, a
0.17491734311740162, 0.6191145972390393, a
0.1336466164650169, 0.7866778732736337, a
0.09274152629220647, 0.7794978333848022, a
0.10451226282631224, 0.671563361150734, a
0.052607243017308236, 0.7972739188839487, a
-0.019258425806155388, 0.7113995065995572, a
0.07157774701102172, 0.6368395876667832, a
0.0296260878980558, 0.7359636247638095, a
0.05065599348816472, 0.688590745100631, a
0.15602260630278572, 0.7505432986883512, a
0.18851911488449738, 0.6504819662373404, a
0.6144548793190265, 0.3459839138858893, b
0.836244957146707, 0.21261696120902623, b
0.8475027555151196, 0.2899507133431901, b
0.7231350413985642, 0.3065025502263881, b
0.68729717207058, 0.27898903016010496, b
0.6491745743247238, 0.34860347615542464, b
0.6515518274015951, 0.38702401509552187, b
0.8169957782885044, 0.35830875563435505, b
0.7371700168537901, 0.36276800865427755, b
0.7437812621401002, 0.19154371515932822, b
0.699123470057354, 0.24031262137948614, b
0.7677329372553412, 0.32142427844941446, b
0.6998210219560308, 0.2005953313121343, b
0.7821258977278045, 0.27545890528999356, b
0.8224487810861195, 0.2532371940004836, b
0.7783812819227557, 0.37645047955808464, b
0.8207850407885832, 0.3199463089085492, b
0.7574120388655057, 0.23960923812847937, b
0.7851115886133404, 0.19527295912566817, b
0.5132036471689593, 0.21696349228449324, b
-0.537799917460299, -0.04224959824887194, c
-0.9106377787104231, -0.1352134941083446, c
-0.7221991244295751, -0.07469697585170426, c
-0.7884874910565781, -0.2019406125958387, c
-0.7887636599487146, -0.005745733013900412, c
-0.7124008946906146, -0.11459157071491298, c
-0.8327269760036151, -0.018461322439152446, c
-0.7681512209045837, -0.04353943006800128, c
-0.7243502057478473, -0.15473386582502469, c
-0.8610764087411424, -0.15891555024514742, c
-0.771074171137155, -0.10283475567559615, c
-0.8034778602538916, -0.14340595265831724, c
-0.8650831238062535, -0.047153068928990856, c
-0.8768204088535229, -0.08776625627013321, c
-0.8316489914176644, -0.19080988051110803, c
-0.7609034543475032, -0.1706774331321811, c
-0.7263378968708011, -0.029278102911914468, c
-0.8411363575308054, -0.11281553962824123, c
-0.8119760741949477, -0.06558368526006163, c
-0.6731566684224949, -0.23765411841422218, c
-0.16751526025351401, -0.7651708405218032, d
0.02055594254070594, -0.9999999999999999, d
-0.03207054652432185, -0.8107359577856224, d
-0.08088100251141134, -0.9213435341564481, d
-0.03894896059317759, -0.9640807883069733, d
0.013356896756362799, -0.8245634281035694, d
-0.04927292360179683, -0.8906891992049636, d
0.05047159037084237, -0.936724949574744, d
-0.13063685114129944, -0.9226978036289782, d
-0.11997445511397527, -0.8796017621193731, d
0.05379128555422794, -0.8502954317947674, d
-0.09605140009622266, -0.8414426792664487, d
0.012746407329464401, -0.8734537849568323, d
-0.06737827330782074, -0.9905442501984326, d
0.0636612379420277, -0.8956598099326826, d
-0.10521469785114647, -0.9614603798164345, d
-0.006926179505973199, -0.917274933943545, d
-0.0506813806227661, -0.8436909589724213, d
0.00846057694699709, -0.9574557809677634, d
-0.015756709252760497, -0.648506467003445, d


==> img/deep_layer.csv <==
deeplayer, mean_acc, mean_iou, mean_dice, mean_degree, mean_clusteting, mean_orbit, var_acc, var_iou, var_dice, var_degree, var_cluster, var_orbit
1.0, 0.9625767, 0.2830779, 0.4412413, 1.9258407393761725, 1.9806587553464912, 1.500190479105304, 1.9861536e-02, 7.289825e-02, 1.07458145e-02, 3.387137410167531e-02, 2.270968845679636e-03, 5.071426747496428e-02
2.0, 0.9742227, 0.50618136, 0.6721352, 1.667499593464294, 1.9788410511829895, 0.9064542718361127, 1.6030851e-02,, 5.8830024e-02, 4.5529796e-02, 8.515232787872908e-03, 9.939340843936945e-03, 3.3543524450940636e-02
3.0, 0.9793280, 0.60398465, 0.75310487, 1.4109931109432114, 1.953620673815201, 0.7089464297284837, 2.2129878e-02, 8.1228524e-03, 4.9080774e-02, 1.548636733994756e-02, 7.590085888491117e-03, 9.313381421935335e-03
4.0, 0.9899834, 0.8081098, 0.8938723, 0.5225607302074717, 1.0524395920660592, 0.14760801100531176, 1.0788762e-03, 3.9617558e-03, 1.4834207e-03, 1.200230612205806e-03, 1.9198274769221737e-03, 2.8876367280193233e-03
5.0, 0.9999873, 0.9881098, 0.9838723, 0.0000124141235234, 0.0000209201836127, 0.00019272718346163, 1.2699991e-05, 1.1888211e-05, 6.1166000e-03, 1.018238471658103e-06, 1.9192746194756193e-06, 1.1037751472399721e-07
6.0, 0.99709004, 0.9442529, 0.97132707, 0.04713013069343249, 0.2286624399648971, 0.0064024098781740495, 1.5504457e-05, 5.690763e-06, 1.593899e-05, 8.380657170527659e-06, 9.84908938532809e-06, 2.7885735454528567e-07
7.0, 0.98194618, 0.94073638, 0.9701831, 0.04819376460988113, 0.2391766518263481, 0.0066091894892073274, 2.1736481e-05, 6.816324e-06, 2.726381e-05, 5.276461552615129e-05, 5.03818461368926e-05, 3.1873819305817371e-03
8.0, 0.99930431, 0.98684215, 0.9933775, 0.04798183674871829, 0.2183287189378417, 0.0065183919371901001, 5.9561452e-04, 1.314671e-03, 1.483420e-03, 2.149123491297431e-03, 1.88164318453711e-03, 2.6618993123791726e-03


==> img/ellipsoid_1_edge_norm.csv <==
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.255068,  0.962464,  0.504941, a
  0.358556,  0.987281,  0.592522,  0.287743,  0.981819,  0.509093, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.287743,  0.981819,  0.509093, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.287743,  0.981819,  0.509093, a
  0.358556,  0.987281,  0.592522,  0.358397,  0.996643,  0.544976, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.358397,  0.996643,  0.544976, a
  0.358556,  0.987281,  0.592522,  0.433970,  1.000000,  0.595800, a
  0.358556,  0.987281,  0.592522,  0.479102,  0.990319,  0.637784, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.378967,  0.974585,  0.471935, b
  0.358556,  0.987281,  0.592522,  0.479102,  0.990319,  0.637784, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.479102,  0.990319,  0.637784, a
  0.358556,  0.987281,  0.592522,  0.472674,  0.972129,  0.651282, a
  0.358556,  0.987281,  0.592522,  0.417694,  0.953943,  0.629980, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.417694,  0.953943,  0.629980, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.417694,  0.953943,  0.629980, a
  0.358556,  0.987281,  0.592522,  0.339888,  0.944269,  0.583844, a
  0.358556,  0.987281,  0.592522,  0.358556,  0.987281,  0.592522, a
  0.358556,  0.987281,  0.592522,  0.339888,  0.944269,  0.583844, a
  0.358556,  0.987281,  0.592522,  0.275662,  0.947634,  0.534462, a
  0.358556,  0.987281,  0.592522,  0.255068,  0.962464,  0.504941, a
  0.358556,  0.987281,  0.592522,  0.255068,  0.962464,  0.504941, a
  0.255068,  0.962464,  0.504941,  0.287743,  0.981819,  0.509093, a
  0.255068,  0.962464,  0.504941,  0.184773,  0.910349,  0.396693, a
  0.287743,  0.981819,  0.509093,  0.358397,  0.996643,  0.544976, a
  0.287743,  0.981819,  0.509093,  0.184773,  0.910349,  0.396693, a
  0.287743,  0.981819,  0.509093,  0.246181,  0.946725,  0.404497, a
  0.287743,  0.981819,  0.509093,  0.378967,  0.974585,  0.471935, a
  0.358397,  0.996643,  0.544976,  0.433970,  1.000000,  0.595800, a
  0.358397,  0.996643,  0.544976,  0.378967,  0.974585,  0.471935, a
  0.358397,  0.996643,  0.544976,  0.520999,  0.980894,  0.567453, a
  0.433970,  1.000000,  0.595800,  0.479102,  0.990319,  0.637784, a
  0.433970,  1.000000,  0.595800,  0.520999,  0.980894,  0.567453, a
  0.479102,  0.990319,  0.637784,  0.472674,  0.972129,  0.651282, a
  0.479102,  0.990319,  0.637784,  0.520999,  0.980894,  0.567453, a
  0.479102,  0.990319,  0.637784,  0.605818,  0.962698,  0.646356, a
  0.479102,  0.990319,  0.637784,  0.593737,  0.928513,  0.671725, a
  0.472674,  0.972129,  0.651282,  0.417694,  0.953943,  0.629980, a
  0.472674,  0.972129,  0.651282,  0.593737,  0.928513,  0.671725, a
  0.417694,  0.953943,  0.629980,  0.339888,  0.944269,  0.583844, a
  0.417694,  0.953943,  0.629980,  0.593737,  0.928513,  0.671725, a
  0.417694,  0.953943,  0.629980,  0.490409,  0.894334,  0.631690, a
  0.417694,  0.953943,  0.629980,  0.344181,  0.876154,  0.544983, a
  0.339888,  0.944269,  0.583844,  0.275662,  0.947634,  0.534462, a
  0.339888,  0.944269,  0.583844,  0.344181,  0.876154,  0.544983, a
  0.339888,  0.944269,  0.583844,  0.223476,  0.882478,  0.452175, a
  0.275662,  0.947634,  0.534462,  0.255068,  0.962464,  0.504941, a
  0.275662,  0.947634,  0.534462,  0.223476,  0.882478,  0.452175, a
  0.255068,  0.962464,  0.504941,  0.223476,  0.882478,  0.452175, a
  0.255068,  0.962464,  0.504941,  0.184773,  0.910349,  0.396693, a
  0.184773,  0.910349,  0.396693,  0.246181,  0.946725,  0.404497, a
  0.184773,  0.910349,  0.396693,  0.156148,  0.837222,  0.280835, a
  0.246181,  0.946725,  0.404497,  0.378967,  0.974585,  0.471935, a
  0.246181,  0.946725,  0.404497,  0.156148,  0.837222,  0.280835, a
  0.246181,  0.946725,  0.404497,  0.238883,  0.886231,  0.291349, a
  0.246181,  0.946725,  0.404497,  0.417785,  0.923767,  0.382209, a
  0.378967,  0.974585,  0.471935,  0.520999,  0.980894,  0.567453, a
  0.378967,  0.974585,  0.471935,  0.417785,  0.923767,  0.382209, a
  0.520999,  0.980894,  0.567453,  0.605818,  0.962698,  0.646356, a
  0.520999,  0.980894,  0.567453,  0.417785,  0.923767,  0.382209, a
  0.520999,  0.980894,  0.567453,  0.609145,  0.932266,  0.510899, a
  0.520999,  0.980894,  0.567453,  0.723421,  0.907752,  0.617206, a
  0.605818,  0.962698,  0.646356,  0.593737,  0.928513,  0.671725, a
  0.605818,  0.962698,  0.646356,  0.723421,  0.907752,  0.617206, a
  0.605818,  0.962698,  0.646356,  0.707145,  0.861695,  0.651385, a
  0.593737,  0.928513,  0.671725,  0.490409,  0.894334,  0.631690, a
  0.593737,  0.928513,  0.671725,  0.707145,  0.861695,  0.651385, a
  0.490409,  0.894334,  0.631690,  0.344181,  0.876154,  0.544983, a
  0.490409,  0.894334,  0.631690,  0.707145,  0.861695,  0.651385, a
  0.490409,  0.894334,  0.631690,  0.567931,  0.815645,  0.597446, a
  0.490409,  0.894334,  0.631690,  0.370919,  0.791150,  0.480626, a
  0.344181,  0.876154,  0.544983,  0.223476,  0.882478,  0.452175, a
  0.344181,  0.876154,  0.544983,  0.370919,  0.791150,  0.480626, a
  0.344181,  0.876154,  0.544983,  0.208293,  0.799672,  0.355586, a
  0.223476,  0.882478,  0.452175,  0.184773,  0.910349,  0.396693, a
  0.223476,  0.882478,  0.452175,  0.208293,  0.799672,  0.355586, a
  0.184773,  0.910349,  0.396693,  0.208293,  0.799672,  0.355586, a
  0.184773,  0.910349,  0.396693,  0.156148,  0.837222,  0.280835, a
  0.156148,  0.837222,  0.280835,  0.238883,  0.886231,  0.291349, a
  0.156148,  0.837222,  0.280835,  0.172647,  0.751903,  0.171342, a
  0.156148,  0.837222,  0.280835,  0.266730,  0.807634,  0.183298, a
  0.238883,  0.886231,  0.291349,  0.417785,  0.923767,  0.382209, a
  0.238883,  0.886231,  0.291349,  0.266730,  0.807634,  0.183298, a
  0.417785,  0.923767,  0.382209,  0.609145,  0.932266,  0.510899, a
  0.417785,  0.923767,  0.382209,  0.266730,  0.807634,  0.183298, a
  0.417785,  0.923767,  0.382209,  0.470170,  0.850318,  0.286619, a
  0.417785,  0.923767,  0.382209,  0.687775,  0.859983,  0.432961, a
  0.609145,  0.932266,  0.510899,  0.723421,  0.907752,  0.617206, a
  0.609145,  0.932266,  0.510899,  0.687775,  0.859983,  0.432961, a
  0.609145,  0.932266,  0.510899,  0.817726,  0.832107,  0.553848, a
  0.723421,  0.907752,  0.617206,  0.707145,  0.861695,  0.651385, a
  0.723421,  0.907752,  0.617206,  0.817726,  0.832107,  0.553848, a
  0.707145,  0.861695,  0.651385,  0.567931,  0.815645,  0.597446, a
  0.707145,  0.861695,  0.651385,  0.817726,  0.832107,  0.553848, a
  0.707145,  0.861695,  0.651385,  0.799217,  0.779732,  0.592716, a
  0.707145,  0.861695,  0.651385,  0.640909,  0.727367,  0.531378, a
  0.567931,  0.815645,  0.597446,  0.370919,  0.791150,  0.480626, a
  0.567931,  0.815645,  0.597446,  0.640909,  0.727367,  0.531378, a
  0.567931,  0.815645,  0.597446,  0.416875,  0.699512,  0.398535, a
  0.370919,  0.791150,  0.480626,  0.208293,  0.799672,  0.355586, a
  0.370919,  0.791150,  0.480626,  0.416875,  0.699512,  0.398535, a
  0.208293,  0.799672,  0.355586,  0.156148,  0.837222,  0.280835, a
  0.208293,  0.799672,  0.355586,  0.416875,  0.699512,  0.398535, a
  0.208293,  0.799672,  0.355586,  0.231944,  0.709203,  0.256346, a
  0.208293,  0.799672,  0.355586,  0.172647,  0.751903,  0.171342, a
  0.156148,  0.837222,  0.280835,  0.172647,  0.751903,  0.171342, a
  0.172647,  0.751903,  0.171342,  0.266730,  0.807634,  0.183298, a
  0.172647,  0.751903,  0.171342,  0.232279,  0.664683,  0.081419, a
  0.266730,  0.807634,  0.183298,  0.470170,  0.850318,  0.286619, a
  0.266730,  0.807634,  0.183298,  0.232279,  0.664683,  0.081419, a
  0.266730,  0.807634,  0.183298,  0.326362,  0.720414,  0.093375, a
  0.266730,  0.807634,  0.183298,  0.529802,  0.763098,  0.196696, a
  0.470170,  0.850318,  0.286619,  0.687775,  0.859983,  0.432961, a
  0.470170,  0.850318,  0.286619,  0.529802,  0.763098,  0.196696, a
  0.687775,  0.859983,  0.432961,  0.817726,  0.832107,  0.553848, a
  0.687775,  0.859983,  0.432961,  0.529802,  0.763098,  0.196696, a
  0.687775,  0.859983,  0.432961,  0.747408,  0.772763,  0.343038, a
  0.817726,  0.832107,  0.553848,  0.799217,  0.779732,  0.592716, a
  0.817726,  0.832107,  0.553848,  0.747408,  0.772763,  0.343038, a
  0.817726,  0.832107,  0.553848,  0.877359,  0.744887,  0.463925, a
  0.817726,  0.832107,  0.553848,  0.858850,  0.692512,  0.502793, a
  0.799217,  0.779732,  0.592716,  0.640909,  0.727367,  0.531378, a
  0.799217,  0.779732,  0.592716,  0.858850,  0.692512,  0.502793, a
  0.640909,  0.727367,  0.531378,  0.416875,  0.699512,  0.398535, a
  0.640909,  0.727367,  0.531378,  0.858850,  0.692512,  0.502793, a
  0.640909,  0.727367,  0.531378,  0.700541,  0.640147,  0.441455, a
  0.640909,  0.727367,  0.531378,  0.476507,  0.612292,  0.308612, a
  0.416875,  0.699512,  0.398535,  0.231944,  0.709203,  0.256346, a
  0.416875,  0.699512,  0.398535,  0.476507,  0.612292,  0.308612, a
  0.231944,  0.709203,  0.256346,  0.172647,  0.751903,  0.171342, a
  0.231944,  0.709203,  0.256346,  0.476507,  0.612292,  0.308612, a
  0.231944,  0.709203,  0.256346,  0.291577,  0.621982,  0.166423, a
  0.231944,  0.709203,  0.256346,  0.232279,  0.664683,  0.081419, a
  0.172647,  0.751903,  0.171342,  0.232279,  0.664683,  0.081419, a
  0.232279,  0.664683,  0.081419,  0.326362,  0.720414,  0.093375, a
  0.232279,  0.664683,  0.081419,  0.327853,  0.586082,  0.021912, a
  0.232279,  0.664683,  0.081419,  0.410587,  0.635091,  0.032426, a
  0.326362,  0.720414,  0.093375,  0.529802,  0.763098,  0.196696, a
  0.326362,  0.720414,  0.093375,  0.410587,  0.635091,  0.032426, a
  0.326362,  0.720414,  0.093375,  0.589490,  0.672627,  0.123286, a
  0.529802,  0.763098,  0.196696,  0.747408,  0.772763,  0.343038, a
  0.529802,  0.763098,  0.196696,  0.589490,  0.672627,  0.123286, a
  0.747408,  0.772763,  0.343038,  0.877359,  0.744887,  0.463925, a
  0.747408,  0.772763,  0.343038,  0.589490,  0.672627,  0.123286, a
  0.747408,  0.772763,  0.343038,  0.780849,  0.681126,  0.251976, a
  0.877359,  0.744887,  0.463925,  0.858850,  0.692512,  0.502793, a
  0.877359,  0.744887,  0.463925,  0.780849,  0.681126,  0.251976, a
  0.877359,  0.744887,  0.463925,  0.895126,  0.656612,  0.358283, a
  0.858850,  0.692512,  0.502793,  0.700541,  0.640147,  0.441455, a
  0.858850,  0.692512,  0.502793,  0.895126,  0.656612,  0.358283, a
  0.858850,  0.692512,  0.502793,  0.878849,  0.610554,  0.392462, a
  0.858850,  0.692512,  0.502793,  0.739635,  0.564505,  0.338523, a
  0.700541,  0.640147,  0.441455,  0.476507,  0.612292,  0.308612, a
  0.700541,  0.640147,  0.441455,  0.739635,  0.564505,  0.338523, a
  0.700541,  0.640147,  0.441455,  0.542623,  0.540010,  0.221703, a
  0.476507,  0.612292,  0.308612,  0.291577,  0.621982,  0.166423, a
  0.476507,  0.612292,  0.308612,  0.542623,  0.540010,  0.221703, a
  0.291577,  0.621982,  0.166423,  0.232279,  0.664683,  0.081419, a
  0.291577,  0.621982,  0.166423,  0.542623,  0.540010,  0.221703, a
  0.291577,  0.621982,  0.166423,  0.379997,  0.548532,  0.096663, a
  0.232279,  0.664683,  0.081419,  0.379997,  0.548532,  0.096663, a
  0.232279,  0.664683,  0.081419,  0.327853,  0.586082,  0.021912, a
  0.327853,  0.586082,  0.021912,  0.410587,  0.635091,  0.032426, a
  0.327853,  0.586082,  0.021912,  0.447839,  0.525580,  0.000000, a
  0.327853,  0.586082,  0.021912,  0.509247,  0.561956,  0.007804, a
  0.410587,  0.635091,  0.032426,  0.589490,  0.672627,  0.123286, a
  0.410587,  0.635091,  0.032426,  0.509247,  0.561956,  0.007804, a
  0.589490,  0.672627,  0.123286,  0.780849,  0.681126,  0.251976, a
  0.589490,  0.672627,  0.123286,  0.509247,  0.561956,  0.007804, a
  0.589490,  0.672627,  0.123286,  0.642033,  0.589816,  0.075242, a
  0.589490,  0.672627,  0.123286,  0.784065,  0.596124,  0.170760, a
  0.780849,  0.681126,  0.251976,  0.895126,  0.656612,  0.358283, a
  0.780849,  0.681126,  0.251976,  0.784065,  0.596124,  0.170760, a
  0.780849,  0.681126,  0.251976,  0.868884,  0.577929,  0.249663, a
  0.895126,  0.656612,  0.358283,  0.878849,  0.610554,  0.392462, a
  0.895126,  0.656612,  0.358283,  0.868884,  0.577929,  0.249663, a
  0.878849,  0.610554,  0.392462,  0.739635,  0.564505,  0.338523, a
  0.878849,  0.610554,  0.392462,  0.868884,  0.577929,  0.249663, a
  0.878849,  0.610554,  0.392462,  0.856803,  0.543744,  0.275032, a
  0.878849,  0.610554,  0.392462,  0.753475,  0.509565,  0.234997, a
  0.739635,  0.564505,  0.338523,  0.542623,  0.540010,  0.221703, a
  0.739635,  0.564505,  0.338523,  0.753475,  0.509565,  0.234997, a
  0.542623,  0.540010,  0.221703,  0.379997,  0.548532,  0.096663, a
  0.542623,  0.540010,  0.221703,  0.753475,  0.509565,  0.234997, a
  0.542623,  0.540010,  0.221703,  0.607247,  0.491384,  0.148290, a
  0.542623,  0.540010,  0.221703,  0.486542,  0.497709,  0.055482, a
  0.379997,  0.548532,  0.096663,  0.327853,  0.586082,  0.021912, a
  0.379997,  0.548532,  0.096663,  0.486542,  0.497709,  0.055482, a
  0.379997,  0.548532,  0.096663,  0.447839,  0.525580,  0.000000, a
  0.327853,  0.586082,  0.021912,  0.447839,  0.525580,  0.000000, a
  0.447839,  0.525580,  0.000000,  0.509247,  0.561956,  0.007804, a
  0.447839,  0.525580,  0.000000,  0.577767,  0.490475,  0.018325, a
  0.509247,  0.561956,  0.007804,  0.642033,  0.589816,  0.075242, a
  0.509247,  0.561956,  0.007804,  0.577767,  0.490475,  0.018325, a
  0.509247,  0.561956,  0.007804,  0.610441,  0.509830,  0.022477, a
  0.509247,  0.561956,  0.007804,  0.681095,  0.524654,  0.058360, a
  0.642033,  0.589816,  0.075242,  0.784065,  0.596124,  0.170760, a
  0.642033,  0.589816,  0.075242,  0.681095,  0.524654,  0.058360, a
  0.784065,  0.596124,  0.170760,  0.868884,  0.577929,  0.249663, a
  0.784065,  0.596124,  0.170760,  0.681095,  0.524654,  0.058360, a
  0.784065,  0.596124,  0.170760,  0.756669,  0.528011,  0.109184, a
  0.868884,  0.577929,  0.249663,  0.856803,  0.543744,  0.275032, a
  0.868884,  0.577929,  0.249663,  0.756669,  0.528011,  0.109184, a
  0.868884,  0.577929,  0.249663,  0.801800,  0.518329,  0.151167, a
  0.868884,  0.577929,  0.249663,  0.795372,  0.500140,  0.164666, a
  0.856803,  0.543744,  0.275032,  0.753475,  0.509565,  0.234997, a
  0.856803,  0.543744,  0.275032,  0.795372,  0.500140,  0.164666, a
  0.753475,  0.509565,  0.234997,  0.607247,  0.491384,  0.148290, a
  0.753475,  0.509565,  0.234997,  0.795372,  0.500140,  0.164666, a
  0.753475,  0.509565,  0.234997,  0.740392,  0.481953,  0.143364, a
  0.753475,  0.509565,  0.234997,  0.662586,  0.472280,  0.097228, a
  0.607247,  0.491384,  0.148290,  0.486542,  0.497709,  0.055482, a
  0.607247,  0.491384,  0.148290,  0.662586,  0.472280,  0.097228, a
  0.607247,  0.491384,  0.148290,  0.598360,  0.475645,  0.047846, a
  0.486542,  0.497709,  0.055482,  0.447839,  0.525580,  0.000000, a
  0.486542,  0.497709,  0.055482,  0.598360,  0.475645,  0.047846, a
  0.447839,  0.525580,  0.000000,  0.598360,  0.475645,  0.047846, a
  0.447839,  0.525580,  0.000000,  0.577767,  0.490475,  0.018325, a
  0.577767,  0.490475,  0.018325,  0.610441,  0.509830,  0.022477, a
  0.577767,  0.490475,  0.018325,  0.701964,  0.485001,  0.074676, a
  0.577767,  0.490475,  0.018325,  0.701964,  0.485001,  0.074676, a
  0.610441,  0.509830,  0.022477,  0.681095,  0.524654,  0.058360, a
  0.610441,  0.509830,  0.022477,  0.701964,  0.485001,  0.074676, a
  0.681095,  0.524654,  0.058360,  0.756669,  0.528011,  0.109184, a
  0.681095,  0.524654,  0.058360,  0.701964,  0.485001,  0.074676, a
  0.681095,  0.524654,  0.058360,  0.701964,  0.485001,  0.074676, a
  0.681095,  0.524654,  0.058360,  0.701964,  0.485001,  0.074676, a
  0.756669,  0.528011,  0.109184,  0.801800,  0.518329,  0.151167, a
  0.756669,  0.528011,  0.109184,  0.701964,  0.485001,  0.074676, a
  0.756669,  0.528011,  0.109184,  0.701964,  0.485001,  0.074676, a
  0.801800,  0.518329,  0.151167,  0.795372,  0.500140,  0.164666, a
  0.801800,  0.518329,  0.151167,  0.701964,  0.485001,  0.074676, a
  0.795372,  0.500140,  0.164666,  0.740392,  0.481953,  0.143364, a
  0.795372,  0.500140,  0.164666,  0.701964,  0.485001,  0.074676, a
  0.795372,  0.500140,  0.164666,  0.701964,  0.485001,  0.074676, a
  0.795372,  0.500140,  0.164666,  0.701964,  0.485001,  0.074676, a
  0.740392,  0.481953,  0.143364,  0.662586,  0.472280,  0.097228, a
  0.740392,  0.481953,  0.143364,  0.701964,  0.485001,  0.074676, a
  0.662586,  0.472280,  0.097228,  0.598360,  0.475645,  0.047846, a
  0.662586,  0.472280,  0.097228,  0.701964,  0.485001,  0.074676, a
  0.662586,  0.472280,  0.097228,  0.701964,  0.485001,  0.074676, a
  0.598360,  0.475645,  0.047846,  0.577767,  0.490475,  0.018325, a
  0.598360,  0.475645,  0.047846,  0.701964,  0.485001,  0.074676, a
  0.598360,  0.475645,  0.047846,  0.701964,  0.485001,  0.074676, a
  0.598360,  0.475645,  0.047846,  0.701964,  0.485001,  0.074676, a
  0.577767,  0.490475,  0.018325,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a
  0.701964,  0.485001,  0.074676,  0.701964,  0.485001,  0.074676, a


==> img/ellipsoid_1_node_norm.csv <==
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.358556,  0.987281,  0.592522
  0.255068,  0.962464,  0.504941
  0.287743,  0.981819,  0.509093
  0.358397,  0.996643,  0.544976
  0.433970,  1.000000,  0.595800
  0.479102,  0.990319,  0.637784
  0.472674,  0.972129,  0.651282
  0.417694,  0.953943,  0.629980
  0.339888,  0.944269,  0.583844
  0.275662,  0.947634,  0.534462
  0.255068,  0.962464,  0.504941
  0.184773,  0.910349,  0.396693
  0.246181,  0.946725,  0.404497
  0.378967,  0.974585,  0.471935
  0.520999,  0.980894,  0.567453
  0.605818,  0.962698,  0.646356
  0.593737,  0.928513,  0.671725
  0.490409,  0.894334,  0.631690
  0.344181,  0.876154,  0.544983
  0.223476,  0.882478,  0.452175
  0.184773,  0.910349,  0.396693
  0.156148,  0.837222,  0.280835
  0.238883,  0.886231,  0.291349
  0.417785,  0.923767,  0.382209
  0.609145,  0.932266,  0.510899
  0.723421,  0.907752,  0.617206
  0.707145,  0.861695,  0.651385
  0.567931,  0.815645,  0.597446
  0.370919,  0.791150,  0.480626
  0.208293,  0.799672,  0.355586
  0.156148,  0.837222,  0.280835
  0.172647,  0.751903,  0.171342
  0.266730,  0.807634,  0.183298
  0.470170,  0.850318,  0.286619
  0.687775,  0.859983,  0.432961
  0.817726,  0.832107,  0.553848
  0.799217,  0.779732,  0.592716
  0.640909,  0.727367,  0.531378
  0.416875,  0.699512,  0.398535
  0.231944,  0.709203,  0.256346
  0.172647,  0.751903,  0.171342
  0.232279,  0.664683,  0.081419
  0.326362,  0.720414,  0.093375
  0.529802,  0.763098,  0.196696
  0.747408,  0.772763,  0.343038
  0.877359,  0.744887,  0.463925
  0.858850,  0.692512,  0.502793
  0.700541,  0.640147,  0.441455
  0.476507,  0.612292,  0.308612
  0.291577,  0.621982,  0.166423
  0.232279,  0.664683,  0.081419
  0.327853,  0.586082,  0.021912
  0.410587,  0.635091,  0.032426
  0.589490,  0.672627,  0.123286
  0.780849,  0.681126,  0.251976
  0.895126,  0.656612,  0.358283
  0.878849,  0.610554,  0.392462
  0.739635,  0.564505,  0.338523
  0.542623,  0.540010,  0.221703
  0.379997,  0.548532,  0.096663
  0.327853,  0.586082,  0.021912
  0.447839,  0.525580,  0.000000
  0.509247,  0.561956,  0.007804
  0.642033,  0.589816,  0.075242
  0.784065,  0.596124,  0.170760
  0.868884,  0.577929,  0.249663
  0.856803,  0.543744,  0.275032
  0.753475,  0.509565,  0.234997
  0.607247,  0.491384,  0.148290
  0.486542,  0.497709,  0.055482
  0.447839,  0.525580,  0.000000
  0.577767,  0.490475,  0.018325
  0.610441,  0.509830,  0.022477
  0.681095,  0.524654,  0.058360
  0.756669,  0.528011,  0.109184
  0.801800,  0.518329,  0.151167
  0.795372,  0.500140,  0.164666
  0.740392,  0.481953,  0.143364
  0.662586,  0.472280,  0.097228
  0.598360,  0.475645,  0.047846
  0.577767,  0.490475,  0.018325
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676
  0.701964,  0.485001,  0.074676


==> img/ellipsoid_5_edge_norm.csv <==
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.011155,  0.899980,  0.874192, a
  0.008807,  0.917147,  0.807263,  0.004934,  0.899083,  0.858535, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.004934,  0.899083,  0.858535, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.004934,  0.899083,  0.858535, a
  0.008807,  0.917147,  0.807263,  0.001623,  0.898603,  0.818887, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.001623,  0.898603,  0.818887, a
  0.008807,  0.917147,  0.807263,  0.002772,  0.898766,  0.773801, a
  0.008807,  0.917147,  0.807263,  0.007844,  0.899494,  0.744373, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.007844,  0.899494,  0.744373, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.007844,  0.899494,  0.744373, a
  0.008807,  0.917147,  0.807263,  0.014465,  0.900447,  0.744373, a
  0.008807,  0.917147,  0.807263,  0.019537,  0.901179,  0.773801, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.019537,  0.901179,  0.773801, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.019537,  0.901179,  0.773801, a
  0.008807,  0.917147,  0.807263,  0.020687,  0.901348,  0.818886, a
  0.008807,  0.917147,  0.807263,  0.008807,  0.917147,  0.807263, a
  0.008807,  0.917147,  0.807263,  0.020687,  0.901348,  0.818886, a
  0.008807,  0.917147,  0.807263,  0.017377,  0.900875,  0.858534, a
  0.008807,  0.917147,  0.807263,  0.011155,  0.899980,  0.874192, a
  0.008807,  0.917147,  0.807263,  0.011155,  0.899980,  0.874192, a
  0.011155,  0.899980,  0.874192,  0.004934,  0.899083,  0.858535, a
  0.011155,  0.899980,  0.874192,  0.017916,  0.850540,  0.933051, a
  0.004934,  0.899083,  0.858535,  0.001623,  0.898603,  0.818887, a
  0.004934,  0.899083,  0.858535,  0.017916,  0.850540,  0.933051, a
  0.004934,  0.899083,  0.858535,  0.006222,  0.848854,  0.903624, a
  0.004934,  0.899083,  0.858535,  0.000000,  0.847953,  0.829111, a
  0.001623,  0.898603,  0.818887,  0.002772,  0.898766,  0.773801, a
  0.001623,  0.898603,  0.818887,  0.000000,  0.847953,  0.829111, a
  0.001623,  0.898603,  0.818887,  0.002160,  0.848257,  0.744377, a
  0.002772,  0.898766,  0.773801,  0.007844,  0.899494,  0.744373, a
  0.002772,  0.898766,  0.773801,  0.002160,  0.848257,  0.744377, a
  0.007844,  0.899494,  0.744373,  0.014465,  0.900447,  0.744373, a
  0.007844,  0.899494,  0.744373,  0.002160,  0.848257,  0.744377, a
  0.007844,  0.899494,  0.744373,  0.011692,  0.849626,  0.689071, a
  0.007844,  0.899494,  0.744373,  0.024135,  0.851417,  0.689071, a
  0.014465,  0.900447,  0.744373,  0.019537,  0.901179,  0.773801, a
  0.014465,  0.900447,  0.744373,  0.024135,  0.851417,  0.689071, a
  0.019537,  0.901179,  0.773801,  0.020687,  0.901348,  0.818886, a
  0.019537,  0.901179,  0.773801,  0.024135,  0.851417,  0.689071, a
  0.019537,  0.901179,  0.773801,  0.033668,  0.852794,  0.744377, a
  0.019537,  0.901179,  0.773801,  0.035830,  0.853112,  0.829110, a
  0.020687,  0.901348,  0.818886,  0.017377,  0.900875,  0.858534, a
  0.020687,  0.901348,  0.818886,  0.035830,  0.853112,  0.829110, a
  0.020687,  0.901348,  0.818886,  0.029609,  0.852221,  0.903624, a
  0.017377,  0.900875,  0.858534,  0.011155,  0.899980,  0.874192, a
  0.017377,  0.900875,  0.858534,  0.029609,  0.852221,  0.903624, a
  0.011155,  0.899980,  0.874192,  0.029609,  0.852221,  0.903624, a
  0.011155,  0.899980,  0.874192,  0.017916,  0.850540,  0.933051, a
  0.017916,  0.850540,  0.933051,  0.006222,  0.848854,  0.903624, a
  0.017916,  0.850540,  0.933051,  0.028273,  0.774790,  0.976741, a
  0.006222,  0.848854,  0.903624,  0.000000,  0.847953,  0.829111, a
  0.006222,  0.848854,  0.903624,  0.028273,  0.774790,  0.976741, a
  0.006222,  0.848854,  0.903624,  0.012518,  0.772519,  0.937094, a
  0.006222,  0.848854,  0.903624,  0.004135,  0.771304,  0.836703, a
  0.000000,  0.847953,  0.829111,  0.002160,  0.848257,  0.744377, a
  0.000000,  0.847953,  0.829111,  0.004135,  0.771304,  0.836703, a
  0.002160,  0.848257,  0.744377,  0.011692,  0.849626,  0.689071, a
  0.002160,  0.848257,  0.744377,  0.004135,  0.771304,  0.836703, a
  0.002160,  0.848257,  0.744377,  0.007045,  0.771715,  0.722542, a
  0.002160,  0.848257,  0.744377,  0.019887,  0.773558,  0.648028, a
  0.011692,  0.849626,  0.689071,  0.024135,  0.851417,  0.689071, a
  0.011692,  0.849626,  0.689071,  0.019887,  0.773558,  0.648028, a
  0.011692,  0.849626,  0.689071,  0.036652,  0.775972,  0.648028, a
  0.024135,  0.851417,  0.689071,  0.033668,  0.852794,  0.744377, a
  0.024135,  0.851417,  0.689071,  0.036652,  0.775972,  0.648028, a
  0.033668,  0.852794,  0.744377,  0.035830,  0.853112,  0.829110, a
  0.033668,  0.852794,  0.744377,  0.036652,  0.775972,  0.648028, a
  0.033668,  0.852794,  0.744377,  0.049496,  0.777827,  0.722541, a
  0.033668,  0.852794,  0.744377,  0.052408,  0.778255,  0.836702, a
  0.035830,  0.853112,  0.829110,  0.029609,  0.852221,  0.903624, a
  0.035830,  0.853112,  0.829110,  0.052408,  0.778255,  0.836702, a
  0.035830,  0.853112,  0.829110,  0.044026,  0.777055,  0.937093, a
  0.029609,  0.852221,  0.903624,  0.017916,  0.850540,  0.933051, a
  0.029609,  0.852221,  0.903624,  0.044026,  0.777055,  0.937093, a
  0.017916,  0.850540,  0.933051,  0.044026,  0.777055,  0.937093, a
  0.017916,  0.850540,  0.933051,  0.028273,  0.774790,  0.976741, a
  0.028273,  0.774790,  0.976741,  0.012518,  0.772519,  0.937094, a
  0.028273,  0.774790,  0.976741,  0.040977,  0.681867,  0.999992, a
  0.028273,  0.774790,  0.976741,  0.023062,  0.679284,  0.954907, a
  0.012518,  0.772519,  0.937094,  0.004135,  0.771304,  0.836703, a
  0.012518,  0.772519,  0.937094,  0.023062,  0.679284,  0.954907, a
  0.004135,  0.771304,  0.836703,  0.007045,  0.771715,  0.722542, a
  0.004135,  0.771304,  0.836703,  0.023062,  0.679284,  0.954907, a
  0.004135,  0.771304,  0.836703,  0.013529,  0.677902,  0.840746, a
  0.004135,  0.771304,  0.836703,  0.016838,  0.678369,  0.710927, a
  0.007045,  0.771715,  0.722542,  0.019887,  0.773558,  0.648028, a
  0.007045,  0.771715,  0.722542,  0.016838,  0.678369,  0.710927, a
  0.007045,  0.771715,  0.722542,  0.031442,  0.680465,  0.626193, a
  0.019887,  0.773558,  0.648028,  0.036652,  0.775972,  0.648028, a
  0.019887,  0.773558,  0.648028,  0.031442,  0.680465,  0.626193, a
  0.036652,  0.775972,  0.648028,  0.049496,  0.777827,  0.722541, a
  0.036652,  0.775972,  0.648028,  0.031442,  0.680465,  0.626193, a
  0.036652,  0.775972,  0.648028,  0.050506,  0.683210,  0.626193, a
  0.036652,  0.775972,  0.648028,  0.065111,  0.685319,  0.710926, a
  0.049496,  0.777827,  0.722541,  0.052408,  0.778255,  0.836702, a
  0.049496,  0.777827,  0.722541,  0.065111,  0.685319,  0.710926, a
  0.049496,  0.777827,  0.722541,  0.068423,  0.685806,  0.840745, a
  0.052408,  0.778255,  0.836702,  0.044026,  0.777055,  0.937093, a
  0.052408,  0.778255,  0.836702,  0.068423,  0.685806,  0.840745, a
  0.044026,  0.777055,  0.937093,  0.028273,  0.774790,  0.976741, a
  0.044026,  0.777055,  0.937093,  0.068423,  0.685806,  0.840745, a
  0.044026,  0.777055,  0.937093,  0.058892,  0.684442,  0.954906, a
  0.044026,  0.777055,  0.937093,  0.040977,  0.681867,  0.999992, a
  0.028273,  0.774790,  0.976741,  0.040977,  0.681867,  0.999992, a
  0.040977,  0.681867,  0.999992,  0.023062,  0.679284,  0.954907, a
  0.040977,  0.681867,  0.999992,  0.054497,  0.582977,  1.000000, a
  0.023062,  0.679284,  0.954907,  0.013529,  0.677902,  0.840746, a
  0.023062,  0.679284,  0.954907,  0.054497,  0.582977,  1.000000, a
  0.023062,  0.679284,  0.954907,  0.036582,  0.580395,  0.954915, a
  0.023062,  0.679284,  0.954907,  0.027048,  0.579013,  0.840754, a
  0.013529,  0.677902,  0.840746,  0.016838,  0.678369,  0.710927, a
  0.013529,  0.677902,  0.840746,  0.027048,  0.579013,  0.840754, a
  0.016838,  0.678369,  0.710927,  0.031442,  0.680465,  0.626193, a
  0.016838,  0.678369,  0.710927,  0.027048,  0.579013,  0.840754, a
  0.016838,  0.678369,  0.710927,  0.030358,  0.579480,  0.710935, a
  0.031442,  0.680465,  0.626193,  0.050506,  0.683210,  0.626193, a
  0.031442,  0.680465,  0.626193,  0.030358,  0.579480,  0.710935, a
  0.031442,  0.680465,  0.626193,  0.044961,  0.581576,  0.626201, a
  0.031442,  0.680465,  0.626193,  0.064026,  0.584321,  0.626200, a
  0.050506,  0.683210,  0.626193,  0.065111,  0.685319,  0.710926, a
  0.050506,  0.683210,  0.626193,  0.064026,  0.584321,  0.626200, a
  0.065111,  0.685319,  0.710926,  0.068423,  0.685806,  0.840745, a
  0.065111,  0.685319,  0.710926,  0.064026,  0.584321,  0.626200, a
  0.065111,  0.685319,  0.710926,  0.078631,  0.586430,  0.710934, a
  0.065111,  0.685319,  0.710926,  0.081943,  0.586917,  0.840753, a
  0.068423,  0.685806,  0.840745,  0.058892,  0.684442,  0.954906, a
  0.068423,  0.685806,  0.840745,  0.081943,  0.586917,  0.840753, a
  0.058892,  0.684442,  0.954906,  0.040977,  0.681867,  0.999992, a
  0.058892,  0.684442,  0.954906,  0.081943,  0.586917,  0.840753, a
  0.058892,  0.684442,  0.954906,  0.072411,  0.585553,  0.954914, a
  0.058892,  0.684442,  0.954906,  0.054497,  0.582977,  1.000000, a
  0.040977,  0.681867,  0.999992,  0.054497,  0.582977,  1.000000, a
  0.054497,  0.582977,  1.000000,  0.036582,  0.580395,  0.954915, a
  0.054497,  0.582977,  1.000000,  0.067201,  0.490050,  0.976763, a
  0.054497,  0.582977,  1.000000,  0.051447,  0.487779,  0.937116, a
  0.036582,  0.580395,  0.954915,  0.027048,  0.579013,  0.840754, a
  0.036582,  0.580395,  0.954915,  0.051447,  0.487779,  0.937116, a
  0.036582,  0.580395,  0.954915,  0.043063,  0.486564,  0.836725, a
  0.027048,  0.579013,  0.840754,  0.030358,  0.579480,  0.710935, a
  0.027048,  0.579013,  0.840754,  0.043063,  0.486564,  0.836725, a
  0.030358,  0.579480,  0.710935,  0.044961,  0.581576,  0.626201, a
  0.030358,  0.579480,  0.710935,  0.043063,  0.486564,  0.836725, a
  0.030358,  0.579480,  0.710935,  0.045973,  0.486975,  0.722564, a
  0.044961,  0.581576,  0.626201,  0.064026,  0.584321,  0.626200, a
  0.044961,  0.581576,  0.626201,  0.045973,  0.486975,  0.722564, a
  0.044961,  0.581576,  0.626201,  0.058816,  0.488818,  0.648050, a
  0.064026,  0.584321,  0.626200,  0.078631,  0.586430,  0.710934, a
  0.064026,  0.584321,  0.626200,  0.058816,  0.488818,  0.648050, a
  0.064026,  0.584321,  0.626200,  0.075581,  0.491232,  0.648050, a
  0.064026,  0.584321,  0.626200,  0.088424,  0.493087,  0.722563, a
  0.078631,  0.586430,  0.710934,  0.081943,  0.586917,  0.840753, a
  0.078631,  0.586430,  0.710934,  0.088424,  0.493087,  0.722563, a
  0.078631,  0.586430,  0.710934,  0.091336,  0.493515,  0.836724, a
  0.081943,  0.586917,  0.840753,  0.072411,  0.585553,  0.954914, a
  0.081943,  0.586917,  0.840753,  0.091336,  0.493515,  0.836724, a
  0.072411,  0.585553,  0.954914,  0.054497,  0.582977,  1.000000, a
  0.072411,  0.585553,  0.954914,  0.091336,  0.493515,  0.836724, a
  0.072411,  0.585553,  0.954914,  0.082955,  0.492316,  0.937115, a
  0.054497,  0.582977,  1.000000,  0.082955,  0.492316,  0.937115, a
  0.054497,  0.582977,  1.000000,  0.067201,  0.490050,  0.976763, a
  0.067201,  0.490050,  0.976763,  0.051447,  0.487779,  0.937116, a
  0.067201,  0.490050,  0.976763,  0.077557,  0.414294,  0.933085, a
  0.067201,  0.490050,  0.976763,  0.065864,  0.412608,  0.903658, a
  0.051447,  0.487779,  0.937116,  0.043063,  0.486564,  0.836725, a
  0.051447,  0.487779,  0.937116,  0.065864,  0.412608,  0.903658, a
  0.043063,  0.486564,  0.836725,  0.045973,  0.486975,  0.722564, a
  0.043063,  0.486564,  0.836725,  0.065864,  0.412608,  0.903658, a
  0.043063,  0.486564,  0.836725,  0.059642,  0.411706,  0.829145, a
  0.043063,  0.486564,  0.836725,  0.061802,  0.412011,  0.744411, a
  0.045973,  0.486975,  0.722564,  0.058816,  0.488818,  0.648050, a
  0.045973,  0.486975,  0.722564,  0.061802,  0.412011,  0.744411, a
  0.045973,  0.486975,  0.722564,  0.071333,  0.413379,  0.689105, a
  0.058816,  0.488818,  0.648050,  0.075581,  0.491232,  0.648050, a
  0.058816,  0.488818,  0.648050,  0.071333,  0.413379,  0.689105, a
  0.075581,  0.491232,  0.648050,  0.088424,  0.493087,  0.722563, a
  0.075581,  0.491232,  0.648050,  0.071333,  0.413379,  0.689105, a
  0.075581,  0.491232,  0.648050,  0.083777,  0.415171,  0.689105, a
  0.075581,  0.491232,  0.648050,  0.093310,  0.416547,  0.744411, a
  0.088424,  0.493087,  0.722563,  0.091336,  0.493515,  0.836724, a
  0.088424,  0.493087,  0.722563,  0.093310,  0.416547,  0.744411, a
  0.091336,  0.493515,  0.836724,  0.082955,  0.492316,  0.937115, a
  0.091336,  0.493515,  0.836724,  0.093310,  0.416547,  0.744411, a
  0.091336,  0.493515,  0.836724,  0.095471,  0.416865,  0.829144, a
  0.091336,  0.493515,  0.836724,  0.089250,  0.415975,  0.903657, a
  0.082955,  0.492316,  0.937115,  0.067201,  0.490050,  0.976763, a
  0.082955,  0.492316,  0.937115,  0.089250,  0.415975,  0.903657, a
  0.082955,  0.492316,  0.937115,  0.077557,  0.414294,  0.933085, a
  0.067201,  0.490050,  0.976763,  0.077557,  0.414294,  0.933085, a
  0.077557,  0.414294,  0.933085,  0.065864,  0.412608,  0.903658, a
  0.077557,  0.414294,  0.933085,  0.084317,  0.364845,  0.874234, a
  0.065864,  0.412608,  0.903658,  0.059642,  0.411706,  0.829145, a
  0.065864,  0.412608,  0.903658,  0.084317,  0.364845,  0.874234, a
  0.065864,  0.412608,  0.903658,  0.078095,  0.363948,  0.858576, a
  0.065864,  0.412608,  0.903658,  0.074784,  0.363468,  0.818928, a
  0.059642,  0.411706,  0.829145,  0.061802,  0.412011,  0.744411, a
  0.059642,  0.411706,  0.829145,  0.074784,  0.363468,  0.818928, a
  0.061802,  0.412011,  0.744411,  0.071333,  0.413379,  0.689105, a
  0.061802,  0.412011,  0.744411,  0.074784,  0.363468,  0.818928, a
  0.061802,  0.412011,  0.744411,  0.075933,  0.363630,  0.773843, a
  0.071333,  0.413379,  0.689105,  0.083777,  0.415171,  0.689105, a
  0.071333,  0.413379,  0.689105,  0.075933,  0.363630,  0.773843, a
  0.071333,  0.413379,  0.689105,  0.081005,  0.364358,  0.744415, a
  0.071333,  0.413379,  0.689105,  0.087626,  0.365311,  0.744415, a
  0.083777,  0.415171,  0.689105,  0.093310,  0.416547,  0.744411, a
  0.083777,  0.415171,  0.689105,  0.087626,  0.365311,  0.744415, a
  0.093310,  0.416547,  0.744411,  0.095471,  0.416865,  0.829144, a
  0.093310,  0.416547,  0.744411,  0.087626,  0.365311,  0.744415, a
  0.093310,  0.416547,  0.744411,  0.092698,  0.366044,  0.773842, a
  0.093310,  0.416547,  0.744411,  0.093848,  0.366213,  0.818928, a
  0.095471,  0.416865,  0.829144,  0.089250,  0.415975,  0.903657, a
  0.095471,  0.416865,  0.829144,  0.093848,  0.366213,  0.818928, a
  0.095471,  0.416865,  0.829144,  0.090538,  0.365739,  0.858576, a
  0.089250,  0.415975,  0.903657,  0.077557,  0.414294,  0.933085, a
  0.089250,  0.415975,  0.903657,  0.090538,  0.365739,  0.858576, a
  0.077557,  0.414294,  0.933085,  0.090538,  0.365739,  0.858576, a
  0.077557,  0.414294,  0.933085,  0.084317,  0.364845,  0.874234, a
  0.084317,  0.364845,  0.874234,  0.078095,  0.363948,  0.858576, a
  0.084317,  0.364845,  0.874234,  0.086664,  0.347668,  0.807308, a
  0.084317,  0.364845,  0.874234,  0.086664,  0.347668,  0.807308, a
  0.078095,  0.363948,  0.858576,  0.074784,  0.363468,  0.818928, a
  0.078095,  0.363948,  0.858576,  0.086664,  0.347668,  0.807308, a
  0.074784,  0.363468,  0.818928,  0.075933,  0.363630,  0.773843, a
  0.074784,  0.363468,  0.818928,  0.086664,  0.347668,  0.807308, a
  0.074784,  0.363468,  0.818928,  0.086664,  0.347668,  0.807308, a
  0.074784,  0.363468,  0.818928,  0.086664,  0.347668,  0.807308, a
  0.075933,  0.363630,  0.773843,  0.081005,  0.364358,  0.744415, a
  0.075933,  0.363630,  0.773843,  0.086664,  0.347668,  0.807308, a
  0.075933,  0.363630,  0.773843,  0.086664,  0.347668,  0.807308, a
  0.081005,  0.364358,  0.744415,  0.087626,  0.365311,  0.744415, a
  0.081005,  0.364358,  0.744415,  0.086664,  0.347668,  0.807308, a
  0.087626,  0.365311,  0.744415,  0.092698,  0.366044,  0.773842, a
  0.087626,  0.365311,  0.744415,  0.086664,  0.347668,  0.807308, a
  0.087626,  0.365311,  0.744415,  0.086664,  0.347668,  0.807308, a
  0.087626,  0.365311,  0.744415,  0.086664,  0.347668,  0.807308, a
  0.092698,  0.366044,  0.773842,  0.093848,  0.366213,  0.818928, a
  0.092698,  0.366044,  0.773842,  0.086664,  0.347668,  0.807308, a
  0.093848,  0.366213,  0.818928,  0.090538,  0.365739,  0.858576, a
  0.093848,  0.366213,  0.818928,  0.086664,  0.347668,  0.807308, a
  0.093848,  0.366213,  0.818928,  0.086664,  0.347668,  0.807308, a
  0.090538,  0.365739,  0.858576,  0.084317,  0.364845,  0.874234, a
  0.090538,  0.365739,  0.858576,  0.086664,  0.347668,  0.807308, a
  0.090538,  0.365739,  0.858576,  0.086664,  0.347668,  0.807308, a
  0.090538,  0.365739,  0.858576,  0.086664,  0.347668,  0.807308, a
  0.084317,  0.364845,  0.874234,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a
  0.086664,  0.347668,  0.807308,  0.086664,  0.347668,  0.807308, a


==> img/ellipsoid_5_node_norm.csv <==
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.008807,  0.917147,  0.807263
  0.011155,  0.899980,  0.874192
  0.004934,  0.899083,  0.858535
  0.001623,  0.898603,  0.818887
  0.002772,  0.898766,  0.773801
  0.007844,  0.899494,  0.744373
  0.014465,  0.900447,  0.744373
  0.019537,  0.901179,  0.773801
  0.020687,  0.901348,  0.818886
  0.017377,  0.900875,  0.858534
  0.011155,  0.899980,  0.874192
  0.017916,  0.850540,  0.933051
  0.006222,  0.848854,  0.903624
  0.000000,  0.847953,  0.829111
  0.002160,  0.848257,  0.744377
  0.011692,  0.849626,  0.689071
  0.024135,  0.851417,  0.689071
  0.033668,  0.852794,  0.744377
  0.035830,  0.853112,  0.829110
  0.029609,  0.852221,  0.903624
  0.017916,  0.850540,  0.933051
  0.028273,  0.774790,  0.976741
  0.012518,  0.772519,  0.937094
  0.004135,  0.771304,  0.836703
  0.007045,  0.771715,  0.722542
  0.019887,  0.773558,  0.648028
  0.036652,  0.775972,  0.648028
  0.049496,  0.777827,  0.722541
  0.052408,  0.778255,  0.836702
  0.044026,  0.777055,  0.937093
  0.028273,  0.774790,  0.976741
  0.040977,  0.681867,  0.999992
  0.023062,  0.679284,  0.954907
  0.013529,  0.677902,  0.840746
  0.016838,  0.678369,  0.710927
  0.031442,  0.680465,  0.626193
  0.050506,  0.683210,  0.626193
  0.065111,  0.685319,  0.710926
  0.068423,  0.685806,  0.840745
  0.058892,  0.684442,  0.954906
  0.040977,  0.681867,  0.999992
  0.054497,  0.582977,  1.000000
  0.036582,  0.580395,  0.954915
  0.027048,  0.579013,  0.840754
  0.030358,  0.579480,  0.710935
  0.044961,  0.581576,  0.626201
  0.064026,  0.584321,  0.626200
  0.078631,  0.586430,  0.710934
  0.081943,  0.586917,  0.840753
  0.072411,  0.585553,  0.954914
  0.054497,  0.582977,  1.000000
  0.067201,  0.490050,  0.976763
  0.051447,  0.487779,  0.937116
  0.043063,  0.486564,  0.836725
  0.045973,  0.486975,  0.722564
  0.058816,  0.488818,  0.648050
  0.075581,  0.491232,  0.648050
  0.088424,  0.493087,  0.722563
  0.091336,  0.493515,  0.836724
  0.082955,  0.492316,  0.937115
  0.067201,  0.490050,  0.976763
  0.077557,  0.414294,  0.933085
  0.065864,  0.412608,  0.903658
  0.059642,  0.411706,  0.829145
  0.061802,  0.412011,  0.744411
  0.071333,  0.413379,  0.689105
  0.083777,  0.415171,  0.689105
  0.093310,  0.416547,  0.744411
  0.095471,  0.416865,  0.829144
  0.089250,  0.415975,  0.903657
  0.077557,  0.414294,  0.933085
  0.084317,  0.364845,  0.874234
  0.078095,  0.363948,  0.858576
  0.074784,  0.363468,  0.818928
  0.075933,  0.363630,  0.773843
  0.081005,  0.364358,  0.744415
  0.087626,  0.365311,  0.744415
  0.092698,  0.366044,  0.773842
  0.093848,  0.366213,  0.818928
  0.090538,  0.365739,  0.858576
  0.084317,  0.364845,  0.874234
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308
  0.086664,  0.347668,  0.807308


==> img/ellipsoid_61_edge_norm.csv <==
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.526149,  0.267763,  0.535948, a
  0.529888,  0.192893,  0.634035,  0.479082,  0.286573,  0.589233, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.479082,  0.286573,  0.589233, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.479082,  0.286573,  0.589233, a
  0.529888,  0.192893,  0.634035,  0.457696,  0.263373,  0.664641, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.457696,  0.263373,  0.664641, a
  0.529888,  0.192893,  0.634035,  0.471996,  0.209018,  0.726890, a
  0.529888,  0.192893,  0.634035,  0.515293,  0.148941,  0.746851, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.515293,  0.148941,  0.746851, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.515293,  0.148941,  0.746851, a
  0.529888,  0.192893,  0.634035,  0.567326,  0.111253,  0.715185, a
  0.529888,  0.192893,  0.634035,  0.603750,  0.113589,  0.646709, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.603750,  0.113589,  0.646709, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.603750,  0.113589,  0.646709, a
  0.529888,  0.192893,  0.634035,  0.607520,  0.154856,  0.573463, a
  0.529888,  0.192893,  0.634035,  0.529888,  0.192893,  0.634035, a
  0.529888,  0.192893,  0.634035,  0.607520,  0.154856,  0.573463, a
  0.529888,  0.192893,  0.634035,  0.576873,  0.215744,  0.529720, a
  0.529888,  0.192893,  0.634035,  0.526149,  0.267763,  0.535948, a
  0.529888,  0.192893,  0.634035,  0.526149,  0.267763,  0.535948, a
  0.526149,  0.267763,  0.535948,  0.479082,  0.286573,  0.589233, a
  0.526149,  0.267763,  0.535948,  0.531015,  0.341398,  0.454651, a
  0.479082,  0.286573,  0.589233,  0.457696,  0.263373,  0.664641, a
  0.479082,  0.286573,  0.589233,  0.531015,  0.341398,  0.454651, a
  0.479082,  0.286573,  0.589233,  0.442558,  0.376749,  0.554794, a
  0.479082,  0.286573,  0.589233,  0.402364,  0.333147,  0.696516, a
  0.457696,  0.263373,  0.664641,  0.471996,  0.209018,  0.726890, a
  0.457696,  0.263373,  0.664641,  0.402364,  0.333147,  0.696516, a
  0.457696,  0.263373,  0.664641,  0.429241,  0.230992,  0.813505, a
  0.471996,  0.209018,  0.726890,  0.515293,  0.148941,  0.746851, a
  0.471996,  0.209018,  0.726890,  0.429241,  0.230992,  0.813505, a
  0.515293,  0.148941,  0.746851,  0.567326,  0.111253,  0.715185, a
  0.515293,  0.148941,  0.746851,  0.429241,  0.230992,  0.813505, a
  0.515293,  0.148941,  0.746851,  0.510612,  0.118084,  0.851020, a
  0.515293,  0.148941,  0.746851,  0.608403,  0.047255,  0.791507, a
  0.567326,  0.111253,  0.715185,  0.603750,  0.113589,  0.646709, a
  0.567326,  0.111253,  0.715185,  0.608403,  0.047255,  0.791507, a
  0.603750,  0.113589,  0.646709,  0.607520,  0.154856,  0.573463, a
  0.603750,  0.113589,  0.646709,  0.608403,  0.047255,  0.791507, a
  0.603750,  0.113589,  0.646709,  0.676856,  0.051645,  0.662814, a
  0.603750,  0.113589,  0.646709,  0.683942,  0.129201,  0.525156, a
  0.607520,  0.154856,  0.573463,  0.576873,  0.215744,  0.529720, a
  0.607520,  0.154856,  0.573463,  0.683942,  0.129201,  0.525156, a
  0.607520,  0.154856,  0.573463,  0.626345,  0.243633,  0.442947, a
  0.576873,  0.215744,  0.529720,  0.526149,  0.267763,  0.535948, a
  0.576873,  0.215744,  0.529720,  0.626345,  0.243633,  0.442947, a
  0.526149,  0.267763,  0.535948,  0.626345,  0.243633,  0.442947, a
  0.526149,  0.267763,  0.535948,  0.531015,  0.341398,  0.454651, a
  0.531015,  0.341398,  0.454651,  0.442558,  0.376749,  0.554794, a
  0.531015,  0.341398,  0.454651,  0.543898,  0.404914,  0.399952, a
  0.442558,  0.376749,  0.554794,  0.402364,  0.333147,  0.696516, a
  0.442558,  0.376749,  0.554794,  0.543898,  0.404914,  0.399952, a
  0.442558,  0.376749,  0.554794,  0.424721,  0.452544,  0.534873, a
  0.442558,  0.376749,  0.554794,  0.370568,  0.393798,  0.725815, a
  0.402364,  0.333147,  0.696516,  0.429241,  0.230992,  0.813505, a
  0.402364,  0.333147,  0.696516,  0.370568,  0.393798,  0.725815, a
  0.429241,  0.230992,  0.813505,  0.510612,  0.118084,  0.851020, a
  0.429241,  0.230992,  0.813505,  0.370568,  0.393798,  0.725815, a
  0.429241,  0.230992,  0.813505,  0.406778,  0.256165,  0.883434, a
  0.429241,  0.230992,  0.813505,  0.516409,  0.104046,  0.933977, a
  0.510612,  0.118084,  0.851020,  0.608403,  0.047255,  0.791507, a
  0.510612,  0.118084,  0.851020,  0.516409,  0.104046,  0.933977, a
  0.510612,  0.118084,  0.851020,  0.648162,  0.008617,  0.853796, a
  0.608403,  0.047255,  0.791507,  0.676856,  0.051645,  0.662814, a
  0.608403,  0.047255,  0.791507,  0.648162,  0.008617,  0.853796, a
  0.676856,  0.051645,  0.662814,  0.683942,  0.129201,  0.525156, a
  0.676856,  0.051645,  0.662814,  0.648162,  0.008617,  0.853796, a
  0.676856,  0.051645,  0.662814,  0.740390,  0.014532,  0.680408, a
  0.676856,  0.051645,  0.662814,  0.749937,  0.119023,  0.494943, a
  0.683942,  0.129201,  0.525156,  0.626345,  0.243633,  0.442947, a
  0.683942,  0.129201,  0.525156,  0.749937,  0.119023,  0.494943, a
  0.683942,  0.129201,  0.525156,  0.672336,  0.273197,  0.384182, a
  0.626345,  0.243633,  0.442947,  0.531015,  0.341398,  0.454651, a
  0.626345,  0.243633,  0.442947,  0.672336,  0.273197,  0.384182, a
  0.531015,  0.341398,  0.454651,  0.672336,  0.273197,  0.384182, a
  0.531015,  0.341398,  0.454651,  0.543898,  0.404914,  0.399952, a
  0.543898,  0.404914,  0.399952,  0.424721,  0.452544,  0.534873, a
  0.543898,  0.404914,  0.399952,  0.563246,  0.450653,  0.378446, a
  0.543898,  0.404914,  0.399952,  0.427722,  0.504815,  0.531873, a
  0.424721,  0.452544,  0.534873,  0.370568,  0.393798,  0.725815, a
  0.424721,  0.452544,  0.534873,  0.427722,  0.504815,  0.531873, a
  0.370568,  0.393798,  0.725815,  0.406778,  0.256165,  0.883434, a
  0.370568,  0.393798,  0.725815,  0.427722,  0.504815,  0.531873, a
  0.370568,  0.393798,  0.725815,  0.366141,  0.438012,  0.749004, a
  0.370568,  0.393798,  0.725815,  0.407318,  0.281502,  0.928241, a
  0.406778,  0.256165,  0.883434,  0.516409,  0.104046,  0.933977, a
  0.406778,  0.256165,  0.883434,  0.407318,  0.281502,  0.928241, a
  0.406778,  0.256165,  0.883434,  0.531986,  0.108517,  0.985718, a
  0.516409,  0.104046,  0.933977,  0.648162,  0.008617,  0.853796, a
  0.516409,  0.104046,  0.933977,  0.531986,  0.108517,  0.985718, a
  0.648162,  0.008617,  0.853796,  0.740390,  0.014532,  0.680408, a
  0.648162,  0.008617,  0.853796,  0.531986,  0.108517,  0.985718, a
  0.648162,  0.008617,  0.853796,  0.681810,  0.000000,  0.894539, a
  0.648162,  0.008617,  0.853796,  0.786687,  0.006726,  0.697369, a
  0.740390,  0.014532,  0.680408,  0.749937,  0.119023,  0.494943, a
  0.740390,  0.014532,  0.680408,  0.786687,  0.006726,  0.697369, a
  0.740390,  0.014532,  0.680408,  0.797544,  0.125549,  0.486466, a
  0.749937,  0.119023,  0.494943,  0.672336,  0.273197,  0.384182, a
  0.749937,  0.119023,  0.494943,  0.797544,  0.125549,  0.486466, a
  0.672336,  0.273197,  0.384182,  0.543898,  0.404914,  0.399952, a
  0.672336,  0.273197,  0.384182,  0.797544,  0.125549,  0.486466, a
  0.672336,  0.273197,  0.384182,  0.709300,  0.300869,  0.360513, a
  0.672336,  0.273197,  0.384182,  0.563246,  0.450653,  0.378446, a
  0.543898,  0.404914,  0.399952,  0.563246,  0.450653,  0.378446, a
  0.563246,  0.450653,  0.378446,  0.427722,  0.504815,  0.531873, a
  0.563246,  0.450653,  0.378446,  0.586723,  0.473096,  0.392729, a
  0.427722,  0.504815,  0.531873,  0.366141,  0.438012,  0.749004, a
  0.427722,  0.504815,  0.531873,  0.586723,  0.473096,  0.392729, a
  0.427722,  0.504815,  0.531873,  0.451199,  0.527258,  0.546156, a
  0.427722,  0.504815,  0.531873,  0.389619,  0.460455,  0.763287, a
  0.366141,  0.438012,  0.749004,  0.407318,  0.281502,  0.928241, a
  0.366141,  0.438012,  0.749004,  0.389619,  0.460455,  0.763287, a
  0.407318,  0.281502,  0.928241,  0.531986,  0.108517,  0.985718, a
  0.407318,  0.281502,  0.928241,  0.389619,  0.460455,  0.763287, a
  0.407318,  0.281502,  0.928241,  0.430796,  0.303945,  0.942524, a
  0.531986,  0.108517,  0.985718,  0.681810,  0.000000,  0.894539, a
  0.531986,  0.108517,  0.985718,  0.430796,  0.303945,  0.942524, a
  0.531986,  0.108517,  0.985718,  0.555463,  0.130960,  1.000000, a
  0.531986,  0.108517,  0.985718,  0.705288,  0.022443,  0.908821, a
  0.681810,  0.000000,  0.894539,  0.786687,  0.006726,  0.697369, a
  0.681810,  0.000000,  0.894539,  0.705288,  0.022443,  0.908821, a
  0.786687,  0.006726,  0.697369,  0.797544,  0.125549,  0.486466, a
  0.786687,  0.006726,  0.697369,  0.705288,  0.022443,  0.908821, a
  0.786687,  0.006726,  0.697369,  0.810165,  0.029169,  0.711652, a
  0.786687,  0.006726,  0.697369,  0.821021,  0.147992,  0.500748, a
  0.797544,  0.125549,  0.486466,  0.709300,  0.300869,  0.360513, a
  0.797544,  0.125549,  0.486466,  0.821021,  0.147992,  0.500748, a
  0.709300,  0.300869,  0.360513,  0.563246,  0.450653,  0.378446, a
  0.709300,  0.300869,  0.360513,  0.821021,  0.147992,  0.500748, a
  0.709300,  0.300869,  0.360513,  0.732777,  0.323312,  0.374796, a
  0.709300,  0.300869,  0.360513,  0.586723,  0.473096,  0.392729, a
  0.563246,  0.450653,  0.378446,  0.586723,  0.473096,  0.392729, a
  0.586723,  0.473096,  0.392729,  0.451199,  0.527258,  0.546156, a
  0.586723,  0.473096,  0.392729,  0.611499,  0.469537,  0.441076, a
  0.586723,  0.473096,  0.392729,  0.492321,  0.517166,  0.575998, a
  0.451199,  0.527258,  0.546156,  0.389619,  0.460455,  0.763287, a
  0.451199,  0.527258,  0.546156,  0.492321,  0.517166,  0.575998, a
  0.451199,  0.527258,  0.546156,  0.438168,  0.458420,  0.766940, a
  0.389619,  0.460455,  0.763287,  0.430796,  0.303945,  0.942524, a
  0.389619,  0.460455,  0.763287,  0.438168,  0.458420,  0.766940, a
  0.430796,  0.303945,  0.942524,  0.555463,  0.130960,  1.000000, a
  0.430796,  0.303945,  0.942524,  0.438168,  0.458420,  0.766940, a
  0.430796,  0.303945,  0.942524,  0.474379,  0.320788,  0.924558, a
  0.555463,  0.130960,  1.000000,  0.705288,  0.022443,  0.908821, a
  0.555463,  0.130960,  1.000000,  0.474379,  0.320788,  0.924558, a
  0.555463,  0.130960,  1.000000,  0.584009,  0.168668,  0.975102, a
  0.705288,  0.022443,  0.908821,  0.810165,  0.029169,  0.711652, a
  0.705288,  0.022443,  0.908821,  0.584009,  0.168668,  0.975102, a
  0.705288,  0.022443,  0.908821,  0.715763,  0.073239,  0.894921, a
  0.705288,  0.022443,  0.908821,  0.807990,  0.079154,  0.721533, a
  0.810165,  0.029169,  0.711652,  0.821021,  0.147992,  0.500748, a
  0.810165,  0.029169,  0.711652,  0.807990,  0.079154,  0.721533, a
  0.810165,  0.029169,  0.711652,  0.817537,  0.183645,  0.536068, a
  0.821021,  0.147992,  0.500748,  0.732777,  0.323312,  0.374796, a
  0.821021,  0.147992,  0.500748,  0.817537,  0.183645,  0.536068, a
  0.732777,  0.323312,  0.374796,  0.586723,  0.473096,  0.392729, a
  0.732777,  0.323312,  0.374796,  0.817537,  0.183645,  0.536068, a
  0.732777,  0.323312,  0.374796,  0.739937,  0.337819,  0.425307, a
  0.586723,  0.473096,  0.392729,  0.739937,  0.337819,  0.425307, a
  0.586723,  0.473096,  0.392729,  0.611499,  0.469537,  0.441076, a
  0.611499,  0.469537,  0.441076,  0.492321,  0.517166,  0.575998, a
  0.611499,  0.469537,  0.441076,  0.634585,  0.440405,  0.517658, a
  0.611499,  0.469537,  0.441076,  0.546128,  0.475756,  0.617801, a
  0.492321,  0.517166,  0.575998,  0.438168,  0.458420,  0.766940, a
  0.492321,  0.517166,  0.575998,  0.546128,  0.475756,  0.617801, a
  0.438168,  0.458420,  0.766940,  0.474379,  0.320788,  0.924558, a
  0.438168,  0.458420,  0.766940,  0.546128,  0.475756,  0.617801, a
  0.438168,  0.458420,  0.766940,  0.505934,  0.432154,  0.759523, a
  0.438168,  0.458420,  0.766940,  0.532811,  0.329999,  0.876512, a
  0.474379,  0.320788,  0.924558,  0.584009,  0.168668,  0.975102, a
  0.474379,  0.320788,  0.924558,  0.532811,  0.329999,  0.876512, a
  0.474379,  0.320788,  0.924558,  0.614182,  0.217092,  0.914027, a
  0.584009,  0.168668,  0.975102,  0.715763,  0.073239,  0.894921, a
  0.584009,  0.168668,  0.975102,  0.614182,  0.217092,  0.914027, a
  0.715763,  0.073239,  0.894921,  0.807990,  0.079154,  0.721533, a
  0.715763,  0.073239,  0.894921,  0.614182,  0.217092,  0.914027, a
  0.715763,  0.073239,  0.894921,  0.711973,  0.146262,  0.854514, a
  0.715763,  0.073239,  0.894921,  0.780426,  0.150652,  0.725821, a
  0.807990,  0.079154,  0.721533,  0.817537,  0.183645,  0.536068, a
  0.807990,  0.079154,  0.721533,  0.711973,  0.146262,  0.854514, b
  0.807990,  0.079154,  0.721533,  0.780426,  0.150652,  0.725821, a
  0.817537,  0.183645,  0.536068,  0.739937,  0.337819,  0.425307, a
  0.817537,  0.183645,  0.536068,  0.780426,  0.150652,  0.725821, a
  0.817537,  0.183645,  0.536068,  0.787512,  0.228208,  0.588163, a
  0.817537,  0.183645,  0.536068,  0.729915,  0.342640,  0.505954, a
  0.739937,  0.337819,  0.425307,  0.611499,  0.469537,  0.441076, a
  0.739937,  0.337819,  0.425307,  0.729915,  0.342640,  0.505954, a
  0.739937,  0.337819,  0.425307,  0.634585,  0.440405,  0.517658, a
  0.611499,  0.469537,  0.441076,  0.634585,  0.440405,  0.517658, a
  0.634585,  0.440405,  0.517658,  0.546128,  0.475756,  0.617801, a
  0.634585,  0.440405,  0.517658,  0.653197,  0.389213,  0.613237, a
  0.546128,  0.475756,  0.617801,  0.505934,  0.432154,  0.759523, a
  0.546128,  0.475756,  0.617801,  0.653197,  0.389213,  0.613237, a
  0.546128,  0.475756,  0.617801,  0.606130,  0.408024,  0.666522, a
  0.546128,  0.475756,  0.617801,  0.584743,  0.384823,  0.741931, a
  0.505934,  0.432154,  0.759523,  0.532811,  0.329999,  0.876512, a
  0.505934,  0.432154,  0.759523,  0.584743,  0.384823,  0.741931, a
  0.532811,  0.329999,  0.876512,  0.614182,  0.217092,  0.914027, a
  0.532811,  0.329999,  0.876512,  0.584743,  0.384823,  0.741931, a
  0.532811,  0.329999,  0.876512,  0.599044,  0.330468,  0.804179, a
  0.614182,  0.217092,  0.914027,  0.711973,  0.146262,  0.854514, a
  0.614182,  0.217092,  0.914027,  0.599044,  0.330468,  0.804179, a
  0.614182,  0.217092,  0.914027,  0.642340,  0.270391,  0.824140, a
  0.614182,  0.217092,  0.914027,  0.694374,  0.232703,  0.792474, a
  0.711973,  0.146262,  0.854514,  0.780426,  0.150652,  0.725821, a
  0.711973,  0.146262,  0.854514,  0.694374,  0.232703,  0.792474, a
  0.780426,  0.150652,  0.725821,  0.787512,  0.228208,  0.588163, a
  0.780426,  0.150652,  0.725821,  0.694374,  0.232703,  0.792474, a
  0.780426,  0.150652,  0.725821,  0.730797,  0.235039,  0.723998, a
  0.780426,  0.150652,  0.725821,  0.734568,  0.276306,  0.650752, a
  0.787512,  0.228208,  0.588163,  0.729915,  0.342640,  0.505954, a
  0.787512,  0.228208,  0.588163,  0.734568,  0.276306,  0.650752, a
  0.787512,  0.228208,  0.588163,  0.703921,  0.337194,  0.607009, a
  0.729915,  0.342640,  0.505954,  0.634585,  0.440405,  0.517658, a
  0.729915,  0.342640,  0.505954,  0.703921,  0.337194,  0.607009, a
  0.634585,  0.440405,  0.517658,  0.703921,  0.337194,  0.607009, a
  0.634585,  0.440405,  0.517658,  0.653197,  0.389213,  0.613237, a
  0.653197,  0.389213,  0.613237,  0.606130,  0.408024,  0.666522, a
  0.653197,  0.389213,  0.613237,  0.665090,  0.322137,  0.716285, a
  0.653197,  0.389213,  0.613237,  0.665090,  0.322137,  0.716285, a
  0.606130,  0.408024,  0.666522,  0.584743,  0.384823,  0.741931, a
  0.606130,  0.408024,  0.666522,  0.665090,  0.322137,  0.716285, a
  0.584743,  0.384823,  0.741931,  0.599044,  0.330468,  0.804179, a
  0.584743,  0.384823,  0.741931,  0.665090,  0.322137,  0.716285, a
  0.584743,  0.384823,  0.741931,  0.665090,  0.322137,  0.716285, a
  0.584743,  0.384823,  0.741931,  0.665090,  0.322137,  0.716285, a
  0.599044,  0.330468,  0.804179,  0.642340,  0.270391,  0.824140, a
  0.599044,  0.330468,  0.804179,  0.665090,  0.322137,  0.716285, a
  0.599044,  0.330468,  0.804179,  0.665090,  0.322137,  0.716285, a
  0.642340,  0.270391,  0.824140,  0.694374,  0.232703,  0.792474, a
  0.642340,  0.270391,  0.824140,  0.665090,  0.322137,  0.716285, a
  0.694374,  0.232703,  0.792474,  0.730797,  0.235039,  0.723998, a
  0.694374,  0.232703,  0.792474,  0.665090,  0.322137,  0.716285, a
  0.694374,  0.232703,  0.792474,  0.665090,  0.322137,  0.716285, a
  0.694374,  0.232703,  0.792474,  0.665090,  0.322137,  0.716285, a
  0.730797,  0.235039,  0.723998,  0.734568,  0.276306,  0.650752, a
  0.730797,  0.235039,  0.723998,  0.665090,  0.322137,  0.716285, a
  0.734568,  0.276306,  0.650752,  0.703921,  0.337194,  0.607009, a
  0.734568,  0.276306,  0.650752,  0.665090,  0.322137,  0.716285, a
  0.734568,  0.276306,  0.650752,  0.665090,  0.322137,  0.716285, a
  0.703921,  0.337194,  0.607009,  0.653197,  0.389213,  0.613237, a
  0.703921,  0.337194,  0.607009,  0.665090,  0.322137,  0.716285, a
  0.703921,  0.337194,  0.607009,  0.665090,  0.322137,  0.716285, a
  0.703921,  0.337194,  0.607009,  0.665090,  0.322137,  0.716285, a
  0.653197,  0.389213,  0.613237,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a
  0.665090,  0.322137,  0.716285,  0.665090,  0.322137,  0.716285, a


==> img/ellipsoid_61_node_norm.csv <==
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.529888,  0.192893,  0.634035
  0.526149,  0.267763,  0.535948
  0.479082,  0.286573,  0.589233
  0.457696,  0.263373,  0.664641
  0.471996,  0.209018,  0.726890
  0.515293,  0.148941,  0.746851
  0.567326,  0.111253,  0.715185
  0.603750,  0.113589,  0.646709
  0.607520,  0.154856,  0.573463
  0.576873,  0.215744,  0.529720
  0.526149,  0.267763,  0.535948
  0.531015,  0.341398,  0.454651
  0.442558,  0.376749,  0.554794
  0.402364,  0.333147,  0.696516
  0.429241,  0.230992,  0.813505
  0.510612,  0.118084,  0.851020
  0.608403,  0.047255,  0.791507
  0.676856,  0.051645,  0.662814
  0.683942,  0.129201,  0.525156
  0.626345,  0.243633,  0.442947
  0.531015,  0.341398,  0.454651
  0.543898,  0.404914,  0.399952
  0.424721,  0.452544,  0.534873
  0.370568,  0.393798,  0.725815
  0.406778,  0.256165,  0.883434
  0.516409,  0.104046,  0.933977
  0.648162,  0.008617,  0.853796
  0.740390,  0.014532,  0.680408
  0.749937,  0.119023,  0.494943
  0.672336,  0.273197,  0.384182
  0.543898,  0.404914,  0.399952
  0.563246,  0.450653,  0.378446
  0.427722,  0.504815,  0.531873
  0.366141,  0.438012,  0.749004
  0.407318,  0.281502,  0.928241
  0.531986,  0.108517,  0.985718
  0.681810,  0.000000,  0.894539
  0.786687,  0.006726,  0.697369
  0.797544,  0.125549,  0.486466
  0.709300,  0.300869,  0.360513
  0.563246,  0.450653,  0.378446
  0.586723,  0.473096,  0.392729
  0.451199,  0.527258,  0.546156
  0.389619,  0.460455,  0.763287
  0.430796,  0.303945,  0.942524
  0.555463,  0.130960,  1.000000
  0.705288,  0.022443,  0.908821
  0.810165,  0.029169,  0.711652
  0.821021,  0.147992,  0.500748
  0.732777,  0.323312,  0.374796
  0.586723,  0.473096,  0.392729
  0.611499,  0.469537,  0.441076
  0.492321,  0.517166,  0.575998
  0.438168,  0.458420,  0.766940
  0.474379,  0.320788,  0.924558
  0.584009,  0.168668,  0.975102
  0.715763,  0.073239,  0.894921
  0.807990,  0.079154,  0.721533
  0.817537,  0.183645,  0.536068
  0.739937,  0.337819,  0.425307
  0.611499,  0.469537,  0.441076
  0.634585,  0.440405,  0.517658
  0.546128,  0.475756,  0.617801
  0.505934,  0.432154,  0.759523
  0.532811,  0.329999,  0.876512
  0.614182,  0.217092,  0.914027
  0.711973,  0.146262,  0.854514
  0.780426,  0.150652,  0.725821
  0.787512,  0.228208,  0.588163
  0.729915,  0.342640,  0.505954
  0.634585,  0.440405,  0.517658
  0.653197,  0.389213,  0.613237
  0.606130,  0.408024,  0.666522
  0.584743,  0.384823,  0.741931
  0.599044,  0.330468,  0.804179
  0.642340,  0.270391,  0.824140
  0.694374,  0.232703,  0.792474
  0.730797,  0.235039,  0.723998
  0.734568,  0.276306,  0.650752
  0.703921,  0.337194,  0.607009
  0.653197,  0.389213,  0.613237
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285
  0.665090,  0.322137,  0.716285


==> img/ellipsoid_6_edge_norm.csv <==
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.868244,  0.630978,  0.140749, a
  0.877460,  0.618457,  0.155700,  0.884303,  0.660328,  0.157674, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.884303,  0.660328,  0.157674, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.884303,  0.660328,  0.157674, a
  0.877460,  0.618457,  0.155700,  0.890719,  0.674793,  0.171904, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.890719,  0.674793,  0.171904, a
  0.877460,  0.618457,  0.155700,  0.884490,  0.667604,  0.176781, a
  0.877460,  0.618457,  0.155700,  0.868531,  0.642126,  0.170023, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.868531,  0.642126,  0.170023, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.868531,  0.642126,  0.170023, a
  0.877460,  0.618457,  0.155700,  0.850308,  0.610279,  0.154792, a
  0.877460,  0.618457,  0.155700,  0.838349,  0.586966,  0.138215, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.838349,  0.586966,  0.138215, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.838349,  0.586966,  0.138215, a
  0.877460,  0.618457,  0.155700,  0.838249,  0.583095,  0.128048, a
  0.877460,  0.618457,  0.155700,  0.877460,  0.618457,  0.155700, a
  0.877460,  0.618457,  0.155700,  0.838249,  0.583095,  0.128048, a
  0.877460,  0.618457,  0.155700,  0.850056,  0.600477,  0.129049, a
  0.877460,  0.618457,  0.155700,  0.868244,  0.630978,  0.140749, a
  0.877460,  0.618457,  0.155700,  0.868244,  0.630978,  0.140749, a
  0.868244,  0.630978,  0.140749,  0.884303,  0.660328,  0.157674, a
  0.868244,  0.630978,  0.140749,  0.832609,  0.662108,  0.120031, a
  0.884303,  0.660328,  0.157674,  0.890719,  0.674793,  0.171904, a
  0.884303,  0.660328,  0.157674,  0.832609,  0.662108,  0.120031, a
  0.884303,  0.660328,  0.157674,  0.862791,  0.717267,  0.151839, a
  0.884303,  0.660328,  0.157674,  0.874849,  0.744452,  0.178584, a
  0.890719,  0.674793,  0.171904,  0.884490,  0.667604,  0.176781, a
  0.890719,  0.674793,  0.171904,  0.874849,  0.744452,  0.178584, a
  0.890719,  0.674793,  0.171904,  0.863142,  0.730941,  0.187749, a
  0.884490,  0.667604,  0.176781,  0.868531,  0.642126,  0.170023, a
  0.884490,  0.667604,  0.176781,  0.863142,  0.730941,  0.187749, a
  0.868531,  0.642126,  0.170023,  0.850308,  0.610279,  0.154792, a
  0.868531,  0.642126,  0.170023,  0.863142,  0.730941,  0.187749, a
  0.868531,  0.642126,  0.170023,  0.833148,  0.683058,  0.175048, a
  0.868531,  0.642126,  0.170023,  0.798901,  0.623206,  0.146423, a
  0.850308,  0.610279,  0.154792,  0.838349,  0.586966,  0.138215, a
  0.850308,  0.610279,  0.154792,  0.798901,  0.623206,  0.146423, a
  0.838349,  0.586966,  0.138215,  0.838249,  0.583095,  0.128048, a
  0.838349,  0.586966,  0.138215,  0.798901,  0.623206,  0.146423, a
  0.838349,  0.586966,  0.138215,  0.776425,  0.579392,  0.115268, a
  0.838349,  0.586966,  0.138215,  0.776238,  0.572116,  0.096160, a
  0.838249,  0.583095,  0.128048,  0.850056,  0.600477,  0.129049, a
  0.838249,  0.583095,  0.128048,  0.776238,  0.572116,  0.096160, a
  0.838249,  0.583095,  0.128048,  0.798427,  0.604783,  0.098041, a
  0.850056,  0.600477,  0.129049,  0.868244,  0.630978,  0.140749, a
  0.850056,  0.600477,  0.129049,  0.798427,  0.604783,  0.098041, a
  0.868244,  0.630978,  0.140749,  0.798427,  0.604783,  0.098041, a
  0.868244,  0.630978,  0.140749,  0.832609,  0.662108,  0.120031, a
  0.832609,  0.662108,  0.120031,  0.862791,  0.717267,  0.151839, a
  0.832609,  0.662108,  0.120031,  0.774853,  0.708090,  0.096045, a
  0.862791,  0.717267,  0.151839,  0.874849,  0.744452,  0.178584, a
  0.862791,  0.717267,  0.151839,  0.774853,  0.708090,  0.096045, a
  0.862791,  0.717267,  0.151839,  0.815517,  0.782406,  0.138900, a
  0.862791,  0.717267,  0.151839,  0.831763,  0.819032,  0.174933, a
  0.874849,  0.744452,  0.178584,  0.863142,  0.730941,  0.187749, a
  0.874849,  0.744452,  0.178584,  0.831763,  0.819032,  0.174933, a
  0.863142,  0.730941,  0.187749,  0.833148,  0.683058,  0.175048, a
  0.863142,  0.730941,  0.187749,  0.831763,  0.819032,  0.174933, a
  0.863142,  0.730941,  0.187749,  0.815991,  0.800829,  0.187282, a
  0.863142,  0.730941,  0.187749,  0.775580,  0.736316,  0.170169, a
  0.833148,  0.683058,  0.175048,  0.798901,  0.623206,  0.146423, a
  0.833148,  0.683058,  0.175048,  0.775580,  0.736316,  0.170169, a
  0.833148,  0.683058,  0.175048,  0.729438,  0.655678,  0.131603, a
  0.798901,  0.623206,  0.146423,  0.776425,  0.579392,  0.115268, a
  0.798901,  0.623206,  0.146423,  0.729438,  0.655678,  0.131603, a
  0.776425,  0.579392,  0.115268,  0.776238,  0.572116,  0.096160, a
  0.776425,  0.579392,  0.115268,  0.729438,  0.655678,  0.131603, a
  0.776425,  0.579392,  0.115268,  0.699157,  0.596647,  0.089627, a
  0.776425,  0.579392,  0.115268,  0.698905,  0.586845,  0.063884, a
  0.776238,  0.572116,  0.096160,  0.798427,  0.604783,  0.098041, a
  0.776238,  0.572116,  0.096160,  0.698905,  0.586845,  0.063884, a
  0.776238,  0.572116,  0.096160,  0.728800,  0.630857,  0.066418, a
  0.798427,  0.604783,  0.098041,  0.832609,  0.662108,  0.120031, a
  0.798427,  0.604783,  0.098041,  0.728800,  0.630857,  0.066418, a
  0.832609,  0.662108,  0.120031,  0.728800,  0.630857,  0.066418, a
  0.832609,  0.662108,  0.120031,  0.774853,  0.708090,  0.096045, a
  0.774853,  0.708090,  0.096045,  0.815517,  0.782406,  0.138900, a
  0.774853,  0.708090,  0.096045,  0.701943,  0.763380,  0.071684, a
  0.774853,  0.708090,  0.096045,  0.748184,  0.847889,  0.120417, a
  0.815517,  0.782406,  0.138900,  0.831763,  0.819032,  0.174933, a
  0.815517,  0.782406,  0.138900,  0.748184,  0.847889,  0.120417, a
  0.831763,  0.819032,  0.174933,  0.815991,  0.800829,  0.187282, a
  0.831763,  0.819032,  0.174933,  0.748184,  0.847889,  0.120417, a
  0.831763,  0.819032,  0.174933,  0.766659,  0.889538,  0.161392, a
  0.831763,  0.819032,  0.174933,  0.748723,  0.868839,  0.175435, a
  0.815991,  0.800829,  0.187282,  0.775580,  0.736316,  0.170169, a
  0.815991,  0.800829,  0.187282,  0.748723,  0.868839,  0.175435, a
  0.815991,  0.800829,  0.187282,  0.702769,  0.795477,  0.155975, a
  0.775580,  0.736316,  0.170169,  0.729438,  0.655678,  0.131603, a
  0.775580,  0.736316,  0.170169,  0.702769,  0.795477,  0.155975, a
  0.729438,  0.655678,  0.131603,  0.699157,  0.596647,  0.089627, a
  0.729438,  0.655678,  0.131603,  0.702769,  0.795477,  0.155975, a
  0.729438,  0.655678,  0.131603,  0.650299,  0.703779,  0.112119, a
  0.729438,  0.655678,  0.131603,  0.615864,  0.636652,  0.064386, a
  0.699157,  0.596647,  0.089627,  0.698905,  0.586845,  0.063884, a
  0.699157,  0.596647,  0.089627,  0.615864,  0.636652,  0.064386, a
  0.699157,  0.596647,  0.089627,  0.615577,  0.625504,  0.035112, a
  0.698905,  0.586845,  0.063884,  0.728800,  0.630857,  0.066418, a
  0.698905,  0.586845,  0.063884,  0.615577,  0.625504,  0.035112, a
  0.728800,  0.630857,  0.066418,  0.774853,  0.708090,  0.096045, a
  0.728800,  0.630857,  0.066418,  0.615577,  0.625504,  0.035112, a
  0.728800,  0.630857,  0.066418,  0.649572,  0.675553,  0.037994, a
  0.728800,  0.630857,  0.066418,  0.701943,  0.763380,  0.071684, a
  0.774853,  0.708090,  0.096045,  0.701943,  0.763380,  0.071684, a
  0.701943,  0.763380,  0.071684,  0.748184,  0.847889,  0.120417, a
  0.701943,  0.763380,  0.071684,  0.622672,  0.821308,  0.049886, a
  0.748184,  0.847889,  0.120417,  0.766659,  0.889538,  0.161392, a
  0.748184,  0.847889,  0.120417,  0.622672,  0.821308,  0.049886, a
  0.748184,  0.847889,  0.120417,  0.668913,  0.905817,  0.098619, a
  0.748184,  0.847889,  0.120417,  0.687387,  0.947466,  0.139594, a
  0.766659,  0.889538,  0.161392,  0.748723,  0.868839,  0.175435, a
  0.766659,  0.889538,  0.161392,  0.687387,  0.947466,  0.139594, a
  0.748723,  0.868839,  0.175435,  0.702769,  0.795477,  0.155975, a
  0.748723,  0.868839,  0.175435,  0.687387,  0.947466,  0.139594, a
  0.748723,  0.868839,  0.175435,  0.669452,  0.926767,  0.153637, a
  0.702769,  0.795477,  0.155975,  0.650299,  0.703779,  0.112119, a
  0.702769,  0.795477,  0.155975,  0.669452,  0.926767,  0.153637, a
  0.702769,  0.795477,  0.155975,  0.623498,  0.853405,  0.134177, a
  0.702769,  0.795477,  0.155975,  0.571028,  0.761707,  0.090321, a
  0.650299,  0.703779,  0.112119,  0.615864,  0.636652,  0.064386, a
  0.650299,  0.703779,  0.112119,  0.571028,  0.761707,  0.090321, a
  0.615864,  0.636652,  0.064386,  0.615577,  0.625504,  0.035112, a
  0.615864,  0.636652,  0.064386,  0.571028,  0.761707,  0.090321, a
  0.615864,  0.636652,  0.064386,  0.536593,  0.694580,  0.042588, a
  0.615864,  0.636652,  0.064386,  0.536306,  0.683433,  0.013314, a
  0.615577,  0.625504,  0.035112,  0.649572,  0.675553,  0.037994, a
  0.615577,  0.625504,  0.035112,  0.536306,  0.683433,  0.013314, a
  0.649572,  0.675553,  0.037994,  0.701943,  0.763380,  0.071684, a
  0.649572,  0.675553,  0.037994,  0.536306,  0.683433,  0.013314, a
  0.649572,  0.675553,  0.037994,  0.570301,  0.733482,  0.016196, a
  0.649572,  0.675553,  0.037994,  0.622672,  0.821308,  0.049886, a
  0.701943,  0.763380,  0.071684,  0.622672,  0.821308,  0.049886, a
  0.622672,  0.821308,  0.049886,  0.668913,  0.905817,  0.098619, a
  0.622672,  0.821308,  0.049886,  0.546601,  0.874888,  0.033280, a
  0.622672,  0.821308,  0.049886,  0.587265,  0.949204,  0.076136, a
  0.668913,  0.905817,  0.098619,  0.687387,  0.947466,  0.139594, a
  0.668913,  0.905817,  0.098619,  0.587265,  0.949204,  0.076136, a
  0.668913,  0.905817,  0.098619,  0.603511,  0.985829,  0.112168, a
  0.687387,  0.947466,  0.139594,  0.669452,  0.926767,  0.153637, a
  0.687387,  0.947466,  0.139594,  0.603511,  0.985829,  0.112168, a
  0.669452,  0.926767,  0.153637,  0.623498,  0.853405,  0.134177, a
  0.669452,  0.926767,  0.153637,  0.603511,  0.985829,  0.112168, a
  0.669452,  0.926767,  0.153637,  0.587739,  0.967627,  0.124518, a
  0.623498,  0.853405,  0.134177,  0.571028,  0.761707,  0.090321, a
  0.623498,  0.853405,  0.134177,  0.587739,  0.967627,  0.124518, a
  0.623498,  0.853405,  0.134177,  0.547328,  0.903113,  0.107405, a
  0.571028,  0.761707,  0.090321,  0.536593,  0.694580,  0.042588, a
  0.571028,  0.761707,  0.090321,  0.547328,  0.903113,  0.107405, a
  0.571028,  0.761707,  0.090321,  0.501186,  0.822475,  0.068838, a
  0.571028,  0.761707,  0.090321,  0.470905,  0.763445,  0.026863, a
  0.536593,  0.694580,  0.042588,  0.536306,  0.683433,  0.013314, a
  0.536593,  0.694580,  0.042588,  0.470905,  0.763445,  0.026863, a
  0.536593,  0.694580,  0.042588,  0.470653,  0.753642,  0.001120, a
  0.536306,  0.683433,  0.013314,  0.570301,  0.733482,  0.016196, a
  0.536306,  0.683433,  0.013314,  0.470653,  0.753642,  0.001120, a
  0.570301,  0.733482,  0.016196,  0.622672,  0.821308,  0.049886, a
  0.570301,  0.733482,  0.016196,  0.470653,  0.753642,  0.001120, a
  0.570301,  0.733482,  0.016196,  0.500548,  0.797654,  0.003654, a
  0.622672,  0.821308,  0.049886,  0.500548,  0.797654,  0.003654, a
  0.622672,  0.821308,  0.049886,  0.546601,  0.874888,  0.033280, a
  0.546601,  0.874888,  0.033280,  0.587265,  0.949204,  0.076136, a
  0.546601,  0.874888,  0.033280,  0.482907,  0.917656,  0.023871, a
  0.546601,  0.874888,  0.033280,  0.513088,  0.972816,  0.055679, a
  0.587265,  0.949204,  0.076136,  0.603511,  0.985829,  0.112168, a
  0.587265,  0.949204,  0.076136,  0.513088,  0.972816,  0.055679, a
  0.603511,  0.985829,  0.112168,  0.587739,  0.967627,  0.124518, a
  0.603511,  0.985829,  0.112168,  0.513088,  0.972816,  0.055679, a
  0.603511,  0.985829,  0.112168,  0.525147,  1.000000,  0.082423, a
  0.603511,  0.985829,  0.112168,  0.513440,  0.986490,  0.091589, a
  0.587739,  0.967627,  0.124518,  0.547328,  0.903113,  0.107405, a
  0.587739,  0.967627,  0.124518,  0.513440,  0.986490,  0.091589, a
  0.587739,  0.967627,  0.124518,  0.483446,  0.938606,  0.078888, a
  0.547328,  0.903113,  0.107405,  0.501186,  0.822475,  0.068838, a
  0.547328,  0.903113,  0.107405,  0.483446,  0.938606,  0.078888, a
  0.501186,  0.822475,  0.068838,  0.470905,  0.763445,  0.026863, a
  0.501186,  0.822475,  0.068838,  0.483446,  0.938606,  0.078888, a
  0.501186,  0.822475,  0.068838,  0.449198,  0.878754,  0.050263, a
  0.501186,  0.822475,  0.068838,  0.426723,  0.834940,  0.019107, a
  0.470905,  0.763445,  0.026863,  0.470653,  0.753642,  0.001120, a
  0.470905,  0.763445,  0.026863,  0.426723,  0.834940,  0.019107, a
  0.470653,  0.753642,  0.001120,  0.500548,  0.797654,  0.003654, a
  0.470653,  0.753642,  0.001120,  0.426723,  0.834940,  0.019107, a
  0.470653,  0.753642,  0.001120,  0.426536,  0.827664,  0.000000, a
  0.470653,  0.753642,  0.001120,  0.448724,  0.860331,  0.001881, a
  0.500548,  0.797654,  0.003654,  0.546601,  0.874888,  0.033280, a
  0.500548,  0.797654,  0.003654,  0.448724,  0.860331,  0.001881, a
  0.500548,  0.797654,  0.003654,  0.482907,  0.917656,  0.023871, a
  0.546601,  0.874888,  0.033280,  0.482907,  0.917656,  0.023871, a
  0.482907,  0.917656,  0.023871,  0.513088,  0.972816,  0.055679, a
  0.482907,  0.917656,  0.023871,  0.439270,  0.944455,  0.022791, a
  0.513088,  0.972816,  0.055679,  0.525147,  1.000000,  0.082423, a
  0.513088,  0.972816,  0.055679,  0.439270,  0.944455,  0.022791, a
  0.513088,  0.972816,  0.055679,  0.455330,  0.973805,  0.039716, a
  0.513088,  0.972816,  0.055679,  0.461746,  0.988269,  0.053946, a
  0.525147,  1.000000,  0.082423,  0.513440,  0.986490,  0.091589, a
  0.525147,  1.000000,  0.082423,  0.461746,  0.988269,  0.053946, a
  0.513440,  0.986490,  0.091589,  0.483446,  0.938606,  0.078888, a
  0.513440,  0.986490,  0.091589,  0.461746,  0.988269,  0.053946, a
  0.513440,  0.986490,  0.091589,  0.455517,  0.981080,  0.058823, a
  0.483446,  0.938606,  0.078888,  0.449198,  0.878754,  0.050263, a
  0.483446,  0.938606,  0.078888,  0.455517,  0.981080,  0.058823, a
  0.483446,  0.938606,  0.078888,  0.439557,  0.955602,  0.052065, a
  0.483446,  0.938606,  0.078888,  0.421335,  0.923756,  0.036834, a
  0.449198,  0.878754,  0.050263,  0.426723,  0.834940,  0.019107, a
  0.449198,  0.878754,  0.050263,  0.421335,  0.923756,  0.036834, a
  0.426723,  0.834940,  0.019107,  0.426536,  0.827664,  0.000000, a
  0.426723,  0.834940,  0.019107,  0.421335,  0.923756,  0.036834, a
  0.426723,  0.834940,  0.019107,  0.409376,  0.900443,  0.020256, a
  0.426723,  0.834940,  0.019107,  0.409276,  0.896571,  0.010090, a
  0.426536,  0.827664,  0.000000,  0.448724,  0.860331,  0.001881, a
  0.426536,  0.827664,  0.000000,  0.409276,  0.896571,  0.010090, a
  0.426536,  0.827664,  0.000000,  0.421082,  0.913953,  0.011090, a
  0.448724,  0.860331,  0.001881,  0.482907,  0.917656,  0.023871, a
  0.448724,  0.860331,  0.001881,  0.421082,  0.913953,  0.011090, a
  0.482907,  0.917656,  0.023871,  0.421082,  0.913953,  0.011090, a
  0.482907,  0.917656,  0.023871,  0.439270,  0.944455,  0.022791, a
  0.439270,  0.944455,  0.022791,  0.455330,  0.973805,  0.039716, a
  0.439270,  0.944455,  0.022791,  0.420956,  0.952052,  0.030172, a
  0.439270,  0.944455,  0.022791,  0.420956,  0.952052,  0.030172, a
  0.455330,  0.973805,  0.039716,  0.461746,  0.988269,  0.053946, a
  0.455330,  0.973805,  0.039716,  0.420956,  0.952052,  0.030172, a
  0.461746,  0.988269,  0.053946,  0.455517,  0.981080,  0.058823, a
  0.461746,  0.988269,  0.053946,  0.420956,  0.952052,  0.030172, a
  0.461746,  0.988269,  0.053946,  0.420956,  0.952052,  0.030172, a
  0.461746,  0.988269,  0.053946,  0.420956,  0.952052,  0.030172, a
  0.455517,  0.981080,  0.058823,  0.439557,  0.955602,  0.052065, a
  0.455517,  0.981080,  0.058823,  0.420956,  0.952052,  0.030172, a
  0.455517,  0.981080,  0.058823,  0.420956,  0.952052,  0.030172, a
  0.439557,  0.955602,  0.052065,  0.421335,  0.923756,  0.036834, a
  0.439557,  0.955602,  0.052065,  0.420956,  0.952052,  0.030172, a
  0.421335,  0.923756,  0.036834,  0.409376,  0.900443,  0.020256, a
  0.421335,  0.923756,  0.036834,  0.420956,  0.952052,  0.030172, a
  0.421335,  0.923756,  0.036834,  0.420956,  0.952052,  0.030172, a
  0.421335,  0.923756,  0.036834,  0.420956,  0.952052,  0.030172, a
  0.409376,  0.900443,  0.020256,  0.409276,  0.896571,  0.010090, a
  0.409376,  0.900443,  0.020256,  0.420956,  0.952052,  0.030172, a
  0.409276,  0.896571,  0.010090,  0.421082,  0.913953,  0.011090, a
  0.409276,  0.896571,  0.010090,  0.420956,  0.952052,  0.030172, a
  0.409276,  0.896571,  0.010090,  0.420956,  0.952052,  0.030172, a
  0.421082,  0.913953,  0.011090,  0.439270,  0.944455,  0.022791, a
  0.421082,  0.913953,  0.011090,  0.420956,  0.952052,  0.030172, a
  0.421082,  0.913953,  0.011090,  0.420956,  0.952052,  0.030172, a
  0.421082,  0.913953,  0.011090,  0.420956,  0.952052,  0.030172, a
  0.439270,  0.944455,  0.022791,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a
  0.420956,  0.952052,  0.030172,  0.420956,  0.952052,  0.030172, a


==> img/ellipsoid_6_node_norm.csv <==
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.877460,  0.618457,  0.155700
  0.868244,  0.630978,  0.140749
  0.884303,  0.660328,  0.157674
  0.890719,  0.674793,  0.171904
  0.884490,  0.667604,  0.176781
  0.868531,  0.642126,  0.170023
  0.850308,  0.610279,  0.154792
  0.838349,  0.586966,  0.138215
  0.838249,  0.583095,  0.128048
  0.850056,  0.600477,  0.129049
  0.868244,  0.630978,  0.140749
  0.832609,  0.662108,  0.120031
  0.862791,  0.717267,  0.151839
  0.874849,  0.744452,  0.178584
  0.863142,  0.730941,  0.187749
  0.833148,  0.683058,  0.175048
  0.798901,  0.623206,  0.146423
  0.776425,  0.579392,  0.115268
  0.776238,  0.572116,  0.096160
  0.798427,  0.604783,  0.098041
  0.832609,  0.662108,  0.120031
  0.774853,  0.708090,  0.096045
  0.815517,  0.782406,  0.138900
  0.831763,  0.819032,  0.174933
  0.815991,  0.800829,  0.187282
  0.775580,  0.736316,  0.170169
  0.729438,  0.655678,  0.131603
  0.699157,  0.596647,  0.089627
  0.698905,  0.586845,  0.063884
  0.728800,  0.630857,  0.066418
  0.774853,  0.708090,  0.096045
  0.701943,  0.763380,  0.071684
  0.748184,  0.847889,  0.120417
  0.766659,  0.889538,  0.161392
  0.748723,  0.868839,  0.175435
  0.702769,  0.795477,  0.155975
  0.650299,  0.703779,  0.112119
  0.615864,  0.636652,  0.064386
  0.615577,  0.625504,  0.035112
  0.649572,  0.675553,  0.037994
  0.701943,  0.763380,  0.071684
  0.622672,  0.821308,  0.049886
  0.668913,  0.905817,  0.098619
  0.687387,  0.947466,  0.139594
  0.669452,  0.926767,  0.153637
  0.623498,  0.853405,  0.134177
  0.571028,  0.761707,  0.090321
  0.536593,  0.694580,  0.042588
  0.536306,  0.683433,  0.013314
  0.570301,  0.733482,  0.016196
  0.622672,  0.821308,  0.049886
  0.546601,  0.874888,  0.033280
  0.587265,  0.949204,  0.076136
  0.603511,  0.985829,  0.112168
  0.587739,  0.967627,  0.124518
  0.547328,  0.903113,  0.107405
  0.501186,  0.822475,  0.068838
  0.470905,  0.763445,  0.026863
  0.470653,  0.753642,  0.001120
  0.500548,  0.797654,  0.003654
  0.546601,  0.874888,  0.033280
  0.482907,  0.917656,  0.023871
  0.513088,  0.972816,  0.055679
  0.525147,  1.000000,  0.082423
  0.513440,  0.986490,  0.091589
  0.483446,  0.938606,  0.078888
  0.449198,  0.878754,  0.050263
  0.426723,  0.834940,  0.019107
  0.426536,  0.827664,  0.000000
  0.448724,  0.860331,  0.001881
  0.482907,  0.917656,  0.023871
  0.439270,  0.944455,  0.022791
  0.455330,  0.973805,  0.039716
  0.461746,  0.988269,  0.053946
  0.455517,  0.981080,  0.058823
  0.439557,  0.955602,  0.052065
  0.421335,  0.923756,  0.036834
  0.409376,  0.900443,  0.020256
  0.409276,  0.896571,  0.010090
  0.421082,  0.913953,  0.011090
  0.439270,  0.944455,  0.022791
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172
  0.420956,  0.952052,  0.030172


==> img/ellipsoid_8_edge_norm.csv <==
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.034743,  0.484822,  0.356492, a
  0.027294,  0.458065,  0.442644,  0.009512,  0.511387,  0.383520, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.009512,  0.511387,  0.383520, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.009512,  0.511387,  0.383520, a
  0.027294,  0.458065,  0.442644,  0.000000,  0.520207,  0.438411, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.000000,  0.520207,  0.438411, a
  0.027294,  0.458065,  0.442644,  0.010657,  0.507154,  0.495480, a
  0.027294,  0.458065,  0.442644,  0.036498,  0.478335,  0.528024, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.036498,  0.478335,  0.528024, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.036498,  0.478335,  0.528024, a
  0.027294,  0.458065,  0.442644,  0.065430,  0.447237,  0.520816, a
  0.027294,  0.458065,  0.442644,  0.083916,  0.428409,  0.477227, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.083916,  0.428409,  0.477227, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.083916,  0.428409,  0.477227, a
  0.027294,  0.458065,  0.442644,  0.083306,  0.430662,  0.417655, a
  0.027294,  0.458065,  0.442644,  0.027294,  0.458065,  0.442644, a
  0.027294,  0.458065,  0.442644,  0.083306,  0.430662,  0.417655, a
  0.027294,  0.458065,  0.442644,  0.063886,  0.452941,  0.369973, a
  0.027294,  0.458065,  0.442644,  0.034743,  0.484822,  0.356492, a
  0.027294,  0.458065,  0.442644,  0.034743,  0.484822,  0.356492, a
  0.034743,  0.484822,  0.356492,  0.009512,  0.511387,  0.383520, a
  0.034743,  0.484822,  0.356492,  0.072916,  0.539144,  0.281577, a
  0.009512,  0.511387,  0.383520,  0.000000,  0.520207,  0.438411, a
  0.009512,  0.511387,  0.383520,  0.072916,  0.539144,  0.281577, a
  0.009512,  0.511387,  0.383520,  0.025498,  0.589070,  0.332373, a
  0.009512,  0.511387,  0.383520,  0.007621,  0.605645,  0.435534, a
  0.000000,  0.520207,  0.438411,  0.010657,  0.507154,  0.495480, a
  0.000000,  0.520207,  0.438411,  0.007621,  0.605645,  0.435534, a
  0.000000,  0.520207,  0.438411,  0.027651,  0.581113,  0.542788, a
  0.010657,  0.507154,  0.495480,  0.036498,  0.478335,  0.528024, a
  0.010657,  0.507154,  0.495480,  0.027651,  0.581113,  0.542788, a
  0.036498,  0.478335,  0.528024,  0.065430,  0.447237,  0.520816, a
  0.036498,  0.478335,  0.528024,  0.027651,  0.581113,  0.542788, a
  0.036498,  0.478335,  0.528024,  0.076214,  0.526953,  0.603951, a
  0.036498,  0.478335,  0.528024,  0.130589,  0.468506,  0.590404, a
  0.065430,  0.447237,  0.520816,  0.083916,  0.428409,  0.477227, a
  0.065430,  0.447237,  0.520816,  0.130589,  0.468506,  0.590404, a
  0.083916,  0.428409,  0.477227,  0.083306,  0.430662,  0.417655, a
  0.083916,  0.428409,  0.477227,  0.130589,  0.468506,  0.590404, a
  0.083916,  0.428409,  0.477227,  0.165331,  0.433121,  0.508485, a
  0.083916,  0.428409,  0.477227,  0.164186,  0.437355,  0.396525, a
  0.083306,  0.430662,  0.417655,  0.063886,  0.452941,  0.369973, a
  0.083306,  0.430662,  0.417655,  0.164186,  0.437355,  0.396525, a
  0.083306,  0.430662,  0.417655,  0.127688,  0.479227,  0.306912, a
  0.063886,  0.452941,  0.369973,  0.034743,  0.484822,  0.356492, a
  0.063886,  0.452941,  0.369973,  0.127688,  0.479227,  0.306912, a
  0.034743,  0.484822,  0.356492,  0.127688,  0.479227,  0.306912, a
  0.034743,  0.484822,  0.356492,  0.072916,  0.539144,  0.281577, a
  0.072916,  0.539144,  0.281577,  0.025498,  0.589070,  0.332373, a
  0.072916,  0.539144,  0.281577,  0.137209,  0.614478,  0.226934, a
  0.025498,  0.589070,  0.332373,  0.007621,  0.605645,  0.435534, a
  0.025498,  0.589070,  0.332373,  0.137209,  0.614478,  0.226934, a
  0.025498,  0.589070,  0.332373,  0.073323,  0.681744,  0.295372, a
  0.025498,  0.589070,  0.332373,  0.049238,  0.704075,  0.434360, a
  0.007621,  0.605645,  0.435534,  0.027651,  0.581113,  0.542788, a
  0.007621,  0.605645,  0.435534,  0.049238,  0.704075,  0.434360, a
  0.027651,  0.581113,  0.542788,  0.076214,  0.526953,  0.603951, a
  0.027651,  0.581113,  0.542788,  0.049238,  0.704075,  0.434360, a
  0.027651,  0.581113,  0.542788,  0.076224,  0.671023,  0.578863, a
  0.027651,  0.581113,  0.542788,  0.141653,  0.598053,  0.661268, a
  0.076214,  0.526953,  0.603951,  0.130589,  0.468506,  0.590404, a
  0.076214,  0.526953,  0.603951,  0.141653,  0.598053,  0.661268, a
  0.076214,  0.526953,  0.603951,  0.214912,  0.519308,  0.643016, a
  0.130589,  0.468506,  0.590404,  0.165331,  0.433121,  0.508485, a
  0.130589,  0.468506,  0.590404,  0.214912,  0.519308,  0.643016, a
  0.165331,  0.433121,  0.508485,  0.164186,  0.437355,  0.396525, a
  0.165331,  0.433121,  0.508485,  0.214912,  0.519308,  0.643016, a
  0.165331,  0.433121,  0.508485,  0.261720,  0.471635,  0.532647, a
  0.165331,  0.433121,  0.508485,  0.260177,  0.477339,  0.381804, a
  0.164186,  0.437355,  0.396525,  0.127688,  0.479227,  0.306912, a
  0.164186,  0.437355,  0.396525,  0.260177,  0.477339,  0.381804, a
  0.164186,  0.437355,  0.396525,  0.211004,  0.533752,  0.261068, a
  0.127688,  0.479227,  0.306912,  0.072916,  0.539144,  0.281577, a
  0.127688,  0.479227,  0.306912,  0.211004,  0.533752,  0.261068, a
  0.072916,  0.539144,  0.281577,  0.211004,  0.533752,  0.261068, a
  0.072916,  0.539144,  0.281577,  0.137209,  0.614478,  0.226934, a
  0.137209,  0.614478,  0.226934,  0.073323,  0.681744,  0.295372, a
  0.137209,  0.614478,  0.226934,  0.219868,  0.701738,  0.199154, a
  0.137209,  0.614478,  0.226934,  0.147220,  0.778230,  0.276979, a
  0.073323,  0.681744,  0.295372,  0.049238,  0.704075,  0.434360, a
  0.073323,  0.681744,  0.295372,  0.147220,  0.778230,  0.276979, a
  0.049238,  0.704075,  0.434360,  0.076224,  0.671023,  0.578863, a
  0.049238,  0.704075,  0.434360,  0.147220,  0.778230,  0.276979, a
  0.049238,  0.704075,  0.434360,  0.119831,  0.803625,  0.435030, a
  0.049238,  0.704075,  0.434360,  0.150518,  0.766039,  0.599354, a
  0.076224,  0.671023,  0.578863,  0.141653,  0.598053,  0.661268, a
  0.076224,  0.671023,  0.578863,  0.150518,  0.766039,  0.599354, a
  0.076224,  0.671023,  0.578863,  0.224922,  0.683061,  0.693061, a
  0.141653,  0.598053,  0.661268,  0.214912,  0.519308,  0.643016, a
  0.141653,  0.598053,  0.661268,  0.224922,  0.683061,  0.693061, a
  0.214912,  0.519308,  0.643016,  0.261720,  0.471635,  0.532647, a
  0.214912,  0.519308,  0.643016,  0.224922,  0.683061,  0.693061, a
  0.214912,  0.519308,  0.643016,  0.308228,  0.593516,  0.672305, a
  0.214912,  0.519308,  0.643016,  0.361457,  0.539303,  0.546798, a
  0.261720,  0.471635,  0.532647,  0.260177,  0.477339,  0.381804, a
  0.261720,  0.471635,  0.532647,  0.361457,  0.539303,  0.546798, a
  0.261720,  0.471635,  0.532647,  0.359702,  0.545790,  0.375266, a
  0.260177,  0.477339,  0.381804,  0.211004,  0.533752,  0.261068, a
  0.260177,  0.477339,  0.381804,  0.359702,  0.545790,  0.375266, a
  0.211004,  0.533752,  0.261068,  0.137209,  0.614478,  0.226934, a
  0.211004,  0.533752,  0.261068,  0.359702,  0.545790,  0.375266, a
  0.211004,  0.533752,  0.261068,  0.303784,  0.609941,  0.237970, a
  0.211004,  0.533752,  0.261068,  0.219868,  0.701738,  0.199154, a
  0.137209,  0.614478,  0.226934,  0.219868,  0.701738,  0.199154, a
  0.219868,  0.701738,  0.199154,  0.147220,  0.778230,  0.276979, a
  0.219868,  0.701738,  0.199154,  0.310923,  0.790401,  0.201588, a
  0.147220,  0.778230,  0.276979,  0.119831,  0.803625,  0.435030, a
  0.147220,  0.778230,  0.276979,  0.310923,  0.790401,  0.201588, a
  0.147220,  0.778230,  0.276979,  0.238274,  0.866893,  0.279413, a
  0.147220,  0.778230,  0.276979,  0.210886,  0.892287,  0.437464, a
  0.119831,  0.803625,  0.435030,  0.150518,  0.766039,  0.599354, a
  0.119831,  0.803625,  0.435030,  0.210886,  0.892287,  0.437464, a
  0.150518,  0.766039,  0.599354,  0.224922,  0.683061,  0.693061, a
  0.150518,  0.766039,  0.599354,  0.210886,  0.892287,  0.437464, a
  0.150518,  0.766039,  0.599354,  0.241573,  0.854702,  0.601788, a
  0.224922,  0.683061,  0.693061,  0.308228,  0.593516,  0.672305, a
  0.224922,  0.683061,  0.693061,  0.241573,  0.854702,  0.601788, a
  0.224922,  0.683061,  0.693061,  0.315977,  0.771723,  0.695495, a
  0.224922,  0.683061,  0.693061,  0.399283,  0.682178,  0.674739, a
  0.224922,  0.683061,  0.693061,  0.214912,  0.519308,  0.643016, b
  0.308228,  0.593516,  0.672305,  0.361457,  0.539303,  0.546798, a
  0.308228,  0.593516,  0.672305,  0.399283,  0.682178,  0.674739, a
  0.361457,  0.539303,  0.546798,  0.359702,  0.545790,  0.375266, a
  0.361457,  0.539303,  0.546798,  0.399283,  0.682178,  0.674739, a
  0.361457,  0.539303,  0.546798,  0.452512,  0.627965,  0.549232, a
  0.361457,  0.539303,  0.546798,  0.450756,  0.634452,  0.377700, a
  0.359702,  0.545790,  0.375266,  0.303784,  0.609941,  0.237970, a
  0.359702,  0.545790,  0.375266,  0.450756,  0.634452,  0.377700, a
  0.303784,  0.609941,  0.237970,  0.219868,  0.701738,  0.199154, a
  0.303784,  0.609941,  0.237970,  0.450756,  0.634452,  0.377700, a
  0.303784,  0.609941,  0.237970,  0.394839,  0.698603,  0.240404, a
  0.303784,  0.609941,  0.237970,  0.310923,  0.790401,  0.201588, a
  0.219868,  0.701738,  0.199154,  0.310923,  0.790401,  0.201588, a
  0.310923,  0.790401,  0.201588,  0.238274,  0.866893,  0.279413, a
  0.310923,  0.790401,  0.201588,  0.399391,  0.869770,  0.233942, a
  0.310923,  0.790401,  0.201588,  0.335504,  0.937036,  0.302380, a
  0.238274,  0.866893,  0.279413,  0.210886,  0.892287,  0.437464, a
  0.238274,  0.866893,  0.279413,  0.335504,  0.937036,  0.302380, a
  0.238274,  0.866893,  0.279413,  0.311419,  0.959368,  0.441368, a
  0.210886,  0.892287,  0.437464,  0.241573,  0.854702,  0.601788, a
  0.210886,  0.892287,  0.437464,  0.311419,  0.959368,  0.441368, a
  0.241573,  0.854702,  0.601788,  0.315977,  0.771723,  0.695495, a
  0.241573,  0.854702,  0.601788,  0.311419,  0.959368,  0.441368, a
  0.241573,  0.854702,  0.601788,  0.338405,  0.926316,  0.585872, a
  0.315977,  0.771723,  0.695495,  0.399283,  0.682178,  0.674739, a
  0.315977,  0.771723,  0.695495,  0.338405,  0.926316,  0.585872, a
  0.315977,  0.771723,  0.695495,  0.403835,  0.853346,  0.668277, a
  0.399283,  0.682178,  0.674739,  0.452512,  0.627965,  0.549232, a
  0.399283,  0.682178,  0.674739,  0.403835,  0.853346,  0.668277, a
  0.399283,  0.682178,  0.674739,  0.477093,  0.774601,  0.650024, a
  0.399283,  0.682178,  0.674739,  0.523902,  0.726927,  0.539655, a
  0.452512,  0.627965,  0.549232,  0.450756,  0.634452,  0.377700, a
  0.452512,  0.627965,  0.549232,  0.523902,  0.726927,  0.539655, a
  0.452512,  0.627965,  0.549232,  0.522358,  0.732632,  0.388812, a
  0.450756,  0.634452,  0.377700,  0.394839,  0.698603,  0.240404, a
  0.450756,  0.634452,  0.377700,  0.522358,  0.732632,  0.388812, a
  0.394839,  0.698603,  0.240404,  0.310923,  0.790401,  0.201588, a
  0.394839,  0.698603,  0.240404,  0.522358,  0.732632,  0.388812, a
  0.394839,  0.698603,  0.240404,  0.473185,  0.789045,  0.268077, a
  0.310923,  0.790401,  0.201588,  0.473185,  0.789045,  0.268077, a
  0.310923,  0.790401,  0.201588,  0.399391,  0.869770,  0.233942, a
  0.399391,  0.869770,  0.233942,  0.335504,  0.937036,  0.302380, a
  0.399391,  0.869770,  0.233942,  0.474601,  0.930275,  0.292314, a
  0.399391,  0.869770,  0.233942,  0.427183,  0.980201,  0.343111, a
  0.335504,  0.937036,  0.302380,  0.311419,  0.959368,  0.441368, a
  0.335504,  0.937036,  0.302380,  0.427183,  0.980201,  0.343111, a
  0.311419,  0.959368,  0.441368,  0.338405,  0.926316,  0.585872, a
  0.311419,  0.959368,  0.441368,  0.427183,  0.980201,  0.343111, a
  0.311419,  0.959368,  0.441368,  0.409306,  0.996776,  0.446271, a
  0.311419,  0.959368,  0.441368,  0.429336,  0.972244,  0.553526, a
  0.338405,  0.926316,  0.585872,  0.403835,  0.853346,  0.668277, a
  0.338405,  0.926316,  0.585872,  0.429336,  0.972244,  0.553526, a
  0.338405,  0.926316,  0.585872,  0.477899,  0.918084,  0.614689, a
  0.403835,  0.853346,  0.668277,  0.477093,  0.774601,  0.650024, a
  0.403835,  0.853346,  0.668277,  0.477899,  0.918084,  0.614689, a
  0.477093,  0.774601,  0.650024,  0.523902,  0.726927,  0.539655, a
  0.477093,  0.774601,  0.650024,  0.477899,  0.918084,  0.614689, a
  0.477093,  0.774601,  0.650024,  0.532274,  0.859637,  0.601141, a
  0.477093,  0.774601,  0.650024,  0.567016,  0.824252,  0.519222, a
  0.523902,  0.726927,  0.539655,  0.522358,  0.732632,  0.388812, a
  0.523902,  0.726927,  0.539655,  0.567016,  0.824252,  0.519222, a
  0.522358,  0.732632,  0.388812,  0.473185,  0.789045,  0.268077, a
  0.522358,  0.732632,  0.388812,  0.567016,  0.824252,  0.519222, a
  0.522358,  0.732632,  0.388812,  0.565871,  0.828486,  0.407263, a
  0.522358,  0.732632,  0.388812,  0.529373,  0.870358,  0.317650, a
  0.473185,  0.789045,  0.268077,  0.399391,  0.869770,  0.233942, a
  0.473185,  0.789045,  0.268077,  0.529373,  0.870358,  0.317650, a
  0.473185,  0.789045,  0.268077,  0.474601,  0.930275,  0.292314, a
  0.399391,  0.869770,  0.233942,  0.474601,  0.930275,  0.292314, a
  0.474601,  0.930275,  0.292314,  0.427183,  0.980201,  0.343111, a
  0.474601,  0.930275,  0.292314,  0.527482,  0.964615,  0.369663, a
  0.427183,  0.980201,  0.343111,  0.409306,  0.996776,  0.446271, a
  0.427183,  0.980201,  0.343111,  0.527482,  0.964615,  0.369663, a
  0.427183,  0.980201,  0.343111,  0.502252,  0.991181,  0.396692, a
  0.427183,  0.980201,  0.343111,  0.492740,  1.000000,  0.451582, a
  0.409306,  0.996776,  0.446271,  0.429336,  0.972244,  0.553526, a
  0.409306,  0.996776,  0.446271,  0.492740,  1.000000,  0.451582, a
  0.429336,  0.972244,  0.553526,  0.477899,  0.918084,  0.614689, a
  0.429336,  0.972244,  0.553526,  0.492740,  1.000000,  0.451582, a
  0.429336,  0.972244,  0.553526,  0.503397,  0.986947,  0.508651, a
  0.477899,  0.918084,  0.614689,  0.532274,  0.859637,  0.601141, a
  0.477899,  0.918084,  0.614689,  0.503397,  0.986947,  0.508651, a
  0.477899,  0.918084,  0.614689,  0.529237,  0.958129,  0.541195, a
  0.477899,  0.918084,  0.614689,  0.558169,  0.927030,  0.533987, a
  0.532274,  0.859637,  0.601141,  0.567016,  0.824252,  0.519222, a
  0.532274,  0.859637,  0.601141,  0.558169,  0.927030,  0.533987, a
  0.567016,  0.824252,  0.519222,  0.565871,  0.828486,  0.407263, a
  0.567016,  0.824252,  0.519222,  0.558169,  0.927030,  0.533987, a
  0.567016,  0.824252,  0.519222,  0.576655,  0.908202,  0.490399, a
  0.567016,  0.824252,  0.519222,  0.576046,  0.910455,  0.430826, a
  0.565871,  0.828486,  0.407263,  0.529373,  0.870358,  0.317650, a
  0.565871,  0.828486,  0.407263,  0.576046,  0.910455,  0.430826, a
  0.565871,  0.828486,  0.407263,  0.556626,  0.932734,  0.383144, a
  0.529373,  0.870358,  0.317650,  0.474601,  0.930275,  0.292314, a
  0.529373,  0.870358,  0.317650,  0.556626,  0.932734,  0.383144, a
  0.474601,  0.930275,  0.292314,  0.556626,  0.932734,  0.383144, a
  0.474601,  0.930275,  0.292314,  0.527482,  0.964615,  0.369663, a
  0.527482,  0.964615,  0.369663,  0.502252,  0.991181,  0.396692, a
  0.527482,  0.964615,  0.369663,  0.551656,  0.968651,  0.456660, a
  0.527482,  0.964615,  0.369663,  0.551656,  0.968651,  0.456660, a
  0.502252,  0.991181,  0.396692,  0.492740,  1.000000,  0.451582, a
  0.502252,  0.991181,  0.396692,  0.551656,  0.968651,  0.456660, a
  0.492740,  1.000000,  0.451582,  0.503397,  0.986947,  0.508651, a
  0.492740,  1.000000,  0.451582,  0.551656,  0.968651,  0.456660, a
  0.492740,  1.000000,  0.451582,  0.551656,  0.968651,  0.456660, a
  0.492740,  1.000000,  0.451582,  0.551656,  0.968651,  0.456660, a
  0.503397,  0.986947,  0.508651,  0.529237,  0.958129,  0.541195, a
  0.503397,  0.986947,  0.508651,  0.551656,  0.968651,  0.456660, a
  0.503397,  0.986947,  0.508651,  0.551656,  0.968651,  0.456660, a
  0.529237,  0.958129,  0.541195,  0.558169,  0.927030,  0.533987, a
  0.529237,  0.958129,  0.541195,  0.551656,  0.968651,  0.456660, a
  0.558169,  0.927030,  0.533987,  0.576655,  0.908202,  0.490399, a
  0.558169,  0.927030,  0.533987,  0.551656,  0.968651,  0.456660, a
  0.558169,  0.927030,  0.533987,  0.551656,  0.968651,  0.456660, a
  0.558169,  0.927030,  0.533987,  0.551656,  0.968651,  0.456660, a
  0.576655,  0.908202,  0.490399,  0.576046,  0.910455,  0.430826, a
  0.576655,  0.908202,  0.490399,  0.551656,  0.968651,  0.456660, a
  0.576046,  0.910455,  0.430826,  0.556626,  0.932734,  0.383144, a
  0.576046,  0.910455,  0.430826,  0.551656,  0.968651,  0.456660, a
  0.576046,  0.910455,  0.430826,  0.551656,  0.968651,  0.456660, a
  0.556626,  0.932734,  0.383144,  0.527482,  0.964615,  0.369663, a
  0.556626,  0.932734,  0.383144,  0.551656,  0.968651,  0.456660, a
  0.556626,  0.932734,  0.383144,  0.551656,  0.968651,  0.456660, a
  0.556626,  0.932734,  0.383144,  0.551656,  0.968651,  0.456660, a
  0.527482,  0.964615,  0.369663,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a
  0.551656,  0.968651,  0.456660,  0.551656,  0.968651,  0.456660, a


==> img/ellipsoid_8_node_norm.csv <==
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.027294,  0.458065,  0.442644
  0.034743,  0.484822,  0.356492
  0.009512,  0.511387,  0.383520
  0.000000,  0.520207,  0.438411
  0.010657,  0.507154,  0.495480
  0.036498,  0.478335,  0.528024
  0.065430,  0.447237,  0.520816
  0.083916,  0.428409,  0.477227
  0.083306,  0.430662,  0.417655
  0.063886,  0.452941,  0.369973
  0.034743,  0.484822,  0.356492
  0.072916,  0.539144,  0.281577
  0.025498,  0.589070,  0.332373
  0.007621,  0.605645,  0.435534
  0.027651,  0.581113,  0.542788
  0.076214,  0.526953,  0.603951
  0.130589,  0.468506,  0.590404
  0.165331,  0.433121,  0.508485
  0.164186,  0.437355,  0.396525
  0.127688,  0.479227,  0.306912
  0.072916,  0.539144,  0.281577
  0.137209,  0.614478,  0.226934
  0.073323,  0.681744,  0.295372
  0.049238,  0.704075,  0.434360
  0.076224,  0.671023,  0.578863
  0.141653,  0.598053,  0.661268
  0.214912,  0.519308,  0.643016
  0.261720,  0.471635,  0.532647
  0.260177,  0.477339,  0.381804
  0.211004,  0.533752,  0.261068
  0.137209,  0.614478,  0.226934
  0.219868,  0.701738,  0.199154
  0.147220,  0.778230,  0.276979
  0.119831,  0.803625,  0.435030
  0.150518,  0.766039,  0.599354
  0.224922,  0.683061,  0.693061
  0.308228,  0.593516,  0.672305
  0.361457,  0.539303,  0.546798
  0.359702,  0.545790,  0.375266
  0.303784,  0.609941,  0.237970
  0.219868,  0.701738,  0.199154
  0.310923,  0.790401,  0.201588
  0.238274,  0.866893,  0.279413
  0.210886,  0.892287,  0.437464
  0.241573,  0.854702,  0.601788
  0.315977,  0.771723,  0.695495
  0.399283,  0.682178,  0.674739
  0.452512,  0.627965,  0.549232
  0.450756,  0.634452,  0.377700
  0.394839,  0.698603,  0.240404
  0.310923,  0.790401,  0.201588
  0.399391,  0.869770,  0.233942
  0.335504,  0.937036,  0.302380
  0.311419,  0.959368,  0.441368
  0.338405,  0.926316,  0.585872
  0.403835,  0.853346,  0.668277
  0.477093,  0.774601,  0.650024
  0.523902,  0.726927,  0.539655
  0.522358,  0.732632,  0.388812
  0.473185,  0.789045,  0.268077
  0.399391,  0.869770,  0.233942
  0.474601,  0.930275,  0.292314
  0.427183,  0.980201,  0.343111
  0.409306,  0.996776,  0.446271
  0.429336,  0.972244,  0.553526
  0.477899,  0.918084,  0.614689
  0.532274,  0.859637,  0.601141
  0.567016,  0.824252,  0.519222
  0.565871,  0.828486,  0.407263
  0.529373,  0.870358,  0.317650
  0.474601,  0.930275,  0.292314
  0.527482,  0.964615,  0.369663
  0.502252,  0.991181,  0.396692
  0.492740,  1.000000,  0.451582
  0.503397,  0.986947,  0.508651
  0.529237,  0.958129,  0.541195
  0.558169,  0.927030,  0.533987
  0.576655,  0.908202,  0.490399
  0.576046,  0.910455,  0.430826
  0.556626,  0.932734,  0.383144
  0.527482,  0.964615,  0.369663
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660
  0.551656,  0.968651,  0.456660


==> img/elliptic_hyperboloid_1_edge_norm.csv <==
  0.393092,  0.117628,  0.073993,  0.424878,  0.343290,  0.316741, a
  0.393092,  0.117628,  0.073993,  0.225953,  0.162486,  0.117894, a
  0.424878,  0.343290,  0.316741,  0.438126,  0.436496,  0.416293, a
  0.424878,  0.343290,  0.316741,  0.225953,  0.162486,  0.117894, a
  0.424878,  0.343290,  0.316741,  0.356051,  0.361762,  0.334818, a
  0.424878,  0.343290,  0.316741,  0.409555,  0.444164,  0.423797, a
  0.438126,  0.436496,  0.416293,  0.444011,  0.475867,  0.456624, a
  0.438126,  0.436496,  0.416293,  0.409555,  0.444164,  0.423797, a
  0.444011,  0.475867,  0.456624,  0.447498,  0.494615,  0.471758, a
  0.444011,  0.475867,  0.456624,  0.409555,  0.444164,  0.423797, a
  0.444011,  0.475867,  0.456624,  0.431595,  0.479199,  0.459886, a
  0.444011,  0.475867,  0.456624,  0.440763,  0.496423,  0.473527, a
  0.447498,  0.494615,  0.471758,  0.451529,  0.508555,  0.474458, a
  0.447498,  0.494615,  0.471758,  0.440763,  0.496423,  0.473527, a
  0.451529,  0.508555,  0.474458,  0.459502,  0.529445,  0.467004, a
  0.451529,  0.508555,  0.474458,  0.440763,  0.496423,  0.473527, a
  0.451529,  0.508555,  0.474458,  0.444794,  0.510362,  0.476227, a
  0.451529,  0.508555,  0.474458,  0.447086,  0.532777,  0.470265, a
  0.459502,  0.529445,  0.467004,  0.478144,  0.574907,  0.443107, a
  0.459502,  0.529445,  0.467004,  0.447086,  0.532777,  0.470265, a
  0.478144,  0.574907,  0.443107,  0.523182,  0.683289,  0.382609, a
  0.478144,  0.574907,  0.443107,  0.447086,  0.532777,  0.470265, a
  0.478144,  0.574907,  0.443107,  0.449574,  0.582575,  0.450611, a
  0.478144,  0.574907,  0.443107,  0.454355,  0.701761,  0.400687, a
  0.523182,  0.683289,  0.382609,  0.632604,  0.946016,  0.234477, a
  0.523182,  0.683289,  0.382609,  0.454355,  0.701761,  0.400687, a
  0.523182,  0.683289,  0.382609,  0.465465,  0.990874,  0.278378, a
  0.632604,  0.946016,  0.234477,  0.465465,  0.990874,  0.278378, a
  0.225953,  0.162486,  0.117894,  0.356051,  0.361762,  0.334818, a
  0.225953,  0.162486,  0.117894,  0.106140,  0.171612,  0.296722, a
  0.225953,  0.162486,  0.117894,  0.306714,  0.365520,  0.408458, a
  0.356051,  0.361762,  0.334818,  0.409555,  0.444164,  0.423797, a
  0.356051,  0.361762,  0.334818,  0.306714,  0.365520,  0.408458, a
  0.409555,  0.444164,  0.423797,  0.431595,  0.479199,  0.459886, a
  0.409555,  0.444164,  0.423797,  0.306714,  0.365520,  0.408458, a
  0.409555,  0.444164,  0.423797,  0.389074,  0.445724,  0.454366, a
  0.409555,  0.444164,  0.423797,  0.422694,  0.479877,  0.473170, a
  0.431595,  0.479199,  0.459886,  0.440763,  0.496423,  0.473527, a
  0.431595,  0.479199,  0.459886,  0.422694,  0.479877,  0.473170, a
  0.440763,  0.496423,  0.473527,  0.444794,  0.510362,  0.476227, a
  0.440763,  0.496423,  0.473527,  0.422694,  0.479877,  0.473170, a
  0.440763,  0.496423,  0.473527,  0.435935,  0.496790,  0.480733, a
  0.440763,  0.496423,  0.473527,  0.439966,  0.510730,  0.483433, a
  0.444794,  0.510362,  0.476227,  0.447086,  0.532777,  0.470265, a
  0.444794,  0.510362,  0.476227,  0.439966,  0.510730,  0.483433, a
  0.447086,  0.532777,  0.470265,  0.449574,  0.582575,  0.450611, a
  0.447086,  0.532777,  0.470265,  0.439966,  0.510730,  0.483433, a
  0.447086,  0.532777,  0.470265,  0.438185,  0.533455,  0.483550, a
  0.447086,  0.532777,  0.470265,  0.429093,  0.584135,  0.481180, a
  0.449574,  0.582575,  0.450611,  0.454355,  0.701761,  0.400687, a
  0.449574,  0.582575,  0.450611,  0.429093,  0.584135,  0.481180, a
  0.454355,  0.701761,  0.400687,  0.465465,  0.990874,  0.278378, a
  0.454355,  0.701761,  0.400687,  0.429093,  0.584135,  0.481180, a
  0.454355,  0.701761,  0.400687,  0.405018,  0.705519,  0.474326, a
  0.465465,  0.990874,  0.278378,  0.405018,  0.705519,  0.474326, a
  0.465465,  0.990874,  0.278378,  0.345653,  1.000000,  0.457206, a
  0.106140,  0.171612,  0.296722,  0.306714,  0.365520,  0.408458, a
  0.106140,  0.171612,  0.296722,  0.089717,  0.140736,  0.526802, a
  0.306714,  0.365520,  0.408458,  0.389074,  0.445724,  0.454366, a
  0.306714,  0.365520,  0.408458,  0.089717,  0.140736,  0.526802, a
  0.306714,  0.365520,  0.408458,  0.299951,  0.352806,  0.503203, a
  0.306714,  0.365520,  0.408458,  0.386267,  0.440446,  0.493696, a
  0.389074,  0.445724,  0.454366,  0.422694,  0.479877,  0.473170, a
  0.389074,  0.445724,  0.454366,  0.386267,  0.440446,  0.493696, a
  0.422694,  0.479877,  0.473170,  0.435935,  0.496790,  0.480733, a
  0.422694,  0.479877,  0.473170,  0.386267,  0.440446,  0.493696, a
  0.422694,  0.479877,  0.473170,  0.421474,  0.477584,  0.490262, a
  0.422694,  0.479877,  0.473170,  0.435273,  0.495546,  0.490004, a
  0.435935,  0.496790,  0.480733,  0.439966,  0.510730,  0.483433, a
  0.435935,  0.496790,  0.480733,  0.435273,  0.495546,  0.490004, a
  0.439966,  0.510730,  0.483433,  0.438185,  0.533455,  0.483550, a
  0.439966,  0.510730,  0.483433,  0.435273,  0.495546,  0.490004, a
  0.439966,  0.510730,  0.483433,  0.439304,  0.509486,  0.492705, a
  0.439966,  0.510730,  0.483433,  0.436965,  0.531161,  0.500642, a
  0.438185,  0.533455,  0.483550,  0.429093,  0.584135,  0.481180, a
  0.438185,  0.533455,  0.483550,  0.436965,  0.531161,  0.500642, a
  0.438185,  0.533455,  0.483550,  0.426285,  0.578857,  0.520510, a
  0.429093,  0.584135,  0.481180,  0.405018,  0.705519,  0.474326, a
  0.429093,  0.584135,  0.481180,  0.426285,  0.578857,  0.520510, a
  0.405018,  0.705519,  0.474326,  0.345653,  1.000000,  0.457206, a
  0.405018,  0.705519,  0.474326,  0.426285,  0.578857,  0.520510, a
  0.405018,  0.705519,  0.474326,  0.398255,  0.692804,  0.569071, a
  0.345653,  1.000000,  0.457206,  0.398255,  0.692804,  0.569071, a
  0.345653,  1.000000,  0.457206,  0.329229,  0.969124,  0.687286, a
  0.089717,  0.140736,  0.526802,  0.299951,  0.352806,  0.503203, a
  0.089717,  0.140736,  0.526802,  0.184366,  0.084305,  0.700476, a
  0.299951,  0.352806,  0.503203,  0.386267,  0.440446,  0.493696, a
  0.299951,  0.352806,  0.503203,  0.184366,  0.084305,  0.700476, a
  0.299951,  0.352806,  0.503203,  0.338927,  0.329568,  0.574720, a
  0.386267,  0.440446,  0.493696,  0.421474,  0.477584,  0.490262, a
  0.386267,  0.440446,  0.493696,  0.338927,  0.329568,  0.574720, a
  0.386267,  0.440446,  0.493696,  0.402446,  0.430800,  0.523384, a
  0.386267,  0.440446,  0.493696,  0.428506,  0.473392,  0.503164, a
  0.421474,  0.477584,  0.490262,  0.435273,  0.495546,  0.490004, a
  0.421474,  0.477584,  0.490262,  0.428506,  0.473392,  0.503164, a
  0.435273,  0.495546,  0.490004,  0.439304,  0.509486,  0.492705, a
  0.435273,  0.495546,  0.490004,  0.428506,  0.473392,  0.503164, a
  0.435273,  0.495546,  0.490004,  0.439087,  0.493272,  0.497002, a
  0.435273,  0.495546,  0.490004,  0.443118,  0.507212,  0.499703, a
  0.439304,  0.509486,  0.492705,  0.436965,  0.531161,  0.500642, a
  0.439304,  0.509486,  0.492705,  0.443118,  0.507212,  0.499703, a
  0.439304,  0.509486,  0.492705,  0.443997,  0.526969,  0.513543, a
  0.436965,  0.531161,  0.500642,  0.426285,  0.578857,  0.520510, a
  0.436965,  0.531161,  0.500642,  0.443997,  0.526969,  0.513543, a
  0.426285,  0.578857,  0.520510,  0.398255,  0.692804,  0.569071, a
  0.426285,  0.578857,  0.520510,  0.443997,  0.526969,  0.513543, a
  0.426285,  0.578857,  0.520510,  0.442465,  0.569210,  0.550199, a
  0.426285,  0.578857,  0.520510,  0.437231,  0.669567,  0.640588, a
  0.398255,  0.692804,  0.569071,  0.329229,  0.969124,  0.687286, a
  0.398255,  0.692804,  0.569071,  0.437231,  0.669567,  0.640588, a
  0.398255,  0.692804,  0.569071,  0.423879,  0.912694,  0.860961, a
  0.329229,  0.969124,  0.687286,  0.423879,  0.912694,  0.860961, a
  0.184366,  0.084305,  0.700476,  0.338927,  0.329568,  0.574720, a
  0.184366,  0.084305,  0.700476,  0.345802,  0.028724,  0.736481, a
  0.184366,  0.084305,  0.700476,  0.405404,  0.306681,  0.589547, a
  0.338927,  0.329568,  0.574720,  0.402446,  0.430800,  0.523384, a
  0.338927,  0.329568,  0.574720,  0.405404,  0.306681,  0.589547, a
  0.338927,  0.329568,  0.574720,  0.430042,  0.421298,  0.529539, a
  0.402446,  0.430800,  0.523384,  0.428506,  0.473392,  0.503164, a
  0.402446,  0.430800,  0.523384,  0.430042,  0.421298,  0.529539, a
  0.428506,  0.473392,  0.503164,  0.439087,  0.493272,  0.497002, a
  0.428506,  0.473392,  0.503164,  0.430042,  0.421298,  0.529539, a
  0.428506,  0.473392,  0.503164,  0.440498,  0.469263,  0.505838, a
  0.428506,  0.473392,  0.503164,  0.445593,  0.491033,  0.498453, a
  0.439087,  0.493272,  0.497002,  0.443118,  0.507212,  0.499703, a
  0.439087,  0.493272,  0.497002,  0.445593,  0.491033,  0.498453, a
  0.439087,  0.493272,  0.497002,  0.449623,  0.504972,  0.501154, a
  0.443118,  0.507212,  0.499703,  0.443997,  0.526969,  0.513543, a
  0.443118,  0.507212,  0.499703,  0.449623,  0.504972,  0.501154, a
  0.443997,  0.526969,  0.513543,  0.442465,  0.569210,  0.550199, a
  0.443997,  0.526969,  0.513543,  0.449623,  0.504972,  0.501154, a
  0.443997,  0.526969,  0.513543,  0.455989,  0.522840,  0.516218, a
  0.443997,  0.526969,  0.513543,  0.470061,  0.559709,  0.556353, a
  0.442465,  0.569210,  0.550199,  0.437231,  0.669567,  0.640588, a
  0.442465,  0.569210,  0.550199,  0.470061,  0.559709,  0.556353, a
  0.442465,  0.569210,  0.550199,  0.503708,  0.646679,  0.655415, a
  0.437231,  0.669567,  0.640588,  0.423879,  0.912694,  0.860961, a
  0.437231,  0.669567,  0.640588,  0.503708,  0.646679,  0.655415, a
  0.423879,  0.912694,  0.860961,  0.503708,  0.646679,  0.655415, a
  0.423879,  0.912694,  0.860961,  0.585314,  0.857112,  0.896966, a
  0.345802,  0.028724,  0.736481,  0.405404,  0.306681,  0.589547, a
  0.345802,  0.028724,  0.736481,  0.498485,  0.000000,  0.617970, a
  0.345802,  0.028724,  0.736481,  0.468278,  0.294852,  0.540745, a
  0.405404,  0.306681,  0.589547,  0.430042,  0.421298,  0.529539, a
  0.405404,  0.306681,  0.589547,  0.468278,  0.294852,  0.540745, a
  0.430042,  0.421298,  0.529539,  0.440498,  0.469263,  0.505838, a
  0.430042,  0.421298,  0.529539,  0.468278,  0.294852,  0.540745, a
  0.430042,  0.421298,  0.529539,  0.456142,  0.416388,  0.509280, a
  0.440498,  0.469263,  0.505838,  0.445593,  0.491033,  0.498453, a
  0.440498,  0.469263,  0.505838,  0.456142,  0.416388,  0.509280, a
  0.440498,  0.469263,  0.505838,  0.451840,  0.467129,  0.497035, a
  0.445593,  0.491033,  0.498453,  0.449623,  0.504972,  0.501154, a
  0.445593,  0.491033,  0.498453,  0.451840,  0.467129,  0.497035, a
  0.445593,  0.491033,  0.498453,  0.451745,  0.489875,  0.493678, a
  0.445593,  0.491033,  0.498453,  0.455775,  0.503815,  0.496378, a
  0.449623,  0.504972,  0.501154,  0.455989,  0.522840,  0.516218, a
  0.449623,  0.504972,  0.501154,  0.455775,  0.503815,  0.496378, a
  0.455989,  0.522840,  0.516218,  0.470061,  0.559709,  0.556353, a
  0.455989,  0.522840,  0.516218,  0.455775,  0.503815,  0.496378, a
  0.455989,  0.522840,  0.516218,  0.467331,  0.520707,  0.507414, a
  0.455989,  0.522840,  0.516218,  0.496161,  0.554799,  0.536095, a
  0.470061,  0.559709,  0.556353,  0.503708,  0.646679,  0.655415, a
  0.470061,  0.559709,  0.556353,  0.496161,  0.554799,  0.536095, a
  0.503708,  0.646679,  0.655415,  0.585314,  0.857112,  0.896966, a
  0.503708,  0.646679,  0.655415,  0.496161,  0.554799,  0.536095, a
  0.503708,  0.646679,  0.655415,  0.566582,  0.634851,  0.606613, a
  0.585314,  0.857112,  0.896966,  0.566582,  0.634851,  0.606613, a
  0.585314,  0.857112,  0.896966,  0.737998,  0.828388,  0.778454, a
  0.498485,  0.000000,  0.617970,  0.468278,  0.294852,  0.540745, a
  0.498485,  0.000000,  0.617970,  0.570975,  0.011573,  0.400394, a
  0.468278,  0.294852,  0.540745,  0.456142,  0.416388,  0.509280, a
  0.468278,  0.294852,  0.540745,  0.570975,  0.011573,  0.400394, a
  0.468278,  0.294852,  0.540745,  0.498128,  0.299618,  0.451150, a
  0.468278,  0.294852,  0.540745,  0.468533,  0.418367,  0.472088, a
  0.456142,  0.416388,  0.509280,  0.451840,  0.467129,  0.497035, a
  0.456142,  0.416388,  0.509280,  0.468533,  0.418367,  0.472088, a
  0.456142,  0.416388,  0.509280,  0.457225,  0.467988,  0.480872, a
  0.451840,  0.467129,  0.497035,  0.451745,  0.489875,  0.493678, a
  0.451840,  0.467129,  0.497035,  0.457225,  0.467988,  0.480872, a
  0.451840,  0.467129,  0.497035,  0.454666,  0.490342,  0.484910, a
  0.451745,  0.489875,  0.493678,  0.455775,  0.503815,  0.496378, a
  0.451745,  0.489875,  0.493678,  0.454666,  0.490342,  0.484910, a
  0.455775,  0.503815,  0.496378,  0.467331,  0.520707,  0.507414, a
  0.455775,  0.503815,  0.496378,  0.454666,  0.490342,  0.484910, a
  0.455775,  0.503815,  0.496378,  0.458696,  0.504281,  0.487611, a
  0.455775,  0.503815,  0.496378,  0.472716,  0.521566,  0.491251, a
  0.467331,  0.520707,  0.507414,  0.496161,  0.554799,  0.536095, a
  0.467331,  0.520707,  0.507414,  0.472716,  0.521566,  0.491251, a
  0.496161,  0.554799,  0.536095,  0.566582,  0.634851,  0.606613, a
  0.496161,  0.554799,  0.536095,  0.472716,  0.521566,  0.491251, a
  0.496161,  0.554799,  0.536095,  0.508552,  0.556777,  0.498902, a
  0.496161,  0.554799,  0.536095,  0.596432,  0.639616,  0.517018, a
  0.566582,  0.634851,  0.606613,  0.737998,  0.828388,  0.778454, a
  0.566582,  0.634851,  0.606613,  0.596432,  0.639616,  0.517018, a
  0.566582,  0.634851,  0.606613,  0.810487,  0.839961,  0.560879, a
  0.737998,  0.828388,  0.778454,  0.810487,  0.839961,  0.560879, a
  0.570975,  0.011573,  0.400394,  0.498128,  0.299618,  0.451150, a
  0.570975,  0.011573,  0.400394,  0.529352,  0.058028,  0.185561, a
  0.498128,  0.299618,  0.451150,  0.468533,  0.418367,  0.472088, a
  0.498128,  0.299618,  0.451150,  0.529352,  0.058028,  0.185561, a
  0.498128,  0.299618,  0.451150,  0.480988,  0.318747,  0.362683, a
  0.498128,  0.299618,  0.451150,  0.461418,  0.426308,  0.435364, a
  0.468533,  0.418367,  0.472088,  0.457225,  0.467988,  0.480872, a
  0.468533,  0.418367,  0.472088,  0.461418,  0.426308,  0.435364, a
  0.457225,  0.467988,  0.480872,  0.454666,  0.490342,  0.484910, a
  0.457225,  0.467988,  0.480872,  0.461418,  0.426308,  0.435364, a
  0.457225,  0.467988,  0.480872,  0.454133,  0.471439,  0.464912, a
  0.454666,  0.490342,  0.484910,  0.458696,  0.504281,  0.487611, a
  0.454666,  0.490342,  0.484910,  0.454133,  0.471439,  0.464912, a
  0.454666,  0.490342,  0.484910,  0.452989,  0.492213,  0.476254, a
  0.454666,  0.490342,  0.484910,  0.457019,  0.506153,  0.478954, a
  0.458696,  0.504281,  0.487611,  0.472716,  0.521566,  0.491251, a
  0.458696,  0.504281,  0.487611,  0.457019,  0.506153,  0.478954, a
  0.458696,  0.504281,  0.487611,  0.469624,  0.525017,  0.475292, a
  0.472716,  0.521566,  0.491251,  0.508552,  0.556777,  0.498902, a
  0.472716,  0.521566,  0.491251,  0.469624,  0.525017,  0.475292, a
  0.508552,  0.556777,  0.498902,  0.596432,  0.639616,  0.517018, a
  0.508552,  0.556777,  0.498902,  0.469624,  0.525017,  0.475292, a
  0.508552,  0.556777,  0.498902,  0.501437,  0.564718,  0.462179, a
  0.508552,  0.556777,  0.498902,  0.579292,  0.658746,  0.428551, a
  0.596432,  0.639616,  0.517018,  0.810487,  0.839961,  0.560879, a
  0.523182,  0.683289,  0.382609,  0.579292,  0.658746,  0.428551, b
  0.596432,  0.639616,  0.517018,  0.579292,  0.658746,  0.428551, a
  0.810487,  0.839961,  0.560879,  0.579292,  0.658746,  0.428551, a
  0.810487,  0.839961,  0.560879,  0.768864,  0.886416,  0.346045, a
  0.529352,  0.058028,  0.185561,  0.480988,  0.318747,  0.362683, a
  0.529352,  0.058028,  0.185561,  0.393092,  0.117628,  0.073993, a
  0.529352,  0.058028,  0.185561,  0.424878,  0.343290,  0.316741, a
  0.480988,  0.318747,  0.362683,  0.461418,  0.426308,  0.435364, a
  0.480988,  0.318747,  0.362683,  0.424878,  0.343290,  0.316741, a
  0.461418,  0.426308,  0.435364,  0.454133,  0.471439,  0.464912, a
  0.461418,  0.426308,  0.435364,  0.424878,  0.343290,  0.316741, a
  0.461418,  0.426308,  0.435364,  0.438126,  0.436496,  0.416293, a
  0.461418,  0.426308,  0.435364,  0.444011,  0.475867,  0.456624, a
  0.454133,  0.471439,  0.464912,  0.452989,  0.492213,  0.476254, a
  0.454133,  0.471439,  0.464912,  0.444011,  0.475867,  0.456624, a
  0.452989,  0.492213,  0.476254,  0.457019,  0.506153,  0.478954, a
  0.452989,  0.492213,  0.476254,  0.444011,  0.475867,  0.456624, a
  0.452989,  0.492213,  0.476254,  0.447498,  0.494615,  0.471758, a
  0.452989,  0.492213,  0.476254,  0.451529,  0.508555,  0.474458, a
  0.457019,  0.506153,  0.478954,  0.469624,  0.525017,  0.475292, a
  0.457019,  0.506153,  0.478954,  0.451529,  0.508555,  0.474458, a
  0.469624,  0.525017,  0.475292,  0.501437,  0.564718,  0.462179, a
  0.469624,  0.525017,  0.475292,  0.451529,  0.508555,  0.474458, a
  0.469624,  0.525017,  0.475292,  0.459502,  0.529445,  0.467004, a
  0.469624,  0.525017,  0.475292,  0.478144,  0.574907,  0.443107, a
  0.501437,  0.564718,  0.462179,  0.579292,  0.658746,  0.428551, a
  0.501437,  0.564718,  0.462179,  0.478144,  0.574907,  0.443107, a
  0.579292,  0.658746,  0.428551,  0.768864,  0.886416,  0.346045, a
  0.579292,  0.658746,  0.428551,  0.478144,  0.574907,  0.443107, a
  0.579292,  0.658746,  0.428551,  0.523182,  0.683289,  0.382609, a
  0.768864,  0.886416,  0.346045,  0.523182,  0.683289,  0.382609, a
  0.768864,  0.886416,  0.346045,  0.632604,  0.946016,  0.234477, a
  0.393092,  0.117628,  0.073993,  0.424878,  0.343290,  0.316741, a
  0.424878,  0.343290,  0.316741,  0.438126,  0.436496,  0.416293, a
  0.438126,  0.436496,  0.416293,  0.444011,  0.475867,  0.456624, a
  0.444011,  0.475867,  0.456624,  0.447498,  0.494615,  0.471758, a
  0.447498,  0.494615,  0.471758,  0.451529,  0.508555,  0.474458, a
  0.451529,  0.508555,  0.474458,  0.459502,  0.529445,  0.467004, a
  0.459502,  0.529445,  0.467004,  0.478144,  0.574907,  0.443107, a
  0.478144,  0.574907,  0.443107,  0.523182,  0.683289,  0.382609, a
  0.523182,  0.683289,  0.382609,  0.632604,  0.946016,  0.234477, a


==> img/elliptic_hyperboloid_1_node_norm.csv <==
  0.393092,  0.117628,  0.073993
  0.424878,  0.343290,  0.316741
  0.438126,  0.436496,  0.416293
  0.444011,  0.475867,  0.456624
  0.447498,  0.494615,  0.471758
  0.451529,  0.508555,  0.474458
  0.459502,  0.529445,  0.467004
  0.478144,  0.574907,  0.443107
  0.523182,  0.683289,  0.382609
  0.632604,  0.946016,  0.234477
  0.225953,  0.162486,  0.117894
  0.356051,  0.361762,  0.334818
  0.409555,  0.444164,  0.423797
  0.431595,  0.479199,  0.459886
  0.440763,  0.496423,  0.473527
  0.444794,  0.510362,  0.476227
  0.447086,  0.532777,  0.470265
  0.449574,  0.582575,  0.450611
  0.454355,  0.701761,  0.400687
  0.465465,  0.990874,  0.278378
  0.106140,  0.171612,  0.296722
  0.306714,  0.365520,  0.408458
  0.389074,  0.445724,  0.454366
  0.422694,  0.479877,  0.473170
  0.435935,  0.496790,  0.480733
  0.439966,  0.510730,  0.483433
  0.438185,  0.533455,  0.483550
  0.429093,  0.584135,  0.481180
  0.405018,  0.705519,  0.474326
  0.345653,  1.000000,  0.457206
  0.089717,  0.140736,  0.526802
  0.299951,  0.352806,  0.503203
  0.386267,  0.440446,  0.493696
  0.421474,  0.477584,  0.490262
  0.435273,  0.495546,  0.490004
  0.439304,  0.509486,  0.492705
  0.436965,  0.531161,  0.500642
  0.426285,  0.578857,  0.520510
  0.398255,  0.692804,  0.569071
  0.329229,  0.969124,  0.687286
  0.184366,  0.084305,  0.700476
  0.338927,  0.329568,  0.574720
  0.402446,  0.430800,  0.523384
  0.428506,  0.473392,  0.503164
  0.439087,  0.493272,  0.497002
  0.443118,  0.507212,  0.499703
  0.443997,  0.526969,  0.513543
  0.442465,  0.569210,  0.550199
  0.437231,  0.669567,  0.640588
  0.423879,  0.912694,  0.860961
  0.345802,  0.028724,  0.736481
  0.405404,  0.306681,  0.589547
  0.430042,  0.421298,  0.529539
  0.440498,  0.469263,  0.505838
  0.445593,  0.491033,  0.498453
  0.449623,  0.504972,  0.501154
  0.455989,  0.522840,  0.516218
  0.470061,  0.559709,  0.556353
  0.503708,  0.646679,  0.655415
  0.585314,  0.857112,  0.896966
  0.498485,  0.000000,  0.617970
  0.468278,  0.294852,  0.540745
  0.456142,  0.416388,  0.509280
  0.451840,  0.467129,  0.497035
  0.451745,  0.489875,  0.493678
  0.455775,  0.503815,  0.496378
  0.467331,  0.520707,  0.507414
  0.496161,  0.554799,  0.536095
  0.566582,  0.634851,  0.606613
  0.737998,  0.828388,  0.778454
  0.570975,  0.011573,  0.400394
  0.498128,  0.299618,  0.451150
  0.468533,  0.418367,  0.472088
  0.457225,  0.467988,  0.480872
  0.454666,  0.490342,  0.484910
  0.458696,  0.504281,  0.487611
  0.472716,  0.521566,  0.491251
  0.508552,  0.556777,  0.498902
  0.596432,  0.639616,  0.517018
  0.810487,  0.839961,  0.560879
  0.529352,  0.058028,  0.185561
  0.480988,  0.318747,  0.362683
  0.461418,  0.426308,  0.435364
  0.454133,  0.471439,  0.464912
  0.452989,  0.492213,  0.476254
  0.457019,  0.506153,  0.478954
  0.469624,  0.525017,  0.475292
  0.501437,  0.564718,  0.462179
  0.579292,  0.658746,  0.428551
  0.768864,  0.886416,  0.346045
  0.393092,  0.117628,  0.073993
  0.424878,  0.343290,  0.316741
  0.438126,  0.436496,  0.416293
  0.444011,  0.475867,  0.456624
  0.447498,  0.494615,  0.471758
  0.451529,  0.508555,  0.474458
  0.459502,  0.529445,  0.467004
  0.478144,  0.574907,  0.443107
  0.523182,  0.683289,  0.382609
  0.632604,  0.946016,  0.234477


==> img/elliptic_hyperboloid_21_edge_norm.csv <==
  0.874474,  1.000000,  0.860529,  0.693105,  0.719050,  0.638805, a
  0.874474,  1.000000,  0.860529,  0.891289,  0.973788,  0.759031, a
  0.693105,  0.719050,  0.638805,  0.618239,  0.603198,  0.548146, a
  0.693105,  0.719050,  0.638805,  0.891289,  0.973788,  0.759031, a
  0.693105,  0.719050,  0.638805,  0.700029,  0.708257,  0.597009, a
  0.693105,  0.719050,  0.638805,  0.621113,  0.598717,  0.530796, a
  0.618239,  0.603198,  0.548146,  0.586724,  0.554717,  0.512077, a
  0.618239,  0.603198,  0.548146,  0.621113,  0.598717,  0.530796, a
  0.586724,  0.554717,  0.512077,  0.571974,  0.532712,  0.500173, a
  0.586724,  0.554717,  0.512077,  0.621113,  0.598717,  0.530796, a
  0.586724,  0.554717,  0.512077,  0.587973,  0.552770,  0.504537, a
  0.586724,  0.554717,  0.512077,  0.572652,  0.531656,  0.496083, a
  0.571974,  0.532712,  0.500173,  0.561549,  0.518622,  0.502393, a
  0.571974,  0.532712,  0.500173,  0.572652,  0.531656,  0.496083, a
  0.561549,  0.518622,  0.502393,  0.546655,  0.500559,  0.520608, a
  0.561549,  0.518622,  0.502393,  0.572652,  0.531656,  0.496083, a
  0.561549,  0.518622,  0.502393,  0.562227,  0.517566,  0.498303, a
  0.561549,  0.518622,  0.502393,  0.547904,  0.498612,  0.513068, a
  0.546655,  0.500559,  0.520608,  0.514726,  0.463289,  0.570185, a
  0.546655,  0.500559,  0.520608,  0.547904,  0.498612,  0.513068, a
  0.514726,  0.463289,  0.570185,  0.438832,  0.375371,  0.692943, a
  0.514726,  0.463289,  0.570185,  0.547904,  0.498612,  0.513068, a
  0.514726,  0.463289,  0.570185,  0.517601,  0.458808,  0.552835, a
  0.514726,  0.463289,  0.570185,  0.445756,  0.364577,  0.651147, a
  0.438832,  0.375371,  0.692943,  0.254951,  0.162644,  0.992432, a
  0.438832,  0.375371,  0.692943,  0.445756,  0.364577,  0.651147, a
  0.438832,  0.375371,  0.692943,  0.271765,  0.136432,  0.890934, a
  0.254951,  0.162644,  0.992432,  0.271765,  0.136432,  0.890934, a
  0.891289,  0.973788,  0.759031,  0.700029,  0.708257,  0.597009, a
  0.891289,  0.973788,  0.759031,  0.901235,  0.932706,  0.497717, a
  0.891289,  0.973788,  0.759031,  0.704125,  0.691339,  0.489403, a
  0.700029,  0.708257,  0.597009,  0.621113,  0.598717,  0.530796, a
  0.700029,  0.708257,  0.597009,  0.587973,  0.552770,  0.504537, b
  0.700029,  0.708257,  0.597009,  0.704125,  0.691339,  0.489403, a
  0.621113,  0.598717,  0.530796,  0.587973,  0.552770,  0.504537, a
  0.621113,  0.598717,  0.530796,  0.704125,  0.691339,  0.489403, a
  0.621113,  0.598717,  0.530796,  0.622814,  0.591695,  0.486127, a
  0.621113,  0.598717,  0.530796,  0.588712,  0.549718,  0.485125, a
  0.587973,  0.552770,  0.504537,  0.572652,  0.531656,  0.496083, a
  0.587973,  0.552770,  0.504537,  0.588712,  0.549718,  0.485125, a
  0.572652,  0.531656,  0.496083,  0.562227,  0.517566,  0.498303, a
  0.572652,  0.531656,  0.496083,  0.588712,  0.549718,  0.485125, a
  0.572652,  0.531656,  0.496083,  0.573053,  0.530001,  0.485554, a
  0.572652,  0.531656,  0.496083,  0.562628,  0.515910,  0.487773, a
  0.562227,  0.517566,  0.498303,  0.547904,  0.498612,  0.513068, a
  0.562227,  0.517566,  0.498303,  0.562628,  0.515910,  0.487773, a
  0.547904,  0.498612,  0.513068,  0.517601,  0.458808,  0.552835, a
  0.547904,  0.498612,  0.513068,  0.562628,  0.515910,  0.487773, a
  0.547904,  0.498612,  0.513068,  0.548643,  0.495560,  0.493656, a
  0.547904,  0.498612,  0.513068,  0.519301,  0.451786,  0.508166, a
  0.517601,  0.458808,  0.552835,  0.445756,  0.364577,  0.651147, a
  0.517601,  0.458808,  0.552835,  0.519301,  0.451786,  0.508166, a
  0.445756,  0.364577,  0.651147,  0.271765,  0.136432,  0.890934, a
  0.445756,  0.364577,  0.651147,  0.519301,  0.451786,  0.508166, a
  0.445756,  0.364577,  0.651147,  0.449851,  0.347660,  0.543540, a
  0.271765,  0.136432,  0.890934,  0.449851,  0.347660,  0.543540, a
  0.271765,  0.136432,  0.890934,  0.281711,  0.095350,  0.629620, a
  0.901235,  0.932706,  0.497717,  0.704125,  0.691339,  0.489403, a
  0.901235,  0.932706,  0.497717,  0.899658,  0.895977,  0.198858, a
  0.704125,  0.691339,  0.489403,  0.622814,  0.591695,  0.486127, a
  0.704125,  0.691339,  0.489403,  0.899658,  0.895977,  0.198858, a
  0.704125,  0.691339,  0.489403,  0.703476,  0.676215,  0.366336, a
  0.704125,  0.691339,  0.489403,  0.622544,  0.585416,  0.435039, a
  0.622814,  0.591695,  0.486127,  0.588712,  0.549718,  0.485125, a
  0.622814,  0.591695,  0.486127,  0.622544,  0.585416,  0.435039, a
  0.588712,  0.549718,  0.485125,  0.573053,  0.530001,  0.485554, a
  0.588712,  0.549718,  0.485125,  0.622544,  0.585416,  0.435039, a
  0.588712,  0.549718,  0.485125,  0.588595,  0.546990,  0.462924, a
  0.588712,  0.549718,  0.485125,  0.572989,  0.528521,  0.473511, a
  0.573053,  0.530001,  0.485554,  0.562628,  0.515910,  0.487773, a
  0.573053,  0.530001,  0.485554,  0.572989,  0.528521,  0.473511, a
  0.562628,  0.515910,  0.487773,  0.548643,  0.495560,  0.493656, a
  0.562628,  0.515910,  0.487773,  0.572989,  0.528521,  0.473511, a
  0.562628,  0.515910,  0.487773,  0.562564,  0.514430,  0.475730, a
  0.562628,  0.515910,  0.487773,  0.548526,  0.492832,  0.471455, a
  0.548643,  0.495560,  0.493656,  0.519301,  0.451786,  0.508166, a
  0.548643,  0.495560,  0.493656,  0.548526,  0.492832,  0.471455, a
  0.548643,  0.495560,  0.493656,  0.519031,  0.445507,  0.457078, a
  0.519301,  0.451786,  0.508166,  0.449851,  0.347660,  0.543540, a
  0.519301,  0.451786,  0.508166,  0.519031,  0.445507,  0.457078, a
  0.449851,  0.347660,  0.543540,  0.281711,  0.095350,  0.629620, a
  0.449851,  0.347660,  0.543540,  0.519031,  0.445507,  0.457078, a
  0.449851,  0.347660,  0.543540,  0.449202,  0.332535,  0.420473, a
  0.281711,  0.095350,  0.629620,  0.449202,  0.332535,  0.420473, a
  0.281711,  0.095350,  0.629620,  0.280134,  0.058621,  0.330761, a
  0.899658,  0.895977,  0.198858,  0.703476,  0.676215,  0.366336, a
  0.899658,  0.895977,  0.198858,  0.887297,  0.880786,  0.002294, a
  0.703476,  0.676215,  0.366336,  0.622544,  0.585416,  0.435039, a
  0.703476,  0.676215,  0.366336,  0.887297,  0.880786,  0.002294, a
  0.703476,  0.676215,  0.366336,  0.698386,  0.669959,  0.285393, a
  0.622544,  0.585416,  0.435039,  0.588595,  0.546990,  0.462924, a
  0.622544,  0.585416,  0.435039,  0.698386,  0.669959,  0.285393, a
  0.622544,  0.585416,  0.435039,  0.620431,  0.582820,  0.401439, a
  0.622544,  0.585416,  0.435039,  0.587676,  0.545861,  0.448322, a
  0.588595,  0.546990,  0.462924,  0.572989,  0.528521,  0.473511, a
  0.588595,  0.546990,  0.462924,  0.587676,  0.545861,  0.448322, a
  0.572989,  0.528521,  0.473511,  0.562564,  0.514430,  0.475730, a
  0.572989,  0.528521,  0.473511,  0.587676,  0.545861,  0.448322, a
  0.572989,  0.528521,  0.473511,  0.572491,  0.527909,  0.465590, a
  0.572989,  0.528521,  0.473511,  0.562066,  0.513818,  0.467810, a
  0.562564,  0.514430,  0.475730,  0.548526,  0.492832,  0.471455, a
  0.562564,  0.514430,  0.475730,  0.562066,  0.513818,  0.467810, a
  0.562564,  0.514430,  0.475730,  0.547607,  0.491703,  0.456853, a
  0.548526,  0.492832,  0.471455,  0.519031,  0.445507,  0.457078, a
  0.548526,  0.492832,  0.471455,  0.547607,  0.491703,  0.456853, a
  0.519031,  0.445507,  0.457078,  0.449202,  0.332535,  0.420473, a
  0.519031,  0.445507,  0.457078,  0.547607,  0.491703,  0.456853, a
  0.519031,  0.445507,  0.457078,  0.516918,  0.442910,  0.423478, a
  0.519031,  0.445507,  0.457078,  0.444112,  0.326280,  0.339530, a
  0.449202,  0.332535,  0.420473,  0.280134,  0.058621,  0.330761, a
  0.449202,  0.332535,  0.420473,  0.444112,  0.326280,  0.339530, a
  0.449202,  0.332535,  0.420473,  0.267773,  0.043430,  0.134197, a
  0.280134,  0.058621,  0.330761,  0.267773,  0.043430,  0.134197, a
  0.887297,  0.880786,  0.002294,  0.698386,  0.669959,  0.285393, a
  0.887297,  0.880786,  0.002294,  0.869935,  0.894242,  0.000000, a
  0.887297,  0.880786,  0.002294,  0.691236,  0.675500,  0.284448, a
  0.698386,  0.669959,  0.285393,  0.620431,  0.582820,  0.401439, a
  0.698386,  0.669959,  0.285393,  0.691236,  0.675500,  0.284448, a
  0.698386,  0.669959,  0.285393,  0.617463,  0.585120,  0.401047, a
  0.620431,  0.582820,  0.401439,  0.587676,  0.545861,  0.448322, a
  0.620431,  0.582820,  0.401439,  0.617463,  0.585120,  0.401047, a
  0.587676,  0.545861,  0.448322,  0.572491,  0.527909,  0.465590, a
  0.587676,  0.545861,  0.448322,  0.617463,  0.585120,  0.401047, a
  0.587676,  0.545861,  0.448322,  0.586387,  0.546861,  0.448152, a
  0.587676,  0.545861,  0.448322,  0.571791,  0.528451,  0.465498, a
  0.572491,  0.527909,  0.465590,  0.562066,  0.513818,  0.467810, a
  0.572491,  0.527909,  0.465590,  0.571791,  0.528451,  0.465498, a
  0.572491,  0.527909,  0.465590,  0.561366,  0.514360,  0.467717, a
  0.562066,  0.513818,  0.467810,  0.547607,  0.491703,  0.456853, a
  0.562066,  0.513818,  0.467810,  0.561366,  0.514360,  0.467717, a
  0.547607,  0.491703,  0.456853,  0.516918,  0.442910,  0.423478, a
  0.547607,  0.491703,  0.456853,  0.561366,  0.514360,  0.467717, a
  0.547607,  0.491703,  0.456853,  0.546317,  0.492703,  0.456683, a
  0.547607,  0.491703,  0.456853,  0.513950,  0.445210,  0.423085, a
  0.516918,  0.442910,  0.423478,  0.444112,  0.326280,  0.339530, a
  0.516918,  0.442910,  0.423478,  0.513950,  0.445210,  0.423085, a
  0.516918,  0.442910,  0.423478,  0.436963,  0.331821,  0.338585, a
  0.444112,  0.326280,  0.339530,  0.267773,  0.043430,  0.134197, a
  0.444112,  0.326280,  0.339530,  0.436963,  0.331821,  0.338585, a
  0.267773,  0.043430,  0.134197,  0.436963,  0.331821,  0.338585, a
  0.267773,  0.043430,  0.134197,  0.250412,  0.056886,  0.131903, a
  0.869935,  0.894242,  0.000000,  0.691236,  0.675500,  0.284448, a
  0.869935,  0.894242,  0.000000,  0.855697,  0.930048,  0.193049, a
  0.869935,  0.894242,  0.000000,  0.685373,  0.690245,  0.363943, a
  0.691236,  0.675500,  0.284448,  0.617463,  0.585120,  0.401047, a
  0.691236,  0.675500,  0.284448,  0.685373,  0.690245,  0.363943, a
  0.617463,  0.585120,  0.401047,  0.586387,  0.546861,  0.448152, a
  0.617463,  0.585120,  0.401047,  0.685373,  0.690245,  0.363943, a
  0.617463,  0.585120,  0.401047,  0.615029,  0.591240,  0.434046, a
  0.586387,  0.546861,  0.448152,  0.571791,  0.528451,  0.465498, a
  0.586387,  0.546861,  0.448152,  0.615029,  0.591240,  0.434046, a
  0.586387,  0.546861,  0.448152,  0.585329,  0.549521,  0.462492, a
  0.571791,  0.528451,  0.465498,  0.561366,  0.514360,  0.467717, a
  0.571791,  0.528451,  0.465498,  0.585329,  0.549521,  0.462492, a
  0.571791,  0.528451,  0.465498,  0.571218,  0.529894,  0.473277, a
  0.571791,  0.528451,  0.465498,  0.560793,  0.515803,  0.475496, a
  0.561366,  0.514360,  0.467717,  0.546317,  0.492703,  0.456683, a
  0.561366,  0.514360,  0.467717,  0.560793,  0.515803,  0.475496, a
  0.546317,  0.492703,  0.456683,  0.513950,  0.445210,  0.423085, a
  0.546317,  0.492703,  0.456683,  0.560793,  0.515803,  0.475496, a
  0.546317,  0.492703,  0.456683,  0.545260,  0.495363,  0.471024, a
  0.546317,  0.492703,  0.456683,  0.511516,  0.451331,  0.456085, a
  0.513950,  0.445210,  0.423085,  0.436963,  0.331821,  0.338585, a
  0.513950,  0.445210,  0.423085,  0.511516,  0.451331,  0.456085, a
  0.436963,  0.331821,  0.338585,  0.250412,  0.056886,  0.131903, a
  0.436963,  0.331821,  0.338585,  0.511516,  0.451331,  0.456085, a
  0.436963,  0.331821,  0.338585,  0.431099,  0.346566,  0.418081, a
  0.250412,  0.056886,  0.131903,  0.431099,  0.346566,  0.418081, a
  0.250412,  0.056886,  0.131903,  0.236173,  0.092692,  0.324952, a
  0.855697,  0.930048,  0.193049,  0.685373,  0.690245,  0.363943, a
  0.855697,  0.930048,  0.193049,  0.851243,  0.971451,  0.491111, a
  0.685373,  0.690245,  0.363943,  0.615029,  0.591240,  0.434046, a
  0.685373,  0.690245,  0.363943,  0.851243,  0.971451,  0.491111, a
  0.685373,  0.690245,  0.363943,  0.683539,  0.707294,  0.486682, a
  0.685373,  0.690245,  0.363943,  0.614268,  0.598318,  0.484997, a
  0.615029,  0.591240,  0.434046,  0.585329,  0.549521,  0.462492, a
  0.615029,  0.591240,  0.434046,  0.614268,  0.598318,  0.484997, a
  0.615029,  0.591240,  0.434046,  0.584998,  0.552596,  0.484634, a
  0.585329,  0.549521,  0.462492,  0.571218,  0.529894,  0.473277, a
  0.585329,  0.549521,  0.462492,  0.584998,  0.552596,  0.484634, a
  0.585329,  0.549521,  0.462492,  0.571038,  0.531562,  0.485287, a
  0.571218,  0.529894,  0.473277,  0.560793,  0.515803,  0.475496, a
  0.571218,  0.529894,  0.473277,  0.571038,  0.531562,  0.485287, a
  0.560793,  0.515803,  0.475496,  0.545260,  0.495363,  0.471024, a
  0.560793,  0.515803,  0.475496,  0.571038,  0.531562,  0.485287, a
  0.560793,  0.515803,  0.475496,  0.560613,  0.517471,  0.487507, a
  0.560793,  0.515803,  0.475496,  0.544929,  0.498439,  0.493166, a
  0.545260,  0.495363,  0.471024,  0.511516,  0.451331,  0.456085, a
  0.545260,  0.495363,  0.471024,  0.544929,  0.498439,  0.493166, a
  0.511516,  0.451331,  0.456085,  0.431099,  0.346566,  0.418081, a
  0.511516,  0.451331,  0.456085,  0.544929,  0.498439,  0.493166, a
  0.511516,  0.451331,  0.456085,  0.510755,  0.458409,  0.507036, a
  0.511516,  0.451331,  0.456085,  0.429265,  0.363615,  0.540820, a
  0.431099,  0.346566,  0.418081,  0.236173,  0.092692,  0.324952, a
  0.431099,  0.346566,  0.418081,  0.429265,  0.363615,  0.540820, a
  0.431099,  0.346566,  0.418081,  0.231719,  0.134095,  0.623013, a
  0.236173,  0.092692,  0.324952,  0.231719,  0.134095,  0.623013, a
  0.851243,  0.971451,  0.491111,  0.683539,  0.707294,  0.486682, a
  0.851243,  0.971451,  0.491111,  0.858659,  0.999077,  0.754719, a
  0.683539,  0.707294,  0.486682,  0.614268,  0.598318,  0.484997, a
  0.683539,  0.707294,  0.486682,  0.858659,  0.999077,  0.754719, a
  0.683539,  0.707294,  0.486682,  0.686593,  0.718670,  0.595234, a
  0.683539,  0.707294,  0.486682,  0.615536,  0.603040,  0.530059, a
  0.614268,  0.598318,  0.484997,  0.584998,  0.552596,  0.484634, a
  0.614268,  0.598318,  0.484997,  0.615536,  0.603040,  0.530059, a
  0.584998,  0.552596,  0.484634,  0.571038,  0.531562,  0.485287, a
  0.584998,  0.552596,  0.484634,  0.615536,  0.603040,  0.530059, a
  0.584998,  0.552596,  0.484634,  0.585549,  0.554649,  0.504217, a
  0.571038,  0.531562,  0.485287,  0.560613,  0.517471,  0.487507, a
  0.571038,  0.531562,  0.485287,  0.585549,  0.554649,  0.504217, a
  0.571038,  0.531562,  0.485287,  0.571337,  0.532675,  0.495910, a
  0.571038,  0.531562,  0.485287,  0.560912,  0.518585,  0.498129, a
  0.560613,  0.517471,  0.487507,  0.544929,  0.498439,  0.493166, a
  0.560613,  0.517471,  0.487507,  0.560912,  0.518585,  0.498129, a
  0.560613,  0.517471,  0.487507,  0.545480,  0.500491,  0.512748, a
  0.544929,  0.498439,  0.493166,  0.510755,  0.458409,  0.507036, a
  0.544929,  0.498439,  0.493166,  0.545480,  0.500491,  0.512748, a
  0.510755,  0.458409,  0.507036,  0.429265,  0.363615,  0.540820, a
  0.510755,  0.458409,  0.507036,  0.545480,  0.500491,  0.512748, a
  0.510755,  0.458409,  0.507036,  0.512023,  0.463131,  0.552098, a
  0.510755,  0.458409,  0.507036,  0.432319,  0.374991,  0.649371, a
  0.429265,  0.363615,  0.540820,  0.231719,  0.134095,  0.623013, a
  0.429265,  0.363615,  0.540820,  0.432319,  0.374991,  0.649371, a
  0.231719,  0.134095,  0.623013,  0.432319,  0.374991,  0.649371, a
  0.231719,  0.134095,  0.623013,  0.239135,  0.161721,  0.886622, a
  0.858659,  0.999077,  0.754719,  0.686593,  0.718670,  0.595234, a
  0.858659,  0.999077,  0.754719,  0.874474,  1.000000,  0.860529, a
  0.858659,  0.999077,  0.754719,  0.693105,  0.719050,  0.638805, a
  0.686593,  0.718670,  0.595234,  0.615536,  0.603040,  0.530059, a
  0.686593,  0.718670,  0.595234,  0.693105,  0.719050,  0.638805, a
  0.615536,  0.603040,  0.530059,  0.585549,  0.554649,  0.504217, a
  0.615536,  0.603040,  0.530059,  0.693105,  0.719050,  0.638805, a
  0.615536,  0.603040,  0.530059,  0.618239,  0.603198,  0.548146, a
  0.615536,  0.603040,  0.530059,  0.586724,  0.554717,  0.512077, a
  0.585549,  0.554649,  0.504217,  0.571337,  0.532675,  0.495910, a
  0.585549,  0.554649,  0.504217,  0.586724,  0.554717,  0.512077, a
  0.571337,  0.532675,  0.495910,  0.560912,  0.518585,  0.498129, a
  0.571337,  0.532675,  0.495910,  0.586724,  0.554717,  0.512077, a
  0.571337,  0.532675,  0.495910,  0.571974,  0.532712,  0.500173, a
  0.571337,  0.532675,  0.495910,  0.561549,  0.518622,  0.502393, a
  0.560912,  0.518585,  0.498129,  0.545480,  0.500491,  0.512748, a
  0.560912,  0.518585,  0.498129,  0.561549,  0.518622,  0.502393, a
  0.545480,  0.500491,  0.512748,  0.512023,  0.463131,  0.552098, a
  0.545480,  0.500491,  0.512748,  0.561549,  0.518622,  0.502393, a
  0.545480,  0.500491,  0.512748,  0.546655,  0.500559,  0.520608, a
  0.545480,  0.500491,  0.512748,  0.514726,  0.463289,  0.570185, a
  0.512023,  0.463131,  0.552098,  0.432319,  0.374991,  0.649371, a
  0.512023,  0.463131,  0.552098,  0.514726,  0.463289,  0.570185, a
  0.432319,  0.374991,  0.649371,  0.239135,  0.161721,  0.886622, a
  0.432319,  0.374991,  0.649371,  0.514726,  0.463289,  0.570185, a
  0.432319,  0.374991,  0.649371,  0.438832,  0.375371,  0.692943, a
  0.239135,  0.161721,  0.886622,  0.438832,  0.375371,  0.692943, a
  0.239135,  0.161721,  0.886622,  0.254951,  0.162644,  0.992432, a
  0.874474,  1.000000,  0.860529,  0.693105,  0.719050,  0.638805, a
  0.693105,  0.719050,  0.638805,  0.618239,  0.603198,  0.548146, a
  0.618239,  0.603198,  0.548146,  0.586724,  0.554717,  0.512077, a
  0.586724,  0.554717,  0.512077,  0.571974,  0.532712,  0.500173, a
  0.571974,  0.532712,  0.500173,  0.561549,  0.518622,  0.502393, a
  0.561549,  0.518622,  0.502393,  0.546655,  0.500559,  0.520608, a
  0.546655,  0.500559,  0.520608,  0.514726,  0.463289,  0.570185, a
  0.514726,  0.463289,  0.570185,  0.438832,  0.375371,  0.692943, a
  0.438832,  0.375371,  0.692943,  0.254951,  0.162644,  0.992432, a


==> img/elliptic_hyperboloid_21_node_norm.csv <==
  0.874474,  1.000000,  0.860529
  0.693105,  0.719050,  0.638805
  0.618239,  0.603198,  0.548146
  0.586724,  0.554717,  0.512077
  0.571974,  0.532712,  0.500173
  0.561549,  0.518622,  0.502393
  0.546655,  0.500559,  0.520608
  0.514726,  0.463289,  0.570185
  0.438832,  0.375371,  0.692943
  0.254951,  0.162644,  0.992432
  0.891289,  0.973788,  0.759031
  0.700029,  0.708257,  0.597009
  0.621113,  0.598717,  0.530796
  0.587973,  0.552770,  0.504537
  0.572652,  0.531656,  0.496083
  0.562227,  0.517566,  0.498303
  0.547904,  0.498612,  0.513068
  0.517601,  0.458808,  0.552835
  0.445756,  0.364577,  0.651147
  0.271765,  0.136432,  0.890934
  0.901235,  0.932706,  0.497717
  0.704125,  0.691339,  0.489403
  0.622814,  0.591695,  0.486127
  0.588712,  0.549718,  0.485125
  0.573053,  0.530001,  0.485554
  0.562628,  0.515910,  0.487773
  0.548643,  0.495560,  0.493656
  0.519301,  0.451786,  0.508166
  0.449851,  0.347660,  0.543540
  0.281711,  0.095350,  0.629620
  0.899658,  0.895977,  0.198858
  0.703476,  0.676215,  0.366336
  0.622544,  0.585416,  0.435039
  0.588595,  0.546990,  0.462924
  0.572989,  0.528521,  0.473511
  0.562564,  0.514430,  0.475730
  0.548526,  0.492832,  0.471455
  0.519031,  0.445507,  0.457078
  0.449202,  0.332535,  0.420473
  0.280134,  0.058621,  0.330761
  0.887297,  0.880786,  0.002294
  0.698386,  0.669959,  0.285393
  0.620431,  0.582820,  0.401439
  0.587676,  0.545861,  0.448322
  0.572491,  0.527909,  0.465590
  0.562066,  0.513818,  0.467810
  0.547607,  0.491703,  0.456853
  0.516918,  0.442910,  0.423478
  0.444112,  0.326280,  0.339530
  0.267773,  0.043430,  0.134197
  0.869935,  0.894242,  0.000000
  0.691236,  0.675500,  0.284448
  0.617463,  0.585120,  0.401047
  0.586387,  0.546861,  0.448152
  0.571791,  0.528451,  0.465498
  0.561366,  0.514360,  0.467717
  0.546317,  0.492703,  0.456683
  0.513950,  0.445210,  0.423085
  0.436963,  0.331821,  0.338585
  0.250412,  0.056886,  0.131903
  0.855697,  0.930048,  0.193049
  0.685373,  0.690245,  0.363943
  0.615029,  0.591240,  0.434046
  0.585329,  0.549521,  0.462492
  0.571218,  0.529894,  0.473277
  0.560793,  0.515803,  0.475496
  0.545260,  0.495363,  0.471024
  0.511516,  0.451331,  0.456085
  0.431099,  0.346566,  0.418081
  0.236173,  0.092692,  0.324952
  0.851243,  0.971451,  0.491111
  0.683539,  0.707294,  0.486682
  0.614268,  0.598318,  0.484997
  0.584998,  0.552596,  0.484634
  0.571038,  0.531562,  0.485287
  0.560613,  0.517471,  0.487507
  0.544929,  0.498439,  0.493166
  0.510755,  0.458409,  0.507036
  0.429265,  0.363615,  0.540820
  0.231719,  0.134095,  0.623013
  0.858659,  0.999077,  0.754719
  0.686593,  0.718670,  0.595234
  0.615536,  0.603040,  0.530059
  0.585549,  0.554649,  0.504217
  0.571337,  0.532675,  0.495910
  0.560912,  0.518585,  0.498129
  0.545480,  0.500491,  0.512748
  0.512023,  0.463131,  0.552098
  0.432319,  0.374991,  0.649371
  0.239135,  0.161721,  0.886622
  0.874474,  1.000000,  0.860529
  0.693105,  0.719050,  0.638805
  0.618239,  0.603198,  0.548146
  0.586724,  0.554717,  0.512077
  0.571974,  0.532712,  0.500173
  0.561549,  0.518622,  0.502393
  0.546655,  0.500559,  0.520608
  0.514726,  0.463289,  0.570185
  0.438832,  0.375371,  0.692943
  0.254951,  0.162644,  0.992432


==> img/elliptic_hyperboloid_3_edge_norm.csv <==
  0.505652,  0.165801,  0.213879,  0.470079,  0.337754,  0.379758, a
  0.505652,  0.165801,  0.213879,  0.383360,  0.244602,  0.082770, a
  0.470079,  0.337754,  0.379758,  0.455313,  0.408638,  0.448280, a
  0.470079,  0.337754,  0.379758,  0.383360,  0.244602,  0.082770, a
  0.470079,  0.337754,  0.379758,  0.419720,  0.370204,  0.325768, a
  0.470079,  0.337754,  0.379758,  0.434409,  0.422108,  0.425868, a
  0.455313,  0.408638,  0.448280,  0.448900,  0.438244,  0.477246, a
  0.455313,  0.408638,  0.448280,  0.434409,  0.422108,  0.425868, a
  0.448900,  0.438244,  0.477246,  0.445429,  0.451547,  0.491091, a
  0.448900,  0.438244,  0.477246,  0.434409,  0.422108,  0.425868, a
  0.448900,  0.438244,  0.477246,  0.439815,  0.444098,  0.467507, a
  0.448900,  0.438244,  0.477246,  0.440501,  0.454723,  0.485808, a
  0.445429,  0.451547,  0.491091,  0.441973,  0.459769,  0.501494, a
  0.445429,  0.451547,  0.491091,  0.440501,  0.454723,  0.485808, a
  0.441973,  0.459769,  0.501494,  0.435615,  0.469844,  0.517229, a
  0.441973,  0.459769,  0.501494,  0.440501,  0.454723,  0.485808, a
  0.441973,  0.459769,  0.501494,  0.437045,  0.462944,  0.496211, a
  0.441973,  0.459769,  0.501494,  0.426531,  0.475698,  0.507489, a
  0.435615,  0.469844,  0.517229,  0.420994,  0.490273,  0.551570, a
  0.435615,  0.469844,  0.517229,  0.426531,  0.475698,  0.507489, a
  0.420994,  0.490273,  0.551570,  0.385776,  0.538286,  0.633483, a
  0.420994,  0.490273,  0.551570,  0.426531,  0.475698,  0.507489, a
  0.420994,  0.490273,  0.551570,  0.400090,  0.503743,  0.529158, a
  0.420994,  0.490273,  0.551570,  0.335418,  0.570735,  0.579494, a
  0.385776,  0.538286,  0.633483,  0.300253,  0.654384,  0.832067, a
  0.385776,  0.538286,  0.633483,  0.335418,  0.570735,  0.579494, a
  0.385776,  0.538286,  0.633483,  0.177961,  0.733186,  0.700958, a
  0.300253,  0.654384,  0.832067,  0.177961,  0.733186,  0.700958, a
  0.383360,  0.244602,  0.082770,  0.419720,  0.370204,  0.325768, a
  0.383360,  0.244602,  0.082770,  0.338157,  0.308748,  0.000000, a
  0.383360,  0.244602,  0.082770,  0.401106,  0.396618,  0.291685, a
  0.419720,  0.370204,  0.325768,  0.434409,  0.422108,  0.425868, a
  0.419720,  0.370204,  0.325768,  0.401106,  0.396618,  0.291685, a
  0.434409,  0.422108,  0.425868,  0.439815,  0.444098,  0.467507, a
  0.434409,  0.422108,  0.425868,  0.401106,  0.396618,  0.291685, a
  0.434409,  0.422108,  0.425868,  0.426682,  0.433073,  0.411719, a
  0.434409,  0.422108,  0.425868,  0.436457,  0.448863,  0.461358, a
  0.439815,  0.444098,  0.467507,  0.440501,  0.454723,  0.485808, a
  0.505652,  0.165801,  0.213879,  0.448662,  0.561377,  0.638580, b
  0.439815,  0.444098,  0.467507,  0.436457,  0.448863,  0.461358, a
  0.440501,  0.454723,  0.485808,  0.437045,  0.462944,  0.496211, a
  0.440501,  0.454723,  0.485808,  0.436457,  0.448863,  0.461358, a
  0.440501,  0.454723,  0.485808,  0.438680,  0.457307,  0.482473, a
  0.440501,  0.454723,  0.485808,  0.435223,  0.465529,  0.492876, a
  0.437045,  0.462944,  0.496211,  0.426531,  0.475698,  0.507489, a
  0.437045,  0.462944,  0.496211,  0.435223,  0.465529,  0.492876, a
  0.426531,  0.475698,  0.507489,  0.400090,  0.503743,  0.529158, a
  0.426531,  0.475698,  0.507489,  0.435223,  0.465529,  0.492876, a
  0.426531,  0.475698,  0.507489,  0.423173,  0.480463,  0.501341, a
  0.426531,  0.475698,  0.507489,  0.392363,  0.514708,  0.515009, a
  0.400090,  0.503743,  0.529158,  0.335418,  0.570735,  0.579494, a
  0.400090,  0.503743,  0.529158,  0.392363,  0.514708,  0.515009, a
  0.335418,  0.570735,  0.579494,  0.177961,  0.733186,  0.700958, a
  0.335418,  0.570735,  0.579494,  0.392363,  0.514708,  0.515009, a
  0.335418,  0.570735,  0.579494,  0.316803,  0.597150,  0.545410, a
  0.177961,  0.733186,  0.700958,  0.316803,  0.597150,  0.545410, a
  0.177961,  0.733186,  0.700958,  0.132758,  0.797331,  0.618188, a
  0.338157,  0.308748,  0.000000,  0.401106,  0.396618,  0.291685, a
  0.338157,  0.308748,  0.000000,  0.391194,  0.328222,  0.004299, a
  0.401106,  0.396618,  0.291685,  0.426682,  0.433073,  0.411719, a
  0.401106,  0.396618,  0.291685,  0.391194,  0.328222,  0.004299, a
  0.401106,  0.396618,  0.291685,  0.422946,  0.404638,  0.293455, a
  0.401106,  0.396618,  0.291685,  0.435748,  0.436402,  0.412454, a
  0.426682,  0.433073,  0.411719,  0.436457,  0.448863,  0.461358, a
  0.426682,  0.433073,  0.411719,  0.435748,  0.436402,  0.412454, a
  0.436457,  0.448863,  0.461358,  0.438680,  0.457307,  0.482473, a
  0.436457,  0.448863,  0.461358,  0.435748,  0.436402,  0.412454, a
  0.436457,  0.448863,  0.461358,  0.440397,  0.450310,  0.461677, a
  0.436457,  0.448863,  0.461358,  0.440817,  0.458092,  0.482646, a
  0.438680,  0.457307,  0.482473,  0.435223,  0.465529,  0.492876, a
  0.438680,  0.457307,  0.482473,  0.440817,  0.458092,  0.482646, a
  0.435223,  0.465529,  0.492876,  0.423173,  0.480463,  0.501341, a
  0.435223,  0.465529,  0.492876,  0.440817,  0.458092,  0.482646, a
  0.435223,  0.465529,  0.492876,  0.437361,  0.466314,  0.493049, a
  0.435223,  0.465529,  0.492876,  0.427113,  0.481910,  0.501660, a
  0.423173,  0.480463,  0.501341,  0.392363,  0.514708,  0.515009, a
  0.423173,  0.480463,  0.501341,  0.427113,  0.481910,  0.501660, a
  0.423173,  0.480463,  0.501341,  0.401429,  0.518037,  0.515744, a
  0.392363,  0.514708,  0.515009,  0.316803,  0.597150,  0.545410, a
  0.392363,  0.514708,  0.515009,  0.401429,  0.518037,  0.515744, a
  0.316803,  0.597150,  0.545410,  0.132758,  0.797331,  0.618188, a
  0.316803,  0.597150,  0.545410,  0.401429,  0.518037,  0.515744, a
  0.316803,  0.597150,  0.545410,  0.338644,  0.605169,  0.547180, a
  0.132758,  0.797331,  0.618188,  0.338644,  0.605169,  0.547180, a
  0.132758,  0.797331,  0.618188,  0.185795,  0.816806,  0.622487, a
  0.391194,  0.328222,  0.004299,  0.422946,  0.404638,  0.293455, a
  0.391194,  0.328222,  0.004299,  0.517654,  0.293914,  0.093654, a
  0.422946,  0.404638,  0.293455,  0.435748,  0.436402,  0.412454, a
  0.422946,  0.404638,  0.293455,  0.517654,  0.293914,  0.093654, a
  0.422946,  0.404638,  0.293455,  0.475021,  0.390510,  0.330250, a
  0.435748,  0.436402,  0.412454,  0.440397,  0.450310,  0.461677, a
  0.435748,  0.436402,  0.412454,  0.475021,  0.390510,  0.330250, a
  0.435748,  0.436402,  0.412454,  0.457365,  0.430538,  0.427729, a
  0.435748,  0.436402,  0.412454,  0.449792,  0.447761,  0.468315, a
  0.440397,  0.450310,  0.461677,  0.440817,  0.458092,  0.482646, a
  0.440397,  0.450310,  0.461677,  0.449792,  0.447761,  0.468315, a
  0.440817,  0.458092,  0.482646,  0.437361,  0.466314,  0.493049, a
  0.440817,  0.458092,  0.482646,  0.449792,  0.447761,  0.468315, a
  0.440817,  0.458092,  0.482646,  0.445913,  0.456710,  0.486247, a
  0.440817,  0.458092,  0.482646,  0.442456,  0.464931,  0.496650, a
  0.437361,  0.466314,  0.493049,  0.427113,  0.481910,  0.501660, a
  0.437361,  0.466314,  0.493049,  0.442456,  0.464931,  0.496650, a
  0.437361,  0.466314,  0.493049,  0.436507,  0.479362,  0.508298, a
  0.427113,  0.481910,  0.501660,  0.401429,  0.518037,  0.515744, a
  0.427113,  0.481910,  0.501660,  0.436507,  0.479362,  0.508298, a
  0.401429,  0.518037,  0.515744,  0.338644,  0.605169,  0.547180, a
  0.401429,  0.518037,  0.515744,  0.436507,  0.479362,  0.508298, a
  0.401429,  0.518037,  0.515744,  0.423046,  0.512172,  0.531018, a
  0.401429,  0.518037,  0.515744,  0.390719,  0.591042,  0.583976, a
  0.338644,  0.605169,  0.547180,  0.185795,  0.816806,  0.622487, a
  0.338644,  0.605169,  0.547180,  0.390719,  0.591042,  0.583976, a
  0.338644,  0.605169,  0.547180,  0.312255,  0.782498,  0.711842, a
  0.185795,  0.816806,  0.622487,  0.312255,  0.782498,  0.711842, a
  0.517654,  0.293914,  0.093654,  0.475021,  0.390510,  0.330250, a
  0.517654,  0.293914,  0.093654,  0.658366,  0.221876,  0.226256, a
  0.517654,  0.293914,  0.093654,  0.532965,  0.360846,  0.384855, a
  0.475021,  0.390510,  0.330250,  0.457365,  0.430538,  0.427729, a
  0.475021,  0.390510,  0.330250,  0.532965,  0.360846,  0.384855, a
  0.475021,  0.390510,  0.330250,  0.481418,  0.418223,  0.450396, a
  0.457365,  0.430538,  0.427729,  0.449792,  0.447761,  0.468315, a
  0.457365,  0.430538,  0.427729,  0.481418,  0.418223,  0.450396, a
  0.449792,  0.447761,  0.468315,  0.445913,  0.456710,  0.486247, a
  0.449792,  0.447761,  0.468315,  0.481418,  0.418223,  0.450396, a
  0.449792,  0.447761,  0.468315,  0.460245,  0.442410,  0.478166, a
  0.449792,  0.447761,  0.468315,  0.451583,  0.453807,  0.491590, a
  0.445913,  0.456710,  0.486247,  0.442456,  0.464931,  0.496650, a
  0.445913,  0.456710,  0.486247,  0.451583,  0.453807,  0.491590, a
  0.445913,  0.456710,  0.486247,  0.448126,  0.462029,  0.501993, a
  0.442456,  0.464931,  0.496650,  0.436507,  0.479362,  0.508298, a
  0.442456,  0.464931,  0.496650,  0.448126,  0.462029,  0.501993, a
  0.436507,  0.479362,  0.508298,  0.423046,  0.512172,  0.531018, a
  0.436507,  0.479362,  0.508298,  0.448126,  0.462029,  0.501993, a
  0.436507,  0.479362,  0.508298,  0.446960,  0.474010,  0.518149, a
  0.436507,  0.479362,  0.508298,  0.447099,  0.499858,  0.553685, a
  0.423046,  0.512172,  0.531018,  0.390719,  0.591042,  0.583976, a
  0.423046,  0.512172,  0.531018,  0.447099,  0.499858,  0.553685, a
  0.423046,  0.512172,  0.531018,  0.448662,  0.561377,  0.638580, a
  0.390719,  0.591042,  0.583976,  0.312255,  0.782498,  0.711842, a
  0.390719,  0.591042,  0.583976,  0.448662,  0.561377,  0.638580, a
  0.312255,  0.782498,  0.711842,  0.448662,  0.561377,  0.638580, a
  0.312255,  0.782498,  0.711842,  0.452967,  0.710460,  0.844444, a
  0.658366,  0.221876,  0.226256,  0.532965,  0.360846,  0.384855, a
  0.658366,  0.221876,  0.226256,  0.747487,  0.145816,  0.340058, a
  0.658366,  0.221876,  0.226256,  0.569664,  0.329525,  0.431717, a
  0.532965,  0.360846,  0.384855,  0.481418,  0.418223,  0.450396, a
  0.532965,  0.360846,  0.384855,  0.569664,  0.329525,  0.431717, a
  0.481418,  0.418223,  0.450396,  0.460245,  0.442410,  0.478166, a
  0.481418,  0.418223,  0.450396,  0.569664,  0.329525,  0.431717, a
  0.481418,  0.418223,  0.450396,  0.496653,  0.405222,  0.469849, a
  0.460245,  0.442410,  0.478166,  0.451583,  0.453807,  0.491590, a
  0.460245,  0.442410,  0.478166,  0.496653,  0.405222,  0.469849, a
  0.460245,  0.442410,  0.478166,  0.466865,  0.436760,  0.486620, a
  0.451583,  0.453807,  0.491590,  0.448126,  0.462029,  0.501993, a
  0.451583,  0.453807,  0.491590,  0.466865,  0.436760,  0.486620, a
  0.451583,  0.453807,  0.491590,  0.455174,  0.450742,  0.496176, a
  0.451583,  0.453807,  0.491590,  0.451718,  0.458964,  0.506579, a
  0.448126,  0.462029,  0.501993,  0.446960,  0.474010,  0.518149, a
  0.448126,  0.462029,  0.501993,  0.451718,  0.458964,  0.506579, a
  0.446960,  0.474010,  0.518149,  0.447099,  0.499858,  0.553685, a
  0.446960,  0.474010,  0.518149,  0.451718,  0.458964,  0.506579, a
  0.446960,  0.474010,  0.518149,  0.453580,  0.468360,  0.526603, a
  0.446960,  0.474010,  0.518149,  0.462334,  0.486856,  0.573139, a
  0.447099,  0.499858,  0.553685,  0.448662,  0.561377,  0.638580, a
  0.447099,  0.499858,  0.553685,  0.462334,  0.486856,  0.573139, a
  0.448662,  0.561377,  0.638580,  0.452967,  0.710460,  0.844444, a
  0.448662,  0.561377,  0.638580,  0.462334,  0.486856,  0.573139, a
  0.448662,  0.561377,  0.638580,  0.485362,  0.530056,  0.685443, a
  0.452967,  0.710460,  0.844444,  0.485362,  0.530056,  0.685443, a
  0.452967,  0.710460,  0.844444,  0.542089,  0.634399,  0.958246, a
  0.747487,  0.145816,  0.340058,  0.569664,  0.329525,  0.431717, a
  0.747487,  0.145816,  0.340058,  0.743319,  0.101322,  0.381812, a
  0.569664,  0.329525,  0.431717,  0.496653,  0.405222,  0.469849, a
  0.569664,  0.329525,  0.431717,  0.743319,  0.101322,  0.381812, a
  0.569664,  0.329525,  0.431717,  0.567948,  0.311203,  0.448911, a
  0.569664,  0.329525,  0.431717,  0.495940,  0.397616,  0.476987, a
  0.496653,  0.405222,  0.469849,  0.466865,  0.436760,  0.486620, a
  0.496653,  0.405222,  0.469849,  0.495940,  0.397616,  0.476987, a
  0.496653,  0.405222,  0.469849,  0.466555,  0.433454,  0.489722, a
  0.466865,  0.436760,  0.486620,  0.455174,  0.450742,  0.496176, a
  0.466865,  0.436760,  0.486620,  0.466555,  0.433454,  0.489722, a
  0.466865,  0.436760,  0.486620,  0.455006,  0.448949,  0.497858, a
  0.455174,  0.450742,  0.496176,  0.451718,  0.458964,  0.506579, a
  0.455174,  0.450742,  0.496176,  0.455006,  0.448949,  0.497858, a
  0.451718,  0.458964,  0.506579,  0.453580,  0.468360,  0.526603, a
  0.451718,  0.458964,  0.506579,  0.455006,  0.448949,  0.497858, a
  0.451718,  0.458964,  0.506579,  0.451550,  0.457171,  0.508261, a
  0.451718,  0.458964,  0.506579,  0.453271,  0.465055,  0.529704, a
  0.453580,  0.468360,  0.526603,  0.462334,  0.486856,  0.573139, a
  0.453580,  0.468360,  0.526603,  0.453271,  0.465055,  0.529704, a
  0.462334,  0.486856,  0.573139,  0.485362,  0.530056,  0.685443, a
  0.462334,  0.486856,  0.573139,  0.453271,  0.465055,  0.529704, a
  0.462334,  0.486856,  0.573139,  0.461621,  0.479251,  0.580276, a
  0.462334,  0.486856,  0.573139,  0.483645,  0.511734,  0.702636, a
  0.485362,  0.530056,  0.685443,  0.542089,  0.634399,  0.958246, a
  0.485362,  0.530056,  0.685443,  0.483645,  0.511734,  0.702636, a
  0.485362,  0.530056,  0.685443,  0.537920,  0.589906,  1.000000, a
  0.542089,  0.634399,  0.958246,  0.537920,  0.589906,  1.000000, a
  0.743319,  0.101322,  0.381812,  0.567948,  0.311203,  0.448911, a
  0.743319,  0.101322,  0.381812,  0.647811,  0.109215,  0.331980, a
  0.567948,  0.311203,  0.448911,  0.495940,  0.397616,  0.476987, a
  0.567948,  0.311203,  0.448911,  0.647811,  0.109215,  0.331980, a
  0.567948,  0.311203,  0.448911,  0.528618,  0.314453,  0.428391, a
  0.567948,  0.311203,  0.448911,  0.479614,  0.398965,  0.468468, a
  0.495940,  0.397616,  0.476987,  0.466555,  0.433454,  0.489722, a
  0.495940,  0.397616,  0.476987,  0.479614,  0.398965,  0.468468, a
  0.466555,  0.433454,  0.489722,  0.455006,  0.448949,  0.497858, a
  0.466555,  0.433454,  0.489722,  0.479614,  0.398965,  0.468468, a
  0.466555,  0.433454,  0.489722,  0.459460,  0.434041,  0.486020, a
  0.455006,  0.448949,  0.497858,  0.451550,  0.457171,  0.508261, a
  0.455006,  0.448949,  0.497858,  0.459460,  0.434041,  0.486020, a
  0.455006,  0.448949,  0.497858,  0.451157,  0.449267,  0.495850, a
  0.455006,  0.448949,  0.497858,  0.447701,  0.457489,  0.506253, a
  0.451550,  0.457171,  0.508261,  0.453271,  0.465055,  0.529704, a
  0.451550,  0.457171,  0.508261,  0.447701,  0.457489,  0.506253, a
  0.451550,  0.457171,  0.508261,  0.446176,  0.465641,  0.526002, a
  0.453271,  0.465055,  0.529704,  0.461621,  0.479251,  0.580276, a
  0.453271,  0.465055,  0.529704,  0.446176,  0.465641,  0.526002, a
  0.461621,  0.479251,  0.580276,  0.483645,  0.511734,  0.702636, a
  0.461621,  0.479251,  0.580276,  0.446176,  0.465641,  0.526002, a
  0.461621,  0.479251,  0.580276,  0.445295,  0.480600,  0.571758, a
  0.461621,  0.479251,  0.580276,  0.444316,  0.514984,  0.682116, a
  0.483645,  0.511734,  0.702636,  0.537920,  0.589906,  1.000000, a
  0.483645,  0.511734,  0.702636,  0.444316,  0.514984,  0.682116, a
  0.537920,  0.589906,  1.000000,  0.444316,  0.514984,  0.682116, a
  0.537920,  0.589906,  1.000000,  0.442412,  0.597798,  0.950168, a
  0.647811,  0.109215,  0.331980,  0.528618,  0.314453,  0.428391, a
  0.647811,  0.109215,  0.331980,  0.505652,  0.165801,  0.213879, a
  0.647811,  0.109215,  0.331980,  0.470079,  0.337754,  0.379758, a
  0.528618,  0.314453,  0.428391,  0.479614,  0.398965,  0.468468, a
  0.528618,  0.314453,  0.428391,  0.470079,  0.337754,  0.379758, a
  0.479614,  0.398965,  0.468468,  0.459460,  0.434041,  0.486020, a
  0.479614,  0.398965,  0.468468,  0.470079,  0.337754,  0.379758, a
  0.479614,  0.398965,  0.468468,  0.455313,  0.408638,  0.448280, a
  0.479614,  0.398965,  0.468468,  0.448900,  0.438244,  0.477246, a
  0.459460,  0.434041,  0.486020,  0.451157,  0.449267,  0.495850, a
  0.459460,  0.434041,  0.486020,  0.448900,  0.438244,  0.477246, a
  0.451157,  0.449267,  0.495850,  0.447701,  0.457489,  0.506253, a
  0.451157,  0.449267,  0.495850,  0.448900,  0.438244,  0.477246, a
  0.451157,  0.449267,  0.495850,  0.445429,  0.451547,  0.491091, a
  0.451157,  0.449267,  0.495850,  0.441973,  0.459769,  0.501494, a
  0.447701,  0.457489,  0.506253,  0.446176,  0.465641,  0.526002, a
  0.447701,  0.457489,  0.506253,  0.441973,  0.459769,  0.501494, a
  0.446176,  0.465641,  0.526002,  0.445295,  0.480600,  0.571758, a
  0.446176,  0.465641,  0.526002,  0.441973,  0.459769,  0.501494, a
  0.446176,  0.465641,  0.526002,  0.435615,  0.469844,  0.517229, a
  0.446176,  0.465641,  0.526002,  0.420994,  0.490273,  0.551570, a
  0.445295,  0.480600,  0.571758,  0.444316,  0.514984,  0.682116, a
  0.445295,  0.480600,  0.571758,  0.420994,  0.490273,  0.551570, a
  0.444316,  0.514984,  0.682116,  0.442412,  0.597798,  0.950168, a
  0.444316,  0.514984,  0.682116,  0.420994,  0.490273,  0.551570, a
  0.444316,  0.514984,  0.682116,  0.385776,  0.538286,  0.633483, a
  0.442412,  0.597798,  0.950168,  0.385776,  0.538286,  0.633483, a
  0.442412,  0.597798,  0.950168,  0.300253,  0.654384,  0.832067, a
  0.505652,  0.165801,  0.213879,  0.470079,  0.337754,  0.379758, a
  0.470079,  0.337754,  0.379758,  0.455313,  0.408638,  0.448280, a
  0.455313,  0.408638,  0.448280,  0.448900,  0.438244,  0.477246, a
  0.448900,  0.438244,  0.477246,  0.445429,  0.451547,  0.491091, a
  0.445429,  0.451547,  0.491091,  0.441973,  0.459769,  0.501494, a
  0.441973,  0.459769,  0.501494,  0.435615,  0.469844,  0.517229, a
  0.435615,  0.469844,  0.517229,  0.420994,  0.490273,  0.551570, a
  0.420994,  0.490273,  0.551570,  0.385776,  0.538286,  0.633483, a
  0.385776,  0.538286,  0.633483,  0.300253,  0.654384,  0.832067, a


==> img/elliptic_hyperboloid_3_node_norm.csv <==
  0.505652,  0.165801,  0.213879
  0.470079,  0.337754,  0.379758
  0.455313,  0.408638,  0.448280
  0.448900,  0.438244,  0.477246
  0.445429,  0.451547,  0.491091
  0.441973,  0.459769,  0.501494
  0.435615,  0.469844,  0.517229
  0.420994,  0.490273,  0.551570
  0.385776,  0.538286,  0.633483
  0.300253,  0.654384,  0.832067
  0.383360,  0.244602,  0.082770
  0.419720,  0.370204,  0.325768
  0.434409,  0.422108,  0.425868
  0.439815,  0.444098,  0.467507
  0.440501,  0.454723,  0.485808
  0.437045,  0.462944,  0.496211
  0.426531,  0.475698,  0.507489
  0.400090,  0.503743,  0.529158
  0.335418,  0.570735,  0.579494
  0.177961,  0.733186,  0.700958
  0.338157,  0.308748,  0.000000
  0.401106,  0.396618,  0.291685
  0.426682,  0.433073,  0.411719
  0.436457,  0.448863,  0.461358
  0.438680,  0.457307,  0.482473
  0.435223,  0.465529,  0.492876
  0.423173,  0.480463,  0.501341
  0.392363,  0.514708,  0.515009
  0.316803,  0.597150,  0.545410
  0.132758,  0.797331,  0.618188
  0.391194,  0.328222,  0.004299
  0.422946,  0.404638,  0.293455
  0.435748,  0.436402,  0.412454
  0.440397,  0.450310,  0.461677
  0.440817,  0.458092,  0.482646
  0.437361,  0.466314,  0.493049
  0.427113,  0.481910,  0.501660
  0.401429,  0.518037,  0.515744
  0.338644,  0.605169,  0.547180
  0.185795,  0.816806,  0.622487
  0.517654,  0.293914,  0.093654
  0.475021,  0.390510,  0.330250
  0.457365,  0.430538,  0.427729
  0.449792,  0.447761,  0.468315
  0.445913,  0.456710,  0.486247
  0.442456,  0.464931,  0.496650
  0.436507,  0.479362,  0.508298
  0.423046,  0.512172,  0.531018
  0.390719,  0.591042,  0.583976
  0.312255,  0.782498,  0.711842
  0.658366,  0.221876,  0.226256
  0.532965,  0.360846,  0.384855
  0.481418,  0.418223,  0.450396
  0.460245,  0.442410,  0.478166
  0.451583,  0.453807,  0.491590
  0.448126,  0.462029,  0.501993
  0.446960,  0.474010,  0.518149
  0.447099,  0.499858,  0.553685
  0.448662,  0.561377,  0.638580
  0.452967,  0.710460,  0.844444
  0.747487,  0.145816,  0.340058
  0.569664,  0.329525,  0.431717
  0.496653,  0.405222,  0.469849
  0.466865,  0.436760,  0.486620
  0.455174,  0.450742,  0.496176
  0.451718,  0.458964,  0.506579
  0.453580,  0.468360,  0.526603
  0.462334,  0.486856,  0.573139
  0.485362,  0.530056,  0.685443
  0.542089,  0.634399,  0.958246
  0.743319,  0.101322,  0.381812
  0.567948,  0.311203,  0.448911
  0.495940,  0.397616,  0.476987
  0.466555,  0.433454,  0.489722
  0.455006,  0.448949,  0.497858
  0.451550,  0.457171,  0.508261
  0.453271,  0.465055,  0.529704
  0.461621,  0.479251,  0.580276
  0.483645,  0.511734,  0.702636
  0.537920,  0.589906,  1.000000
  0.647811,  0.109215,  0.331980
  0.528618,  0.314453,  0.428391
  0.479614,  0.398965,  0.468468
  0.459460,  0.434041,  0.486020
  0.451157,  0.449267,  0.495850
  0.447701,  0.457489,  0.506253
  0.446176,  0.465641,  0.526002
  0.445295,  0.480600,  0.571758
  0.444316,  0.514984,  0.682116
  0.442412,  0.597798,  0.950168
  0.505652,  0.165801,  0.213879
  0.470079,  0.337754,  0.379758
  0.455313,  0.408638,  0.448280
  0.448900,  0.438244,  0.477246
  0.445429,  0.451547,  0.491091
  0.441973,  0.459769,  0.501494
  0.435615,  0.469844,  0.517229
  0.420994,  0.490273,  0.551570
  0.385776,  0.538286,  0.633483
  0.300253,  0.654384,  0.832067


==> img/elliptic_hyperboloid_7_edge_norm.csv <==
  0.591269,  0.092572,  0.075477,  0.534825,  0.323997,  0.332038, a
  0.591269,  0.092572,  0.075477,  0.507505,  0.072515,  0.195981, a
  0.534825,  0.323997,  0.332038,  0.511485,  0.419423,  0.437016, a
  0.534825,  0.323997,  0.332038,  0.507505,  0.072515,  0.195981, a
  0.534825,  0.323997,  0.332038,  0.500332,  0.315738,  0.381660, a
  0.534825,  0.323997,  0.332038,  0.497167,  0.415995,  0.457615, a
  0.511485,  0.419423,  0.437016,  0.501560,  0.459345,  0.478965, a
  0.511485,  0.419423,  0.437016,  0.497167,  0.415995,  0.457615, a
  0.501560,  0.459345,  0.478965,  0.496679,  0.477438,  0.493271, a
  0.501560,  0.459345,  0.478965,  0.497167,  0.415995,  0.457615, a
  0.501560,  0.459345,  0.478965,  0.495338,  0.457855,  0.487917, a
  0.501560,  0.459345,  0.478965,  0.493304,  0.476630,  0.498127, a
  0.496679,  0.477438,  0.493271,  0.492723,  0.488964,  0.492001, a
  0.496679,  0.477438,  0.493271,  0.493304,  0.476630,  0.498127, a
  0.492723,  0.488964,  0.492001,  0.486355,  0.503647,  0.474084, a
  0.492723,  0.488964,  0.492001,  0.493304,  0.476630,  0.498127, a
  0.492723,  0.488964,  0.492001,  0.489347,  0.488156,  0.496857, a
  0.492723,  0.488964,  0.492001,  0.480133,  0.502157,  0.483036, a
  0.486355,  0.503647,  0.474084,  0.472204,  0.533871,  0.424405, a
  0.486355,  0.503647,  0.474084,  0.480133,  0.502157,  0.483036, a
  0.472204,  0.533871,  0.424405,  0.438334,  0.605133,  0.301060, a
  0.472204,  0.533871,  0.424405,  0.480133,  0.502157,  0.483036, a
  0.472204,  0.533871,  0.424405,  0.457886,  0.530443,  0.445004, a
  0.472204,  0.533871,  0.424405,  0.403841,  0.596874,  0.350682, a
  0.438334,  0.605133,  0.301060,  0.356172,  0.777543,  0.000000, a
  0.438334,  0.605133,  0.301060,  0.403841,  0.596874,  0.350682, a
  0.438334,  0.605133,  0.301060,  0.272408,  0.757486,  0.120504, a
  0.356172,  0.777543,  0.000000,  0.272408,  0.757486,  0.120504, a
  0.507505,  0.072515,  0.195981,  0.500332,  0.315738,  0.381660, a
  0.507505,  0.072515,  0.195981,  0.473164,  0.085316,  0.481888, a
  0.507505,  0.072515,  0.195981,  0.486191,  0.321009,  0.499394, a
  0.500332,  0.315738,  0.381660,  0.497167,  0.415995,  0.457615, a
  0.500332,  0.315738,  0.381660,  0.486191,  0.321009,  0.499394, a
  0.497167,  0.415995,  0.457615,  0.495338,  0.457855,  0.487917, a
  0.497167,  0.415995,  0.457615,  0.486191,  0.321009,  0.499394, a
  0.497167,  0.415995,  0.457615,  0.491296,  0.418183,  0.506489, a
  0.497167,  0.415995,  0.457615,  0.492787,  0.458806,  0.509156, a
  0.495338,  0.457855,  0.487917,  0.493304,  0.476630,  0.498127, a
  0.495338,  0.457855,  0.487917,  0.492787,  0.458806,  0.509156, a
  0.493304,  0.476630,  0.498127,  0.489347,  0.488156,  0.496857, a
  0.493304,  0.476630,  0.498127,  0.492787,  0.458806,  0.509156, a
  0.493304,  0.476630,  0.498127,  0.491920,  0.477145,  0.509648, a
  0.493304,  0.476630,  0.498127,  0.487964,  0.488672,  0.508378, a
  0.489347,  0.488156,  0.496857,  0.480133,  0.502157,  0.483036, a
  0.489347,  0.488156,  0.496857,  0.487964,  0.488672,  0.508378, a
  0.480133,  0.502157,  0.483036,  0.457886,  0.530443,  0.445004, a
  0.480133,  0.502157,  0.483036,  0.487964,  0.488672,  0.508378, a
  0.480133,  0.502157,  0.483036,  0.477581,  0.503108,  0.504275, a
  0.480133,  0.502157,  0.483036,  0.452015,  0.532631,  0.493877, a
  0.457886,  0.530443,  0.445004,  0.403841,  0.596874,  0.350682, a
  0.457886,  0.530443,  0.445004,  0.452015,  0.532631,  0.493877, a
  0.403841,  0.596874,  0.350682,  0.272408,  0.757486,  0.120504, a
  0.403841,  0.596874,  0.350682,  0.452015,  0.532631,  0.493877, a
  0.403841,  0.596874,  0.350682,  0.389699,  0.602145,  0.468416, a
  0.272408,  0.757486,  0.120504,  0.389699,  0.602145,  0.468416, a
  0.272408,  0.757486,  0.120504,  0.238068,  0.770287,  0.406411, a
  0.473164,  0.085316,  0.481888,  0.486191,  0.321009,  0.499394, a
  0.473164,  0.085316,  0.481888,  0.504315,  0.124984,  0.799420, a
  0.486191,  0.321009,  0.499394,  0.491296,  0.418183,  0.506489, a
  0.486191,  0.321009,  0.499394,  0.504315,  0.124984,  0.799420, a
  0.486191,  0.321009,  0.499394,  0.499018,  0.337344,  0.630150, a
  0.486191,  0.321009,  0.499394,  0.496621,  0.424964,  0.560768, a
  0.491296,  0.418183,  0.506489,  0.492787,  0.458806,  0.509156, a
  0.491296,  0.418183,  0.506489,  0.496621,  0.424964,  0.560768, a
  0.492787,  0.458806,  0.509156,  0.491920,  0.477145,  0.509648, a
  0.492787,  0.458806,  0.509156,  0.496621,  0.424964,  0.560768, a
  0.492787,  0.458806,  0.509156,  0.495101,  0.461753,  0.532745, a
  0.492787,  0.458806,  0.509156,  0.493175,  0.478744,  0.522443, a
  0.491920,  0.477145,  0.509648,  0.487964,  0.488672,  0.508378, a
  0.491920,  0.477145,  0.509648,  0.493175,  0.478744,  0.522443, a
  0.487964,  0.488672,  0.508378,  0.477581,  0.503108,  0.504275, a
  0.487964,  0.488672,  0.508378,  0.493175,  0.478744,  0.522443, a
  0.487964,  0.488672,  0.508378,  0.489219,  0.490270,  0.521173, a
  0.487964,  0.488672,  0.508378,  0.479896,  0.506055,  0.527863, a
  0.477581,  0.503108,  0.504275,  0.452015,  0.532631,  0.493877, a
  0.477581,  0.503108,  0.504275,  0.479896,  0.506055,  0.527863, a
  0.477581,  0.503108,  0.504275,  0.457340,  0.539412,  0.548157, a
  0.452015,  0.532631,  0.493877,  0.389699,  0.602145,  0.468416, a
  0.452015,  0.532631,  0.493877,  0.457340,  0.539412,  0.548157, a
  0.389699,  0.602145,  0.468416,  0.238068,  0.770287,  0.406411, a
  0.389699,  0.602145,  0.468416,  0.457340,  0.539412,  0.548157, a
  0.389699,  0.602145,  0.468416,  0.402527,  0.618480,  0.599172, a
  0.238068,  0.770287,  0.406411,  0.402527,  0.618480,  0.599172, a
  0.238068,  0.770287,  0.406411,  0.269218,  0.809955,  0.723943, a
  0.504315,  0.124984,  0.799420,  0.499018,  0.337344,  0.630150, a
  0.504315,  0.124984,  0.799420,  0.586381,  0.172959,  1.000000, a
  0.499018,  0.337344,  0.630150,  0.496621,  0.424964,  0.560768, a
  0.499018,  0.337344,  0.630150,  0.586381,  0.172959,  1.000000, a
  0.499018,  0.337344,  0.630150,  0.532813,  0.357100,  0.712747, a
  0.496621,  0.424964,  0.560768,  0.495101,  0.461753,  0.532745, a
  0.496621,  0.424964,  0.560768,  0.532813,  0.357100,  0.712747, a
  0.496621,  0.424964,  0.560768,  0.510650,  0.433165,  0.595055, a
  0.496621,  0.424964,  0.560768,  0.501197,  0.465316,  0.547645, a
  0.495101,  0.461753,  0.532745,  0.493175,  0.478744,  0.522443, a
  0.495101,  0.461753,  0.532745,  0.501197,  0.465316,  0.547645, a
  0.493175,  0.478744,  0.522443,  0.489219,  0.490270,  0.521173, a
  0.493175,  0.478744,  0.522443,  0.501197,  0.465316,  0.547645, a
  0.493175,  0.478744,  0.522443,  0.496482,  0.480677,  0.530526, a
  0.493175,  0.478744,  0.522443,  0.492526,  0.492203,  0.529255, a
  0.489219,  0.490270,  0.521173,  0.479896,  0.506055,  0.527863, a
  0.489219,  0.490270,  0.521173,  0.492526,  0.492203,  0.529255, a
  0.489219,  0.490270,  0.521173,  0.485992,  0.509618,  0.542763, a
  0.479896,  0.506055,  0.527863,  0.457340,  0.539412,  0.548157, a
  0.479896,  0.506055,  0.527863,  0.485992,  0.509618,  0.542763, a
  0.457340,  0.539412,  0.548157,  0.402527,  0.618480,  0.599172, a
  0.457340,  0.539412,  0.548157,  0.485992,  0.509618,  0.542763, a
  0.457340,  0.539412,  0.548157,  0.471369,  0.547613,  0.582444, a
  0.457340,  0.539412,  0.548157,  0.436321,  0.638235,  0.681769, a
  0.402527,  0.618480,  0.599172,  0.269218,  0.809955,  0.723943, a
  0.402527,  0.618480,  0.599172,  0.436321,  0.638235,  0.681769, a
  0.402527,  0.618480,  0.599172,  0.351285,  0.857930,  0.924523, a
  0.269218,  0.809955,  0.723943,  0.351285,  0.857930,  0.924523, a
  0.586381,  0.172959,  1.000000,  0.532813,  0.357100,  0.712747, a
  0.586381,  0.172959,  1.000000,  0.680964,  0.206793,  0.989774, a
  0.586381,  0.172959,  1.000000,  0.571761,  0.371032,  0.708536, a
  0.532813,  0.357100,  0.712747,  0.510650,  0.433165,  0.595055, a
  0.532813,  0.357100,  0.712747,  0.571761,  0.371032,  0.708536, a
  0.532813,  0.357100,  0.712747,  0.526818,  0.438948,  0.593307, a
  0.510650,  0.433165,  0.595055,  0.501197,  0.465316,  0.547645, a
  0.510650,  0.433165,  0.595055,  0.526818,  0.438948,  0.593307, a
  0.501197,  0.465316,  0.547645,  0.496482,  0.480677,  0.530526, a
  0.501197,  0.465316,  0.547645,  0.526818,  0.438948,  0.593307, a
  0.501197,  0.465316,  0.547645,  0.508224,  0.467830,  0.546885, a
  0.501197,  0.465316,  0.547645,  0.500293,  0.482040,  0.530114, a
  0.496482,  0.480677,  0.530526,  0.492526,  0.492203,  0.529255, a
  0.496482,  0.480677,  0.530526,  0.500293,  0.482040,  0.530114, a
  0.496482,  0.480677,  0.530526,  0.496337,  0.493567,  0.528843, a
  0.492526,  0.492203,  0.529255,  0.485992,  0.509618,  0.542763, a
  0.492526,  0.492203,  0.529255,  0.496337,  0.493567,  0.528843, a
  0.485992,  0.509618,  0.542763,  0.471369,  0.547613,  0.582444, a
  0.485992,  0.509618,  0.542763,  0.496337,  0.493567,  0.528843, a
  0.485992,  0.509618,  0.542763,  0.493018,  0.512132,  0.542004, a
  0.485992,  0.509618,  0.542763,  0.487537,  0.553396,  0.580696, a
  0.471369,  0.547613,  0.582444,  0.436321,  0.638235,  0.681769, a
  0.471369,  0.547613,  0.582444,  0.487537,  0.553396,  0.580696, a
  0.471369,  0.547613,  0.582444,  0.475269,  0.652168,  0.677558, a
  0.436321,  0.638235,  0.681769,  0.351285,  0.857930,  0.924523, a
  0.436321,  0.638235,  0.681769,  0.475269,  0.652168,  0.677558, a
  0.351285,  0.857930,  0.924523,  0.475269,  0.652168,  0.677558, a
  0.351285,  0.857930,  0.924523,  0.445868,  0.891764,  0.914297, a
  0.680964,  0.206793,  0.989774,  0.571761,  0.371032,  0.708536, a
  0.680964,  0.206793,  0.989774,  0.743806,  0.210654,  0.773527, a
  0.680964,  0.206793,  0.989774,  0.597639,  0.372622,  0.619488, a
  0.571761,  0.371032,  0.708536,  0.526818,  0.438948,  0.593307, a
  0.571761,  0.371032,  0.708536,  0.597639,  0.372622,  0.619488, a
  0.526818,  0.438948,  0.593307,  0.508224,  0.467830,  0.546885, a
  0.526818,  0.438948,  0.593307,  0.597639,  0.372622,  0.619488, a
  0.526818,  0.438948,  0.593307,  0.537560,  0.439608,  0.556342, a
  0.508224,  0.467830,  0.546885,  0.500293,  0.482040,  0.530114, a
  0.508224,  0.467830,  0.546885,  0.537560,  0.439608,  0.556342, a
  0.508224,  0.467830,  0.546885,  0.512892,  0.468117,  0.530821, a
  0.500293,  0.482040,  0.530114,  0.496337,  0.493567,  0.528843, a
  0.500293,  0.482040,  0.530114,  0.512892,  0.468117,  0.530821, a
  0.500293,  0.482040,  0.530114,  0.502825,  0.482196,  0.521400, a
  0.500293,  0.482040,  0.530114,  0.498869,  0.493722,  0.520130, a
  0.496337,  0.493567,  0.528843,  0.493018,  0.512132,  0.542004, a
  0.496337,  0.493567,  0.528843,  0.498869,  0.493722,  0.520130, a
  0.493018,  0.512132,  0.542004,  0.487537,  0.553396,  0.580696, a
  0.493018,  0.512132,  0.542004,  0.498869,  0.493722,  0.520130, a
  0.493018,  0.512132,  0.542004,  0.497687,  0.512419,  0.525940, a
  0.493018,  0.512132,  0.542004,  0.498279,  0.554056,  0.543730, a
  0.487537,  0.553396,  0.580696,  0.475269,  0.652168,  0.677558, a
  0.487537,  0.553396,  0.580696,  0.498279,  0.554056,  0.543730, a
  0.475269,  0.652168,  0.677558,  0.445868,  0.891764,  0.914297, a
  0.475269,  0.652168,  0.677558,  0.498279,  0.554056,  0.543730, a
  0.475269,  0.652168,  0.677558,  0.501147,  0.653758,  0.588510, a
  0.445868,  0.891764,  0.914297,  0.501147,  0.653758,  0.588510, a
  0.445868,  0.891764,  0.914297,  0.508710,  0.895625,  0.698050, a
  0.743806,  0.210654,  0.773527,  0.597639,  0.372622,  0.619488, a
  0.743806,  0.210654,  0.773527,  0.745504,  0.182736,  0.452444, a
  0.597639,  0.372622,  0.619488,  0.537560,  0.439608,  0.556342, a
  0.597639,  0.372622,  0.619488,  0.745504,  0.182736,  0.452444, a
  0.597639,  0.372622,  0.619488,  0.598338,  0.361126,  0.487269, a
  0.597639,  0.372622,  0.619488,  0.537850,  0.434836,  0.501455, a
  0.537560,  0.439608,  0.556342,  0.512892,  0.468117,  0.530821, a
  0.537560,  0.439608,  0.556342,  0.537850,  0.434836,  0.501455, a
  0.537560,  0.439608,  0.556342,  0.513018,  0.466043,  0.506969, a
  0.512892,  0.468117,  0.530821,  0.502825,  0.482196,  0.521400, a
  0.512892,  0.468117,  0.530821,  0.513018,  0.466043,  0.506969, a
  0.512892,  0.468117,  0.530821,  0.502894,  0.481071,  0.508461, a
  0.502825,  0.482196,  0.521400,  0.498869,  0.493722,  0.520130, a
  0.502825,  0.482196,  0.521400,  0.502894,  0.481071,  0.508461, a
  0.498869,  0.493722,  0.520130,  0.497687,  0.512419,  0.525940, a
  0.498869,  0.493722,  0.520130,  0.502894,  0.481071,  0.508461, a
  0.498869,  0.493722,  0.520130,  0.498938,  0.492597,  0.507191, a
  0.498869,  0.493722,  0.520130,  0.497813,  0.510345,  0.502087, a
  0.497687,  0.512419,  0.525940,  0.498279,  0.554056,  0.543730, a
  0.497687,  0.512419,  0.525940,  0.497813,  0.510345,  0.502087, a
  0.498279,  0.554056,  0.543730,  0.501147,  0.653758,  0.588510, a
  0.498279,  0.554056,  0.543730,  0.497813,  0.510345,  0.502087, a
  0.498279,  0.554056,  0.543730,  0.498569,  0.549284,  0.488844, a
  0.498279,  0.554056,  0.543730,  0.501846,  0.642261,  0.456291, a
  0.501147,  0.653758,  0.588510,  0.508710,  0.895625,  0.698050, a
  0.501147,  0.653758,  0.588510,  0.501846,  0.642261,  0.456291, a
  0.501147,  0.653758,  0.588510,  0.510407,  0.867707,  0.376967, a
  0.508710,  0.895625,  0.698050,  0.510407,  0.867707,  0.376967, a
  0.745504,  0.182736,  0.452444,  0.598338,  0.361126,  0.487269, a
  0.745504,  0.182736,  0.452444,  0.685262,  0.136102,  0.176762, a
  0.598338,  0.361126,  0.487269,  0.537850,  0.434836,  0.501455, a
  0.598338,  0.361126,  0.487269,  0.685262,  0.136102,  0.176762, a
  0.598338,  0.361126,  0.487269,  0.573531,  0.341922,  0.373746, a
  0.598338,  0.361126,  0.487269,  0.527552,  0.426864,  0.454330, a
  0.537850,  0.434836,  0.501455,  0.513018,  0.466043,  0.506969, a
  0.537850,  0.434836,  0.501455,  0.527552,  0.426864,  0.454330, a
  0.513018,  0.466043,  0.506969,  0.502894,  0.481071,  0.508461, a
  0.513018,  0.466043,  0.506969,  0.527552,  0.426864,  0.454330, a
  0.513018,  0.466043,  0.506969,  0.508543,  0.462578,  0.486490, a
  0.502894,  0.481071,  0.508461,  0.498938,  0.492597,  0.507191, a
  0.502894,  0.481071,  0.508461,  0.508543,  0.462578,  0.486490, a
  0.502894,  0.481071,  0.508461,  0.500466,  0.479192,  0.497353, a
  0.502894,  0.481071,  0.508461,  0.496510,  0.490718,  0.496083, a
  0.498938,  0.492597,  0.507191,  0.497813,  0.510345,  0.502087, a
  0.498938,  0.492597,  0.507191,  0.496510,  0.490718,  0.496083, a
  0.498938,  0.492597,  0.507191,  0.493337,  0.506880,  0.481608, a
  0.497813,  0.510345,  0.502087,  0.498569,  0.549284,  0.488844, a
  0.497813,  0.510345,  0.502087,  0.493337,  0.506880,  0.481608, a
  0.498569,  0.549284,  0.488844,  0.501846,  0.642261,  0.456291, a
  0.498569,  0.549284,  0.488844,  0.493337,  0.506880,  0.481608, a
  0.498569,  0.549284,  0.488844,  0.488272,  0.541312,  0.441719, a
  0.498569,  0.549284,  0.488844,  0.477039,  0.623058,  0.342768, a
  0.501846,  0.642261,  0.456291,  0.510407,  0.867707,  0.376967, a
  0.501846,  0.642261,  0.456291,  0.477039,  0.623058,  0.342768, a
  0.510407,  0.867707,  0.376967,  0.477039,  0.623058,  0.342768, a
  0.510407,  0.867707,  0.376967,  0.450165,  0.821073,  0.101285, a
  0.685262,  0.136102,  0.176762,  0.573531,  0.341922,  0.373746, a
  0.685262,  0.136102,  0.176762,  0.591269,  0.092572,  0.075477, a
  0.685262,  0.136102,  0.176762,  0.534825,  0.323997,  0.332038, a
  0.573531,  0.341922,  0.373746,  0.527552,  0.426864,  0.454330, a
  0.573531,  0.341922,  0.373746,  0.534825,  0.323997,  0.332038, a
  0.527552,  0.426864,  0.454330,  0.508543,  0.462578,  0.486490, a
  0.527552,  0.426864,  0.454330,  0.534825,  0.323997,  0.332038, a
  0.527552,  0.426864,  0.454330,  0.511485,  0.419423,  0.437016, a
  0.527552,  0.426864,  0.454330,  0.501560,  0.459345,  0.478965, a
  0.508543,  0.462578,  0.486490,  0.500466,  0.479192,  0.497353, a
  0.508543,  0.462578,  0.486490,  0.501560,  0.459345,  0.478965, a
  0.500466,  0.479192,  0.497353,  0.496510,  0.490718,  0.496083, a
  0.500466,  0.479192,  0.497353,  0.501560,  0.459345,  0.478965, a
  0.500466,  0.479192,  0.497353,  0.496679,  0.477438,  0.493271, a
  0.500466,  0.479192,  0.497353,  0.492723,  0.488964,  0.492001, a
  0.496510,  0.490718,  0.496083,  0.493337,  0.506880,  0.481608, a
  0.496510,  0.490718,  0.496083,  0.492723,  0.488964,  0.492001, a
  0.493337,  0.506880,  0.481608,  0.488272,  0.541312,  0.441719, a
  0.493337,  0.506880,  0.481608,  0.492723,  0.488964,  0.492001, a
  0.493337,  0.506880,  0.481608,  0.486355,  0.503647,  0.474084, a
  0.493337,  0.506880,  0.481608,  0.472204,  0.533871,  0.424405, a
  0.488272,  0.541312,  0.441719,  0.477039,  0.623058,  0.342768, a
  0.488272,  0.541312,  0.441719,  0.472204,  0.533871,  0.424405, a
  0.477039,  0.623058,  0.342768,  0.450165,  0.821073,  0.101285, a
  0.477039,  0.623058,  0.342768,  0.472204,  0.533871,  0.424405, a
  0.477039,  0.623058,  0.342768,  0.438334,  0.605133,  0.301060, a
  0.450165,  0.821073,  0.101285,  0.438334,  0.605133,  0.301060, a
  0.450165,  0.821073,  0.101285,  0.356172,  0.777543,  0.000000, a
  0.591269,  0.092572,  0.075477,  0.534825,  0.323997,  0.332038, a
  0.534825,  0.323997,  0.332038,  0.511485,  0.419423,  0.437016, a
  0.511485,  0.419423,  0.437016,  0.501560,  0.459345,  0.478965, a
  0.501560,  0.459345,  0.478965,  0.496679,  0.477438,  0.493271, a
  0.496679,  0.477438,  0.493271,  0.492723,  0.488964,  0.492001, a
  0.492723,  0.488964,  0.492001,  0.486355,  0.503647,  0.474084, a
  0.486355,  0.503647,  0.474084,  0.472204,  0.533871,  0.424405, a
  0.472204,  0.533871,  0.424405,  0.438334,  0.605133,  0.301060, a
  0.438334,  0.605133,  0.301060,  0.356172,  0.777543,  0.000000, a


==> img/elliptic_hyperboloid_7_node_norm.csv <==
  0.591269,  0.092572,  0.075477
  0.534825,  0.323997,  0.332038
  0.511485,  0.419423,  0.437016
  0.501560,  0.459345,  0.478965
  0.496679,  0.477438,  0.493271
  0.492723,  0.488964,  0.492001
  0.486355,  0.503647,  0.474084
  0.472204,  0.533871,  0.424405
  0.438334,  0.605133,  0.301060
  0.356172,  0.777543,  0.000000
  0.507505,  0.072515,  0.195981
  0.500332,  0.315738,  0.381660
  0.497167,  0.415995,  0.457615
  0.495338,  0.457855,  0.487917
  0.493304,  0.476630,  0.498127
  0.489347,  0.488156,  0.496857
  0.480133,  0.502157,  0.483036
  0.457886,  0.530443,  0.445004
  0.403841,  0.596874,  0.350682
  0.272408,  0.757486,  0.120504
  0.473164,  0.085316,  0.481888
  0.486191,  0.321009,  0.499394
  0.491296,  0.418183,  0.506489
  0.492787,  0.458806,  0.509156
  0.491920,  0.477145,  0.509648
  0.487964,  0.488672,  0.508378
  0.477581,  0.503108,  0.504275
  0.452015,  0.532631,  0.493877
  0.389699,  0.602145,  0.468416
  0.238068,  0.770287,  0.406411
  0.504315,  0.124984,  0.799420
  0.499018,  0.337344,  0.630150
  0.496621,  0.424964,  0.560768
  0.495101,  0.461753,  0.532745
  0.493175,  0.478744,  0.522443
  0.489219,  0.490270,  0.521173
  0.479896,  0.506055,  0.527863
  0.457340,  0.539412,  0.548157
  0.402527,  0.618480,  0.599172
  0.269218,  0.809955,  0.723943
  0.586381,  0.172959,  1.000000
  0.532813,  0.357100,  0.712747
  0.510650,  0.433165,  0.595055
  0.501197,  0.465316,  0.547645
  0.496482,  0.480677,  0.530526
  0.492526,  0.492203,  0.529255
  0.485992,  0.509618,  0.542763
  0.471369,  0.547613,  0.582444
  0.436321,  0.638235,  0.681769
  0.351285,  0.857930,  0.924523
  0.680964,  0.206793,  0.989774
  0.571761,  0.371032,  0.708536
  0.526818,  0.438948,  0.593307
  0.508224,  0.467830,  0.546885
  0.500293,  0.482040,  0.530114
  0.496337,  0.493567,  0.528843
  0.493018,  0.512132,  0.542004
  0.487537,  0.553396,  0.580696
  0.475269,  0.652168,  0.677558
  0.445868,  0.891764,  0.914297
  0.743806,  0.210654,  0.773527
  0.597639,  0.372622,  0.619488
  0.537560,  0.439608,  0.556342
  0.512892,  0.468117,  0.530821
  0.502825,  0.482196,  0.521400
  0.498869,  0.493722,  0.520130
  0.497687,  0.512419,  0.525940
  0.498279,  0.554056,  0.543730
  0.501147,  0.653758,  0.588510
  0.508710,  0.895625,  0.698050
  0.745504,  0.182736,  0.452444
  0.598338,  0.361126,  0.487269
  0.537850,  0.434836,  0.501455
  0.513018,  0.466043,  0.506969
  0.502894,  0.481071,  0.508461
  0.498938,  0.492597,  0.507191
  0.497813,  0.510345,  0.502087
  0.498569,  0.549284,  0.488844
  0.501846,  0.642261,  0.456291
  0.510407,  0.867707,  0.376967
  0.685262,  0.136102,  0.176762
  0.573531,  0.341922,  0.373746
  0.527552,  0.426864,  0.454330
  0.508543,  0.462578,  0.486490
  0.500466,  0.479192,  0.497353
  0.496510,  0.490718,  0.496083
  0.493337,  0.506880,  0.481608
  0.488272,  0.541312,  0.441719
  0.477039,  0.623058,  0.342768
  0.450165,  0.821073,  0.101285
  0.591269,  0.092572,  0.075477
  0.534825,  0.323997,  0.332038
  0.511485,  0.419423,  0.437016
  0.501560,  0.459345,  0.478965
  0.496679,  0.477438,  0.493271
  0.492723,  0.488964,  0.492001
  0.486355,  0.503647,  0.474084
  0.472204,  0.533871,  0.424405
  0.438334,  0.605133,  0.301060
  0.356172,  0.777543,  0.000000


==> img/elliptic_hyperboloid_8_edge_norm.csv <==
  0.871735,  0.707739,  0.130973,  0.642238,  0.600980,  0.332421, a
  0.871735,  0.707739,  0.130973,  0.855392,  0.385067,  0.000000, a
  0.642238,  0.600980,  0.332421,  0.547505,  0.557297,  0.414937, a
  0.642238,  0.600980,  0.332421,  0.855392,  0.385067,  0.000000, a
  0.642238,  0.600980,  0.332421,  0.635508,  0.468107,  0.278487, a
  0.642238,  0.600980,  0.332421,  0.544711,  0.502140,  0.392549, a
  0.547505,  0.557297,  0.414937,  0.507627,  0.539843,  0.448129, a
  0.547505,  0.557297,  0.414937,  0.544711,  0.502140,  0.392549, a
  0.507627,  0.539843,  0.448129,  0.488963,  0.533893,  0.459994, a
  0.507627,  0.539843,  0.448129,  0.544711,  0.502140,  0.392549, a
  0.507627,  0.539843,  0.448129,  0.506413,  0.515873,  0.438399, a
  0.507627,  0.539843,  0.448129,  0.488305,  0.520891,  0.454716, a
  0.488963,  0.533893,  0.459994,  0.475772,  0.534429,  0.460541, a
  0.488963,  0.533893,  0.459994,  0.488305,  0.520891,  0.454716, a
  0.475772,  0.534429,  0.460541,  0.456924,  0.541902,  0.450232, a
  0.475772,  0.534429,  0.460541,  0.488305,  0.520891,  0.454716, a
  0.475772,  0.534429,  0.460541,  0.475113,  0.521427,  0.455264, a
  0.475772,  0.534429,  0.460541,  0.455710,  0.517932,  0.440503, a
  0.456924,  0.541902,  0.450232,  0.416523,  0.562618,  0.420371, a
  0.456924,  0.541902,  0.450232,  0.455710,  0.517932,  0.440503, a
  0.416523,  0.562618,  0.420371,  0.320488,  0.614050,  0.345768, a
  0.416523,  0.562618,  0.420371,  0.455710,  0.517932,  0.440503, a
  0.416523,  0.562618,  0.420371,  0.413729,  0.507460,  0.397982, a
  0.416523,  0.562618,  0.420371,  0.313758,  0.481177,  0.291834, a
  0.320488,  0.614050,  0.345768,  0.087809,  0.739584,  0.163493, a
  0.320488,  0.614050,  0.345768,  0.313758,  0.481177,  0.291834, a
  0.320488,  0.614050,  0.345768,  0.071466,  0.416912,  0.032520, a
  0.087809,  0.739584,  0.163493,  0.071466,  0.416912,  0.032520, a
  0.855392,  0.385067,  0.000000,  0.635508,  0.468107,  0.278487, a
  0.855392,  0.385067,  0.000000,  0.847962,  0.120985,  0.082933, a
  0.855392,  0.385067,  0.000000,  0.632448,  0.359360,  0.312638, a
  0.635508,  0.468107,  0.278487,  0.544711,  0.502140,  0.392549, a
  0.635508,  0.468107,  0.278487,  0.632448,  0.359360,  0.312638, a
  0.544711,  0.502140,  0.392549,  0.506413,  0.515873,  0.438399, a
  0.544711,  0.502140,  0.392549,  0.632448,  0.359360,  0.312638, a
  0.544711,  0.502140,  0.392549,  0.543441,  0.456997,  0.406725, a
  0.544711,  0.502140,  0.392549,  0.505861,  0.496255,  0.444560, a
  0.506413,  0.515873,  0.438399,  0.488305,  0.520891,  0.454716, a
  0.506413,  0.515873,  0.438399,  0.505861,  0.496255,  0.444560, a
  0.488305,  0.520891,  0.454716,  0.475113,  0.521427,  0.455264, a
  0.488305,  0.520891,  0.454716,  0.505861,  0.496255,  0.444560, a
  0.488305,  0.520891,  0.454716,  0.488005,  0.510249,  0.458058, a
  0.488305,  0.520891,  0.454716,  0.474814,  0.510785,  0.458605, a
  0.475113,  0.521427,  0.455264,  0.455710,  0.517932,  0.440503, a
  0.475113,  0.521427,  0.455264,  0.474814,  0.510785,  0.458605, a
  0.455710,  0.517932,  0.440503,  0.413729,  0.507460,  0.397982, a
  0.455710,  0.517932,  0.440503,  0.474814,  0.510785,  0.458605, a
  0.455710,  0.517932,  0.440503,  0.455158,  0.498314,  0.446663, a
  0.455710,  0.517932,  0.440503,  0.412459,  0.462318,  0.412159, a
  0.413729,  0.507460,  0.397982,  0.313758,  0.481177,  0.291834, a
  0.413729,  0.507460,  0.397982,  0.412459,  0.462318,  0.412159, a
  0.313758,  0.481177,  0.291834,  0.071466,  0.416912,  0.032520, a
  0.313758,  0.481177,  0.291834,  0.412459,  0.462318,  0.412159, a
  0.313758,  0.481177,  0.291834,  0.310698,  0.372431,  0.325985, a
  0.071466,  0.416912,  0.032520,  0.310698,  0.372431,  0.325985, a
  0.071466,  0.416912,  0.032520,  0.064036,  0.152830,  0.115453, a
  0.847962,  0.120985,  0.082933,  0.632448,  0.359360,  0.312638, a
  0.847962,  0.120985,  0.082933,  0.852920,  0.039059,  0.340967, a
  0.632448,  0.359360,  0.312638,  0.543441,  0.456997,  0.406725, a
  0.632448,  0.359360,  0.312638,  0.852920,  0.039059,  0.340967, a
  0.632448,  0.359360,  0.312638,  0.634490,  0.325624,  0.418894, a
  0.632448,  0.359360,  0.312638,  0.544289,  0.442993,  0.450834, a
  0.543441,  0.456997,  0.406725,  0.505861,  0.496255,  0.444560, a
  0.543441,  0.456997,  0.406725,  0.544289,  0.442993,  0.450834, a
  0.505861,  0.496255,  0.444560,  0.488005,  0.510249,  0.458058, a
  0.505861,  0.496255,  0.444560,  0.544289,  0.442993,  0.450834, a
  0.505861,  0.496255,  0.444560,  0.506229,  0.490169,  0.463729, a
  0.505861,  0.496255,  0.444560,  0.488205,  0.506948,  0.468456, a
  0.488005,  0.510249,  0.458058,  0.474814,  0.510785,  0.458605, a
  0.488005,  0.510249,  0.458058,  0.488205,  0.506948,  0.468456, a
  0.474814,  0.510785,  0.458605,  0.455158,  0.498314,  0.446663, a
  0.474814,  0.510785,  0.458605,  0.488205,  0.506948,  0.468456, a
  0.474814,  0.510785,  0.458605,  0.475014,  0.507484,  0.469003, a
  0.474814,  0.510785,  0.458605,  0.455527,  0.492229,  0.465832, a
  0.455158,  0.498314,  0.446663,  0.412459,  0.462318,  0.412159, a
  0.455158,  0.498314,  0.446663,  0.455527,  0.492229,  0.465832, a
  0.455158,  0.498314,  0.446663,  0.413307,  0.448313,  0.456267, a
  0.412459,  0.462318,  0.412159,  0.310698,  0.372431,  0.325985, a
  0.412459,  0.462318,  0.412159,  0.413307,  0.448313,  0.456267, a
  0.310698,  0.372431,  0.325985,  0.064036,  0.152830,  0.115453, a
  0.310698,  0.372431,  0.325985,  0.413307,  0.448313,  0.456267, a
  0.310698,  0.372431,  0.325985,  0.312740,  0.338694,  0.432241, a
  0.064036,  0.152830,  0.115453,  0.312740,  0.338694,  0.432241, a
  0.064036,  0.152830,  0.115453,  0.068994,  0.070904,  0.373487, a
  0.852920,  0.039059,  0.340967,  0.634490,  0.325624,  0.418894, a
  0.852920,  0.039059,  0.340967,  0.867948,  0.177623,  0.653365, a
  0.634490,  0.325624,  0.418894,  0.544289,  0.442993,  0.450834, a
  0.634490,  0.325624,  0.418894,  0.867948,  0.177623,  0.653365, a
  0.634490,  0.325624,  0.418894,  0.640678,  0.382684,  0.547536, a
  0.544289,  0.442993,  0.450834,  0.506229,  0.490169,  0.463729, a
  0.544289,  0.442993,  0.450834,  0.640678,  0.382684,  0.547536, a
  0.544289,  0.442993,  0.450834,  0.546858,  0.466679,  0.504235, a
  0.544289,  0.442993,  0.450834,  0.507345,  0.500462,  0.486935, a
  0.506229,  0.490169,  0.463729,  0.488205,  0.506948,  0.468456, a
  0.506229,  0.490169,  0.463729,  0.507345,  0.500462,  0.486935, a
  0.488205,  0.506948,  0.468456,  0.475014,  0.507484,  0.469003, a
  0.488205,  0.506948,  0.468456,  0.507345,  0.500462,  0.486935, a
  0.488205,  0.506948,  0.468456,  0.488811,  0.512532,  0.481044, a
  0.488205,  0.506948,  0.468456,  0.475619,  0.513067,  0.481591, a
  0.475014,  0.507484,  0.469003,  0.455527,  0.492229,  0.465832, a
  0.475014,  0.507484,  0.469003,  0.475619,  0.513067,  0.481591, a
  0.475014,  0.507484,  0.469003,  0.456643,  0.502522,  0.489039, a
  0.455527,  0.492229,  0.465832,  0.413307,  0.448313,  0.456267, a
  0.455527,  0.492229,  0.465832,  0.456643,  0.502522,  0.489039, a
  0.413307,  0.448313,  0.456267,  0.312740,  0.338694,  0.432241, a
  0.413307,  0.448313,  0.456267,  0.456643,  0.502522,  0.489039, a
  0.413307,  0.448313,  0.456267,  0.415876,  0.472000,  0.509669, a
  0.413307,  0.448313,  0.456267,  0.318928,  0.395754,  0.560883, a
  0.312740,  0.338694,  0.432241,  0.068994,  0.070904,  0.373487, a
  0.312740,  0.338694,  0.432241,  0.318928,  0.395754,  0.560883, a
  0.312740,  0.338694,  0.432241,  0.084022,  0.209468,  0.685884, a
  0.068994,  0.070904,  0.373487,  0.084022,  0.209468,  0.685884, a
  0.867948,  0.177623,  0.653365,  0.640678,  0.382684,  0.547536, a
  0.867948,  0.177623,  0.653365,  0.886013,  0.471842,  0.873952, a
  0.867948,  0.177623,  0.653365,  0.648117,  0.503840,  0.638372, a
  0.640678,  0.382684,  0.547536,  0.546858,  0.466679,  0.504235, a
  0.640678,  0.382684,  0.547536,  0.648117,  0.503840,  0.638372, a
  0.640678,  0.382684,  0.547536,  0.549946,  0.516973,  0.541943, a
  0.546858,  0.466679,  0.504235,  0.507345,  0.500462,  0.486935, a
  0.546858,  0.466679,  0.504235,  0.549946,  0.516973,  0.541943, a
  0.507345,  0.500462,  0.486935,  0.488811,  0.512532,  0.481044, a
  0.507345,  0.500462,  0.486935,  0.549946,  0.516973,  0.541943, a
  0.507345,  0.500462,  0.486935,  0.508687,  0.522319,  0.503322, a
  0.507345,  0.500462,  0.486935,  0.489539,  0.524387,  0.489933, a
  0.488811,  0.512532,  0.481044,  0.475619,  0.513067,  0.481591, a
  0.488811,  0.512532,  0.481044,  0.489539,  0.524387,  0.489933, a
  0.488811,  0.512532,  0.481044,  0.476347,  0.524923,  0.490480, a
  0.475619,  0.513067,  0.481591,  0.456643,  0.502522,  0.489039, a
  0.475619,  0.513067,  0.481591,  0.476347,  0.524923,  0.490480, a
  0.456643,  0.502522,  0.489039,  0.415876,  0.472000,  0.509669, a
  0.456643,  0.502522,  0.489039,  0.476347,  0.524923,  0.490480, a
  0.456643,  0.502522,  0.489039,  0.457985,  0.524378,  0.505425, a
  0.456643,  0.502522,  0.489039,  0.418964,  0.522294,  0.547376, a
  0.415876,  0.472000,  0.509669,  0.318928,  0.395754,  0.560883, a
  0.415876,  0.472000,  0.509669,  0.418964,  0.522294,  0.547376, a
  0.415876,  0.472000,  0.509669,  0.326367,  0.516910,  0.651719, a
  0.318928,  0.395754,  0.560883,  0.084022,  0.209468,  0.685884, a
  0.318928,  0.395754,  0.560883,  0.326367,  0.516910,  0.651719, a
  0.084022,  0.209468,  0.685884,  0.326367,  0.516910,  0.651719, a
  0.084022,  0.209468,  0.685884,  0.102087,  0.503687,  0.906472, a
  0.886013,  0.471842,  0.873952,  0.648117,  0.503840,  0.638372, a
  0.886013,  0.471842,  0.873952,  0.898663,  0.784048,  0.899514, a
  0.886013,  0.471842,  0.873952,  0.653326,  0.632403,  0.648898, a
  0.648117,  0.503840,  0.638372,  0.549946,  0.516973,  0.541943, a
  0.648117,  0.503840,  0.638372,  0.653326,  0.632403,  0.648898, a
  0.549946,  0.516973,  0.541943,  0.508687,  0.522319,  0.503322, a
  0.549946,  0.516973,  0.541943,  0.653326,  0.632403,  0.648898, a
  0.549946,  0.516973,  0.541943,  0.552108,  0.570342,  0.546312, a
  0.508687,  0.522319,  0.503322,  0.489539,  0.524387,  0.489933, a
  0.508687,  0.522319,  0.503322,  0.552108,  0.570342,  0.546312, a
  0.508687,  0.522319,  0.503322,  0.509627,  0.545511,  0.505221, a
  0.489539,  0.524387,  0.489933,  0.476347,  0.524923,  0.490480, a
  0.489539,  0.524387,  0.489933,  0.509627,  0.545511,  0.505221, a
  0.489539,  0.524387,  0.489933,  0.490048,  0.536968,  0.490963, a
  0.489539,  0.524387,  0.489933,  0.476857,  0.537504,  0.491510, a
  0.476347,  0.524923,  0.490480,  0.457985,  0.524378,  0.505425, a
  0.476347,  0.524923,  0.490480,  0.476857,  0.537504,  0.491510, a
  0.457985,  0.524378,  0.505425,  0.418964,  0.522294,  0.547376, a
  0.457985,  0.524378,  0.505425,  0.476857,  0.537504,  0.491510, a
  0.457985,  0.524378,  0.505425,  0.458925,  0.547571,  0.507324, a
  0.457985,  0.524378,  0.505425,  0.421126,  0.575662,  0.551746, a
  0.418964,  0.522294,  0.547376,  0.326367,  0.516910,  0.651719, a
  0.418964,  0.522294,  0.547376,  0.421126,  0.575662,  0.551746, a
  0.326367,  0.516910,  0.651719,  0.102087,  0.503687,  0.906472, a
  0.326367,  0.516910,  0.651719,  0.421126,  0.575662,  0.551746, a
  0.326367,  0.516910,  0.651719,  0.331576,  0.645473,  0.662245, a
  0.102087,  0.503687,  0.906472,  0.331576,  0.645473,  0.662245, a
  0.102087,  0.503687,  0.906472,  0.114737,  0.815893,  0.932033, a
  0.898663,  0.784048,  0.899514,  0.653326,  0.632403,  0.648898, a
  0.898663,  0.784048,  0.899514,  0.899978,  0.968155,  0.718089, a
  0.653326,  0.632403,  0.648898,  0.552108,  0.570342,  0.546312, a
  0.653326,  0.632403,  0.648898,  0.899978,  0.968155,  0.718089, a
  0.653326,  0.632403,  0.648898,  0.653868,  0.708217,  0.574189, a
  0.653326,  0.632403,  0.648898,  0.552333,  0.601813,  0.515299, a
  0.552108,  0.570342,  0.546312,  0.509627,  0.545511,  0.505221, a
  0.552108,  0.570342,  0.546312,  0.552333,  0.601813,  0.515299, a
  0.552108,  0.570342,  0.546312,  0.509725,  0.559188,  0.491744, a
  0.509627,  0.545511,  0.505221,  0.490048,  0.536968,  0.490963, a
  0.509627,  0.545511,  0.505221,  0.509725,  0.559188,  0.491744, a
  0.509627,  0.545511,  0.505221,  0.490101,  0.544387,  0.483652, a
  0.490048,  0.536968,  0.490963,  0.476857,  0.537504,  0.491510, a
  0.490048,  0.536968,  0.490963,  0.490101,  0.544387,  0.483652, a
  0.476857,  0.537504,  0.491510,  0.458925,  0.547571,  0.507324, a
  0.476857,  0.537504,  0.491510,  0.490101,  0.544387,  0.483652, a
  0.476857,  0.537504,  0.491510,  0.476910,  0.544922,  0.484199, a
  0.476857,  0.537504,  0.491510,  0.459022,  0.561248,  0.493847, a
  0.458925,  0.547571,  0.507324,  0.421126,  0.575662,  0.551746, a
  0.458925,  0.547571,  0.507324,  0.459022,  0.561248,  0.493847, a
  0.458925,  0.547571,  0.507324,  0.421351,  0.607134,  0.520733, b
  0.421126,  0.575662,  0.551746,  0.331576,  0.645473,  0.662245, a
  0.421126,  0.575662,  0.551746,  0.459022,  0.561248,  0.493847, a
  0.421126,  0.575662,  0.551746,  0.421351,  0.607134,  0.520733, a
  0.421126,  0.575662,  0.551746,  0.332118,  0.721287,  0.587536, a
  0.331576,  0.645473,  0.662245,  0.114737,  0.815893,  0.932033, a
  0.331576,  0.645473,  0.662245,  0.332118,  0.721287,  0.587536, a
  0.331576,  0.645473,  0.662245,  0.116052,  1.000000,  0.750609, a
  0.114737,  0.815893,  0.932033,  0.116052,  1.000000,  0.750609, a
  0.899978,  0.968155,  0.718089,  0.653868,  0.708217,  0.574189, a
  0.899978,  0.968155,  0.718089,  0.889343,  0.938018,  0.414569, a
  0.653868,  0.708217,  0.574189,  0.552333,  0.601813,  0.515299, a
  0.653868,  0.708217,  0.574189,  0.889343,  0.938018,  0.414569, a
  0.653868,  0.708217,  0.574189,  0.649489,  0.695807,  0.449202, a
  0.653868,  0.708217,  0.574189,  0.550515,  0.596661,  0.463415, a
  0.552333,  0.601813,  0.515299,  0.509725,  0.559188,  0.491744, a
  0.552333,  0.601813,  0.515299,  0.550515,  0.596661,  0.463415, a
  0.509725,  0.559188,  0.491744,  0.490101,  0.544387,  0.483652, a
  0.509725,  0.559188,  0.491744,  0.550515,  0.596661,  0.463415, a
  0.509725,  0.559188,  0.491744,  0.508935,  0.556949,  0.469196, a
  0.490101,  0.544387,  0.483652,  0.476910,  0.544922,  0.484199, a
  0.490101,  0.544387,  0.483652,  0.508935,  0.556949,  0.469196, a
  0.490101,  0.544387,  0.483652,  0.489673,  0.543172,  0.471422, a
  0.490101,  0.544387,  0.483652,  0.476481,  0.543708,  0.471969, a
  0.476910,  0.544922,  0.484199,  0.459022,  0.561248,  0.493847, a
  0.476910,  0.544922,  0.484199,  0.476481,  0.543708,  0.471969, a
  0.476910,  0.544922,  0.484199,  0.458232,  0.559009,  0.471299, a
  0.459022,  0.561248,  0.493847,  0.421351,  0.607134,  0.520733, a
  0.459022,  0.561248,  0.493847,  0.458232,  0.559009,  0.471299, a
  0.421351,  0.607134,  0.520733,  0.332118,  0.721287,  0.587536, a
  0.421351,  0.607134,  0.520733,  0.458232,  0.559009,  0.471299, a
  0.421351,  0.607134,  0.520733,  0.419533,  0.601982,  0.468849, a
  0.421351,  0.607134,  0.520733,  0.327739,  0.708877,  0.462550, a
  0.332118,  0.721287,  0.587536,  0.116052,  1.000000,  0.750609, a
  0.332118,  0.721287,  0.587536,  0.327739,  0.708877,  0.462550, a
  0.116052,  1.000000,  0.750609,  0.327739,  0.708877,  0.462550, a
  0.116052,  1.000000,  0.750609,  0.105417,  0.969863,  0.447088, a
  0.889343,  0.938018,  0.414569,  0.649489,  0.695807,  0.449202, a
  0.889343,  0.938018,  0.414569,  0.871735,  0.707739,  0.130973, a
  0.889343,  0.938018,  0.414569,  0.642238,  0.600980,  0.332421, a
  0.649489,  0.695807,  0.449202,  0.550515,  0.596661,  0.463415, a
  0.649489,  0.695807,  0.449202,  0.642238,  0.600980,  0.332421, a
  0.550515,  0.596661,  0.463415,  0.508935,  0.556949,  0.469196, a
  0.550515,  0.596661,  0.463415,  0.642238,  0.600980,  0.332421, a
  0.550515,  0.596661,  0.463415,  0.547505,  0.557297,  0.414937, a
  0.550515,  0.596661,  0.463415,  0.507627,  0.539843,  0.448129, a
  0.508935,  0.556949,  0.469196,  0.489673,  0.543172,  0.471422, a
  0.508935,  0.556949,  0.469196,  0.507627,  0.539843,  0.448129, a
  0.489673,  0.543172,  0.471422,  0.476481,  0.543708,  0.471969, a
  0.489673,  0.543172,  0.471422,  0.507627,  0.539843,  0.448129, a
  0.489673,  0.543172,  0.471422,  0.488963,  0.533893,  0.459994, a
  0.489673,  0.543172,  0.471422,  0.475772,  0.534429,  0.460541, a
  0.476481,  0.543708,  0.471969,  0.458232,  0.559009,  0.471299, a
  0.476481,  0.543708,  0.471969,  0.475772,  0.534429,  0.460541, a
  0.458232,  0.559009,  0.471299,  0.419533,  0.601982,  0.468849, a
  0.458232,  0.559009,  0.471299,  0.475772,  0.534429,  0.460541, a
  0.458232,  0.559009,  0.471299,  0.456924,  0.541902,  0.450232, a
  0.458232,  0.559009,  0.471299,  0.416523,  0.562618,  0.420371, a
  0.419533,  0.601982,  0.468849,  0.327739,  0.708877,  0.462550, a
  0.419533,  0.601982,  0.468849,  0.416523,  0.562618,  0.420371, a
  0.327739,  0.708877,  0.462550,  0.105417,  0.969863,  0.447088, a
  0.327739,  0.708877,  0.462550,  0.416523,  0.562618,  0.420371, a
  0.327739,  0.708877,  0.462550,  0.320488,  0.614050,  0.345768, a
  0.105417,  0.969863,  0.447088,  0.320488,  0.614050,  0.345768, a
  0.105417,  0.969863,  0.447088,  0.087809,  0.739584,  0.163493, a
  0.871735,  0.707739,  0.130973,  0.642238,  0.600980,  0.332421, a
  0.642238,  0.600980,  0.332421,  0.547505,  0.557297,  0.414937, a
  0.547505,  0.557297,  0.414937,  0.507627,  0.539843,  0.448129, a
  0.507627,  0.539843,  0.448129,  0.488963,  0.533893,  0.459994, a
  0.488963,  0.533893,  0.459994,  0.475772,  0.534429,  0.460541, a
  0.475772,  0.534429,  0.460541,  0.456924,  0.541902,  0.450232, a
  0.456924,  0.541902,  0.450232,  0.416523,  0.562618,  0.420371, a
  0.416523,  0.562618,  0.420371,  0.320488,  0.614050,  0.345768, a
  0.320488,  0.614050,  0.345768,  0.087809,  0.739584,  0.163493, a


==> img/elliptic_hyperboloid_8_node_norm.csv <==
  0.871735,  0.707739,  0.130973
  0.642238,  0.600980,  0.332421
  0.547505,  0.557297,  0.414937
  0.507627,  0.539843,  0.448129
  0.488963,  0.533893,  0.459994
  0.475772,  0.534429,  0.460541
  0.456924,  0.541902,  0.450232
  0.416523,  0.562618,  0.420371
  0.320488,  0.614050,  0.345768
  0.087809,  0.739584,  0.163493
  0.855392,  0.385067,  0.000000
  0.635508,  0.468107,  0.278487
  0.544711,  0.502140,  0.392549
  0.506413,  0.515873,  0.438399
  0.488305,  0.520891,  0.454716
  0.475113,  0.521427,  0.455264
  0.455710,  0.517932,  0.440503
  0.413729,  0.507460,  0.397982
  0.313758,  0.481177,  0.291834
  0.071466,  0.416912,  0.032520
  0.847962,  0.120985,  0.082933
  0.632448,  0.359360,  0.312638
  0.543441,  0.456997,  0.406725
  0.505861,  0.496255,  0.444560
  0.488005,  0.510249,  0.458058
  0.474814,  0.510785,  0.458605
  0.455158,  0.498314,  0.446663
  0.412459,  0.462318,  0.412159
  0.310698,  0.372431,  0.325985
  0.064036,  0.152830,  0.115453
  0.852920,  0.039059,  0.340967
  0.634490,  0.325624,  0.418894
  0.544289,  0.442993,  0.450834
  0.506229,  0.490169,  0.463729
  0.488205,  0.506948,  0.468456
  0.475014,  0.507484,  0.469003
  0.455527,  0.492229,  0.465832
  0.413307,  0.448313,  0.456267
  0.312740,  0.338694,  0.432241
  0.068994,  0.070904,  0.373487
  0.867948,  0.177623,  0.653365
  0.640678,  0.382684,  0.547536
  0.546858,  0.466679,  0.504235
  0.507345,  0.500462,  0.486935
  0.488811,  0.512532,  0.481044
  0.475619,  0.513067,  0.481591
  0.456643,  0.502522,  0.489039
  0.415876,  0.472000,  0.509669
  0.318928,  0.395754,  0.560883
  0.084022,  0.209468,  0.685884
  0.886013,  0.471842,  0.873952
  0.648117,  0.503840,  0.638372
  0.549946,  0.516973,  0.541943
  0.508687,  0.522319,  0.503322
  0.489539,  0.524387,  0.489933
  0.476347,  0.524923,  0.490480
  0.457985,  0.524378,  0.505425
  0.418964,  0.522294,  0.547376
  0.326367,  0.516910,  0.651719
  0.102087,  0.503687,  0.906472
  0.898663,  0.784048,  0.899514
  0.653326,  0.632403,  0.648898
  0.552108,  0.570342,  0.546312
  0.509627,  0.545511,  0.505221
  0.490048,  0.536968,  0.490963
  0.476857,  0.537504,  0.491510
  0.458925,  0.547571,  0.507324
  0.421126,  0.575662,  0.551746
  0.331576,  0.645473,  0.662245
  0.114737,  0.815893,  0.932033
  0.899978,  0.968155,  0.718089
  0.653868,  0.708217,  0.574189
  0.552333,  0.601813,  0.515299
  0.509725,  0.559188,  0.491744
  0.490101,  0.544387,  0.483652
  0.476910,  0.544922,  0.484199
  0.459022,  0.561248,  0.493847
  0.421351,  0.607134,  0.520733
  0.332118,  0.721287,  0.587536
  0.116052,  1.000000,  0.750609
  0.889343,  0.938018,  0.414569
  0.649489,  0.695807,  0.449202
  0.550515,  0.596661,  0.463415
  0.508935,  0.556949,  0.469196
  0.489673,  0.543172,  0.471422
  0.476481,  0.543708,  0.471969
  0.458232,  0.559009,  0.471299
  0.419533,  0.601982,  0.468849
  0.327739,  0.708877,  0.462550
  0.105417,  0.969863,  0.447088
  0.871735,  0.707739,  0.130973
  0.642238,  0.600980,  0.332421
  0.547505,  0.557297,  0.414937
  0.507627,  0.539843,  0.448129
  0.488963,  0.533893,  0.459994
  0.475772,  0.534429,  0.460541
  0.456924,  0.541902,  0.450232
  0.416523,  0.562618,  0.420371
  0.320488,  0.614050,  0.345768
  0.087809,  0.739584,  0.163493


==> img/elliptic_paraboloid_0_edge_norm.csv <==
  0.065857,  0.490638,  0.983704,  0.087899,  0.500618,  0.921703, a
  0.065857,  0.490638,  0.983704,  0.097981,  0.480073,  0.963404, a
  0.087899,  0.500618,  0.921703,  0.102601,  0.519787,  0.873143, a
  0.087899,  0.500618,  0.921703,  0.097981,  0.480073,  0.963404, a
  0.087899,  0.500618,  0.921703,  0.120023,  0.490054,  0.901403, a
  0.087899,  0.500618,  0.921703,  0.134726,  0.509222,  0.852843, a
  0.087899,  0.500618,  0.921703,  0.109964,  0.548143,  0.838022, b
  0.102601,  0.519787,  0.873143,  0.109964,  0.548143,  0.838022, a
  0.102601,  0.519787,  0.873143,  0.134726,  0.509222,  0.852843, a
  0.109964,  0.548143,  0.838022,  0.109986,  0.585688,  0.816341, a
  0.109964,  0.548143,  0.838022,  0.134726,  0.509222,  0.852843, a
  0.109964,  0.548143,  0.838022,  0.142088,  0.537579,  0.817722, a
  0.109964,  0.548143,  0.838022,  0.142111,  0.575123,  0.796040, a
  0.109986,  0.585688,  0.816341,  0.102669,  0.632421,  0.808099, a
  0.109986,  0.585688,  0.816341,  0.142111,  0.575123,  0.796040, a
  0.102669,  0.632421,  0.808099,  0.088011,  0.688342,  0.813297, a
  0.102669,  0.632421,  0.808099,  0.142111,  0.575123,  0.796040, a
  0.102669,  0.632421,  0.808099,  0.134793,  0.621856,  0.787799, a
  0.102669,  0.632421,  0.808099,  0.120136,  0.677777,  0.792997, a
  0.088011,  0.688342,  0.813297,  0.066014,  0.753451,  0.831935, a
  0.088011,  0.688342,  0.813297,  0.120136,  0.677777,  0.792997, a
  0.066014,  0.753451,  0.831935,  0.036677,  0.827748,  0.864013, a
  0.066014,  0.753451,  0.831935,  0.120136,  0.677777,  0.792997, a
  0.066014,  0.753451,  0.831935,  0.098139,  0.742886,  0.811635, a
  0.066014,  0.753451,  0.831935,  0.068801,  0.817183,  0.843712, a
  0.036677,  0.827748,  0.864013,  0.000000,  0.911233,  0.909530, a
  0.036677,  0.827748,  0.864013,  0.068801,  0.817183,  0.843712, a
  0.000000,  0.911233,  0.909530,  0.068801,  0.817183,  0.843712, a
  0.000000,  0.911233,  0.909530,  0.032124,  0.900668,  0.889230, a
  0.097981,  0.480073,  0.963404,  0.120023,  0.490054,  0.901403, a
  0.097981,  0.480073,  0.963404,  0.127087,  0.473288,  0.948631, a
  0.097981,  0.480073,  0.963404,  0.149129,  0.483268,  0.886631, a
  0.120023,  0.490054,  0.901403,  0.134726,  0.509222,  0.852843, a
  0.120023,  0.490054,  0.901403,  0.149129,  0.483268,  0.886631, a
  0.134726,  0.509222,  0.852843,  0.142088,  0.537579,  0.817722, a
  0.134726,  0.509222,  0.852843,  0.149129,  0.483268,  0.886631, a
  0.134726,  0.509222,  0.852843,  0.163831,  0.502436,  0.838070, a
  0.134726,  0.509222,  0.852843,  0.171194,  0.530793,  0.802949, a
  0.142088,  0.537579,  0.817722,  0.142111,  0.575123,  0.796040, a
  0.142088,  0.537579,  0.817722,  0.171194,  0.530793,  0.802949, a
  0.142111,  0.575123,  0.796040,  0.134793,  0.621856,  0.787799, a
  0.142111,  0.575123,  0.796040,  0.171194,  0.530793,  0.802949, a
  0.142111,  0.575123,  0.796040,  0.171216,  0.568338,  0.781268, a
  0.142111,  0.575123,  0.796040,  0.163899,  0.615070,  0.773026, a
  0.134793,  0.621856,  0.787799,  0.120136,  0.677777,  0.792997, a
  0.134793,  0.621856,  0.787799,  0.163899,  0.615070,  0.773026, a
  0.134793,  0.621856,  0.787799,  0.149241,  0.670991,  0.778224, a
  0.120136,  0.677777,  0.792997,  0.098139,  0.742886,  0.811635, a
  0.120136,  0.677777,  0.792997,  0.149241,  0.670991,  0.778224, a
  0.098139,  0.742886,  0.811635,  0.068801,  0.817183,  0.843712, a
  0.098139,  0.742886,  0.811635,  0.149241,  0.670991,  0.778224, a
  0.098139,  0.742886,  0.811635,  0.127244,  0.736100,  0.796862, a
  0.068801,  0.817183,  0.843712,  0.032124,  0.900668,  0.889230, a
  0.068801,  0.817183,  0.843712,  0.127244,  0.736100,  0.796862, a
  0.068801,  0.817183,  0.843712,  0.097907,  0.810397,  0.828940, a
  0.068801,  0.817183,  0.843712,  0.061230,  0.893883,  0.874457, a
  0.032124,  0.900668,  0.889230,  0.061230,  0.893883,  0.874457, a
  0.127087,  0.473288,  0.948631,  0.149129,  0.483268,  0.886631, a
  0.127087,  0.473288,  0.948631,  0.153173,  0.470281,  0.939386, a
  0.149129,  0.483268,  0.886631,  0.163831,  0.502436,  0.838070, a
  0.149129,  0.483268,  0.886631,  0.153173,  0.470281,  0.939386, a
  0.149129,  0.483268,  0.886631,  0.175216,  0.480261,  0.877386, a
  0.149129,  0.483268,  0.886631,  0.189918,  0.499430,  0.828825, a
  0.163831,  0.502436,  0.838070,  0.171194,  0.530793,  0.802949, a
  0.163831,  0.502436,  0.838070,  0.189918,  0.499430,  0.828825, a
  0.171194,  0.530793,  0.802949,  0.171216,  0.568338,  0.781268, a
  0.171194,  0.530793,  0.802949,  0.189918,  0.499430,  0.828825, a
  0.171194,  0.530793,  0.802949,  0.197280,  0.527786,  0.793704, a
  0.171194,  0.530793,  0.802949,  0.197303,  0.565331,  0.772023, a
  0.171216,  0.568338,  0.781268,  0.163899,  0.615070,  0.773026, a
  0.171216,  0.568338,  0.781268,  0.197303,  0.565331,  0.772023, a
  0.163899,  0.615070,  0.773026,  0.149241,  0.670991,  0.778224, a
  0.163899,  0.615070,  0.773026,  0.197303,  0.565331,  0.772023, a
  0.163899,  0.615070,  0.773026,  0.189985,  0.612064,  0.763782, a
  0.149241,  0.670991,  0.778224,  0.127244,  0.736100,  0.796862, a
  0.149241,  0.670991,  0.778224,  0.189985,  0.612064,  0.763782, a
  0.149241,  0.670991,  0.778224,  0.175328,  0.667985,  0.768980, a
  0.149241,  0.670991,  0.778224,  0.153331,  0.733094,  0.787618, a
  0.127244,  0.736100,  0.796862,  0.097907,  0.810397,  0.828940, a
  0.127244,  0.736100,  0.796862,  0.153331,  0.733094,  0.787618, a
  0.097907,  0.810397,  0.828940,  0.061230,  0.893883,  0.874457, a
  0.097907,  0.810397,  0.828940,  0.153331,  0.733094,  0.787618, a
  0.097907,  0.810397,  0.828940,  0.123994,  0.807391,  0.819695, a
  0.061230,  0.893883,  0.874457,  0.123994,  0.807391,  0.819695, a
  0.061230,  0.893883,  0.874457,  0.087317,  0.890876,  0.865212, a
  0.153173,  0.470281,  0.939386,  0.175216,  0.480261,  0.877386, a
  0.153173,  0.470281,  0.939386,  0.176241,  0.471053,  0.935669, a
  0.153173,  0.470281,  0.939386,  0.198283,  0.481034,  0.873669, a
  0.175216,  0.480261,  0.877386,  0.189918,  0.499430,  0.828825, a
  0.175216,  0.480261,  0.877386,  0.198283,  0.481034,  0.873669, a
  0.175216,  0.480261,  0.877386,  0.212986,  0.500202,  0.825108, a
  0.189918,  0.499430,  0.828825,  0.197280,  0.527786,  0.793704, a
  0.189918,  0.499430,  0.828825,  0.212986,  0.500202,  0.825108, a
  0.197280,  0.527786,  0.793704,  0.197303,  0.565331,  0.772023, a
  0.197280,  0.527786,  0.793704,  0.212986,  0.500202,  0.825108, a
  0.197280,  0.527786,  0.793704,  0.220348,  0.528559,  0.789987, a
  0.197303,  0.565331,  0.772023,  0.189985,  0.612064,  0.763782, a
  0.197303,  0.565331,  0.772023,  0.220348,  0.528559,  0.789987, a
  0.197303,  0.565331,  0.772023,  0.220371,  0.566103,  0.768306, a
  0.197303,  0.565331,  0.772023,  0.213053,  0.612836,  0.760065, a
  0.189985,  0.612064,  0.763782,  0.175328,  0.667985,  0.768980, a
  0.189985,  0.612064,  0.763782,  0.213053,  0.612836,  0.760065, a
  0.175328,  0.667985,  0.768980,  0.153331,  0.733094,  0.787618, a
  0.175328,  0.667985,  0.768980,  0.213053,  0.612836,  0.760065, a
  0.175328,  0.667985,  0.768980,  0.198396,  0.668757,  0.765263, a
  0.153331,  0.733094,  0.787618,  0.123994,  0.807391,  0.819695, a
  0.153331,  0.733094,  0.787618,  0.198396,  0.668757,  0.765263, a
  0.153331,  0.733094,  0.787618,  0.176399,  0.733866,  0.783901, a
  0.153331,  0.733094,  0.787618,  0.147062,  0.808163,  0.815978, a
  0.123994,  0.807391,  0.819695,  0.087317,  0.890876,  0.865212, a
  0.123994,  0.807391,  0.819695,  0.147062,  0.808163,  0.815978, a
  0.087317,  0.890876,  0.865212,  0.147062,  0.808163,  0.815978, a
  0.087317,  0.890876,  0.865212,  0.110385,  0.891648,  0.861495, a
  0.176241,  0.471053,  0.935669,  0.198283,  0.481034,  0.873669, a
  0.176241,  0.471053,  0.935669,  0.196290,  0.475605,  0.937480, a
  0.176241,  0.471053,  0.935669,  0.218332,  0.485585,  0.875480, a
  0.198283,  0.481034,  0.873669,  0.212986,  0.500202,  0.825108, a
  0.198283,  0.481034,  0.873669,  0.218332,  0.485585,  0.875480, a
  0.212986,  0.500202,  0.825108,  0.220348,  0.528559,  0.789987, a
  0.212986,  0.500202,  0.825108,  0.218332,  0.485585,  0.875480, a
  0.212986,  0.500202,  0.825108,  0.233035,  0.504754,  0.826919, a
  0.212986,  0.500202,  0.825108,  0.240397,  0.533110,  0.791798, a
  0.220348,  0.528559,  0.789987,  0.220371,  0.566103,  0.768306, a
  0.220348,  0.528559,  0.789987,  0.240397,  0.533110,  0.791798, a
  0.220371,  0.566103,  0.768306,  0.213053,  0.612836,  0.760065, a
  0.220371,  0.566103,  0.768306,  0.240397,  0.533110,  0.791798, a
  0.220371,  0.566103,  0.768306,  0.240420,  0.570655,  0.770117, a
  0.213053,  0.612836,  0.760065,  0.198396,  0.668757,  0.765263, a
  0.213053,  0.612836,  0.760065,  0.240420,  0.570655,  0.770117, a
  0.213053,  0.612836,  0.760065,  0.233102,  0.617388,  0.761875, a
  0.213053,  0.612836,  0.760065,  0.218445,  0.673308,  0.767073, a
  0.198396,  0.668757,  0.765263,  0.176399,  0.733866,  0.783901, a
  0.198396,  0.668757,  0.765263,  0.218445,  0.673308,  0.767073, a
  0.176399,  0.733866,  0.783901,  0.147062,  0.808163,  0.815978, a
  0.176399,  0.733866,  0.783901,  0.218445,  0.673308,  0.767073, a
  0.176399,  0.733866,  0.783901,  0.196448,  0.738417,  0.785711, a
  0.147062,  0.808163,  0.815978,  0.110385,  0.891648,  0.861495, a
  0.147062,  0.808163,  0.815978,  0.196448,  0.738417,  0.785711, a
  0.147062,  0.808163,  0.815978,  0.167111,  0.812715,  0.817789, a
  0.147062,  0.808163,  0.815978,  0.130433,  0.896200,  0.863306, a
  0.110385,  0.891648,  0.861495,  0.130433,  0.896200,  0.863306, a
  0.196290,  0.475605,  0.937480,  0.218332,  0.485585,  0.875480, a
  0.196290,  0.475605,  0.937480,  0.213320,  0.483935,  0.944818, a
  0.218332,  0.485585,  0.875480,  0.233035,  0.504754,  0.826919, a
  0.218332,  0.485585,  0.875480,  0.213320,  0.483935,  0.944818, a
  0.218332,  0.485585,  0.875480,  0.235362,  0.493916,  0.882818, a
  0.218332,  0.485585,  0.875480,  0.250065,  0.513084,  0.834257, a
  0.233035,  0.504754,  0.826919,  0.240397,  0.533110,  0.791798, a
  0.233035,  0.504754,  0.826919,  0.250065,  0.513084,  0.834257, a
  0.240397,  0.533110,  0.791798,  0.240420,  0.570655,  0.770117, a
  0.240397,  0.533110,  0.791798,  0.250065,  0.513084,  0.834257, a
  0.240397,  0.533110,  0.791798,  0.257427,  0.541441,  0.799137, a
  0.240397,  0.533110,  0.791798,  0.257450,  0.578985,  0.777455, a
  0.240420,  0.570655,  0.770117,  0.233102,  0.617388,  0.761875, a
  0.240420,  0.570655,  0.770117,  0.257450,  0.578985,  0.777455, a
  0.240420,  0.570655,  0.770117,  0.250132,  0.625718,  0.769214, a
  0.233102,  0.617388,  0.761875,  0.218445,  0.673308,  0.767073, a
  0.233102,  0.617388,  0.761875,  0.250132,  0.625718,  0.769214, a
  0.218445,  0.673308,  0.767073,  0.196448,  0.738417,  0.785711, a
  0.218445,  0.673308,  0.767073,  0.250132,  0.625718,  0.769214, a
  0.218445,  0.673308,  0.767073,  0.235475,  0.681639,  0.774412, a
  0.218445,  0.673308,  0.767073,  0.213478,  0.746748,  0.793050, a
  0.196448,  0.738417,  0.785711,  0.167111,  0.812715,  0.817789, a
  0.196448,  0.738417,  0.785711,  0.213478,  0.746748,  0.793050, a
  0.167111,  0.812715,  0.817789,  0.130433,  0.896200,  0.863306, a
  0.167111,  0.812715,  0.817789,  0.213478,  0.746748,  0.793050, a
  0.167111,  0.812715,  0.817789,  0.184141,  0.821045,  0.825127, a
  0.130433,  0.896200,  0.863306,  0.184141,  0.821045,  0.825127, a
  0.130433,  0.896200,  0.863306,  0.147464,  0.904530,  0.870645, a
  0.213320,  0.483935,  0.944818,  0.235362,  0.493916,  0.882818, a
  0.213320,  0.483935,  0.944818,  0.227331,  0.496045,  0.957685, a
  0.213320,  0.483935,  0.944818,  0.249374,  0.506025,  0.895684, a
  0.235362,  0.493916,  0.882818,  0.250065,  0.513084,  0.834257, a
  0.235362,  0.493916,  0.882818,  0.249374,  0.506025,  0.895684, a
  0.250065,  0.513084,  0.834257,  0.257427,  0.541441,  0.799137, a
  0.250065,  0.513084,  0.834257,  0.249374,  0.506025,  0.895684, a
  0.250065,  0.513084,  0.834257,  0.264076,  0.525194,  0.847124, a
  0.250065,  0.513084,  0.834257,  0.271438,  0.553550,  0.812003, a
  0.257427,  0.541441,  0.799137,  0.257450,  0.578985,  0.777455, a
  0.257427,  0.541441,  0.799137,  0.271438,  0.553550,  0.812003, a
  0.257450,  0.578985,  0.777455,  0.250132,  0.625718,  0.769214, a
  0.257450,  0.578985,  0.777455,  0.271438,  0.553550,  0.812003, a
  0.257450,  0.578985,  0.777455,  0.271461,  0.591095,  0.790321, a
  0.257450,  0.578985,  0.777455,  0.264143,  0.637828,  0.782080, a
  0.250132,  0.625718,  0.769214,  0.235475,  0.681639,  0.774412, a
  0.250132,  0.625718,  0.769214,  0.264143,  0.637828,  0.782080, a
  0.235475,  0.681639,  0.774412,  0.213478,  0.746748,  0.793050, a
  0.235475,  0.681639,  0.774412,  0.264143,  0.637828,  0.782080, a
  0.235475,  0.681639,  0.774412,  0.249486,  0.693749,  0.787278, a
  0.213478,  0.746748,  0.793050,  0.184141,  0.821045,  0.825127, a
  0.213478,  0.746748,  0.793050,  0.249486,  0.693749,  0.787278, a
  0.213478,  0.746748,  0.793050,  0.227489,  0.758858,  0.805916, a
  0.213478,  0.746748,  0.793050,  0.198152,  0.833155,  0.837993, a
  0.184141,  0.821045,  0.825127,  0.147464,  0.904530,  0.870645, a
  0.184141,  0.821045,  0.825127,  0.198152,  0.833155,  0.837993, a
  0.184141,  0.821045,  0.825127,  0.161475,  0.916640,  0.883511, a
  0.147464,  0.904530,  0.870645,  0.161475,  0.916640,  0.883511, a
  0.227331,  0.496045,  0.957685,  0.249374,  0.506025,  0.895684, a
  0.227331,  0.496045,  0.957685,  0.238324,  0.511934,  0.976078, a
  0.227331,  0.496045,  0.957685,  0.260366,  0.521914,  0.914078, a
  0.249374,  0.506025,  0.895684,  0.264076,  0.525194,  0.847124, a
  0.249374,  0.506025,  0.895684,  0.260366,  0.521914,  0.914078, a
  0.264076,  0.525194,  0.847124,  0.271438,  0.553550,  0.812003, a
  0.264076,  0.525194,  0.847124,  0.260366,  0.521914,  0.914078, a
  0.264076,  0.525194,  0.847124,  0.275068,  0.541082,  0.865517, a
  0.271438,  0.553550,  0.812003,  0.271461,  0.591095,  0.790321, a
  0.271438,  0.553550,  0.812003,  0.275068,  0.541082,  0.865517, a
  0.271438,  0.553550,  0.812003,  0.282431,  0.569439,  0.830396, a
  0.271438,  0.553550,  0.812003,  0.282453,  0.606983,  0.808715, a
  0.271461,  0.591095,  0.790321,  0.264143,  0.637828,  0.782080, a
  0.271461,  0.591095,  0.790321,  0.282453,  0.606983,  0.808715, a
  0.264143,  0.637828,  0.782080,  0.249486,  0.693749,  0.787278, a
  0.264143,  0.637828,  0.782080,  0.282453,  0.606983,  0.808715, a
  0.264143,  0.637828,  0.782080,  0.275136,  0.653716,  0.800474, a
  0.264143,  0.637828,  0.782080,  0.260478,  0.709637,  0.805672, a
  0.249486,  0.693749,  0.787278,  0.227489,  0.758858,  0.805916, a
  0.249486,  0.693749,  0.787278,  0.260478,  0.709637,  0.805672, a
  0.249486,  0.693749,  0.787278,  0.238481,  0.774746,  0.824310, a
  0.227489,  0.758858,  0.805916,  0.198152,  0.833155,  0.837993, a
  0.227489,  0.758858,  0.805916,  0.238481,  0.774746,  0.824310, a
  0.198152,  0.833155,  0.837993,  0.161475,  0.916640,  0.883511, a
  0.198152,  0.833155,  0.837993,  0.238481,  0.774746,  0.824310, a
  0.198152,  0.833155,  0.837993,  0.209144,  0.849043,  0.856387, a
  0.161475,  0.916640,  0.883511,  0.209144,  0.849043,  0.856387, a
  0.161475,  0.916640,  0.883511,  0.172467,  0.932528,  0.901905, a
  0.238324,  0.511934,  0.976078,  0.260366,  0.521914,  0.914078, a
  0.238324,  0.511934,  0.976078,  0.246297,  0.531601,  1.000000, a
  0.260366,  0.521914,  0.914078,  0.275068,  0.541082,  0.865517, a
  0.260366,  0.521914,  0.914078,  0.246297,  0.531601,  1.000000, a
  0.260366,  0.521914,  0.914078,  0.268339,  0.541582,  0.938000, a
  0.260366,  0.521914,  0.914078,  0.283042,  0.560750,  0.889439, a
  0.275068,  0.541082,  0.865517,  0.282431,  0.569439,  0.830396, a
  0.275068,  0.541082,  0.865517,  0.283042,  0.560750,  0.889439, a
  0.282431,  0.569439,  0.830396,  0.282453,  0.606983,  0.808715, a
  0.282431,  0.569439,  0.830396,  0.283042,  0.560750,  0.889439, a
  0.282431,  0.569439,  0.830396,  0.290404,  0.589107,  0.854318, a
  0.282453,  0.606983,  0.808715,  0.275136,  0.653716,  0.800474, a
  0.282453,  0.606983,  0.808715,  0.290404,  0.589107,  0.854318, a
  0.282453,  0.606983,  0.808715,  0.290426,  0.626651,  0.832637, a
  0.282453,  0.606983,  0.808715,  0.283109,  0.673384,  0.824395, a
  0.275136,  0.653716,  0.800474,  0.260478,  0.709637,  0.805672, a
  0.275136,  0.653716,  0.800474,  0.283109,  0.673384,  0.824395, a
  0.260478,  0.709637,  0.805672,  0.238481,  0.774746,  0.824310, a
  0.260478,  0.709637,  0.805672,  0.283109,  0.673384,  0.824395, a
  0.260478,  0.709637,  0.805672,  0.268452,  0.729305,  0.829593, a
  0.260478,  0.709637,  0.805672,  0.246454,  0.794414,  0.848231, a
  0.238481,  0.774746,  0.824310,  0.209144,  0.849043,  0.856387, a
  0.238481,  0.774746,  0.824310,  0.246454,  0.794414,  0.848231, a
  0.209144,  0.849043,  0.856387,  0.172467,  0.932528,  0.901905, a
  0.209144,  0.849043,  0.856387,  0.246454,  0.794414,  0.848231, a
  0.209144,  0.849043,  0.856387,  0.217117,  0.868711,  0.880309, a
  0.209144,  0.849043,  0.856387,  0.180440,  0.952196,  0.925826, a
  0.172467,  0.932528,  0.901905,  0.180440,  0.952196,  0.925826, a
  0.246297,  0.531601,  1.000000,  0.268339,  0.541582,  0.938000, a
  0.268339,  0.541582,  0.938000,  0.283042,  0.560750,  0.889439, a
  0.283042,  0.560750,  0.889439,  0.290404,  0.589107,  0.854318, a
  0.290404,  0.589107,  0.854318,  0.290426,  0.626651,  0.832637, a
  0.290426,  0.626651,  0.832637,  0.283109,  0.673384,  0.824395, a
  0.283109,  0.673384,  0.824395,  0.268452,  0.729305,  0.829593, a
  0.268452,  0.729305,  0.829593,  0.246454,  0.794414,  0.848231, a
  0.246454,  0.794414,  0.848231,  0.217117,  0.868711,  0.880309, a
  0.217117,  0.868711,  0.880309,  0.180440,  0.952196,  0.925826, a


==> img/elliptic_paraboloid_0_node_norm.csv <==
  0.065857,  0.490638,  0.983704
  0.087899,  0.500618,  0.921703
  0.102601,  0.519787,  0.873143
  0.109964,  0.548143,  0.838022
  0.109986,  0.585688,  0.816341
  0.102669,  0.632421,  0.808099
  0.088011,  0.688342,  0.813297
  0.066014,  0.753451,  0.831935
  0.036677,  0.827748,  0.864013
  0.000000,  0.911233,  0.909530
  0.097981,  0.480073,  0.963404
  0.120023,  0.490054,  0.901403
  0.134726,  0.509222,  0.852843
  0.142088,  0.537579,  0.817722
  0.142111,  0.575123,  0.796040
  0.134793,  0.621856,  0.787799
  0.120136,  0.677777,  0.792997
  0.098139,  0.742886,  0.811635
  0.068801,  0.817183,  0.843712
  0.032124,  0.900668,  0.889230
  0.127087,  0.473288,  0.948631
  0.149129,  0.483268,  0.886631
  0.163831,  0.502436,  0.838070
  0.171194,  0.530793,  0.802949
  0.171216,  0.568338,  0.781268
  0.163899,  0.615070,  0.773026
  0.149241,  0.670991,  0.778224
  0.127244,  0.736100,  0.796862
  0.097907,  0.810397,  0.828940
  0.061230,  0.893883,  0.874457
  0.153173,  0.470281,  0.939386
  0.175216,  0.480261,  0.877386
  0.189918,  0.499430,  0.828825
  0.197280,  0.527786,  0.793704
  0.197303,  0.565331,  0.772023
  0.189985,  0.612064,  0.763782
  0.175328,  0.667985,  0.768980
  0.153331,  0.733094,  0.787618
  0.123994,  0.807391,  0.819695
  0.087317,  0.890876,  0.865212
  0.176241,  0.471053,  0.935669
  0.198283,  0.481034,  0.873669
  0.212986,  0.500202,  0.825108
  0.220348,  0.528559,  0.789987
  0.220371,  0.566103,  0.768306
  0.213053,  0.612836,  0.760065
  0.198396,  0.668757,  0.765263
  0.176399,  0.733866,  0.783901
  0.147062,  0.808163,  0.815978
  0.110385,  0.891648,  0.861495
  0.196290,  0.475605,  0.937480
  0.218332,  0.485585,  0.875480
  0.233035,  0.504754,  0.826919
  0.240397,  0.533110,  0.791798
  0.240420,  0.570655,  0.770117
  0.233102,  0.617388,  0.761875
  0.218445,  0.673308,  0.767073
  0.196448,  0.738417,  0.785711
  0.167111,  0.812715,  0.817789
  0.130433,  0.896200,  0.863306
  0.213320,  0.483935,  0.944818
  0.235362,  0.493916,  0.882818
  0.250065,  0.513084,  0.834257
  0.257427,  0.541441,  0.799137
  0.257450,  0.578985,  0.777455
  0.250132,  0.625718,  0.769214
  0.235475,  0.681639,  0.774412
  0.213478,  0.746748,  0.793050
  0.184141,  0.821045,  0.825127
  0.147464,  0.904530,  0.870645
  0.227331,  0.496045,  0.957685
  0.249374,  0.506025,  0.895684
  0.264076,  0.525194,  0.847124
  0.271438,  0.553550,  0.812003
  0.271461,  0.591095,  0.790321
  0.264143,  0.637828,  0.782080
  0.249486,  0.693749,  0.787278
  0.227489,  0.758858,  0.805916
  0.198152,  0.833155,  0.837993
  0.161475,  0.916640,  0.883511
  0.238324,  0.511934,  0.976078
  0.260366,  0.521914,  0.914078
  0.275068,  0.541082,  0.865517
  0.282431,  0.569439,  0.830396
  0.282453,  0.606983,  0.808715
  0.275136,  0.653716,  0.800474
  0.260478,  0.709637,  0.805672
  0.238481,  0.774746,  0.824310
  0.209144,  0.849043,  0.856387
  0.172467,  0.932528,  0.901905
  0.246297,  0.531601,  1.000000
  0.268339,  0.541582,  0.938000
  0.283042,  0.560750,  0.889439
  0.290404,  0.589107,  0.854318
  0.290426,  0.626651,  0.832637
  0.283109,  0.673384,  0.824395
  0.268452,  0.729305,  0.829593
  0.246454,  0.794414,  0.848231
  0.217117,  0.868711,  0.880309
  0.180440,  0.952196,  0.925826


==> img/elliptic_paraboloid_1_edge_norm.csv <==
  0.486667,  0.867412,  0.000000,  0.514127,  0.802934,  0.053989, a
  0.486667,  0.867412,  0.000000,  0.487887,  0.797287,  0.048072, a
  0.514127,  0.802934,  0.053989,  0.535571,  0.757951,  0.095604, a
  0.514127,  0.802934,  0.053989,  0.487887,  0.797287,  0.048072, a
  0.514127,  0.802934,  0.053989,  0.515347,  0.732809,  0.102061, a
  0.514127,  0.802934,  0.053989,  0.536790,  0.687826,  0.143676, a
  0.535571,  0.757951,  0.095604,  0.550999,  0.732462,  0.124845, a
  0.535571,  0.757951,  0.095604,  0.536790,  0.687826,  0.143676, a
  0.550999,  0.732462,  0.124845,  0.560411,  0.726467,  0.141711, a
  0.550999,  0.732462,  0.124845,  0.536790,  0.687826,  0.143676, a
  0.550999,  0.732462,  0.124845,  0.552219,  0.662337,  0.172917, a
  0.550999,  0.732462,  0.124845,  0.561631,  0.656342,  0.189783, a
  0.560411,  0.726467,  0.141711,  0.563807,  0.739966,  0.146203, a
  0.560411,  0.726467,  0.141711,  0.561631,  0.656342,  0.189783, a
  0.563807,  0.739966,  0.146203,  0.561188,  0.772959,  0.138321, a
  0.563807,  0.739966,  0.146203,  0.561631,  0.656342,  0.189783, a
  0.563807,  0.739966,  0.146203,  0.565027,  0.669841,  0.194275, a
  0.563807,  0.739966,  0.146203,  0.562407,  0.702834,  0.186393, a
  0.561188,  0.772959,  0.138321,  0.552552,  0.825447,  0.118065, a
  0.561188,  0.772959,  0.138321,  0.562407,  0.702834,  0.186393, a
  0.552552,  0.825447,  0.118065,  0.537901,  0.897428,  0.085434, a
  0.552552,  0.825447,  0.118065,  0.562407,  0.702834,  0.186393, a
  0.552552,  0.825447,  0.118065,  0.553772,  0.755322,  0.166137, a
  0.552552,  0.825447,  0.118065,  0.539121,  0.827303,  0.133506, a
  0.537901,  0.897428,  0.085434,  0.517234,  0.988904,  0.040429, a
  0.537901,  0.897428,  0.085434,  0.539121,  0.827303,  0.133506, a
  0.517234,  0.988904,  0.040429,  0.539121,  0.827303,  0.133506, a
  0.517234,  0.988904,  0.040429,  0.518454,  0.918778,  0.088501, a
  0.487887,  0.797287,  0.048072,  0.515347,  0.732809,  0.102061, a
  0.487887,  0.797287,  0.048072,  0.483601,  0.745001,  0.084820, a
  0.487887,  0.797287,  0.048072,  0.511061,  0.680524,  0.138809, a
  0.515347,  0.732809,  0.102061,  0.536790,  0.687826,  0.143676, a
  0.515347,  0.732809,  0.102061,  0.511061,  0.680524,  0.138809, a
  0.536790,  0.687826,  0.143676,  0.552219,  0.662337,  0.172917, a
  0.536790,  0.687826,  0.143676,  0.511061,  0.680524,  0.138809, a
  0.536790,  0.687826,  0.143676,  0.532505,  0.635541,  0.180424, a
  0.536790,  0.687826,  0.143676,  0.547933,  0.610052,  0.209665, a
  0.552219,  0.662337,  0.172917,  0.561631,  0.656342,  0.189783, a
  0.552219,  0.662337,  0.172917,  0.547933,  0.610052,  0.209665, a
  0.561631,  0.656342,  0.189783,  0.565027,  0.669841,  0.194275, a
  0.561631,  0.656342,  0.189783,  0.547933,  0.610052,  0.209665, a
  0.561631,  0.656342,  0.189783,  0.557345,  0.604057,  0.226531, a
  0.561631,  0.656342,  0.189783,  0.560741,  0.617556,  0.231023, a
  0.565027,  0.669841,  0.194275,  0.562407,  0.702834,  0.186393, a
  0.565027,  0.669841,  0.194275,  0.560741,  0.617556,  0.231023, a
  0.565027,  0.669841,  0.194275,  0.558122,  0.650549,  0.223141, a
  0.562407,  0.702834,  0.186393,  0.553772,  0.755322,  0.166137, a
  0.562407,  0.702834,  0.186393,  0.558122,  0.650549,  0.223141, a
  0.553772,  0.755322,  0.166137,  0.539121,  0.827303,  0.133506, a
  0.553772,  0.755322,  0.166137,  0.558122,  0.650549,  0.223141, a
  0.553772,  0.755322,  0.166137,  0.549486,  0.703036,  0.202885, a
  0.539121,  0.827303,  0.133506,  0.518454,  0.918778,  0.088501, a
  0.539121,  0.827303,  0.133506,  0.549486,  0.703036,  0.202885, a
  0.539121,  0.827303,  0.133506,  0.534835,  0.775017,  0.170254, a
  0.539121,  0.827303,  0.133506,  0.514168,  0.866493,  0.125249, a
  0.518454,  0.918778,  0.088501,  0.514168,  0.866493,  0.125249, a
  0.483601,  0.745001,  0.084820,  0.511061,  0.680524,  0.138809, a
  0.483601,  0.745001,  0.084820,  0.473810,  0.710555,  0.110244, a
  0.511061,  0.680524,  0.138809,  0.532505,  0.635541,  0.180424, a
  0.511061,  0.680524,  0.138809,  0.473810,  0.710555,  0.110244, a
  0.511061,  0.680524,  0.138809,  0.501270,  0.646078,  0.164233, a
  0.511061,  0.680524,  0.138809,  0.522714,  0.601095,  0.205848, a
  0.532505,  0.635541,  0.180424,  0.547933,  0.610052,  0.209665, a
  0.532505,  0.635541,  0.180424,  0.522714,  0.601095,  0.205848, a
  0.547933,  0.610052,  0.209665,  0.557345,  0.604057,  0.226531, a
  0.547933,  0.610052,  0.209665,  0.522714,  0.601095,  0.205848, a
  0.547933,  0.610052,  0.209665,  0.538142,  0.575606,  0.235088, a
  0.547933,  0.610052,  0.209665,  0.547554,  0.569611,  0.251955, a
  0.557345,  0.604057,  0.226531,  0.560741,  0.617556,  0.231023, a
  0.557345,  0.604057,  0.226531,  0.547554,  0.569611,  0.251955, a
  0.560741,  0.617556,  0.231023,  0.558122,  0.650549,  0.223141, a
  0.560741,  0.617556,  0.231023,  0.547554,  0.569611,  0.251955, a
  0.560741,  0.617556,  0.231023,  0.550950,  0.583110,  0.256447, a
  0.558122,  0.650549,  0.223141,  0.549486,  0.703036,  0.202885, a
  0.558122,  0.650549,  0.223141,  0.550950,  0.583110,  0.256447, a
  0.558122,  0.650549,  0.223141,  0.548331,  0.616103,  0.248565, a
  0.558122,  0.650549,  0.223141,  0.539695,  0.668590,  0.228308, a
  0.549486,  0.703036,  0.202885,  0.534835,  0.775017,  0.170254, a
  0.549486,  0.703036,  0.202885,  0.539695,  0.668590,  0.228308, a
  0.534835,  0.775017,  0.170254,  0.514168,  0.866493,  0.125249, a
  0.534835,  0.775017,  0.170254,  0.539695,  0.668590,  0.228308, a
  0.534835,  0.775017,  0.170254,  0.525044,  0.740571,  0.195678, a
  0.514168,  0.866493,  0.125249,  0.525044,  0.740571,  0.195678, a
  0.514168,  0.866493,  0.125249,  0.504377,  0.832047,  0.150673, a
  0.473810,  0.710555,  0.110244,  0.501270,  0.646078,  0.164233, a
  0.473810,  0.710555,  0.110244,  0.458514,  0.693948,  0.124343, a
  0.473810,  0.710555,  0.110244,  0.485974,  0.629471,  0.178333, a
  0.501270,  0.646078,  0.164233,  0.522714,  0.601095,  0.205848, a
  0.501270,  0.646078,  0.164233,  0.485974,  0.629471,  0.178333, a
  0.501270,  0.646078,  0.164233,  0.507418,  0.584488,  0.219948, a
  0.522714,  0.601095,  0.205848,  0.538142,  0.575606,  0.235088, a
  0.522714,  0.601095,  0.205848,  0.507418,  0.584488,  0.219948, a
  0.538142,  0.575606,  0.235088,  0.547554,  0.569611,  0.251955, a
  0.538142,  0.575606,  0.235088,  0.507418,  0.584488,  0.219948, a
  0.538142,  0.575606,  0.235088,  0.522846,  0.558999,  0.249188, a
  0.547554,  0.569611,  0.251955,  0.550950,  0.583110,  0.256447, a
  0.547554,  0.569611,  0.251955,  0.522846,  0.558999,  0.249188, a
  0.547554,  0.569611,  0.251955,  0.532258,  0.553004,  0.266055, a
  0.547554,  0.569611,  0.251955,  0.535654,  0.566503,  0.270547, a
  0.550950,  0.583110,  0.256447,  0.548331,  0.616103,  0.248565, a
  0.550950,  0.583110,  0.256447,  0.535654,  0.566503,  0.270547, a
  0.548331,  0.616103,  0.248565,  0.539695,  0.668590,  0.228308, a
  0.548331,  0.616103,  0.248565,  0.535654,  0.566503,  0.270547, a
  0.548331,  0.616103,  0.248565,  0.533035,  0.599496,  0.262665, a
  0.539695,  0.668590,  0.228308,  0.525044,  0.740571,  0.195678, a
  0.539695,  0.668590,  0.228308,  0.533035,  0.599496,  0.262665, a
  0.539695,  0.668590,  0.228308,  0.524399,  0.651984,  0.242408, a
  0.539695,  0.668590,  0.228308,  0.509748,  0.723965,  0.209778, a
  0.525044,  0.740571,  0.195678,  0.504377,  0.832047,  0.150673, a
  0.525044,  0.740571,  0.195678,  0.509748,  0.723965,  0.209778, a
  0.504377,  0.832047,  0.150673,  0.509748,  0.723965,  0.209778, a
  0.504377,  0.832047,  0.150673,  0.489081,  0.815440,  0.164773, a
  0.458514,  0.693948,  0.124343,  0.485974,  0.629471,  0.178333, a
  0.458514,  0.693948,  0.124343,  0.437713,  0.695181,  0.127119, a
  0.458514,  0.693948,  0.124343,  0.465173,  0.630704,  0.181109, a
  0.485974,  0.629471,  0.178333,  0.507418,  0.584488,  0.219948, a
  0.485974,  0.629471,  0.178333,  0.465173,  0.630704,  0.181109, a
  0.507418,  0.584488,  0.219948,  0.522846,  0.558999,  0.249188, a
  0.507418,  0.584488,  0.219948,  0.465173,  0.630704,  0.181109, a
  0.507418,  0.584488,  0.219948,  0.486616,  0.585721,  0.222723, a
  0.507418,  0.584488,  0.219948,  0.502044,  0.560232,  0.251964, a
  0.522846,  0.558999,  0.249188,  0.532258,  0.553004,  0.266055, a
  0.522846,  0.558999,  0.249188,  0.502044,  0.560232,  0.251964, a
  0.532258,  0.553004,  0.266055,  0.535654,  0.566503,  0.270547, a
  0.532258,  0.553004,  0.266055,  0.502044,  0.560232,  0.251964, a
  0.532258,  0.553004,  0.266055,  0.511457,  0.554237,  0.268831, a
  0.535654,  0.566503,  0.270547,  0.533035,  0.599496,  0.262665, a
  0.535654,  0.566503,  0.270547,  0.511457,  0.554237,  0.268831, a
  0.535654,  0.566503,  0.270547,  0.514853,  0.567736,  0.273323, a
  0.535654,  0.566503,  0.270547,  0.512233,  0.600729,  0.265441, a
  0.533035,  0.599496,  0.262665,  0.524399,  0.651984,  0.242408, a
  0.533035,  0.599496,  0.262665,  0.512233,  0.600729,  0.265441, a
  0.524399,  0.651984,  0.242408,  0.509748,  0.723965,  0.209778, a
  0.524399,  0.651984,  0.242408,  0.512233,  0.600729,  0.265441, a
  0.524399,  0.651984,  0.242408,  0.503598,  0.653216,  0.245184, a
  0.509748,  0.723965,  0.209778,  0.489081,  0.815440,  0.164773, a
  0.509748,  0.723965,  0.209778,  0.503598,  0.653216,  0.245184, a
  0.509748,  0.723965,  0.209778,  0.488947,  0.725198,  0.212553, a
  0.509748,  0.723965,  0.209778,  0.468279,  0.816673,  0.167548, a
  0.489081,  0.815440,  0.164773,  0.468279,  0.816673,  0.167548, a
  0.437713,  0.695181,  0.127119,  0.465173,  0.630704,  0.181109, a
  0.437713,  0.695181,  0.127119,  0.411406,  0.714254,  0.118571, a
  0.465173,  0.630704,  0.181109,  0.486616,  0.585721,  0.222723, a
  0.465173,  0.630704,  0.181109,  0.411406,  0.714254,  0.118571, a
  0.465173,  0.630704,  0.181109,  0.438866,  0.649777,  0.172560, a
  0.465173,  0.630704,  0.181109,  0.460310,  0.604793,  0.214175, a
  0.486616,  0.585721,  0.222723,  0.502044,  0.560232,  0.251964, a
  0.486616,  0.585721,  0.222723,  0.460310,  0.604793,  0.214175, a
  0.502044,  0.560232,  0.251964,  0.511457,  0.554237,  0.268831, a
  0.502044,  0.560232,  0.251964,  0.460310,  0.604793,  0.214175, a
  0.502044,  0.560232,  0.251964,  0.475738,  0.579304,  0.243416, a
  0.502044,  0.560232,  0.251964,  0.485150,  0.573309,  0.260282, a
  0.511457,  0.554237,  0.268831,  0.514853,  0.567736,  0.273323, a
  0.511457,  0.554237,  0.268831,  0.485150,  0.573309,  0.260282, a
  0.511457,  0.554237,  0.268831,  0.488546,  0.586809,  0.264775, a
  0.514853,  0.567736,  0.273323,  0.512233,  0.600729,  0.265441, a
  0.514853,  0.567736,  0.273323,  0.488546,  0.586809,  0.264775, a
  0.512233,  0.600729,  0.265441,  0.503598,  0.653216,  0.245184, a
  0.512233,  0.600729,  0.265441,  0.488546,  0.586809,  0.264775, a
  0.512233,  0.600729,  0.265441,  0.485927,  0.619802,  0.256892, a
  0.512233,  0.600729,  0.265441,  0.477291,  0.672289,  0.236636, a
  0.503598,  0.653216,  0.245184,  0.488947,  0.725198,  0.212553, a
  0.503598,  0.653216,  0.245184,  0.477291,  0.672289,  0.236636, a
  0.488947,  0.725198,  0.212553,  0.468279,  0.816673,  0.167548, a
  0.488947,  0.725198,  0.212553,  0.477291,  0.672289,  0.236636, a
  0.488947,  0.725198,  0.212553,  0.462640,  0.744270,  0.204005, a
  0.468279,  0.816673,  0.167548,  0.462640,  0.744270,  0.204005, a
  0.468279,  0.816673,  0.167548,  0.441973,  0.835746,  0.159000, a
  0.411406,  0.714254,  0.118571,  0.438866,  0.649777,  0.172560, a
  0.411406,  0.714254,  0.118571,  0.379594,  0.751166,  0.098699, a
  0.411406,  0.714254,  0.118571,  0.407054,  0.686689,  0.152688, a
  0.438866,  0.649777,  0.172560,  0.460310,  0.604793,  0.214175, a
  0.438866,  0.649777,  0.172560,  0.407054,  0.686689,  0.152688, a
  0.460310,  0.604793,  0.214175,  0.475738,  0.579304,  0.243416, a
  0.460310,  0.604793,  0.214175,  0.407054,  0.686689,  0.152688, a
  0.460310,  0.604793,  0.214175,  0.428498,  0.641705,  0.194303, a
  0.460310,  0.604793,  0.214175,  0.443926,  0.616216,  0.223544, a
  0.475738,  0.579304,  0.243416,  0.485150,  0.573309,  0.260282, a
  0.475738,  0.579304,  0.243416,  0.443926,  0.616216,  0.223544, a
  0.485150,  0.573309,  0.260282,  0.488546,  0.586809,  0.264775, a
  0.485150,  0.573309,  0.260282,  0.443926,  0.616216,  0.223544, a
  0.485150,  0.573309,  0.260282,  0.453338,  0.610221,  0.240410, a
  0.485150,  0.573309,  0.260282,  0.456734,  0.623720,  0.244902, a
  0.488546,  0.586809,  0.264775,  0.485927,  0.619802,  0.256892, a
  0.488546,  0.586809,  0.264775,  0.456734,  0.623720,  0.244902, a
  0.485927,  0.619802,  0.256892,  0.477291,  0.672289,  0.236636, a
  0.485927,  0.619802,  0.256892,  0.456734,  0.623720,  0.244902, a
  0.485927,  0.619802,  0.256892,  0.454115,  0.656714,  0.237020, a
  0.477291,  0.672289,  0.236636,  0.462640,  0.744270,  0.204005, a
  0.477291,  0.672289,  0.236636,  0.454115,  0.656714,  0.237020, a
  0.477291,  0.672289,  0.236636,  0.445479,  0.709201,  0.216764, a
  0.477291,  0.672289,  0.236636,  0.430828,  0.781182,  0.184133, a
  0.462640,  0.744270,  0.204005,  0.441973,  0.835746,  0.159000, a
  0.462640,  0.744270,  0.204005,  0.430828,  0.781182,  0.184133, a
  0.462640,  0.744270,  0.204005,  0.410161,  0.872658,  0.139128, a
  0.441973,  0.835746,  0.159000,  0.410161,  0.872658,  0.139128, a
  0.379594,  0.751166,  0.098699,  0.407054,  0.686689,  0.152688, a
  0.379594,  0.751166,  0.098699,  0.342277,  0.805917,  0.067503, a
  0.379594,  0.751166,  0.098699,  0.369737,  0.741440,  0.121492, a
  0.407054,  0.686689,  0.152688,  0.428498,  0.641705,  0.194303, a
  0.407054,  0.686689,  0.152688,  0.369737,  0.741440,  0.121492, a
  0.428498,  0.641705,  0.194303,  0.443926,  0.616216,  0.223544, a
  0.428498,  0.641705,  0.194303,  0.369737,  0.741440,  0.121492, a
  0.428498,  0.641705,  0.194303,  0.391181,  0.696457,  0.163107, a
  0.443926,  0.616216,  0.223544,  0.453338,  0.610221,  0.240410, a
  0.443926,  0.616216,  0.223544,  0.391181,  0.696457,  0.163107, a
  0.443926,  0.616216,  0.223544,  0.406609,  0.670968,  0.192348, a
  0.443926,  0.616216,  0.223544,  0.416021,  0.664973,  0.209214, a
  0.453338,  0.610221,  0.240410,  0.456734,  0.623720,  0.244902, a
  0.453338,  0.610221,  0.240410,  0.416021,  0.664973,  0.209214, a
  0.456734,  0.623720,  0.244902,  0.454115,  0.656714,  0.237020, a
  0.456734,  0.623720,  0.244902,  0.416021,  0.664973,  0.209214, a
  0.456734,  0.623720,  0.244902,  0.419417,  0.678472,  0.213706, a
  0.456734,  0.623720,  0.244902,  0.416798,  0.711465,  0.205824, a
  0.454115,  0.656714,  0.237020,  0.445479,  0.709201,  0.216764, a
  0.454115,  0.656714,  0.237020,  0.416798,  0.711465,  0.205824, a
  0.454115,  0.656714,  0.237020,  0.408162,  0.763952,  0.185568, a
  0.445479,  0.709201,  0.216764,  0.430828,  0.781182,  0.184133, a
  0.445479,  0.709201,  0.216764,  0.408162,  0.763952,  0.185568, a
  0.430828,  0.781182,  0.184133,  0.410161,  0.872658,  0.139128, a
  0.430828,  0.781182,  0.184133,  0.408162,  0.763952,  0.185568, a
  0.430828,  0.781182,  0.184133,  0.393511,  0.835934,  0.152937, a
  0.410161,  0.872658,  0.139128,  0.393511,  0.835934,  0.152937, a
  0.410161,  0.872658,  0.139128,  0.372844,  0.927409,  0.107932, a
  0.342277,  0.805917,  0.067503,  0.369737,  0.741440,  0.121492, a
  0.342277,  0.805917,  0.067503,  0.299455,  0.878508,  0.024983, a
  0.369737,  0.741440,  0.121492,  0.391181,  0.696457,  0.163107, a
  0.369737,  0.741440,  0.121492,  0.299455,  0.878508,  0.024983, a
  0.369737,  0.741440,  0.121492,  0.326914,  0.814031,  0.078972, a
  0.369737,  0.741440,  0.121492,  0.348358,  0.769048,  0.120587, a
  0.391181,  0.696457,  0.163107,  0.406609,  0.670968,  0.192348, a
  0.391181,  0.696457,  0.163107,  0.348358,  0.769048,  0.120587, a
  0.406609,  0.670968,  0.192348,  0.416021,  0.664973,  0.209214, a
  0.406609,  0.670968,  0.192348,  0.348358,  0.769048,  0.120587, a
  0.406609,  0.670968,  0.192348,  0.363786,  0.743559,  0.149828, a
  0.416021,  0.664973,  0.209214,  0.419417,  0.678472,  0.213706, a
  0.416021,  0.664973,  0.209214,  0.363786,  0.743559,  0.149828, a
  0.416021,  0.664973,  0.209214,  0.373198,  0.737564,  0.166694, a
  0.416021,  0.664973,  0.209214,  0.376595,  0.751063,  0.171186, a
  0.419417,  0.678472,  0.213706,  0.416798,  0.711465,  0.205824, a
  0.419417,  0.678472,  0.213706,  0.376595,  0.751063,  0.171186, a
  0.416798,  0.711465,  0.205824,  0.408162,  0.763952,  0.185568, a
  0.416798,  0.711465,  0.205824,  0.376595,  0.751063,  0.171186, a
  0.416798,  0.711465,  0.205824,  0.373975,  0.784056,  0.163304, a
  0.416798,  0.711465,  0.205824,  0.365340,  0.836543,  0.143048, a
  0.408162,  0.763952,  0.185568,  0.393511,  0.835934,  0.152937, a
  0.408162,  0.763952,  0.185568,  0.365340,  0.836543,  0.143048, a
  0.393511,  0.835934,  0.152937,  0.372844,  0.927409,  0.107932, a
  0.393511,  0.835934,  0.152937,  0.365340,  0.836543,  0.143048, a
  0.393511,  0.835934,  0.152937,  0.350688,  0.908525,  0.110417, a
  0.393511,  0.835934,  0.152937,  0.330021,  1.000000,  0.065412, a
  0.372844,  0.927409,  0.107932,  0.330021,  1.000000,  0.065412, a
  0.299455,  0.878508,  0.024983,  0.326914,  0.814031,  0.078972, a
  0.326914,  0.814031,  0.078972,  0.348358,  0.769048,  0.120587, a
  0.348358,  0.769048,  0.120587,  0.363786,  0.743559,  0.149828, a
  0.363786,  0.743559,  0.149828,  0.373198,  0.737564,  0.166694, a
  0.363786,  0.743559,  0.149828,  0.373975,  0.784056,  0.163304, b
  0.373198,  0.737564,  0.166694,  0.376595,  0.751063,  0.171186, a
  0.376595,  0.751063,  0.171186,  0.373975,  0.784056,  0.163304, a
  0.373975,  0.784056,  0.163304,  0.365340,  0.836543,  0.143048, a
  0.365340,  0.836543,  0.143048,  0.350688,  0.908525,  0.110417, a
  0.350688,  0.908525,  0.110417,  0.330021,  1.000000,  0.065412, a


==> img/elliptic_paraboloid_1_node_norm.csv <==
  0.486667,  0.867412,  0.000000
  0.514127,  0.802934,  0.053989
  0.535571,  0.757951,  0.095604
  0.550999,  0.732462,  0.124845
  0.560411,  0.726467,  0.141711
  0.563807,  0.739966,  0.146203
  0.561188,  0.772959,  0.138321
  0.552552,  0.825447,  0.118065
  0.537901,  0.897428,  0.085434
  0.517234,  0.988904,  0.040429
  0.487887,  0.797287,  0.048072
  0.515347,  0.732809,  0.102061
  0.536790,  0.687826,  0.143676
  0.552219,  0.662337,  0.172917
  0.561631,  0.656342,  0.189783
  0.565027,  0.669841,  0.194275
  0.562407,  0.702834,  0.186393
  0.553772,  0.755322,  0.166137
  0.539121,  0.827303,  0.133506
  0.518454,  0.918778,  0.088501
  0.483601,  0.745001,  0.084820
  0.511061,  0.680524,  0.138809
  0.532505,  0.635541,  0.180424
  0.547933,  0.610052,  0.209665
  0.557345,  0.604057,  0.226531
  0.560741,  0.617556,  0.231023
  0.558122,  0.650549,  0.223141
  0.549486,  0.703036,  0.202885
  0.534835,  0.775017,  0.170254
  0.514168,  0.866493,  0.125249
  0.473810,  0.710555,  0.110244
  0.501270,  0.646078,  0.164233
  0.522714,  0.601095,  0.205848
  0.538142,  0.575606,  0.235088
  0.547554,  0.569611,  0.251955
  0.550950,  0.583110,  0.256447
  0.548331,  0.616103,  0.248565
  0.539695,  0.668590,  0.228308
  0.525044,  0.740571,  0.195678
  0.504377,  0.832047,  0.150673
  0.458514,  0.693948,  0.124343
  0.485974,  0.629471,  0.178333
  0.507418,  0.584488,  0.219948
  0.522846,  0.558999,  0.249188
  0.532258,  0.553004,  0.266055
  0.535654,  0.566503,  0.270547
  0.533035,  0.599496,  0.262665
  0.524399,  0.651984,  0.242408
  0.509748,  0.723965,  0.209778
  0.489081,  0.815440,  0.164773
  0.437713,  0.695181,  0.127119
  0.465173,  0.630704,  0.181109
  0.486616,  0.585721,  0.222723
  0.502044,  0.560232,  0.251964
  0.511457,  0.554237,  0.268831
  0.514853,  0.567736,  0.273323
  0.512233,  0.600729,  0.265441
  0.503598,  0.653216,  0.245184
  0.488947,  0.725198,  0.212553
  0.468279,  0.816673,  0.167548
  0.411406,  0.714254,  0.118571
  0.438866,  0.649777,  0.172560
  0.460310,  0.604793,  0.214175
  0.475738,  0.579304,  0.243416
  0.485150,  0.573309,  0.260282
  0.488546,  0.586809,  0.264775
  0.485927,  0.619802,  0.256892
  0.477291,  0.672289,  0.236636
  0.462640,  0.744270,  0.204005
  0.441973,  0.835746,  0.159000
  0.379594,  0.751166,  0.098699
  0.407054,  0.686689,  0.152688
  0.428498,  0.641705,  0.194303
  0.443926,  0.616216,  0.223544
  0.453338,  0.610221,  0.240410
  0.456734,  0.623720,  0.244902
  0.454115,  0.656714,  0.237020
  0.445479,  0.709201,  0.216764
  0.430828,  0.781182,  0.184133
  0.410161,  0.872658,  0.139128
  0.342277,  0.805917,  0.067503
  0.369737,  0.741440,  0.121492
  0.391181,  0.696457,  0.163107
  0.406609,  0.670968,  0.192348
  0.416021,  0.664973,  0.209214
  0.419417,  0.678472,  0.213706
  0.416798,  0.711465,  0.205824
  0.408162,  0.763952,  0.185568
  0.393511,  0.835934,  0.152937
  0.372844,  0.927409,  0.107932
  0.299455,  0.878508,  0.024983
  0.326914,  0.814031,  0.078972
  0.348358,  0.769048,  0.120587
  0.363786,  0.743559,  0.149828
  0.373198,  0.737564,  0.166694
  0.376595,  0.751063,  0.171186
  0.373975,  0.784056,  0.163304
  0.365340,  0.836543,  0.143048
  0.350688,  0.908525,  0.110417
  0.330021,  1.000000,  0.065412


==> img/elliptic_paraboloid_4_edge_norm.csv <==
  0.203780,  0.739883,  0.026136,  0.293708,  0.801966,  0.067600, a
  0.203780,  0.739883,  0.026136,  0.346085,  0.796567,  0.075188, a
  0.293708,  0.801966,  0.067600,  0.360815,  0.848049,  0.099051, a
  0.293708,  0.801966,  0.067600,  0.346085,  0.796567,  0.075188, a
  0.293708,  0.801966,  0.067600,  0.436013,  0.858650,  0.116652, a
  0.293708,  0.801966,  0.067600,  0.503121,  0.904733,  0.148103, a
  0.360815,  0.848049,  0.099051,  0.405102,  0.878132,  0.120489, a
  0.360815,  0.848049,  0.099051,  0.503121,  0.904733,  0.148103, a
  0.405102,  0.878132,  0.120489,  0.426568,  0.892216,  0.131915, a
  0.405102,  0.878132,  0.120489,  0.503121,  0.904733,  0.148103, a
  0.405102,  0.878132,  0.120489,  0.547407,  0.934816,  0.169542, a
  0.405102,  0.878132,  0.120489,  0.568873,  0.948900,  0.180967, a
  0.426568,  0.892216,  0.131915,  0.425213,  0.890300,  0.133328, a
  0.426568,  0.892216,  0.131915,  0.568873,  0.948900,  0.180967, a
  0.425213,  0.890300,  0.133328,  0.401037,  0.872385,  0.124729, a
  0.425213,  0.890300,  0.133328,  0.568873,  0.948900,  0.180967, a
  0.425213,  0.890300,  0.133328,  0.567518,  0.946984,  0.182381, a
  0.425213,  0.890300,  0.133328,  0.543343,  0.929069,  0.173781, a
  0.401037,  0.872385,  0.124729,  0.354041,  0.838469,  0.106117, a
  0.401037,  0.872385,  0.124729,  0.543343,  0.929069,  0.173781, a
  0.354041,  0.838469,  0.106117,  0.284224,  0.788555,  0.077492, a
  0.354041,  0.838469,  0.106117,  0.543343,  0.929069,  0.173781, a
  0.354041,  0.838469,  0.106117,  0.496346,  0.895153,  0.155169, a
  0.354041,  0.838469,  0.106117,  0.426529,  0.845238,  0.126545, a
  0.284224,  0.788555,  0.077492,  0.191586,  0.722640,  0.038855, a
  0.284224,  0.788555,  0.077492,  0.426529,  0.845238,  0.126545, a
  0.191586,  0.722640,  0.038855,  0.426529,  0.845238,  0.126545, a
  0.191586,  0.722640,  0.038855,  0.333892,  0.779324,  0.087907, a
  0.346085,  0.796567,  0.075188,  0.436013,  0.858650,  0.116652, a
  0.346085,  0.796567,  0.075188,  0.458786,  0.832495,  0.111252, a
  0.346085,  0.796567,  0.075188,  0.548714,  0.894578,  0.152715, a
  0.436013,  0.858650,  0.116652,  0.503121,  0.904733,  0.148103, a
  0.436013,  0.858650,  0.116652,  0.548714,  0.894578,  0.152715, a
  0.503121,  0.904733,  0.148103,  0.547407,  0.934816,  0.169542, a
  0.503121,  0.904733,  0.148103,  0.548714,  0.894578,  0.152715, a
  0.503121,  0.904733,  0.148103,  0.615821,  0.940661,  0.184166, a
  0.503121,  0.904733,  0.148103,  0.660108,  0.970744,  0.205605, a
  0.547407,  0.934816,  0.169542,  0.568873,  0.948900,  0.180967, a
  0.547407,  0.934816,  0.169542,  0.660108,  0.970744,  0.205605, a
  0.568873,  0.948900,  0.180967,  0.567518,  0.946984,  0.182381, a
  0.568873,  0.948900,  0.180967,  0.660108,  0.970744,  0.205605, a
  0.568873,  0.948900,  0.180967,  0.681574,  0.984828,  0.217031, a
  0.568873,  0.948900,  0.180967,  0.680219,  0.982912,  0.218444, a
  0.567518,  0.946984,  0.182381,  0.543343,  0.929069,  0.173781, a
  0.567518,  0.946984,  0.182381,  0.680219,  0.982912,  0.218444, a
  0.567518,  0.946984,  0.182381,  0.656043,  0.964997,  0.209844, a
  0.543343,  0.929069,  0.173781,  0.496346,  0.895153,  0.155169, a
  0.543343,  0.929069,  0.173781,  0.656043,  0.964997,  0.209844, a
  0.496346,  0.895153,  0.155169,  0.426529,  0.845238,  0.126545, a
  0.496346,  0.895153,  0.155169,  0.656043,  0.964997,  0.209844, a
  0.496346,  0.895153,  0.155169,  0.609047,  0.931081,  0.191232, a
  0.426529,  0.845238,  0.126545,  0.333892,  0.779324,  0.087907, a
  0.426529,  0.845238,  0.126545,  0.609047,  0.931081,  0.191232, a
  0.426529,  0.845238,  0.126545,  0.539230,  0.881167,  0.162608, a
  0.426529,  0.845238,  0.126545,  0.446592,  0.815252,  0.123971, a
  0.333892,  0.779324,  0.087907,  0.446592,  0.815252,  0.123971, a
  0.458786,  0.832495,  0.111252,  0.548714,  0.894578,  0.152715, a
  0.458786,  0.832495,  0.111252,  0.541882,  0.847667,  0.134326, a
  0.548714,  0.894578,  0.152715,  0.615821,  0.940661,  0.184166, a
  0.548714,  0.894578,  0.152715,  0.541882,  0.847667,  0.134326, a
  0.548714,  0.894578,  0.152715,  0.631810,  0.909750,  0.175790, a
  0.548714,  0.894578,  0.152715,  0.698917,  0.955833,  0.207241, a
  0.615821,  0.940661,  0.184166,  0.660108,  0.970744,  0.205605, a
  0.615821,  0.940661,  0.184166,  0.698917,  0.955833,  0.207241, a
  0.660108,  0.970744,  0.205605,  0.681574,  0.984828,  0.217031, a
  0.660108,  0.970744,  0.205605,  0.698917,  0.955833,  0.207241, a
  0.660108,  0.970744,  0.205605,  0.743204,  0.985916,  0.228679, a
  0.660108,  0.970744,  0.205605,  0.764670,  1.000000,  0.240105, a
  0.681574,  0.984828,  0.217031,  0.680219,  0.982912,  0.218444, a
  0.681574,  0.984828,  0.217031,  0.764670,  1.000000,  0.240105, a
  0.680219,  0.982912,  0.218444,  0.656043,  0.964997,  0.209844, a
  0.680219,  0.982912,  0.218444,  0.764670,  1.000000,  0.240105, a
  0.680219,  0.982912,  0.218444,  0.763315,  0.998084,  0.241518, a
  0.656043,  0.964997,  0.209844,  0.609047,  0.931081,  0.191232, a
  0.656043,  0.964997,  0.209844,  0.763315,  0.998084,  0.241518, a
  0.656043,  0.964997,  0.209844,  0.739139,  0.980169,  0.232919, a
  0.656043,  0.964997,  0.209844,  0.692143,  0.946253,  0.214307, a
  0.609047,  0.931081,  0.191232,  0.539230,  0.881167,  0.162608, a
  0.609047,  0.931081,  0.191232,  0.692143,  0.946253,  0.214307, a
  0.539230,  0.881167,  0.162608,  0.446592,  0.815252,  0.123971, a
  0.539230,  0.881167,  0.162608,  0.692143,  0.946253,  0.214307, a
  0.539230,  0.881167,  0.162608,  0.622326,  0.896339,  0.185682, a
  0.446592,  0.815252,  0.123971,  0.622326,  0.896339,  0.185682, a
  0.446592,  0.815252,  0.123971,  0.529688,  0.830424,  0.147045, a
  0.541882,  0.847667,  0.134326,  0.631810,  0.909750,  0.175790, a
  0.541882,  0.847667,  0.134326,  0.595373,  0.842084,  0.144411, a
  0.541882,  0.847667,  0.134326,  0.685301,  0.904166,  0.185875, a
  0.631810,  0.909750,  0.175790,  0.698917,  0.955833,  0.207241, a
  0.631810,  0.909750,  0.175790,  0.685301,  0.904166,  0.185875, a
  0.631810,  0.909750,  0.175790,  0.752408,  0.950249,  0.217326, a
  0.698917,  0.955833,  0.207241,  0.743204,  0.985916,  0.228679, a
  0.698917,  0.955833,  0.207241,  0.752408,  0.950249,  0.217326, a
  0.743204,  0.985916,  0.228679,  0.764670,  1.000000,  0.240105, a
  0.743204,  0.985916,  0.228679,  0.752408,  0.950249,  0.217326, a
  0.743204,  0.985916,  0.228679,  0.796695,  0.980333,  0.238764, a
  0.764670,  1.000000,  0.240105,  0.763315,  0.998084,  0.241518, a
  0.764670,  1.000000,  0.240105,  0.796695,  0.980333,  0.238764, a
  0.764670,  1.000000,  0.240105,  0.818161,  0.994416,  0.250190, a
  0.764670,  1.000000,  0.240105,  0.816806,  0.992500,  0.251603, a
  0.763315,  0.998084,  0.241518,  0.739139,  0.980169,  0.232919, a
  0.763315,  0.998084,  0.241518,  0.816806,  0.992500,  0.251603, a
  0.739139,  0.980169,  0.232919,  0.692143,  0.946253,  0.214307, a
  0.739139,  0.980169,  0.232919,  0.816806,  0.992500,  0.251603, a
  0.739139,  0.980169,  0.232919,  0.792630,  0.974585,  0.243004, a
  0.692143,  0.946253,  0.214307,  0.622326,  0.896339,  0.185682, a
  0.692143,  0.946253,  0.214307,  0.792630,  0.974585,  0.243004, a
  0.692143,  0.946253,  0.214307,  0.745634,  0.940670,  0.224392, a
  0.692143,  0.946253,  0.214307,  0.675817,  0.890755,  0.195767, a
  0.622326,  0.896339,  0.185682,  0.529688,  0.830424,  0.147045, a
  0.622326,  0.896339,  0.185682,  0.675817,  0.890755,  0.195767, a
  0.529688,  0.830424,  0.147045,  0.675817,  0.890755,  0.195767, a
  0.529688,  0.830424,  0.147045,  0.583180,  0.824840,  0.157130, a
  0.595373,  0.842084,  0.144411,  0.685301,  0.904166,  0.185875, a
  0.595373,  0.842084,  0.144411,  0.619260,  0.815744,  0.141507, a
  0.595373,  0.842084,  0.144411,  0.709188,  0.877826,  0.182971, a
  0.685301,  0.904166,  0.185875,  0.752408,  0.950249,  0.217326, a
  0.685301,  0.904166,  0.185875,  0.709188,  0.877826,  0.182971, a
  0.752408,  0.950249,  0.217326,  0.796695,  0.980333,  0.238764, a
  0.752408,  0.950249,  0.217326,  0.709188,  0.877826,  0.182971, a
  0.752408,  0.950249,  0.217326,  0.776295,  0.923909,  0.214422, a
  0.752408,  0.950249,  0.217326,  0.820581,  0.953993,  0.235860, a
  0.796695,  0.980333,  0.238764,  0.818161,  0.994416,  0.250190, a
  0.796695,  0.980333,  0.238764,  0.820581,  0.953993,  0.235860, a
  0.818161,  0.994416,  0.250190,  0.816806,  0.992500,  0.251603, a
  0.818161,  0.994416,  0.250190,  0.820581,  0.953993,  0.235860, a
  0.818161,  0.994416,  0.250190,  0.842047,  0.968076,  0.247286, a
  0.816806,  0.992500,  0.251603,  0.792630,  0.974585,  0.243004, a
  0.816806,  0.992500,  0.251603,  0.842047,  0.968076,  0.247286, a
  0.816806,  0.992500,  0.251603,  0.840693,  0.966161,  0.248699, a
  0.816806,  0.992500,  0.251603,  0.816517,  0.948245,  0.240100, a
  0.792630,  0.974585,  0.243004,  0.745634,  0.940670,  0.224392, a
  0.792630,  0.974585,  0.243004,  0.816517,  0.948245,  0.240100, a
  0.745634,  0.940670,  0.224392,  0.675817,  0.890755,  0.195767, a
  0.745634,  0.940670,  0.224392,  0.816517,  0.948245,  0.240100, a
  0.745634,  0.940670,  0.224392,  0.769521,  0.914330,  0.221488, a
  0.675817,  0.890755,  0.195767,  0.583180,  0.824840,  0.157130, a
  0.675817,  0.890755,  0.195767,  0.769521,  0.914330,  0.221488, a
  0.675817,  0.890755,  0.195767,  0.699704,  0.864415,  0.192863, a
  0.675817,  0.890755,  0.195767,  0.607066,  0.798500,  0.154226, a
  0.583180,  0.824840,  0.157130,  0.607066,  0.798500,  0.154226, a
  0.619260,  0.815744,  0.141507,  0.709188,  0.877826,  0.182971, a
  0.619260,  0.815744,  0.141507,  0.613541,  0.768648,  0.125614, a
  0.709188,  0.877826,  0.182971,  0.776295,  0.923909,  0.214422, a
  0.709188,  0.877826,  0.182971,  0.613541,  0.768648,  0.125614, a
  0.709188,  0.877826,  0.182971,  0.703470,  0.830731,  0.167078, a
  0.709188,  0.877826,  0.182971,  0.770577,  0.876814,  0.198529, a
  0.776295,  0.923909,  0.214422,  0.820581,  0.953993,  0.235860, a
  0.776295,  0.923909,  0.214422,  0.770577,  0.876814,  0.198529, a
  0.820581,  0.953993,  0.235860,  0.842047,  0.968076,  0.247286, a
  0.820581,  0.953993,  0.235860,  0.770577,  0.876814,  0.198529, a
  0.820581,  0.953993,  0.235860,  0.814863,  0.906897,  0.219967, a
  0.820581,  0.953993,  0.235860,  0.836329,  0.920981,  0.231393, a
  0.842047,  0.968076,  0.247286,  0.840693,  0.966161,  0.248699, a
  0.842047,  0.968076,  0.247286,  0.836329,  0.920981,  0.231393, a
  0.842047,  0.968076,  0.247286,  0.834974,  0.919065,  0.232806, a
  0.840693,  0.966161,  0.248699,  0.816517,  0.948245,  0.240100, a
  0.840693,  0.966161,  0.248699,  0.834974,  0.919065,  0.232806, a
  0.816517,  0.948245,  0.240100,  0.769521,  0.914330,  0.221488, a
  0.816517,  0.948245,  0.240100,  0.834974,  0.919065,  0.232806, a
  0.816517,  0.948245,  0.240100,  0.810799,  0.901149,  0.224207, a
  0.816517,  0.948245,  0.240100,  0.763803,  0.867234,  0.205595, a
  0.769521,  0.914330,  0.221488,  0.699704,  0.864415,  0.192863, a
  0.769521,  0.914330,  0.221488,  0.763803,  0.867234,  0.205595, a
  0.699704,  0.864415,  0.192863,  0.607066,  0.798500,  0.154226, a
  0.699704,  0.864415,  0.192863,  0.763803,  0.867234,  0.205595, a
  0.699704,  0.864415,  0.192863,  0.693986,  0.817319,  0.176970, a
  0.607066,  0.798500,  0.154226,  0.693986,  0.817319,  0.176970, a
  0.607066,  0.798500,  0.154226,  0.601348,  0.751405,  0.138333, a
  0.613541,  0.768648,  0.125614,  0.703470,  0.830731,  0.167078, a
  0.613541,  0.768648,  0.125614,  0.578219,  0.700796,  0.096732, a
  0.613541,  0.768648,  0.125614,  0.668146,  0.762879,  0.138195, a
  0.703470,  0.830731,  0.167078,  0.770577,  0.876814,  0.198529, a
  0.703470,  0.830731,  0.167078,  0.668146,  0.762879,  0.138195, a
  0.770577,  0.876814,  0.198529,  0.814863,  0.906897,  0.219967, a
  0.770577,  0.876814,  0.198529,  0.668146,  0.762879,  0.138195, a
  0.770577,  0.876814,  0.198529,  0.735254,  0.808962,  0.169646, a
  0.770577,  0.876814,  0.198529,  0.779540,  0.839045,  0.191085, a
  0.814863,  0.906897,  0.219967,  0.836329,  0.920981,  0.231393, a
  0.814863,  0.906897,  0.219967,  0.779540,  0.839045,  0.191085, a
  0.836329,  0.920981,  0.231393,  0.834974,  0.919065,  0.232806, a
  0.836329,  0.920981,  0.231393,  0.779540,  0.839045,  0.191085, a
  0.836329,  0.920981,  0.231393,  0.801006,  0.853129,  0.202511, a
  0.836329,  0.920981,  0.231393,  0.799651,  0.851213,  0.203924, a
  0.834974,  0.919065,  0.232806,  0.810799,  0.901149,  0.224207, a
  0.834974,  0.919065,  0.232806,  0.799651,  0.851213,  0.203924, a
  0.810799,  0.901149,  0.224207,  0.763803,  0.867234,  0.205595, a
  0.810799,  0.901149,  0.224207,  0.799651,  0.851213,  0.203924, a
  0.810799,  0.901149,  0.224207,  0.775476,  0.833298,  0.195324, a
  0.763803,  0.867234,  0.205595,  0.693986,  0.817319,  0.176970, a
  0.763803,  0.867234,  0.205595,  0.775476,  0.833298,  0.195324, a
  0.763803,  0.867234,  0.205595,  0.728480,  0.799383,  0.176712, a
  0.763803,  0.867234,  0.205595,  0.658663,  0.749468,  0.148088, a
  0.693986,  0.817319,  0.176970,  0.601348,  0.751405,  0.138333, a
  0.693986,  0.817319,  0.176970,  0.658663,  0.749468,  0.148088, a
  0.693986,  0.817319,  0.176970,  0.566025,  0.683553,  0.109451, a
  0.601348,  0.751405,  0.138333,  0.566025,  0.683553,  0.109451, a
  0.578219,  0.700796,  0.096732,  0.668146,  0.762879,  0.138195, a
  0.578219,  0.700796,  0.096732,  0.513291,  0.612189,  0.054860, a
  0.578219,  0.700796,  0.096732,  0.603219,  0.674272,  0.096324, a
  0.668146,  0.762879,  0.138195,  0.735254,  0.808962,  0.169646, a
  0.668146,  0.762879,  0.138195,  0.603219,  0.674272,  0.096324, a
  0.735254,  0.808962,  0.169646,  0.779540,  0.839045,  0.191085, a
  0.735254,  0.808962,  0.169646,  0.603219,  0.674272,  0.096324, a
  0.735254,  0.808962,  0.169646,  0.670326,  0.720355,  0.127775, a
  0.779540,  0.839045,  0.191085,  0.801006,  0.853129,  0.202511, a
  0.779540,  0.839045,  0.191085,  0.670326,  0.720355,  0.127775, a
  0.779540,  0.839045,  0.191085,  0.714613,  0.750438,  0.149213, a
  0.779540,  0.839045,  0.191085,  0.736079,  0.764522,  0.160639, a
  0.801006,  0.853129,  0.202511,  0.799651,  0.851213,  0.203924, a
  0.801006,  0.853129,  0.202511,  0.736079,  0.764522,  0.160639, a
  0.799651,  0.851213,  0.203924,  0.775476,  0.833298,  0.195324, a
  0.799651,  0.851213,  0.203924,  0.736079,  0.764522,  0.160639, a
  0.799651,  0.851213,  0.203924,  0.734724,  0.762606,  0.162052, a
  0.799651,  0.851213,  0.203924,  0.710548,  0.744690,  0.153453, a
  0.775476,  0.833298,  0.195324,  0.728480,  0.799383,  0.176712, a
  0.775476,  0.833298,  0.195324,  0.710548,  0.744690,  0.153453, a
  0.775476,  0.833298,  0.195324,  0.663552,  0.710775,  0.134841, a
  0.728480,  0.799383,  0.176712,  0.658663,  0.749468,  0.148088, a
  0.728480,  0.799383,  0.176712,  0.663552,  0.710775,  0.134841, a
  0.658663,  0.749468,  0.148088,  0.566025,  0.683553,  0.109451, a
  0.658663,  0.749468,  0.148088,  0.663552,  0.710775,  0.134841, a
  0.658663,  0.749468,  0.148088,  0.593735,  0.660860,  0.106216, a
  0.566025,  0.683553,  0.109451,  0.593735,  0.660860,  0.106216, a
  0.566025,  0.683553,  0.109451,  0.501097,  0.594946,  0.067579, a
  0.513291,  0.612189,  0.054860,  0.603219,  0.674272,  0.096324, a
  0.513291,  0.612189,  0.054860,  0.418759,  0.502825,  0.000000, a
  0.603219,  0.674272,  0.096324,  0.670326,  0.720355,  0.127775, a
  0.603219,  0.674272,  0.096324,  0.418759,  0.502825,  0.000000, a
  0.603219,  0.674272,  0.096324,  0.508686,  0.564908,  0.041464, a
  0.603219,  0.674272,  0.096324,  0.575794,  0.610991,  0.072915, a
  0.670326,  0.720355,  0.127775,  0.714613,  0.750438,  0.149213, a
  0.670326,  0.720355,  0.127775,  0.575794,  0.610991,  0.072915, a
  0.714613,  0.750438,  0.149213,  0.736079,  0.764522,  0.160639, a
  0.714613,  0.750438,  0.149213,  0.575794,  0.610991,  0.072915, a
  0.714613,  0.750438,  0.149213,  0.620080,  0.641074,  0.094353, a
  0.736079,  0.764522,  0.160639,  0.734724,  0.762606,  0.162052, a
  0.736079,  0.764522,  0.160639,  0.620080,  0.641074,  0.094353, a
  0.736079,  0.764522,  0.160639,  0.641546,  0.655158,  0.105779, a
  0.736079,  0.764522,  0.160639,  0.640191,  0.653242,  0.107192, a
  0.734724,  0.762606,  0.162052,  0.710548,  0.744690,  0.153453, a
  0.734724,  0.762606,  0.162052,  0.640191,  0.653242,  0.107192, a
  0.710548,  0.744690,  0.153453,  0.663552,  0.710775,  0.134841, a
  0.710548,  0.744690,  0.153453,  0.640191,  0.653242,  0.107192, a
  0.710548,  0.744690,  0.153453,  0.616016,  0.635327,  0.098593, a
  0.710548,  0.744690,  0.153453,  0.569020,  0.601412,  0.079981, a
  0.663552,  0.710775,  0.134841,  0.593735,  0.660860,  0.106216, a
  0.663552,  0.710775,  0.134841,  0.569020,  0.601412,  0.079981, a
  0.593735,  0.660860,  0.106216,  0.501097,  0.594946,  0.067579, a
  0.593735,  0.660860,  0.106216,  0.569020,  0.601412,  0.079981, a
  0.593735,  0.660860,  0.106216,  0.499203,  0.551497,  0.051356, a
  0.593735,  0.660860,  0.106216,  0.406565,  0.485582,  0.012719, a
  0.501097,  0.594946,  0.067579,  0.406565,  0.485582,  0.012719, a
  0.418759,  0.502825,  0.000000,  0.508686,  0.564908,  0.041464, a
  0.508686,  0.564908,  0.041464,  0.575794,  0.610991,  0.072915, a
  0.575794,  0.610991,  0.072915,  0.620080,  0.641074,  0.094353, a
  0.620080,  0.641074,  0.094353,  0.641546,  0.655158,  0.105779, a
  0.641546,  0.655158,  0.105779,  0.640191,  0.653242,  0.107192, a
  0.640191,  0.653242,  0.107192,  0.616016,  0.635327,  0.098593, a
  0.616016,  0.635327,  0.098593,  0.569020,  0.601412,  0.079981, a
  0.569020,  0.601412,  0.079981,  0.499203,  0.551497,  0.051356, a
  0.499203,  0.551497,  0.051356,  0.406565,  0.485582,  0.012719, a


==> img/elliptic_paraboloid_4_node_norm.csv <==
  0.203780,  0.739883,  0.026136
  0.293708,  0.801966,  0.067600
  0.360815,  0.848049,  0.099051
  0.405102,  0.878132,  0.120489
  0.426568,  0.892216,  0.131915
  0.425213,  0.890300,  0.133328
  0.401037,  0.872385,  0.124729
  0.354041,  0.838469,  0.106117
  0.284224,  0.788555,  0.077492
  0.191586,  0.722640,  0.038855
  0.346085,  0.796567,  0.075188
  0.436013,  0.858650,  0.116652
  0.503121,  0.904733,  0.148103
  0.547407,  0.934816,  0.169542
  0.568873,  0.948900,  0.180967
  0.567518,  0.946984,  0.182381
  0.543343,  0.929069,  0.173781
  0.496346,  0.895153,  0.155169
  0.426529,  0.845238,  0.126545
  0.333892,  0.779324,  0.087907
  0.458786,  0.832495,  0.111252
  0.548714,  0.894578,  0.152715
  0.615821,  0.940661,  0.184166
  0.660108,  0.970744,  0.205605
  0.681574,  0.984828,  0.217031
  0.680219,  0.982912,  0.218444
  0.656043,  0.964997,  0.209844
  0.609047,  0.931081,  0.191232
  0.539230,  0.881167,  0.162608
  0.446592,  0.815252,  0.123971
  0.541882,  0.847667,  0.134326
  0.631810,  0.909750,  0.175790
  0.698917,  0.955833,  0.207241
  0.743204,  0.985916,  0.228679
  0.764670,  1.000000,  0.240105
  0.763315,  0.998084,  0.241518
  0.739139,  0.980169,  0.232919
  0.692143,  0.946253,  0.214307
  0.622326,  0.896339,  0.185682
  0.529688,  0.830424,  0.147045
  0.595373,  0.842084,  0.144411
  0.685301,  0.904166,  0.185875
  0.752408,  0.950249,  0.217326
  0.796695,  0.980333,  0.238764
  0.818161,  0.994416,  0.250190
  0.816806,  0.992500,  0.251603
  0.792630,  0.974585,  0.243004
  0.745634,  0.940670,  0.224392
  0.675817,  0.890755,  0.195767
  0.583180,  0.824840,  0.157130
  0.619260,  0.815744,  0.141507
  0.709188,  0.877826,  0.182971
  0.776295,  0.923909,  0.214422
  0.820581,  0.953993,  0.235860
  0.842047,  0.968076,  0.247286
  0.840693,  0.966161,  0.248699
  0.816517,  0.948245,  0.240100
  0.769521,  0.914330,  0.221488
  0.699704,  0.864415,  0.192863
  0.607066,  0.798500,  0.154226
  0.613541,  0.768648,  0.125614
  0.703470,  0.830731,  0.167078
  0.770577,  0.876814,  0.198529
  0.814863,  0.906897,  0.219967
  0.836329,  0.920981,  0.231393
  0.834974,  0.919065,  0.232806
  0.810799,  0.901149,  0.224207
  0.763803,  0.867234,  0.205595
  0.693986,  0.817319,  0.176970
  0.601348,  0.751405,  0.138333
  0.578219,  0.700796,  0.096732
  0.668146,  0.762879,  0.138195
  0.735254,  0.808962,  0.169646
  0.779540,  0.839045,  0.191085
  0.801006,  0.853129,  0.202511
  0.799651,  0.851213,  0.203924
  0.775476,  0.833298,  0.195324
  0.728480,  0.799383,  0.176712
  0.658663,  0.749468,  0.148088
  0.566025,  0.683553,  0.109451
  0.513291,  0.612189,  0.054860
  0.603219,  0.674272,  0.096324
  0.670326,  0.720355,  0.127775
  0.714613,  0.750438,  0.149213
  0.736079,  0.764522,  0.160639
  0.734724,  0.762606,  0.162052
  0.710548,  0.744690,  0.153453
  0.663552,  0.710775,  0.134841
  0.593735,  0.660860,  0.106216
  0.501097,  0.594946,  0.067579
  0.418759,  0.502825,  0.000000
  0.508686,  0.564908,  0.041464
  0.575794,  0.610991,  0.072915
  0.620080,  0.641074,  0.094353
  0.641546,  0.655158,  0.105779
  0.640191,  0.653242,  0.107192
  0.616016,  0.635327,  0.098593
  0.569020,  0.601412,  0.079981
  0.499203,  0.551497,  0.051356
  0.406565,  0.485582,  0.012719


==> img/elliptic_paraboloid_5_edge_norm.csv <==
  0.734652,  0.156188,  0.667678,  0.676317,  0.141428,  0.602584, a
  0.734652,  0.156188,  0.667678,  0.703319,  0.113621,  0.622330, a
  0.676317,  0.141428,  0.602584,  0.635179,  0.137413,  0.551831, a
  0.676317,  0.141428,  0.602584,  0.703319,  0.113621,  0.622330, a
  0.676317,  0.141428,  0.602584,  0.644984,  0.098861,  0.557236, a
  0.676317,  0.141428,  0.602584,  0.603846,  0.094846,  0.506482, a
  0.635179,  0.137413,  0.551831,  0.611239,  0.144142,  0.515417, a
  0.635179,  0.137413,  0.551831,  0.603846,  0.094846,  0.506482, a
  0.611239,  0.144142,  0.515417,  0.604496,  0.161615,  0.493344, a
  0.611239,  0.144142,  0.515417,  0.603846,  0.094846,  0.506482, a
  0.611239,  0.144142,  0.515417,  0.579906,  0.101575,  0.470069, a
  0.611239,  0.144142,  0.515417,  0.573163,  0.119048,  0.447995, a
  0.604496,  0.161615,  0.493344,  0.614950,  0.189831,  0.485610, a
  0.604496,  0.161615,  0.493344,  0.573163,  0.119048,  0.447995, a
  0.614950,  0.189831,  0.485610,  0.642601,  0.228792,  0.492217, a
  0.614950,  0.189831,  0.485610,  0.573163,  0.119048,  0.447995, a
  0.614950,  0.189831,  0.485610,  0.583617,  0.147264,  0.440262, a
  0.614950,  0.189831,  0.485610,  0.611268,  0.186225,  0.446868, a
  0.642601,  0.228792,  0.492217,  0.687450,  0.278496,  0.513163, a
  0.642601,  0.228792,  0.492217,  0.611268,  0.186225,  0.446868, a
  0.687450,  0.278496,  0.513163,  0.749495,  0.338945,  0.548450, a
  0.687450,  0.278496,  0.513163,  0.611268,  0.186225,  0.446868, a
  0.687450,  0.278496,  0.513163,  0.656116,  0.235929,  0.467815, a
  0.687450,  0.278496,  0.513163,  0.718162,  0.296378,  0.503101, a
  0.749495,  0.338945,  0.548450,  0.828738,  0.410137,  0.598077, a
  0.749495,  0.338945,  0.548450,  0.718162,  0.296378,  0.503101, a
  0.828738,  0.410137,  0.598077,  0.718162,  0.296378,  0.503101, a
  0.828738,  0.410137,  0.598077,  0.797405,  0.367570,  0.552728, a
  0.703319,  0.113621,  0.622330,  0.644984,  0.098861,  0.557236, a
  0.703319,  0.113621,  0.622330,  0.684576,  0.078919,  0.587480, a
  0.703319,  0.113621,  0.622330,  0.626241,  0.064160,  0.522386, a
  0.703319,  0.113621,  0.622330,  0.603846,  0.094846,  0.506482, b
  0.644984,  0.098861,  0.557236,  0.603846,  0.094846,  0.506482, a
  0.644984,  0.098861,  0.557236,  0.626241,  0.064160,  0.522386, a
  0.603846,  0.094846,  0.506482,  0.579906,  0.101575,  0.470069, a
  0.603846,  0.094846,  0.506482,  0.626241,  0.064160,  0.522386, a
  0.603846,  0.094846,  0.506482,  0.585104,  0.060145,  0.471632, a
  0.603846,  0.094846,  0.506482,  0.561163,  0.066874,  0.435219, a
  0.579906,  0.101575,  0.470069,  0.573163,  0.119048,  0.447995, a
  0.579906,  0.101575,  0.470069,  0.561163,  0.066874,  0.435219, a
  0.573163,  0.119048,  0.447995,  0.583617,  0.147264,  0.440262, a
  0.573163,  0.119048,  0.447995,  0.561163,  0.066874,  0.435219, a
  0.573163,  0.119048,  0.447995,  0.554420,  0.084346,  0.413145, a
  0.573163,  0.119048,  0.447995,  0.564874,  0.112563,  0.405412, a
  0.583617,  0.147264,  0.440262,  0.611268,  0.186225,  0.446868, a
  0.583617,  0.147264,  0.440262,  0.564874,  0.112563,  0.405412, a
  0.583617,  0.147264,  0.440262,  0.592525,  0.151524,  0.412018, a
  0.611268,  0.186225,  0.446868,  0.656116,  0.235929,  0.467815, a
  0.611268,  0.186225,  0.446868,  0.592525,  0.151524,  0.412018, a
  0.656116,  0.235929,  0.467815,  0.718162,  0.296378,  0.503101, a
  0.656116,  0.235929,  0.467815,  0.592525,  0.151524,  0.412018, a
  0.656116,  0.235929,  0.467815,  0.637374,  0.201228,  0.432965, a
  0.718162,  0.296378,  0.503101,  0.797405,  0.367570,  0.552728, a
  0.718162,  0.296378,  0.503101,  0.637374,  0.201228,  0.432965, a
  0.718162,  0.296378,  0.503101,  0.699420,  0.261677,  0.468252, a
  0.718162,  0.296378,  0.503101,  0.778663,  0.332869,  0.517878, a
  0.797405,  0.367570,  0.552728,  0.778663,  0.332869,  0.517878, a
  0.684576,  0.078919,  0.587480,  0.626241,  0.064160,  0.522386, a
  0.684576,  0.078919,  0.587480,  0.678424,  0.052084,  0.563129, a
  0.626241,  0.064160,  0.522386,  0.585104,  0.060145,  0.471632, a
  0.626241,  0.064160,  0.522386,  0.678424,  0.052084,  0.563129, a
  0.626241,  0.064160,  0.522386,  0.620089,  0.037325,  0.498035, a
  0.626241,  0.064160,  0.522386,  0.578952,  0.033310,  0.447281, a
  0.585104,  0.060145,  0.471632,  0.561163,  0.066874,  0.435219, a
  0.585104,  0.060145,  0.471632,  0.578952,  0.033310,  0.447281, a
  0.561163,  0.066874,  0.435219,  0.554420,  0.084346,  0.413145, a
  0.561163,  0.066874,  0.435219,  0.578952,  0.033310,  0.447281, a
  0.561163,  0.066874,  0.435219,  0.555011,  0.040039,  0.410868, a
  0.561163,  0.066874,  0.435219,  0.548268,  0.057511,  0.388794, a
  0.554420,  0.084346,  0.413145,  0.564874,  0.112563,  0.405412, a
  0.554420,  0.084346,  0.413145,  0.548268,  0.057511,  0.388794, a
  0.564874,  0.112563,  0.405412,  0.592525,  0.151524,  0.412018, a
  0.564874,  0.112563,  0.405412,  0.548268,  0.057511,  0.388794, a
  0.564874,  0.112563,  0.405412,  0.558722,  0.085728,  0.381061, a
  0.592525,  0.151524,  0.412018,  0.637374,  0.201228,  0.432965, a
  0.592525,  0.151524,  0.412018,  0.558722,  0.085728,  0.381061, a
  0.592525,  0.151524,  0.412018,  0.586373,  0.124688,  0.387667, a
  0.592525,  0.151524,  0.412018,  0.631222,  0.174393,  0.408614, a
  0.637374,  0.201228,  0.432965,  0.699420,  0.261677,  0.468252, a
  0.637374,  0.201228,  0.432965,  0.631222,  0.174393,  0.408614, a
  0.699420,  0.261677,  0.468252,  0.778663,  0.332869,  0.517878, a
  0.699420,  0.261677,  0.468252,  0.631222,  0.174393,  0.408614, a
  0.699420,  0.261677,  0.468252,  0.693268,  0.234841,  0.443900, a
  0.778663,  0.332869,  0.517878,  0.693268,  0.234841,  0.443900, a
  0.778663,  0.332869,  0.517878,  0.772510,  0.306034,  0.493527, a
  0.678424,  0.052084,  0.563129,  0.620089,  0.037325,  0.498035, a
  0.678424,  0.052084,  0.563129,  0.684863,  0.033115,  0.549276, a
  0.678424,  0.052084,  0.563129,  0.626528,  0.018356,  0.484183, a
  0.620089,  0.037325,  0.498035,  0.578952,  0.033310,  0.447281, a
  0.620089,  0.037325,  0.498035,  0.626528,  0.018356,  0.484183, a
  0.620089,  0.037325,  0.498035,  0.585390,  0.014341,  0.433429, a
  0.578952,  0.033310,  0.447281,  0.555011,  0.040039,  0.410868, a
  0.578952,  0.033310,  0.447281,  0.585390,  0.014341,  0.433429, a
  0.555011,  0.040039,  0.410868,  0.548268,  0.057511,  0.388794, a
  0.555011,  0.040039,  0.410868,  0.585390,  0.014341,  0.433429, a
  0.555011,  0.040039,  0.410868,  0.561450,  0.021069,  0.397015, a
  0.548268,  0.057511,  0.388794,  0.558722,  0.085728,  0.381061, a
  0.548268,  0.057511,  0.388794,  0.561450,  0.021069,  0.397015, a
  0.548268,  0.057511,  0.388794,  0.554707,  0.038542,  0.374942, a
  0.548268,  0.057511,  0.388794,  0.565161,  0.066759,  0.367208, a
  0.558722,  0.085728,  0.381061,  0.586373,  0.124688,  0.387667, a
  0.558722,  0.085728,  0.381061,  0.565161,  0.066759,  0.367208, a
  0.586373,  0.124688,  0.387667,  0.631222,  0.174393,  0.408614, a
  0.586373,  0.124688,  0.387667,  0.565161,  0.066759,  0.367208, a
  0.586373,  0.124688,  0.387667,  0.592812,  0.105719,  0.373815, a
  0.631222,  0.174393,  0.408614,  0.693268,  0.234841,  0.443900, a
  0.631222,  0.174393,  0.408614,  0.592812,  0.105719,  0.373815, a
  0.631222,  0.174393,  0.408614,  0.637660,  0.155424,  0.394761, a
  0.631222,  0.174393,  0.408614,  0.699706,  0.215872,  0.430048, a
  0.693268,  0.234841,  0.443900,  0.772510,  0.306034,  0.493527, a
  0.693268,  0.234841,  0.443900,  0.699706,  0.215872,  0.430048, a
  0.772510,  0.306034,  0.493527,  0.699706,  0.215872,  0.430048, a
  0.772510,  0.306034,  0.493527,  0.778949,  0.287065,  0.479675, a
  0.684863,  0.033115,  0.549276,  0.626528,  0.018356,  0.484183, a
  0.684863,  0.033115,  0.549276,  0.703892,  0.022012,  0.545923, a
  0.684863,  0.033115,  0.549276,  0.645557,  0.007253,  0.480829, a
  0.626528,  0.018356,  0.484183,  0.585390,  0.014341,  0.433429, a
  0.626528,  0.018356,  0.484183,  0.645557,  0.007253,  0.480829, a
  0.585390,  0.014341,  0.433429,  0.561450,  0.021069,  0.397015, a
  0.585390,  0.014341,  0.433429,  0.645557,  0.007253,  0.480829, a
  0.585390,  0.014341,  0.433429,  0.604419,  0.003237,  0.430075, a
  0.585390,  0.014341,  0.433429,  0.580479,  0.009966,  0.393662, a
  0.561450,  0.021069,  0.397015,  0.554707,  0.038542,  0.374942, a
  0.561450,  0.021069,  0.397015,  0.580479,  0.009966,  0.393662, a
  0.554707,  0.038542,  0.374942,  0.565161,  0.066759,  0.367208, a
  0.554707,  0.038542,  0.374942,  0.580479,  0.009966,  0.393662, a
  0.554707,  0.038542,  0.374942,  0.573736,  0.027439,  0.371588, a
  0.565161,  0.066759,  0.367208,  0.592812,  0.105719,  0.373815, a
  0.565161,  0.066759,  0.367208,  0.573736,  0.027439,  0.371588, a
  0.565161,  0.066759,  0.367208,  0.584190,  0.055655,  0.363855, a
  0.565161,  0.066759,  0.367208,  0.611841,  0.094616,  0.370461, a
  0.592812,  0.105719,  0.373815,  0.637660,  0.155424,  0.394761, a
  0.592812,  0.105719,  0.373815,  0.611841,  0.094616,  0.370461, a
  0.637660,  0.155424,  0.394761,  0.699706,  0.215872,  0.430048, a
  0.637660,  0.155424,  0.394761,  0.611841,  0.094616,  0.370461, a
  0.637660,  0.155424,  0.394761,  0.656689,  0.144320,  0.391408, a
  0.699706,  0.215872,  0.430048,  0.778949,  0.287065,  0.479675, a
  0.699706,  0.215872,  0.430048,  0.656689,  0.144320,  0.391408, a
  0.699706,  0.215872,  0.430048,  0.718735,  0.204769,  0.426694, a
  0.699706,  0.215872,  0.430048,  0.797978,  0.275961,  0.476321, a
  0.778949,  0.287065,  0.479675,  0.797978,  0.275961,  0.476321, a
  0.703892,  0.022012,  0.545923,  0.645557,  0.007253,  0.480829, a
  0.703892,  0.022012,  0.545923,  0.735511,  0.018774,  0.553068, a
  0.645557,  0.007253,  0.480829,  0.604419,  0.003237,  0.430075, a
  0.645557,  0.007253,  0.480829,  0.735511,  0.018774,  0.553068, a
  0.645557,  0.007253,  0.480829,  0.677177,  0.004015,  0.487974, a
  0.645557,  0.007253,  0.480829,  0.636039,  0.000000,  0.437220, a
  0.604419,  0.003237,  0.430075,  0.580479,  0.009966,  0.393662, a
  0.604419,  0.003237,  0.430075,  0.636039,  0.000000,  0.437220, a
  0.580479,  0.009966,  0.393662,  0.573736,  0.027439,  0.371588, a
  0.580479,  0.009966,  0.393662,  0.636039,  0.000000,  0.437220, a
  0.580479,  0.009966,  0.393662,  0.612099,  0.006729,  0.400807, a
  0.580479,  0.009966,  0.393662,  0.605355,  0.024201,  0.378733, a
  0.573736,  0.027439,  0.371588,  0.584190,  0.055655,  0.363855, a
  0.573736,  0.027439,  0.371588,  0.605355,  0.024201,  0.378733, a
  0.573736,  0.027439,  0.371588,  0.615809,  0.052418,  0.371000, a
  0.584190,  0.055655,  0.363855,  0.611841,  0.094616,  0.370461, a
  0.584190,  0.055655,  0.363855,  0.615809,  0.052418,  0.371000, a
  0.611841,  0.094616,  0.370461,  0.656689,  0.144320,  0.391408, a
  0.611841,  0.094616,  0.370461,  0.615809,  0.052418,  0.371000, a
  0.611841,  0.094616,  0.370461,  0.643461,  0.091379,  0.377606, a
  0.611841,  0.094616,  0.370461,  0.688309,  0.141083,  0.398553, a
  0.656689,  0.144320,  0.391408,  0.718735,  0.204769,  0.426694, a
  0.656689,  0.144320,  0.391408,  0.688309,  0.141083,  0.398553, a
  0.718735,  0.204769,  0.426694,  0.797978,  0.275961,  0.476321, a
  0.718735,  0.204769,  0.426694,  0.688309,  0.141083,  0.398553, a
  0.718735,  0.204769,  0.426694,  0.750355,  0.201532,  0.433840, a
  0.797978,  0.275961,  0.476321,  0.750355,  0.201532,  0.433840, a
  0.797978,  0.275961,  0.476321,  0.829598,  0.272724,  0.483466, a
  0.735511,  0.018774,  0.553068,  0.677177,  0.004015,  0.487974, a
  0.735511,  0.018774,  0.553068,  0.779722,  0.023403,  0.570711, a
  0.735511,  0.018774,  0.553068,  0.721387,  0.008644,  0.505618, a
  0.677177,  0.004015,  0.487974,  0.636039,  0.000000,  0.437220, a
  0.677177,  0.004015,  0.487974,  0.721387,  0.008644,  0.505618, a
  0.636039,  0.000000,  0.437220,  0.612099,  0.006729,  0.400807, a
  0.636039,  0.000000,  0.437220,  0.721387,  0.008644,  0.505618, a
  0.636039,  0.000000,  0.437220,  0.680249,  0.004629,  0.454864, a
  0.636039,  0.000000,  0.437220,  0.656309,  0.011357,  0.418451, a
  0.612099,  0.006729,  0.400807,  0.605355,  0.024201,  0.378733, a
  0.612099,  0.006729,  0.400807,  0.656309,  0.011357,  0.418451, a
  0.605355,  0.024201,  0.378733,  0.615809,  0.052418,  0.371000, a
  0.605355,  0.024201,  0.378733,  0.656309,  0.011357,  0.418451, a
  0.605355,  0.024201,  0.378733,  0.649566,  0.028830,  0.396377, a
  0.605355,  0.024201,  0.378733,  0.660020,  0.057047,  0.388644, a
  0.615809,  0.052418,  0.371000,  0.643461,  0.091379,  0.377606, a
  0.615809,  0.052418,  0.371000,  0.660020,  0.057047,  0.388644, a
  0.643461,  0.091379,  0.377606,  0.688309,  0.141083,  0.398553, a
  0.643461,  0.091379,  0.377606,  0.660020,  0.057047,  0.388644, a
  0.643461,  0.091379,  0.377606,  0.687671,  0.096007,  0.395250, a
  0.688309,  0.141083,  0.398553,  0.750355,  0.201532,  0.433840, a
  0.688309,  0.141083,  0.398553,  0.687671,  0.096007,  0.395250, a
  0.688309,  0.141083,  0.398553,  0.732519,  0.145712,  0.416197, a
  0.688309,  0.141083,  0.398553,  0.794565,  0.206160,  0.451483, a
  0.750355,  0.201532,  0.433840,  0.829598,  0.272724,  0.483466, a
  0.750355,  0.201532,  0.433840,  0.794565,  0.206160,  0.451483, a
  0.750355,  0.201532,  0.433840,  0.873808,  0.277353,  0.501110, a
  0.829598,  0.272724,  0.483466,  0.873808,  0.277353,  0.501110, a
  0.779722,  0.023403,  0.570711,  0.721387,  0.008644,  0.505618, a
  0.779722,  0.023403,  0.570711,  0.836522,  0.035898,  0.598854, a
  0.779722,  0.023403,  0.570711,  0.778188,  0.021138,  0.533760, a
  0.721387,  0.008644,  0.505618,  0.680249,  0.004629,  0.454864, a
  0.721387,  0.008644,  0.505618,  0.778188,  0.021138,  0.533760, a
  0.680249,  0.004629,  0.454864,  0.656309,  0.011357,  0.418451, a
  0.680249,  0.004629,  0.454864,  0.778188,  0.021138,  0.533760, a
  0.680249,  0.004629,  0.454864,  0.737050,  0.017123,  0.483007, a
  0.656309,  0.011357,  0.418451,  0.649566,  0.028830,  0.396377, a
  0.656309,  0.011357,  0.418451,  0.737050,  0.017123,  0.483007, a
  0.656309,  0.011357,  0.418451,  0.713109,  0.023852,  0.446593, a
  0.656309,  0.011357,  0.418451,  0.706366,  0.041325,  0.424520, a
  0.649566,  0.028830,  0.396377,  0.660020,  0.057047,  0.388644, a
  0.649566,  0.028830,  0.396377,  0.706366,  0.041325,  0.424520, a
  0.660020,  0.057047,  0.388644,  0.687671,  0.096007,  0.395250, a
  0.660020,  0.057047,  0.388644,  0.706366,  0.041325,  0.424520, a
  0.660020,  0.057047,  0.388644,  0.716820,  0.069541,  0.416786, a
  0.660020,  0.057047,  0.388644,  0.744472,  0.108502,  0.423393, a
  0.687671,  0.096007,  0.395250,  0.732519,  0.145712,  0.416197, a
  0.687671,  0.096007,  0.395250,  0.744472,  0.108502,  0.423393, a
  0.687671,  0.096007,  0.395250,  0.789320,  0.158206,  0.444339, a
  0.732519,  0.145712,  0.416197,  0.794565,  0.206160,  0.451483, a
  0.732519,  0.145712,  0.416197,  0.789320,  0.158206,  0.444339, a
  0.794565,  0.206160,  0.451483,  0.873808,  0.277353,  0.501110, a
  0.794565,  0.206160,  0.451483,  0.789320,  0.158206,  0.444339, a
  0.794565,  0.206160,  0.451483,  0.851366,  0.218655,  0.479626, a
  0.873808,  0.277353,  0.501110,  0.851366,  0.218655,  0.479626, a
  0.873808,  0.277353,  0.501110,  0.930609,  0.289847,  0.529253, a
  0.836522,  0.035898,  0.598854,  0.778188,  0.021138,  0.533760, a
  0.836522,  0.035898,  0.598854,  0.905914,  0.056258,  0.637495, a
  0.778188,  0.021138,  0.533760,  0.737050,  0.017123,  0.483007, a
  0.778188,  0.021138,  0.533760,  0.905914,  0.056258,  0.637495, a
  0.778188,  0.021138,  0.533760,  0.847579,  0.041499,  0.572402, a
  0.778188,  0.021138,  0.533760,  0.806441,  0.037484,  0.521648, a
  0.737050,  0.017123,  0.483007,  0.713109,  0.023852,  0.446593, a
  0.737050,  0.017123,  0.483007,  0.806441,  0.037484,  0.521648, a
  0.713109,  0.023852,  0.446593,  0.706366,  0.041325,  0.424520, a
  0.713109,  0.023852,  0.446593,  0.806441,  0.037484,  0.521648, a
  0.713109,  0.023852,  0.446593,  0.782501,  0.044212,  0.485234, a
  0.706366,  0.041325,  0.424520,  0.716820,  0.069541,  0.416786, a
  0.706366,  0.041325,  0.424520,  0.782501,  0.044212,  0.485234, a
  0.706366,  0.041325,  0.424520,  0.775758,  0.061685,  0.463161, a
  0.706366,  0.041325,  0.424520,  0.786212,  0.089902,  0.455427, a
  0.716820,  0.069541,  0.416786,  0.744472,  0.108502,  0.423393, a
  0.716820,  0.069541,  0.416786,  0.786212,  0.089902,  0.455427, a
  0.744472,  0.108502,  0.423393,  0.789320,  0.158206,  0.444339, a
  0.744472,  0.108502,  0.423393,  0.786212,  0.089902,  0.455427, a
  0.744472,  0.108502,  0.423393,  0.813863,  0.128862,  0.462034, a
  0.744472,  0.108502,  0.423393,  0.858711,  0.178567,  0.482981, a
  0.789320,  0.158206,  0.444339,  0.851366,  0.218655,  0.479626, a
  0.789320,  0.158206,  0.444339,  0.858711,  0.178567,  0.482981, a
  0.851366,  0.218655,  0.479626,  0.930609,  0.289847,  0.529253, a
  0.851366,  0.218655,  0.479626,  0.858711,  0.178567,  0.482981, a
  0.851366,  0.218655,  0.479626,  0.920757,  0.239015,  0.518267, a
  0.851366,  0.218655,  0.479626,  1.000000,  0.310208,  0.567894, a
  0.930609,  0.289847,  0.529253,  1.000000,  0.310208,  0.567894, a
  0.905914,  0.056258,  0.637495,  0.847579,  0.041499,  0.572402, a
  0.847579,  0.041499,  0.572402,  0.806441,  0.037484,  0.521648, a
  0.806441,  0.037484,  0.521648,  0.782501,  0.044212,  0.485234, a
  0.782501,  0.044212,  0.485234,  0.775758,  0.061685,  0.463161, a
  0.775758,  0.061685,  0.463161,  0.786212,  0.089902,  0.455427, a
  0.786212,  0.089902,  0.455427,  0.813863,  0.128862,  0.462034, a
  0.813863,  0.128862,  0.462034,  0.858711,  0.178567,  0.482981, a
  0.858711,  0.178567,  0.482981,  0.920757,  0.239015,  0.518267, a
  0.920757,  0.239015,  0.518267,  1.000000,  0.310208,  0.567894, a


==> img/elliptic_paraboloid_5_node_norm.csv <==
  0.734652,  0.156188,  0.667678
  0.676317,  0.141428,  0.602584
  0.635179,  0.137413,  0.551831
  0.611239,  0.144142,  0.515417
  0.604496,  0.161615,  0.493344
  0.614950,  0.189831,  0.485610
  0.642601,  0.228792,  0.492217
  0.687450,  0.278496,  0.513163
  0.749495,  0.338945,  0.548450
  0.828738,  0.410137,  0.598077
  0.703319,  0.113621,  0.622330
  0.644984,  0.098861,  0.557236
  0.603846,  0.094846,  0.506482
  0.579906,  0.101575,  0.470069
  0.573163,  0.119048,  0.447995
  0.583617,  0.147264,  0.440262
  0.611268,  0.186225,  0.446868
  0.656116,  0.235929,  0.467815
  0.718162,  0.296378,  0.503101
  0.797405,  0.367570,  0.552728
  0.684576,  0.078919,  0.587480
  0.626241,  0.064160,  0.522386
  0.585104,  0.060145,  0.471632
  0.561163,  0.066874,  0.435219
  0.554420,  0.084346,  0.413145
  0.564874,  0.112563,  0.405412
  0.592525,  0.151524,  0.412018
  0.637374,  0.201228,  0.432965
  0.699420,  0.261677,  0.468252
  0.778663,  0.332869,  0.517878
  0.678424,  0.052084,  0.563129
  0.620089,  0.037325,  0.498035
  0.578952,  0.033310,  0.447281
  0.555011,  0.040039,  0.410868
  0.548268,  0.057511,  0.388794
  0.558722,  0.085728,  0.381061
  0.586373,  0.124688,  0.387667
  0.631222,  0.174393,  0.408614
  0.693268,  0.234841,  0.443900
  0.772510,  0.306034,  0.493527
  0.684863,  0.033115,  0.549276
  0.626528,  0.018356,  0.484183
  0.585390,  0.014341,  0.433429
  0.561450,  0.021069,  0.397015
  0.554707,  0.038542,  0.374942
  0.565161,  0.066759,  0.367208
  0.592812,  0.105719,  0.373815
  0.637660,  0.155424,  0.394761
  0.699706,  0.215872,  0.430048
  0.778949,  0.287065,  0.479675
  0.703892,  0.022012,  0.545923
  0.645557,  0.007253,  0.480829
  0.604419,  0.003237,  0.430075
  0.580479,  0.009966,  0.393662
  0.573736,  0.027439,  0.371588
  0.584190,  0.055655,  0.363855
  0.611841,  0.094616,  0.370461
  0.656689,  0.144320,  0.391408
  0.718735,  0.204769,  0.426694
  0.797978,  0.275961,  0.476321
  0.735511,  0.018774,  0.553068
  0.677177,  0.004015,  0.487974
  0.636039,  0.000000,  0.437220
  0.612099,  0.006729,  0.400807
  0.605355,  0.024201,  0.378733
  0.615809,  0.052418,  0.371000
  0.643461,  0.091379,  0.377606
  0.688309,  0.141083,  0.398553
  0.750355,  0.201532,  0.433840
  0.829598,  0.272724,  0.483466
  0.779722,  0.023403,  0.570711
  0.721387,  0.008644,  0.505618
  0.680249,  0.004629,  0.454864
  0.656309,  0.011357,  0.418451
  0.649566,  0.028830,  0.396377
  0.660020,  0.057047,  0.388644
  0.687671,  0.096007,  0.395250
  0.732519,  0.145712,  0.416197
  0.794565,  0.206160,  0.451483
  0.873808,  0.277353,  0.501110
  0.836522,  0.035898,  0.598854
  0.778188,  0.021138,  0.533760
  0.737050,  0.017123,  0.483007
  0.713109,  0.023852,  0.446593
  0.706366,  0.041325,  0.424520
  0.716820,  0.069541,  0.416786
  0.744472,  0.108502,  0.423393
  0.789320,  0.158206,  0.444339
  0.851366,  0.218655,  0.479626
  0.930609,  0.289847,  0.529253
  0.905914,  0.056258,  0.637495
  0.847579,  0.041499,  0.572402
  0.806441,  0.037484,  0.521648
  0.782501,  0.044212,  0.485234
  0.775758,  0.061685,  0.463161
  0.786212,  0.089902,  0.455427
  0.813863,  0.128862,  0.462034
  0.858711,  0.178567,  0.482981
  0.920757,  0.239015,  0.518267
  1.000000,  0.310208,  0.567894


==> img/elliptic_paraboloid_9_edge_norm.csv <==
  0.996566,  0.190908,  0.418738,  0.972194,  0.160241,  0.436206, a
  0.996566,  0.190908,  0.418738,  0.942425,  0.137245,  0.423706, a
  0.972194,  0.160241,  0.436206,  0.954010,  0.138578,  0.452858, a
  0.972194,  0.160241,  0.436206,  0.942425,  0.137245,  0.423706, a
  0.972194,  0.160241,  0.436206,  0.918053,  0.106578,  0.441174, a
  0.972194,  0.160241,  0.436206,  0.899869,  0.084915,  0.457826, a
  0.954010,  0.138578,  0.452858,  0.942015,  0.125921,  0.468694, a
  0.954010,  0.138578,  0.452858,  0.899869,  0.084915,  0.457826, a
  0.942015,  0.125921,  0.468694,  0.936209,  0.122268,  0.483714, a
  0.942015,  0.125921,  0.468694,  0.899869,  0.084915,  0.457826, a
  0.942015,  0.125921,  0.468694,  0.887874,  0.072258,  0.473662, a
  0.942015,  0.125921,  0.468694,  0.882068,  0.068605,  0.488683, a
  0.936209,  0.122268,  0.483714,  0.936590,  0.127620,  0.497919, a
  0.936209,  0.122268,  0.483714,  0.882068,  0.068605,  0.488683, a
  0.936590,  0.127620,  0.497919,  0.943160,  0.141977,  0.511308, a
  0.936590,  0.127620,  0.497919,  0.882068,  0.068605,  0.488683, a
  0.936590,  0.127620,  0.497919,  0.882449,  0.073957,  0.502887, a
  0.936590,  0.127620,  0.497919,  0.889019,  0.088314,  0.516276, a
  0.943160,  0.141977,  0.511308,  0.955918,  0.165339,  0.523881, a
  0.943160,  0.141977,  0.511308,  0.889019,  0.088314,  0.516276, a
  0.955918,  0.165339,  0.523881,  0.974865,  0.197706,  0.535639, a
  0.955918,  0.165339,  0.523881,  0.889019,  0.088314,  0.516276, a
  0.955918,  0.165339,  0.523881,  0.901777,  0.111676,  0.528850, a
  0.955918,  0.165339,  0.523881,  0.920724,  0.144043,  0.540607, a
  0.974865,  0.197706,  0.535639,  1.000000,  0.239077,  0.546581, a
  0.974865,  0.197706,  0.535639,  0.920724,  0.144043,  0.540607, a
  1.000000,  0.239077,  0.546581,  0.920724,  0.144043,  0.540607, a
  1.000000,  0.239077,  0.546581,  0.945859,  0.185414,  0.551549, a
  0.942425,  0.137245,  0.423706,  0.918053,  0.106578,  0.441174, a
  0.942425,  0.137245,  0.423706,  0.898865,  0.098979,  0.427280, a
  0.942425,  0.137245,  0.423706,  0.874493,  0.068312,  0.444747, a
  0.918053,  0.106578,  0.441174,  0.899869,  0.084915,  0.457826, a
  0.918053,  0.106578,  0.441174,  0.874493,  0.068312,  0.444747, a
  0.899869,  0.084915,  0.457826,  0.887874,  0.072258,  0.473662, a
  0.899869,  0.084915,  0.457826,  0.874493,  0.068312,  0.444747, a
  0.899869,  0.084915,  0.457826,  0.856310,  0.046650,  0.461399, a
  0.899869,  0.084915,  0.457826,  0.844315,  0.033992,  0.477235, a
  0.887874,  0.072258,  0.473662,  0.882068,  0.068605,  0.488683, a
  0.887874,  0.072258,  0.473662,  0.844315,  0.033992,  0.477235, a
  0.882068,  0.068605,  0.488683,  0.882449,  0.073957,  0.502887, a
  0.882068,  0.068605,  0.488683,  0.844315,  0.033992,  0.477235, a
  0.882068,  0.068605,  0.488683,  0.838508,  0.030340,  0.492256, a
  0.882068,  0.068605,  0.488683,  0.838889,  0.035692,  0.506461, a
  0.882449,  0.073957,  0.502887,  0.889019,  0.088314,  0.516276, a
  0.882449,  0.073957,  0.502887,  0.838889,  0.035692,  0.506461, a
  0.882449,  0.073957,  0.502887,  0.845459,  0.050049,  0.519850, a
  0.889019,  0.088314,  0.516276,  0.901777,  0.111676,  0.528850, a
  0.889019,  0.088314,  0.516276,  0.845459,  0.050049,  0.519850, a
  0.901777,  0.111676,  0.528850,  0.920724,  0.144043,  0.540607, a
  0.901777,  0.111676,  0.528850,  0.845459,  0.050049,  0.519850, a
  0.901777,  0.111676,  0.528850,  0.858218,  0.073410,  0.532423, a
  0.920724,  0.144043,  0.540607,  0.945859,  0.185414,  0.551549, a
  0.920724,  0.144043,  0.540607,  0.858218,  0.073410,  0.532423, a
  0.920724,  0.144043,  0.540607,  0.877164,  0.105777,  0.544180, a
  0.920724,  0.144043,  0.540607,  0.902299,  0.147149,  0.555122, a
  0.945859,  0.185414,  0.551549,  0.902299,  0.147149,  0.555122, a
  0.898865,  0.098979,  0.427280,  0.874493,  0.068312,  0.444747, a
  0.898865,  0.098979,  0.427280,  0.865887,  0.076111,  0.429458, a
  0.874493,  0.068312,  0.444747,  0.856310,  0.046650,  0.461399, a
  0.874493,  0.068312,  0.444747,  0.865887,  0.076111,  0.429458, a
  0.874493,  0.068312,  0.444747,  0.841515,  0.045444,  0.446926, a
  0.874493,  0.068312,  0.444747,  0.823332,  0.023781,  0.463578, a
  0.856310,  0.046650,  0.461399,  0.844315,  0.033992,  0.477235, a
  0.856310,  0.046650,  0.461399,  0.823332,  0.023781,  0.463578, a
  0.844315,  0.033992,  0.477235,  0.838508,  0.030340,  0.492256, a
  0.844315,  0.033992,  0.477235,  0.823332,  0.023781,  0.463578, a
  0.844315,  0.033992,  0.477235,  0.811336,  0.011124,  0.479414, a
  0.844315,  0.033992,  0.477235,  0.805530,  0.007471,  0.494434, a
  0.838508,  0.030340,  0.492256,  0.838889,  0.035692,  0.506461, a
  0.838508,  0.030340,  0.492256,  0.805530,  0.007471,  0.494434, a
  0.838889,  0.035692,  0.506461,  0.845459,  0.050049,  0.519850, a
  0.838889,  0.035692,  0.506461,  0.805530,  0.007471,  0.494434, a
  0.838889,  0.035692,  0.506461,  0.805911,  0.012823,  0.508639, a
  0.845459,  0.050049,  0.519850,  0.858218,  0.073410,  0.532423, a
  0.845459,  0.050049,  0.519850,  0.805911,  0.012823,  0.508639, a
  0.845459,  0.050049,  0.519850,  0.812481,  0.027180,  0.522028, a
  0.845459,  0.050049,  0.519850,  0.825239,  0.050542,  0.534601, a
  0.858218,  0.073410,  0.532423,  0.877164,  0.105777,  0.544180, a
  0.858218,  0.073410,  0.532423,  0.825239,  0.050542,  0.534601, a
  0.877164,  0.105777,  0.544180,  0.902299,  0.147149,  0.555122, a
  0.877164,  0.105777,  0.544180,  0.825239,  0.050542,  0.534601, a
  0.877164,  0.105777,  0.544180,  0.844186,  0.082909,  0.546359, a
  0.902299,  0.147149,  0.555122,  0.844186,  0.082909,  0.546359, a
  0.902299,  0.147149,  0.555122,  0.869321,  0.124280,  0.557301, a
  0.865887,  0.076111,  0.429458,  0.841515,  0.045444,  0.446926, a
  0.865887,  0.076111,  0.429458,  0.843490,  0.068640,  0.430242, a
  0.865887,  0.076111,  0.429458,  0.819118,  0.037973,  0.447709, a
  0.841515,  0.045444,  0.446926,  0.823332,  0.023781,  0.463578, a
  0.841515,  0.045444,  0.446926,  0.819118,  0.037973,  0.447709, a
  0.841515,  0.045444,  0.446926,  0.800935,  0.016310,  0.464361, a
  0.823332,  0.023781,  0.463578,  0.811336,  0.011124,  0.479414, a
  0.823332,  0.023781,  0.463578,  0.800935,  0.016310,  0.464361, a
  0.811336,  0.011124,  0.479414,  0.805530,  0.007471,  0.494434, a
  0.811336,  0.011124,  0.479414,  0.800935,  0.016310,  0.464361, a
  0.811336,  0.011124,  0.479414,  0.788940,  0.003653,  0.480198, a
  0.805530,  0.007471,  0.494434,  0.805911,  0.012823,  0.508639, a
  0.805530,  0.007471,  0.494434,  0.788940,  0.003653,  0.480198, a
  0.805530,  0.007471,  0.494434,  0.783133,  0.000000,  0.495218, a
  0.805530,  0.007471,  0.494434,  0.783514,  0.005352,  0.509423, a
  0.805911,  0.012823,  0.508639,  0.812481,  0.027180,  0.522028, a
  0.805911,  0.012823,  0.508639,  0.783514,  0.005352,  0.509423, a
  0.812481,  0.027180,  0.522028,  0.825239,  0.050542,  0.534601, a
  0.812481,  0.027180,  0.522028,  0.783514,  0.005352,  0.509423, a
  0.812481,  0.027180,  0.522028,  0.790084,  0.019709,  0.522812, a
  0.825239,  0.050542,  0.534601,  0.844186,  0.082909,  0.546359, a
  0.825239,  0.050542,  0.534601,  0.790084,  0.019709,  0.522812, a
  0.825239,  0.050542,  0.534601,  0.802843,  0.043071,  0.535385, a
  0.825239,  0.050542,  0.534601,  0.821789,  0.075438,  0.547143, a
  0.844186,  0.082909,  0.546359,  0.869321,  0.124280,  0.557301, a
  0.844186,  0.082909,  0.546359,  0.821789,  0.075438,  0.547143, a
  0.869321,  0.124280,  0.557301,  0.821789,  0.075438,  0.547143, a
  0.869321,  0.124280,  0.557301,  0.846924,  0.116809,  0.558084, a
  0.843490,  0.068640,  0.430242,  0.819118,  0.037973,  0.447709, a
  0.843490,  0.068640,  0.430242,  0.831675,  0.076566,  0.429631, a
  0.843490,  0.068640,  0.430242,  0.807303,  0.045899,  0.447098, a
  0.819118,  0.037973,  0.447709,  0.800935,  0.016310,  0.464361, a
  0.819118,  0.037973,  0.447709,  0.807303,  0.045899,  0.447098, a
  0.800935,  0.016310,  0.464361,  0.788940,  0.003653,  0.480198, a
  0.800935,  0.016310,  0.464361,  0.807303,  0.045899,  0.447098, a
  0.800935,  0.016310,  0.464361,  0.789119,  0.024236,  0.463750, a
  0.800935,  0.016310,  0.464361,  0.777124,  0.011579,  0.479586, a
  0.788940,  0.003653,  0.480198,  0.783133,  0.000000,  0.495218, a
  0.788940,  0.003653,  0.480198,  0.777124,  0.011579,  0.479586, a
  0.783133,  0.000000,  0.495218,  0.783514,  0.005352,  0.509423, a
  0.783133,  0.000000,  0.495218,  0.777124,  0.011579,  0.479586, a
  0.783133,  0.000000,  0.495218,  0.771317,  0.007926,  0.494607, a
  0.783514,  0.005352,  0.509423,  0.790084,  0.019709,  0.522812, a
  0.783514,  0.005352,  0.509423,  0.771317,  0.007926,  0.494607, a
  0.783514,  0.005352,  0.509423,  0.771699,  0.013278,  0.508812, a
  0.783514,  0.005352,  0.509423,  0.778269,  0.027635,  0.522201, a
  0.790084,  0.019709,  0.522812,  0.802843,  0.043071,  0.535385, a
  0.790084,  0.019709,  0.522812,  0.778269,  0.027635,  0.522201, a
  0.802843,  0.043071,  0.535385,  0.821789,  0.075438,  0.547143, a
  0.802843,  0.043071,  0.535385,  0.778269,  0.027635,  0.522201, a
  0.802843,  0.043071,  0.535385,  0.791027,  0.050997,  0.534774, a
  0.821789,  0.075438,  0.547143,  0.846924,  0.116809,  0.558084, a
  0.821789,  0.075438,  0.547143,  0.791027,  0.050997,  0.534774, a
  0.821789,  0.075438,  0.547143,  0.809974,  0.083364,  0.546531, a
  0.821789,  0.075438,  0.547143,  0.835109,  0.124735,  0.557473, a
  0.846924,  0.116809,  0.558084,  0.835109,  0.124735,  0.557473, a
  0.831675,  0.076566,  0.429631,  0.807303,  0.045899,  0.447098, a
  0.831675,  0.076566,  0.429631,  0.830441,  0.099889,  0.427625, a
  0.807303,  0.045899,  0.447098,  0.789119,  0.024236,  0.463750, a
  0.807303,  0.045899,  0.447098,  0.830441,  0.099889,  0.427625, a
  0.807303,  0.045899,  0.447098,  0.806069,  0.069222,  0.445092, a
  0.807303,  0.045899,  0.447098,  0.787885,  0.047560,  0.461744, a
  0.789119,  0.024236,  0.463750,  0.777124,  0.011579,  0.479586, a
  0.789119,  0.024236,  0.463750,  0.787885,  0.047560,  0.461744, a
  0.777124,  0.011579,  0.479586,  0.771317,  0.007926,  0.494607, a
  0.777124,  0.011579,  0.479586,  0.787885,  0.047560,  0.461744, a
  0.777124,  0.011579,  0.479586,  0.775890,  0.034902,  0.477580, a
  0.777124,  0.011579,  0.479586,  0.770084,  0.031250,  0.492601, a
  0.771317,  0.007926,  0.494607,  0.771699,  0.013278,  0.508812, a
  0.771317,  0.007926,  0.494607,  0.770084,  0.031250,  0.492601, a
  0.771317,  0.007926,  0.494607,  0.770465,  0.036602,  0.506806, a
  0.771699,  0.013278,  0.508812,  0.778269,  0.027635,  0.522201, a
  0.771699,  0.013278,  0.508812,  0.770465,  0.036602,  0.506806, a
  0.778269,  0.027635,  0.522201,  0.791027,  0.050997,  0.534774, a
  0.778269,  0.027635,  0.522201,  0.770465,  0.036602,  0.506806, a
  0.778269,  0.027635,  0.522201,  0.777035,  0.050959,  0.520195, a
  0.778269,  0.027635,  0.522201,  0.789793,  0.074321,  0.532768, a
  0.791027,  0.050997,  0.534774,  0.809974,  0.083364,  0.546531, a
  0.791027,  0.050997,  0.534774,  0.789793,  0.074321,  0.532768, a
  0.809974,  0.083364,  0.546531,  0.835109,  0.124735,  0.557473, a
  0.809974,  0.083364,  0.546531,  0.789793,  0.074321,  0.532768, a
  0.809974,  0.083364,  0.546531,  0.808740,  0.106687,  0.544526, a
  0.835109,  0.124735,  0.557473,  0.808740,  0.106687,  0.544526, a
  0.835109,  0.124735,  0.557473,  0.833875,  0.148059,  0.555467, a
  0.830441,  0.099889,  0.427625,  0.806069,  0.069222,  0.445092, a
  0.830441,  0.099889,  0.427625,  0.839788,  0.138610,  0.424224, a
  0.830441,  0.099889,  0.427625,  0.815416,  0.107943,  0.441692, a
  0.806069,  0.069222,  0.445092,  0.787885,  0.047560,  0.461744, a
  0.806069,  0.069222,  0.445092,  0.815416,  0.107943,  0.441692, a
  0.787885,  0.047560,  0.461744,  0.775890,  0.034902,  0.477580, a
  0.787885,  0.047560,  0.461744,  0.815416,  0.107943,  0.441692, a
  0.787885,  0.047560,  0.461744,  0.797233,  0.086281,  0.458344, a
  0.787885,  0.047560,  0.461744,  0.785238,  0.073623,  0.474180, a
  0.775890,  0.034902,  0.477580,  0.770084,  0.031250,  0.492601, a
  0.775890,  0.034902,  0.477580,  0.785238,  0.073623,  0.474180, a
  0.770084,  0.031250,  0.492601,  0.770465,  0.036602,  0.506806, a
  0.770084,  0.031250,  0.492601,  0.785238,  0.073623,  0.474180, a
  0.770084,  0.031250,  0.492601,  0.779431,  0.069970,  0.489200, a
  0.770084,  0.031250,  0.492601,  0.779813,  0.075323,  0.503405, a
  0.770465,  0.036602,  0.506806,  0.777035,  0.050959,  0.520195, a
  0.770465,  0.036602,  0.506806,  0.779813,  0.075323,  0.503405, a
  0.777035,  0.050959,  0.520195,  0.789793,  0.074321,  0.532768, a
  0.777035,  0.050959,  0.520195,  0.779813,  0.075323,  0.503405, a
  0.777035,  0.050959,  0.520195,  0.786383,  0.089680,  0.516794, a
  0.789793,  0.074321,  0.532768,  0.808740,  0.106687,  0.544526, a
  0.789793,  0.074321,  0.532768,  0.786383,  0.089680,  0.516794, a
  0.789793,  0.074321,  0.532768,  0.799141,  0.113041,  0.529367, a
  0.789793,  0.074321,  0.532768,  0.818087,  0.145408,  0.541125, a
  0.808740,  0.106687,  0.544526,  0.833875,  0.148059,  0.555467, a
  0.808740,  0.106687,  0.544526,  0.818087,  0.145408,  0.541125, a
  0.808740,  0.106687,  0.544526,  0.843222,  0.186780,  0.552067, a
  0.833875,  0.148059,  0.555467,  0.843222,  0.186780,  0.552067, a
  0.839788,  0.138610,  0.424224,  0.815416,  0.107943,  0.441692, a
  0.839788,  0.138610,  0.424224,  0.859717,  0.192728,  0.419428, a
  0.839788,  0.138610,  0.424224,  0.835345,  0.162061,  0.436896, a
  0.815416,  0.107943,  0.441692,  0.797233,  0.086281,  0.458344, a
  0.815416,  0.107943,  0.441692,  0.835345,  0.162061,  0.436896, a
  0.797233,  0.086281,  0.458344,  0.785238,  0.073623,  0.474180, a
  0.797233,  0.086281,  0.458344,  0.835345,  0.162061,  0.436896, a
  0.797233,  0.086281,  0.458344,  0.817162,  0.140399,  0.453548, a
  0.785238,  0.073623,  0.474180,  0.779431,  0.069970,  0.489200, a
  0.785238,  0.073623,  0.474180,  0.817162,  0.140399,  0.453548, a
  0.785238,  0.073623,  0.474180,  0.805167,  0.127741,  0.469384, a
  0.785238,  0.073623,  0.474180,  0.799360,  0.124089,  0.484405, a
  0.779431,  0.069970,  0.489200,  0.779813,  0.075323,  0.503405, a
  0.779431,  0.069970,  0.489200,  0.799360,  0.124089,  0.484405, a
  0.779813,  0.075323,  0.503405,  0.786383,  0.089680,  0.516794, a
  0.779813,  0.075323,  0.503405,  0.799360,  0.124089,  0.484405, a
  0.779813,  0.075323,  0.503405,  0.799742,  0.129441,  0.498609, a
  0.779813,  0.075323,  0.503405,  0.806311,  0.143798,  0.511998, a
  0.786383,  0.089680,  0.516794,  0.799141,  0.113041,  0.529367, a
  0.786383,  0.089680,  0.516794,  0.806311,  0.143798,  0.511998, a
  0.786383,  0.089680,  0.516794,  0.819070,  0.167160,  0.524572, a
  0.799141,  0.113041,  0.529367,  0.818087,  0.145408,  0.541125, a
  0.799141,  0.113041,  0.529367,  0.819070,  0.167160,  0.524572, a
  0.818087,  0.145408,  0.541125,  0.843222,  0.186780,  0.552067, a
  0.818087,  0.145408,  0.541125,  0.819070,  0.167160,  0.524572, a
  0.818087,  0.145408,  0.541125,  0.838016,  0.199526,  0.536329, a
  0.843222,  0.186780,  0.552067,  0.838016,  0.199526,  0.536329, a
  0.843222,  0.186780,  0.552067,  0.863151,  0.240898,  0.547271, a
  0.859717,  0.192728,  0.419428,  0.835345,  0.162061,  0.436896, a
  0.859717,  0.192728,  0.419428,  0.890227,  0.262244,  0.413238, a
  0.835345,  0.162061,  0.436896,  0.817162,  0.140399,  0.453548, a
  0.835345,  0.162061,  0.436896,  0.890227,  0.262244,  0.413238, a
  0.835345,  0.162061,  0.436896,  0.865856,  0.231577,  0.430706, a
  0.835345,  0.162061,  0.436896,  0.847672,  0.209914,  0.447358, a
  0.817162,  0.140399,  0.453548,  0.805167,  0.127741,  0.469384, a
  0.817162,  0.140399,  0.453548,  0.847672,  0.209914,  0.447358, a
  0.805167,  0.127741,  0.469384,  0.799360,  0.124089,  0.484405, a
  0.805167,  0.127741,  0.469384,  0.847672,  0.209914,  0.447358, a
  0.805167,  0.127741,  0.469384,  0.835677,  0.197257,  0.463194, a
  0.799360,  0.124089,  0.484405,  0.799742,  0.129441,  0.498609, a
  0.799360,  0.124089,  0.484405,  0.835677,  0.197257,  0.463194, a
  0.799360,  0.124089,  0.484405,  0.829870,  0.193604,  0.478214, a
  0.799360,  0.124089,  0.484405,  0.830252,  0.198956,  0.492419, a
  0.799742,  0.129441,  0.498609,  0.806311,  0.143798,  0.511998, a
  0.799742,  0.129441,  0.498609,  0.830252,  0.198956,  0.492419, a
  0.806311,  0.143798,  0.511998,  0.819070,  0.167160,  0.524572, a
  0.806311,  0.143798,  0.511998,  0.830252,  0.198956,  0.492419, a
  0.806311,  0.143798,  0.511998,  0.836822,  0.213313,  0.505808, a
  0.806311,  0.143798,  0.511998,  0.849580,  0.236675,  0.518381, a
  0.819070,  0.167160,  0.524572,  0.838016,  0.199526,  0.536329, a
  0.819070,  0.167160,  0.524572,  0.849580,  0.236675,  0.518381, a
  0.838016,  0.199526,  0.536329,  0.863151,  0.240898,  0.547271, a
  0.838016,  0.199526,  0.536329,  0.849580,  0.236675,  0.518381, a
  0.838016,  0.199526,  0.536329,  0.868527,  0.269042,  0.530139, a
  0.838016,  0.199526,  0.536329,  0.893662,  0.310413,  0.541081, a
  0.863151,  0.240898,  0.547271,  0.893662,  0.310413,  0.541081, a
  0.890227,  0.262244,  0.413238,  0.865856,  0.231577,  0.430706, a
  0.865856,  0.231577,  0.430706,  0.847672,  0.209914,  0.447358, a
  0.847672,  0.209914,  0.447358,  0.835677,  0.197257,  0.463194, a
  0.835677,  0.197257,  0.463194,  0.829870,  0.193604,  0.478214, a
  0.829870,  0.193604,  0.478214,  0.830252,  0.198956,  0.492419, a
  0.830252,  0.198956,  0.492419,  0.836822,  0.213313,  0.505808, a
  0.836822,  0.213313,  0.505808,  0.849580,  0.236675,  0.518381, a
  0.849580,  0.236675,  0.518381,  0.868527,  0.269042,  0.530139, a
  0.868527,  0.269042,  0.530139,  0.893662,  0.310413,  0.541081, a


==> img/elliptic_paraboloid_9_node_norm.csv <==
  0.996566,  0.190908,  0.418738
  0.972194,  0.160241,  0.436206
  0.954010,  0.138578,  0.452858
  0.942015,  0.125921,  0.468694
  0.936209,  0.122268,  0.483714
  0.936590,  0.127620,  0.497919
  0.943160,  0.141977,  0.511308
  0.955918,  0.165339,  0.523881
  0.974865,  0.197706,  0.535639
  1.000000,  0.239077,  0.546581
  0.942425,  0.137245,  0.423706
  0.918053,  0.106578,  0.441174
  0.899869,  0.084915,  0.457826
  0.887874,  0.072258,  0.473662
  0.882068,  0.068605,  0.488683
  0.882449,  0.073957,  0.502887
  0.889019,  0.088314,  0.516276
  0.901777,  0.111676,  0.528850
  0.920724,  0.144043,  0.540607
  0.945859,  0.185414,  0.551549
  0.898865,  0.098979,  0.427280
  0.874493,  0.068312,  0.444747
  0.856310,  0.046650,  0.461399
  0.844315,  0.033992,  0.477235
  0.838508,  0.030340,  0.492256
  0.838889,  0.035692,  0.506461
  0.845459,  0.050049,  0.519850
  0.858218,  0.073410,  0.532423
  0.877164,  0.105777,  0.544180
  0.902299,  0.147149,  0.555122
  0.865887,  0.076111,  0.429458
  0.841515,  0.045444,  0.446926
  0.823332,  0.023781,  0.463578
  0.811336,  0.011124,  0.479414
  0.805530,  0.007471,  0.494434
  0.805911,  0.012823,  0.508639
  0.812481,  0.027180,  0.522028
  0.825239,  0.050542,  0.534601
  0.844186,  0.082909,  0.546359
  0.869321,  0.124280,  0.557301
  0.843490,  0.068640,  0.430242
  0.819118,  0.037973,  0.447709
  0.800935,  0.016310,  0.464361
  0.788940,  0.003653,  0.480198
  0.783133,  0.000000,  0.495218
  0.783514,  0.005352,  0.509423
  0.790084,  0.019709,  0.522812
  0.802843,  0.043071,  0.535385
  0.821789,  0.075438,  0.547143
  0.846924,  0.116809,  0.558084
  0.831675,  0.076566,  0.429631
  0.807303,  0.045899,  0.447098
  0.789119,  0.024236,  0.463750
  0.777124,  0.011579,  0.479586
  0.771317,  0.007926,  0.494607
  0.771699,  0.013278,  0.508812
  0.778269,  0.027635,  0.522201
  0.791027,  0.050997,  0.534774
  0.809974,  0.083364,  0.546531
  0.835109,  0.124735,  0.557473
  0.830441,  0.099889,  0.427625
  0.806069,  0.069222,  0.445092
  0.787885,  0.047560,  0.461744
  0.775890,  0.034902,  0.477580
  0.770084,  0.031250,  0.492601
  0.770465,  0.036602,  0.506806
  0.777035,  0.050959,  0.520195
  0.789793,  0.074321,  0.532768
  0.808740,  0.106687,  0.544526
  0.833875,  0.148059,  0.555467
  0.839788,  0.138610,  0.424224
  0.815416,  0.107943,  0.441692
  0.797233,  0.086281,  0.458344
  0.785238,  0.073623,  0.474180
  0.779431,  0.069970,  0.489200
  0.779813,  0.075323,  0.503405
  0.786383,  0.089680,  0.516794
  0.799141,  0.113041,  0.529367
  0.818087,  0.145408,  0.541125
  0.843222,  0.186780,  0.552067
  0.859717,  0.192728,  0.419428
  0.835345,  0.162061,  0.436896
  0.817162,  0.140399,  0.453548
  0.805167,  0.127741,  0.469384
  0.799360,  0.124089,  0.484405
  0.799742,  0.129441,  0.498609
  0.806311,  0.143798,  0.511998
  0.819070,  0.167160,  0.524572
  0.838016,  0.199526,  0.536329
  0.863151,  0.240898,  0.547271
  0.890227,  0.262244,  0.413238
  0.865856,  0.231577,  0.430706
  0.847672,  0.209914,  0.447358
  0.835677,  0.197257,  0.463194
  0.829870,  0.193604,  0.478214
  0.830252,  0.198956,  0.492419
  0.836822,  0.213313,  0.505808
  0.849580,  0.236675,  0.518381
  0.868527,  0.269042,  0.530139
  0.893662,  0.310413,  0.541081


==> img/img_feature_0.csv <==
0.0, 0.0, 5.0, 7.0, 242.0
0.0, 1.0, 0.0, 29.0, 241.0
0.0, 2.0, 7.0, 8.0, 212.0
0.0, 3.0, 2.0, 28.0, 225.0
0.0, 4.0, 0.0, 28.0, 201.0
0.0, 5.0, 0.0, 28.0, 213.0
0.0, 6.0, 1.0, 15.0, 246.0
0.0, 7.0, 1.0, 25.0, 184.0
0.0, 8.0, 1.0, 18.0, 240.0
0.0, 9.0, 3.0, 10.0, 253.0
0.0, 10.0, 9.0, 21.0, 160.0
0.0, 11.0, 2.0, 17.0, 216.0
0.0, 12.0, 3.0, 29.0, 225.0
0.0, 13.0, 8.0, 8.0, 213.0
0.0, 14.0, 3.0, 10.0, 155.0
0.0, 15.0, 5.0, 27.0, 201.0
0.0, 16.0, 8.0, 17.0, 217.0
0.0, 17.0, 5.0, 12.0, 212.0
0.0, 18.0, 4.0, 15.0, 159.0
0.0, 19.0, 5.0, 18.0, 193.0
1.0, 0.0, 2.0, 16.0, 208.0
1.0, 1.0, 0.0, 3.0, 168.0
1.0, 2.0, 8.0, 11.0, 234.0
1.0, 3.0, 6.0, 9.0, 253.0
1.0, 4.0, 9.0, 19.0, 222.0
1.0, 5.0, 5.0, 18.0, 162.0
1.0, 6.0, 2.0, 0.0, 171.0
1.0, 7.0, 6.0, 15.0, 156.0
1.0, 8.0, 7.0, 2.0, 175.0
1.0, 9.0, 3.0, 5.0, 236.0
1.0, 10.0, 4.0, 27.0, 153.0
1.0, 11.0, 5.0, 24.0, 209.0
1.0, 12.0, 7.0, 12.0, 238.0
1.0, 13.0, 9.0, 0.0, 248.0
1.0, 14.0, 2.0, 13.0, 169.0
1.0, 15.0, 2.0, 8.0, 251.0
1.0, 16.0, 5.0, 17.0, 170.0
1.0, 17.0, 2.0, 17.0, 234.0
1.0, 18.0, 5.0, 5.0, 158.0
1.0, 19.0, 3.0, 20.0, 246.0
2.0, 0.0, 2.0, 7.0, 221.0
2.0, 1.0, 3.0, 12.0, 151.0
2.0, 2.0, 8.0, 26.0, 174.0
2.0, 3.0, 5.0, 4.0, 197.0
2.0, 4.0, 1.0, 29.0, 175.0
2.0, 5.0, 7.0, 7.0, 226.0
2.0, 6.0, 0.0, 10.0, 243.0
2.0, 7.0, 4.0, 21.0, 198.0
2.0, 8.0, 1.0, 26.0, 213.0
2.0, 9.0, 8.0, 5.0, 198.0
2.0, 10.0, 8.0, 6.0, 237.0
2.0, 11.0, 6.0, 10.0, 213.0
2.0, 12.0, 3.0, 21.0, 192.0
2.0, 13.0, 9.0, 0.0, 216.0
2.0, 14.0, 5.0, 22.0, 229.0
2.0, 15.0, 7.0, 14.0, 197.0
2.0, 16.0, 1.0, 10.0, 217.0
2.0, 17.0, 8.0, 17.0, 173.0
2.0, 18.0, 3.0, 19.0, 218.0
2.0, 19.0, 3.0, 3.0, 252.0
3.0, 0.0, 8.0, 19.0, 199.0
3.0, 1.0, 4.0, 18.0, 253.0
3.0, 2.0, 0.0, 17.0, 250.0
3.0, 3.0, 9.0, 22.0, 226.0
3.0, 4.0, 3.0, 12.0, 176.0
3.0, 5.0, 0.0, 10.0, 180.0
3.0, 6.0, 3.0, 12.0, 189.0
3.0, 7.0, 2.0, 17.0, 169.0
3.0, 8.0, 3.0, 0.0, 230.0
3.0, 9.0, 8.0, 3.0, 250.0
3.0, 10.0, 0.0, 2.0, 241.0
3.0, 11.0, 0.0, 8.0, 214.0
3.0, 12.0, 0.0, 24.0, 181.0
3.0, 13.0, 5.0, 14.0, 151.0
3.0, 14.0, 1.0, 6.0, 151.0
3.0, 15.0, 4.0, 8.0, 192.0
3.0, 16.0, 4.0, 15.0, 244.0
3.0, 17.0, 9.0, 26.0, 151.0
3.0, 18.0, 7.0, 11.0, 228.0
3.0, 19.0, 6.0, 17.0, 252.0
4.0, 0.0, 6.0, 4.0, 200.0
4.0, 1.0, 0.0, 0.0, 213.0
4.0, 2.0, 7.0, 26.0, 205.0
4.0, 3.0, 2.0, 29.0, 202.0
4.0, 4.0, 9.0, 14.0, 169.0
4.0, 5.0, 5.0, 11.0, 232.0
4.0, 6.0, 6.0, 2.0, 238.0
4.0, 7.0, 8.0, 15.0, 170.0
4.0, 8.0, 3.0, 18.0, 212.0
4.0, 9.0, 3.0, 22.0, 183.0
4.0, 10.0, 4.0, 17.0, 186.0
4.0, 11.0, 2.0, 16.0, 210.0
4.0, 12.0, 0.0, 5.0, 251.0
4.0, 13.0, 2.0, 28.0, 249.0
4.0, 14.0, 8.0, 2.0, 227.0
4.0, 15.0, 5.0, 21.0, 172.0
4.0, 16.0, 2.0, 1.0, 239.0
4.0, 17.0, 7.0, 10.0, 194.0
4.0, 18.0, 0.0, 16.0, 233.0
4.0, 19.0, 9.0, 17.0, 239.0
5.0, 0.0, 6.0, 19.0, 234.0
5.0, 1.0, 3.0, 26.0, 163.0
5.0, 2.0, 3.0, 0.0, 222.0
5.0, 3.0, 9.0, 23.0, 210.0
5.0, 4.0, 5.0, 20.0, 192.0
5.0, 5.0, 6.0, 26.0, 171.0
5.0, 6.0, 9.0, 28.0, 203.0
5.0, 7.0, 1.0, 3.0, 197.0
5.0, 8.0, 0.0, 2.0, 176.0
5.0, 9.0, 0.0, 15.0, 215.0
5.0, 10.0, 2.0, 22.0, 186.0
5.0, 11.0, 0.0, 17.0, 152.0
5.0, 12.0, 1.0, 4.0, 188.0
5.0, 13.0, 9.0, 14.0, 182.0
5.0, 14.0, 7.0, 26.0, 155.0
5.0, 15.0, 2.0, 17.0, 199.0
5.0, 16.0, 6.0, 12.0, 248.0
5.0, 17.0, 1.0, 22.0, 213.0
5.0, 18.0, 7.0, 24.0, 210.0
5.0, 19.0, 2.0, 12.0, 252.0
6.0, 0.0, 1.0, 5.0, 251.0
6.0, 1.0, 8.0, 25.0, 156.0
6.0, 2.0, 7.0, 12.0, 252.0
6.0, 3.0, 6.0, 13.0, 200.0
6.0, 4.0, 6.0, 2.0, 215.0
6.0, 5.0, 7.0, 15.0, 220.0
6.0, 6.0, 7.0, 10.0, 171.0
6.0, 7.0, 3.0, 16.0, 191.0
6.0, 8.0, 3.0, 12.0, 175.0
6.0, 9.0, 8.0, 2.0, 246.0
6.0, 10.0, 1.0, 3.0, 215.0
6.0, 11.0, 9.0, 20.0, 182.0
6.0, 12.0, 6.0, 5.0, 187.0
6.0, 13.0, 2.0, 19.0, 250.0
6.0, 14.0, 7.0, 26.0, 215.0
6.0, 15.0, 5.0, 12.0, 217.0
6.0, 16.0, 8.0, 18.0, 197.0
6.0, 17.0, 2.0, 18.0, 221.0
6.0, 18.0, 4.0, 3.0, 172.0
6.0, 19.0, 9.0, 17.0, 210.0
7.0, 0.0, 7.0, 19.0, 192.0
7.0, 1.0, 6.0, 5.0, 180.0
7.0, 2.0, 0.0, 24.0, 167.0
7.0, 3.0, 9.0, 5.0, 236.0
7.0, 4.0, 3.0, 12.0, 246.0
7.0, 5.0, 2.0, 13.0, 170.0
7.0, 6.0, 2.0, 26.0, 154.0
7.0, 7.0, 8.0, 1.0, 241.0
7.0, 8.0, 8.0, 18.0, 171.0
7.0, 9.0, 2.0, 27.0, 193.0
7.0, 10.0, 8.0, 1.0, 182.0
7.0, 11.0, 4.0, 6.0, 174.0
7.0, 12.0, 5.0, 18.0, 153.0
7.0, 13.0, 2.0, 20.0, 200.0
7.0, 14.0, 2.0, 11.0, 194.0
7.0, 15.0, 8.0, 14.0, 222.0
7.0, 16.0, 1.0, 12.0, 163.0
7.0, 17.0, 2.0, 10.0, 215.0
7.0, 18.0, 8.0, 21.0, 213.0
7.0, 19.0, 3.0, 29.0, 189.0
8.0, 0.0, 0.0, 28.0, 187.0
8.0, 1.0, 8.0, 16.0, 195.0
8.0, 2.0, 3.0, 2.0, 158.0
8.0, 3.0, 6.0, 22.0, 197.0
8.0, 4.0, 9.0, 21.0, 250.0
8.0, 5.0, 4.0, 13.0, 180.0
8.0, 6.0, 2.0, 3.0, 167.0
8.0, 7.0, 0.0, 7.0, 243.0
8.0, 8.0, 8.0, 29.0, 153.0
8.0, 9.0, 8.0, 5.0, 167.0
8.0, 10.0, 8.0, 14.0, 151.0
8.0, 11.0, 0.0, 18.0, 162.0
8.0, 12.0, 0.0, 28.0, 228.0
8.0, 13.0, 1.0, 7.0, 168.0
8.0, 14.0, 3.0, 19.0, 187.0
8.0, 15.0, 5.0, 18.0, 195.0
8.0, 16.0, 0.0, 13.0, 192.0
8.0, 17.0, 5.0, 17.0, 211.0
8.0, 18.0, 9.0, 12.0, 208.0
8.0, 19.0, 4.0, 5.0, 249.0
9.0, 0.0, 8.0, 21.0, 220.0
9.0, 1.0, 3.0, 17.0, 225.0
9.0, 2.0, 1.0, 9.0, 241.0
9.0, 3.0, 0.0, 16.0, 225.0
9.0, 4.0, 9.0, 25.0, 175.0
9.0, 5.0, 3.0, 3.0, 158.0
9.0, 6.0, 1.0, 2.0, 195.0
9.0, 7.0, 3.0, 17.0, 236.0
9.0, 8.0, 8.0, 19.0, 244.0
9.0, 9.0, 4.0, 21.0, 230.0
9.0, 10.0, 7.0, 6.0, 216.0
9.0, 11.0, 3.0, 15.0, 242.0
9.0, 12.0, 4.0, 17.0, 238.0
9.0, 13.0, 8.0, 12.0, 206.0
9.0, 14.0, 7.0, 9.0, 174.0
9.0, 15.0, 4.0, 14.0, 184.0
9.0, 16.0, 1.0, 18.0, 230.0
9.0, 17.0, 7.0, 29.0, 170.0
9.0, 18.0, 3.0, 11.0, 241.0
9.0, 19.0, 2.0, 22.0, 171.0
10.0, 0.0, 8.0, 2.0, 221.0
10.0, 1.0, 8.0, 1.0, 225.0
10.0, 2.0, 1.0, 19.0, 234.0
10.0, 3.0, 3.0, 6.0, 234.0
10.0, 4.0, 1.0, 20.0, 220.0
10.0, 5.0, 6.0, 22.0, 219.0
10.0, 6.0, 4.0, 4.0, 248.0
10.0, 7.0, 5.0, 27.0, 191.0
10.0, 8.0, 6.0, 19.0, 203.0
10.0, 9.0, 0.0, 18.0, 166.0
10.0, 10.0, 0.0, 12.0, 156.0
10.0, 11.0, 7.0, 7.0, 178.0
10.0, 12.0, 1.0, 26.0, 223.0
10.0, 13.0, 7.0, 11.0, 240.0
10.0, 14.0, 4.0, 6.0, 247.0
10.0, 15.0, 7.0, 16.0, 151.0
10.0, 16.0, 6.0, 19.0, 203.0
10.0, 17.0, 2.0, 1.0, 187.0
10.0, 18.0, 0.0, 25.0, 238.0
10.0, 19.0, 4.0, 3.0, 243.0
11.0, 0.0, 4.0, 14.0, 197.0
11.0, 1.0, 6.0, 17.0, 164.0
11.0, 2.0, 195.0, 25.0, 14.0
11.0, 3.0, 4.0, 2.0, 208.0
11.0, 4.0, 7.0, 2.0, 230.0
11.0, 5.0, 9.0, 20.0, 175.0
11.0, 6.0, 1.0, 9.0, 209.0
11.0, 7.0, 2.0, 11.0, 150.0
11.0, 8.0, 4.0, 22.0, 193.0
11.0, 9.0, 4.0, 19.0, 238.0
11.0, 10.0, 3.0, 28.0, 150.0
11.0, 11.0, 2.0, 0.0, 165.0
11.0, 12.0, 5.0, 3.0, 182.0
11.0, 13.0, 5.0, 25.0, 227.0
11.0, 14.0, 2.0, 2.0, 236.0
11.0, 15.0, 0.0, 10.0, 248.0
11.0, 16.0, 4.0, 0.0, 237.0
11.0, 17.0, 0.0, 9.0, 238.0
11.0, 18.0, 4.0, 3.0, 155.0
11.0, 19.0, 5.0, 2.0, 175.0
12.0, 0.0, 135.0, 5.0, 20.0
12.0, 1.0, 129.0, 23.0, 12.0
12.0, 2.0, 213.0, 22.0, 7.0
12.0, 3.0, 193.0, 0.0, 5.0
12.0, 4.0, 204.0, 21.0, 21.0
12.0, 5.0, 108.0, 14.0, 14.0
12.0, 6.0, 8.0, 1.0, 253.0
12.0, 7.0, 6.0, 7.0, 206.0
12.0, 8.0, 8.0, 23.0, 232.0
12.0, 9.0, 8.0, 0.0, 173.0
12.0, 10.0, 6.0, 27.0, 253.0
12.0, 11.0, 9.0, 13.0, 217.0
12.0, 12.0, 6.0, 14.0, 183.0
12.0, 13.0, 8.0, 3.0, 167.0
12.0, 14.0, 3.0, 13.0, 186.0
12.0, 15.0, 4.0, 26.0, 206.0
12.0, 16.0, 5.0, 4.0, 162.0
12.0, 17.0, 9.0, 5.0, 213.0
12.0, 18.0, 8.0, 5.0, 157.0
12.0, 19.0, 0.0, 19.0, 210.0
13.0, 0.0, 90.0, 19.0, 17.0
13.0, 1.0, 222.0, 13.0, 3.0
13.0, 2.0, 250.0, 5.0, 3.0
13.0, 3.0, 233.0, 6.0, 14.0
13.0, 4.0, 229.0, 23.0, 11.0
13.0, 5.0, 196.0, 21.0, 1.0
13.0, 6.0, 93.0, 10.0, 11.0
13.0, 7.0, 9.0, 14.0, 248.0
13.0, 8.0, 0.0, 15.0, 234.0
13.0, 9.0, 9.0, 24.0, 249.0
13.0, 10.0, 2.0, 12.0, 215.0
13.0, 11.0, 4.0, 0.0, 182.0
13.0, 12.0, 1.0, 7.0, 245.0
13.0, 13.0, 1.0, 6.0, 198.0
13.0, 14.0, 7.0, 23.0, 238.0
13.0, 15.0, 6.0, 20.0, 176.0
13.0, 16.0, 6.0, 8.0, 151.0
13.0, 17.0, 4.0, 21.0, 204.0
13.0, 18.0, 0.0, 13.0, 197.0
13.0, 19.0, 9.0, 20.0, 229.0
14.0, 0.0, 138.0, 10.0, 0.0
14.0, 1.0, 160.0, 9.0, 17.0
14.0, 2.0, 112.0, 15.0, 8.0
14.0, 3.0, 105.0, 6.0, 3.0
14.0, 4.0, 151.0, 18.0, 9.0
14.0, 5.0, 168.0, 17.0, 2.0
14.0, 6.0, 200.0, 4.0, 18.0
14.0, 7.0, 131.0, 9.0, 6.0
14.0, 8.0, 6.0, 19.0, 217.0
14.0, 9.0, 7.0, 12.0, 231.0
14.0, 10.0, 5.0, 9.0, 222.0
14.0, 11.0, 8.0, 29.0, 158.0
14.0, 12.0, 3.0, 17.0, 187.0
14.0, 13.0, 7.0, 4.0, 244.0
14.0, 14.0, 0.0, 8.0, 193.0
14.0, 15.0, 7.0, 20.0, 203.0
14.0, 16.0, 0.0, 12.0, 199.0
14.0, 17.0, 0.0, 1.0, 183.0
14.0, 18.0, 0.0, 10.0, 253.0
14.0, 19.0, 6.0, 24.0, 158.0
15.0, 0.0, 240.0, 14.0, 5.0
15.0, 1.0, 94.0, 9.0, 17.0
15.0, 2.0, 252.0, 20.0, 16.0
15.0, 3.0, 128.0, 16.0, 2.0
15.0, 4.0, 237.0, 3.0, 10.0
15.0, 5.0, 146.0, 8.0, 14.0
15.0, 6.0, 201.0, 26.0, 12.0
15.0, 7.0, 145.0, 11.0, 7.0
15.0, 8.0, 8.0, 12.0, 233.0
15.0, 9.0, 6.0, 10.0, 236.0
15.0, 10.0, 4.0, 29.0, 169.0
15.0, 11.0, 2.0, 14.0, 169.0
15.0, 12.0, 0.0, 0.0, 154.0
15.0, 13.0, 5.0, 15.0, 210.0
15.0, 14.0, 4.0, 2.0, 159.0
15.0, 15.0, 2.0, 21.0, 162.0
15.0, 16.0, 9.0, 24.0, 152.0
15.0, 17.0, 8.0, 7.0, 208.0
15.0, 18.0, 9.0, 20.0, 201.0
15.0, 19.0, 2.0, 22.0, 171.0
16.0, 0.0, 144.0, 1.0, 7.0
16.0, 1.0, 107.0, 18.0, 7.0
16.0, 2.0, 226.0, 12.0, 24.0
16.0, 3.0, 195.0, 4.0, 0.0
16.0, 4.0, 121.0, 9.0, 26.0
16.0, 5.0, 152.0, 18.0, 1.0
16.0, 6.0, 120.0, 21.0, 11.0
16.0, 7.0, 190.0, 11.0, 10.0
16.0, 8.0, 8.0, 7.0, 157.0
16.0, 9.0, 5.0, 28.0, 243.0
16.0, 10.0, 3.0, 2.0, 209.0
16.0, 11.0, 8.0, 13.0, 150.0
16.0, 12.0, 9.0, 3.0, 205.0
16.0, 13.0, 6.0, 4.0, 196.0
16.0, 14.0, 2.0, 14.0, 204.0
16.0, 15.0, 5.0, 9.0, 249.0
16.0, 16.0, 9.0, 13.0, 183.0
16.0, 17.0, 3.0, 14.0, 193.0
16.0, 18.0, 9.0, 5.0, 165.0
16.0, 19.0, 2.0, 25.0, 246.0
17.0, 0.0, 108.0, 8.0, 16.0
17.0, 1.0, 137.0, 20.0, 19.0
17.0, 2.0, 230.0, 5.0, 28.0
17.0, 3.0, 124.0, 28.0, 19.0
17.0, 4.0, 118.0, 23.0, 3.0
17.0, 5.0, 110.0, 23.0, 16.0
17.0, 6.0, 169.0, 21.0, 12.0
17.0, 7.0, 126.0, 21.0, 14.0
17.0, 8.0, 147.0, 6.0, 2.0
17.0, 9.0, 6.0, 10.0, 214.0
17.0, 10.0, 0.0, 24.0, 190.0
17.0, 11.0, 2.0, 27.0, 183.0
17.0, 12.0, 8.0, 4.0, 168.0
17.0, 13.0, 4.0, 22.0, 184.0
17.0, 14.0, 5.0, 3.0, 196.0
17.0, 15.0, 7.0, 22.0, 235.0
17.0, 16.0, 1.0, 13.0, 210.0
17.0, 17.0, 8.0, 6.0, 177.0
17.0, 18.0, 2.0, 10.0, 202.0
17.0, 19.0, 9.0, 5.0, 218.0
18.0, 0.0, 138.0, 5.0, 18.0
18.0, 1.0, 222.0, 17.0, 1.0
18.0, 2.0, 222.0, 4.0, 23.0
18.0, 3.0, 110.0, 1.0, 23.0
18.0, 4.0, 247.0, 12.0, 16.0
18.0, 5.0, 177.0, 18.0, 29.0
18.0, 6.0, 154.0, 21.0, 24.0
18.0, 7.0, 203.0, 26.0, 10.0
18.0, 8.0, 5.0, 16.0, 150.0
18.0, 9.0, 5.0, 1.0, 219.0
18.0, 10.0, 8.0, 22.0, 166.0
18.0, 11.0, 1.0, 12.0, 231.0
18.0, 12.0, 0.0, 29.0, 183.0
18.0, 13.0, 3.0, 6.0, 226.0
18.0, 14.0, 9.0, 7.0, 181.0
18.0, 15.0, 7.0, 6.0, 165.0
18.0, 16.0, 6.0, 26.0, 151.0
18.0, 17.0, 0.0, 4.0, 245.0
18.0, 18.0, 8.0, 12.0, 233.0
18.0, 19.0, 3.0, 9.0, 203.0
19.0, 0.0, 181.0, 0.0, 25.0
19.0, 1.0, 165.0, 6.0, 20.0
19.0, 2.0, 214.0, 2.0, 5.0
19.0, 3.0, 181.0, 24.0, 16.0
19.0, 4.0, 196.0, 8.0, 5.0
19.0, 5.0, 211.0, 17.0, 23.0
19.0, 6.0, 136.0, 19.0, 27.0
19.0, 7.0, 109.0, 17.0, 26.0
19.0, 8.0, 4.0, 29.0, 192.0
19.0, 9.0, 8.0, 16.0, 204.0
19.0, 10.0, 9.0, 12.0, 239.0
19.0, 11.0, 7.0, 10.0, 244.0
19.0, 12.0, 4.0, 16.0, 205.0
19.0, 13.0, 2.0, 14.0, 174.0
19.0, 14.0, 3.0, 7.0, 197.0
19.0, 15.0, 5.0, 7.0, 209.0
19.0, 16.0, 8.0, 29.0, 221.0
19.0, 17.0, 1.0, 24.0, 250.0
19.0, 18.0, 0.0, 24.0, 165.0
19.0, 19.0, 9.0, 2.0, 192.0


==> img/img_feature_10.csv <==
0.0, 0.0, 8.0, 28.0, 236.0
0.0, 1.0, 4.0, 10.0, 182.0
0.0, 2.0, 7.0, 4.0, 218.0
0.0, 3.0, 1.0, 13.0, 223.0
0.0, 4.0, 2.0, 13.0, 246.0
0.0, 5.0, 4.0, 4.0, 186.0
0.0, 6.0, 2.0, 10.0, 193.0
0.0, 7.0, 7.0, 2.0, 192.0
0.0, 8.0, 6.0, 2.0, 237.0
0.0, 9.0, 3.0, 13.0, 207.0
0.0, 10.0, 8.0, 19.0, 204.0
0.0, 11.0, 1.0, 0.0, 248.0
0.0, 12.0, 9.0, 24.0, 217.0
0.0, 13.0, 3.0, 16.0, 170.0
0.0, 14.0, 0.0, 28.0, 235.0
0.0, 15.0, 2.0, 5.0, 215.0
0.0, 16.0, 3.0, 12.0, 165.0
0.0, 17.0, 9.0, 23.0, 165.0
0.0, 18.0, 0.0, 17.0, 204.0
0.0, 19.0, 6.0, 16.0, 162.0
1.0, 0.0, 7.0, 4.0, 191.0
1.0, 1.0, 4.0, 25.0, 153.0
1.0, 2.0, 8.0, 11.0, 241.0
1.0, 3.0, 3.0, 16.0, 192.0
1.0, 4.0, 2.0, 13.0, 222.0
1.0, 5.0, 3.0, 14.0, 186.0
1.0, 6.0, 2.0, 18.0, 222.0
1.0, 7.0, 3.0, 7.0, 210.0
1.0, 8.0, 3.0, 23.0, 158.0
1.0, 9.0, 8.0, 16.0, 234.0
1.0, 10.0, 2.0, 18.0, 150.0
1.0, 11.0, 9.0, 4.0, 185.0
1.0, 12.0, 7.0, 29.0, 155.0
1.0, 13.0, 5.0, 7.0, 246.0
1.0, 14.0, 2.0, 8.0, 183.0
1.0, 15.0, 9.0, 14.0, 156.0
1.0, 16.0, 0.0, 9.0, 177.0
1.0, 17.0, 8.0, 19.0, 201.0
1.0, 18.0, 1.0, 11.0, 251.0
1.0, 19.0, 6.0, 20.0, 217.0
2.0, 0.0, 5.0, 8.0, 206.0
2.0, 1.0, 1.0, 4.0, 251.0
2.0, 2.0, 8.0, 13.0, 215.0
2.0, 3.0, 8.0, 22.0, 188.0
2.0, 4.0, 2.0, 6.0, 241.0
2.0, 5.0, 9.0, 13.0, 171.0
2.0, 6.0, 9.0, 14.0, 248.0
2.0, 7.0, 2.0, 2.0, 177.0
2.0, 8.0, 0.0, 14.0, 200.0
2.0, 9.0, 9.0, 8.0, 180.0
2.0, 10.0, 2.0, 10.0, 171.0
2.0, 11.0, 0.0, 21.0, 225.0
2.0, 12.0, 0.0, 29.0, 179.0
2.0, 13.0, 7.0, 25.0, 214.0
2.0, 14.0, 0.0, 28.0, 248.0
2.0, 15.0, 4.0, 22.0, 193.0
2.0, 16.0, 3.0, 10.0, 175.0
2.0, 17.0, 0.0, 5.0, 212.0
2.0, 18.0, 1.0, 15.0, 205.0
2.0, 19.0, 5.0, 0.0, 179.0
3.0, 0.0, 1.0, 19.0, 230.0
3.0, 1.0, 0.0, 6.0, 173.0
3.0, 2.0, 0.0, 19.0, 186.0
3.0, 3.0, 5.0, 7.0, 197.0
3.0, 4.0, 0.0, 7.0, 210.0
3.0, 5.0, 0.0, 26.0, 241.0
3.0, 6.0, 6.0, 12.0, 225.0
3.0, 7.0, 5.0, 25.0, 156.0
3.0, 8.0, 0.0, 22.0, 233.0
3.0, 9.0, 4.0, 18.0, 227.0
3.0, 10.0, 7.0, 1.0, 220.0
3.0, 11.0, 0.0, 27.0, 165.0
3.0, 12.0, 6.0, 18.0, 200.0
3.0, 13.0, 8.0, 8.0, 246.0
3.0, 14.0, 7.0, 11.0, 194.0
3.0, 15.0, 2.0, 25.0, 206.0
3.0, 16.0, 6.0, 18.0, 239.0
3.0, 17.0, 5.0, 14.0, 252.0
3.0, 18.0, 2.0, 20.0, 252.0
3.0, 19.0, 3.0, 8.0, 218.0
4.0, 0.0, 5.0, 7.0, 195.0
4.0, 1.0, 5.0, 10.0, 221.0
4.0, 2.0, 4.0, 1.0, 199.0
4.0, 3.0, 0.0, 1.0, 246.0
4.0, 4.0, 5.0, 2.0, 234.0
4.0, 5.0, 6.0, 27.0, 207.0
4.0, 6.0, 1.0, 27.0, 237.0
4.0, 7.0, 2.0, 16.0, 234.0
4.0, 8.0, 2.0, 0.0, 216.0
4.0, 9.0, 5.0, 20.0, 247.0
4.0, 10.0, 4.0, 21.0, 249.0
4.0, 11.0, 2.0, 9.0, 171.0
4.0, 12.0, 1.0, 25.0, 181.0
4.0, 13.0, 3.0, 21.0, 220.0
4.0, 14.0, 0.0, 14.0, 166.0
4.0, 15.0, 1.0, 12.0, 153.0
4.0, 16.0, 1.0, 2.0, 198.0
4.0, 17.0, 8.0, 5.0, 239.0
4.0, 18.0, 0.0, 4.0, 153.0
4.0, 19.0, 3.0, 28.0, 192.0
5.0, 0.0, 8.0, 7.0, 176.0
5.0, 1.0, 4.0, 1.0, 212.0
5.0, 2.0, 5.0, 28.0, 154.0
5.0, 3.0, 9.0, 14.0, 242.0
5.0, 4.0, 2.0, 28.0, 234.0
5.0, 5.0, 0.0, 24.0, 252.0
5.0, 6.0, 2.0, 16.0, 235.0
5.0, 7.0, 8.0, 19.0, 162.0
5.0, 8.0, 5.0, 15.0, 150.0
5.0, 9.0, 8.0, 1.0, 217.0
5.0, 10.0, 8.0, 28.0, 167.0
5.0, 11.0, 5.0, 13.0, 165.0
5.0, 12.0, 4.0, 24.0, 213.0
5.0, 13.0, 6.0, 15.0, 219.0
5.0, 14.0, 0.0, 28.0, 188.0
5.0, 15.0, 6.0, 3.0, 204.0
5.0, 16.0, 2.0, 4.0, 183.0
5.0, 17.0, 1.0, 4.0, 236.0
5.0, 18.0, 9.0, 26.0, 239.0
5.0, 19.0, 1.0, 11.0, 174.0
6.0, 0.0, 6.0, 19.0, 249.0
6.0, 1.0, 8.0, 10.0, 200.0
6.0, 2.0, 9.0, 1.0, 170.0
6.0, 3.0, 9.0, 2.0, 251.0
6.0, 4.0, 2.0, 28.0, 161.0
6.0, 5.0, 1.0, 20.0, 194.0
6.0, 6.0, 5.0, 19.0, 181.0
6.0, 7.0, 9.0, 26.0, 192.0
6.0, 8.0, 5.0, 20.0, 245.0
6.0, 9.0, 7.0, 13.0, 167.0
6.0, 10.0, 7.0, 17.0, 180.0
6.0, 11.0, 0.0, 17.0, 232.0
6.0, 12.0, 3.0, 7.0, 154.0
6.0, 13.0, 7.0, 22.0, 158.0
6.0, 14.0, 9.0, 16.0, 184.0
6.0, 15.0, 1.0, 9.0, 246.0
6.0, 16.0, 0.0, 2.0, 199.0
6.0, 17.0, 5.0, 6.0, 219.0
6.0, 18.0, 0.0, 8.0, 155.0
6.0, 19.0, 1.0, 29.0, 245.0
7.0, 0.0, 3.0, 20.0, 231.0
7.0, 1.0, 9.0, 24.0, 176.0
7.0, 2.0, 6.0, 26.0, 165.0
7.0, 3.0, 2.0, 10.0, 207.0
7.0, 4.0, 9.0, 22.0, 203.0
7.0, 5.0, 9.0, 25.0, 221.0
7.0, 6.0, 9.0, 8.0, 152.0
7.0, 7.0, 9.0, 29.0, 208.0
7.0, 8.0, 3.0, 17.0, 161.0
7.0, 9.0, 5.0, 0.0, 231.0
7.0, 10.0, 3.0, 26.0, 252.0
7.0, 11.0, 0.0, 16.0, 243.0
7.0, 12.0, 2.0, 24.0, 192.0
7.0, 13.0, 0.0, 8.0, 247.0
7.0, 14.0, 3.0, 26.0, 158.0
7.0, 15.0, 5.0, 23.0, 165.0
7.0, 16.0, 3.0, 16.0, 175.0
7.0, 17.0, 5.0, 26.0, 245.0
7.0, 18.0, 6.0, 14.0, 224.0
7.0, 19.0, 1.0, 15.0, 181.0
8.0, 0.0, 8.0, 18.0, 173.0
8.0, 1.0, 8.0, 26.0, 202.0
8.0, 2.0, 3.0, 8.0, 181.0
8.0, 3.0, 0.0, 27.0, 162.0
8.0, 4.0, 9.0, 10.0, 228.0
8.0, 5.0, 6.0, 28.0, 245.0
8.0, 6.0, 7.0, 20.0, 208.0
8.0, 7.0, 5.0, 19.0, 218.0
8.0, 8.0, 3.0, 19.0, 182.0
8.0, 9.0, 6.0, 29.0, 161.0
8.0, 10.0, 8.0, 15.0, 167.0
8.0, 11.0, 6.0, 6.0, 209.0
8.0, 12.0, 8.0, 25.0, 163.0
8.0, 13.0, 9.0, 4.0, 213.0
8.0, 14.0, 2.0, 19.0, 160.0
8.0, 15.0, 6.0, 10.0, 190.0
8.0, 16.0, 4.0, 6.0, 219.0
8.0, 17.0, 2.0, 27.0, 224.0
8.0, 18.0, 1.0, 18.0, 195.0
8.0, 19.0, 7.0, 4.0, 229.0
9.0, 0.0, 1.0, 4.0, 184.0
9.0, 1.0, 4.0, 3.0, 237.0
9.0, 2.0, 3.0, 11.0, 212.0
9.0, 3.0, 8.0, 5.0, 155.0
9.0, 4.0, 8.0, 19.0, 249.0
9.0, 5.0, 2.0, 10.0, 233.0
9.0, 6.0, 7.0, 4.0, 174.0
9.0, 7.0, 1.0, 10.0, 236.0
9.0, 8.0, 6.0, 14.0, 168.0
9.0, 9.0, 8.0, 11.0, 240.0
9.0, 10.0, 5.0, 16.0, 252.0
9.0, 11.0, 0.0, 8.0, 168.0
9.0, 12.0, 0.0, 0.0, 176.0
9.0, 13.0, 1.0, 1.0, 240.0
9.0, 14.0, 1.0, 0.0, 209.0
9.0, 15.0, 6.0, 14.0, 164.0
9.0, 16.0, 4.0, 29.0, 223.0
9.0, 17.0, 7.0, 21.0, 227.0
9.0, 18.0, 1.0, 1.0, 230.0
9.0, 19.0, 8.0, 0.0, 179.0
10.0, 0.0, 0.0, 16.0, 206.0
10.0, 1.0, 2.0, 22.0, 180.0
10.0, 2.0, 8.0, 23.0, 181.0
10.0, 3.0, 6.0, 18.0, 211.0
10.0, 4.0, 4.0, 22.0, 204.0
10.0, 5.0, 2.0, 7.0, 210.0
10.0, 6.0, 6.0, 5.0, 151.0
10.0, 7.0, 8.0, 7.0, 233.0
10.0, 8.0, 1.0, 8.0, 191.0
10.0, 9.0, 7.0, 27.0, 238.0
10.0, 10.0, 5.0, 19.0, 172.0
10.0, 11.0, 5.0, 15.0, 199.0
10.0, 12.0, 5.0, 18.0, 191.0
10.0, 13.0, 4.0, 27.0, 207.0
10.0, 14.0, 4.0, 14.0, 170.0
10.0, 15.0, 5.0, 13.0, 208.0
10.0, 16.0, 7.0, 11.0, 185.0
10.0, 17.0, 4.0, 7.0, 232.0
10.0, 18.0, 5.0, 22.0, 224.0
10.0, 19.0, 3.0, 18.0, 205.0
11.0, 0.0, 3.0, 7.0, 152.0
11.0, 1.0, 0.0, 21.0, 189.0
11.0, 2.0, 0.0, 28.0, 237.0
11.0, 3.0, 0.0, 21.0, 253.0
11.0, 4.0, 4.0, 10.0, 205.0
11.0, 5.0, 9.0, 27.0, 172.0
11.0, 6.0, 6.0, 9.0, 214.0
11.0, 7.0, 0.0, 29.0, 194.0
11.0, 8.0, 3.0, 8.0, 237.0
11.0, 9.0, 1.0, 29.0, 215.0
11.0, 10.0, 2.0, 8.0, 162.0
11.0, 11.0, 0.0, 10.0, 232.0
11.0, 12.0, 6.0, 12.0, 158.0
11.0, 13.0, 8.0, 27.0, 218.0
11.0, 14.0, 7.0, 17.0, 158.0
11.0, 15.0, 9.0, 17.0, 236.0
11.0, 16.0, 8.0, 14.0, 239.0
11.0, 17.0, 3.0, 11.0, 159.0
11.0, 18.0, 3.0, 1.0, 221.0
11.0, 19.0, 5.0, 1.0, 177.0
12.0, 0.0, 1.0, 27.0, 189.0
12.0, 1.0, 8.0, 16.0, 224.0
12.0, 2.0, 4.0, 13.0, 162.0
12.0, 3.0, 8.0, 16.0, 157.0
12.0, 4.0, 0.0, 0.0, 222.0
12.0, 5.0, 8.0, 24.0, 183.0
12.0, 6.0, 3.0, 19.0, 223.0
12.0, 7.0, 3.0, 27.0, 173.0
12.0, 8.0, 4.0, 3.0, 203.0
12.0, 9.0, 5.0, 10.0, 162.0
12.0, 10.0, 0.0, 11.0, 156.0
12.0, 11.0, 7.0, 26.0, 206.0
12.0, 12.0, 0.0, 17.0, 218.0
12.0, 13.0, 3.0, 5.0, 229.0
12.0, 14.0, 2.0, 7.0, 238.0
12.0, 15.0, 3.0, 21.0, 223.0
12.0, 16.0, 5.0, 27.0, 173.0
12.0, 17.0, 3.0, 17.0, 197.0
12.0, 18.0, 7.0, 3.0, 225.0
12.0, 19.0, 4.0, 17.0, 201.0
13.0, 0.0, 7.0, 10.0, 203.0
13.0, 1.0, 7.0, 8.0, 246.0
13.0, 2.0, 2.0, 3.0, 180.0
13.0, 3.0, 9.0, 21.0, 185.0
13.0, 4.0, 1.0, 13.0, 237.0
13.0, 5.0, 1.0, 18.0, 211.0
13.0, 6.0, 8.0, 9.0, 158.0
13.0, 7.0, 7.0, 10.0, 162.0
13.0, 8.0, 2.0, 0.0, 155.0
13.0, 9.0, 6.0, 4.0, 203.0
13.0, 10.0, 8.0, 14.0, 176.0
13.0, 11.0, 5.0, 0.0, 253.0
13.0, 12.0, 5.0, 14.0, 161.0
13.0, 13.0, 2.0, 10.0, 249.0
13.0, 14.0, 2.0, 1.0, 230.0
13.0, 15.0, 6.0, 29.0, 237.0
13.0, 16.0, 1.0, 2.0, 233.0
13.0, 17.0, 9.0, 0.0, 199.0
13.0, 18.0, 5.0, 6.0, 157.0
13.0, 19.0, 2.0, 2.0, 205.0
14.0, 0.0, 7.0, 13.0, 213.0
14.0, 1.0, 9.0, 12.0, 185.0
14.0, 2.0, 3.0, 4.0, 185.0
14.0, 3.0, 0.0, 17.0, 205.0
14.0, 4.0, 2.0, 26.0, 196.0
14.0, 5.0, 7.0, 21.0, 188.0
14.0, 6.0, 8.0, 7.0, 169.0
14.0, 7.0, 8.0, 14.0, 241.0
14.0, 8.0, 8.0, 21.0, 205.0
14.0, 9.0, 6.0, 0.0, 216.0
14.0, 10.0, 0.0, 17.0, 159.0
14.0, 11.0, 9.0, 14.0, 222.0
14.0, 12.0, 0.0, 15.0, 212.0
14.0, 13.0, 4.0, 1.0, 164.0
14.0, 14.0, 3.0, 11.0, 185.0
14.0, 15.0, 3.0, 0.0, 231.0
14.0, 16.0, 2.0, 10.0, 239.0
14.0, 17.0, 8.0, 14.0, 180.0
14.0, 18.0, 3.0, 4.0, 193.0
14.0, 19.0, 4.0, 2.0, 196.0
15.0, 0.0, 3.0, 20.0, 246.0
15.0, 1.0, 3.0, 3.0, 153.0
15.0, 2.0, 0.0, 22.0, 247.0
15.0, 3.0, 9.0, 14.0, 175.0
15.0, 4.0, 2.0, 7.0, 191.0
15.0, 5.0, 2.0, 28.0, 248.0
15.0, 6.0, 5.0, 27.0, 226.0
15.0, 7.0, 0.0, 4.0, 242.0
15.0, 8.0, 0.0, 8.0, 215.0
15.0, 9.0, 2.0, 3.0, 186.0
15.0, 10.0, 5.0, 14.0, 246.0
15.0, 11.0, 1.0, 9.0, 198.0
15.0, 12.0, 1.0, 20.0, 180.0
15.0, 13.0, 9.0, 7.0, 190.0
15.0, 14.0, 9.0, 20.0, 227.0
15.0, 15.0, 0.0, 16.0, 195.0
15.0, 16.0, 5.0, 17.0, 177.0
15.0, 17.0, 2.0, 18.0, 215.0
15.0, 18.0, 4.0, 14.0, 216.0
15.0, 19.0, 9.0, 18.0, 243.0
16.0, 0.0, 1.0, 1.0, 181.0
16.0, 1.0, 5.0, 13.0, 221.0
16.0, 2.0, 8.0, 28.0, 232.0
16.0, 3.0, 8.0, 3.0, 228.0
16.0, 4.0, 2.0, 17.0, 178.0
16.0, 5.0, 1.0, 10.0, 199.0
16.0, 6.0, 0.0, 5.0, 184.0
16.0, 7.0, 6.0, 28.0, 220.0
16.0, 8.0, 7.0, 24.0, 253.0
16.0, 9.0, 3.0, 9.0, 201.0
16.0, 10.0, 1.0, 10.0, 217.0
16.0, 11.0, 9.0, 14.0, 248.0
16.0, 12.0, 8.0, 13.0, 204.0
16.0, 13.0, 2.0, 8.0, 228.0
16.0, 14.0, 0.0, 20.0, 226.0
16.0, 15.0, 4.0, 12.0, 225.0
16.0, 16.0, 5.0, 20.0, 242.0
16.0, 17.0, 4.0, 14.0, 190.0
16.0, 18.0, 4.0, 27.0, 250.0
16.0, 19.0, 4.0, 29.0, 229.0
17.0, 0.0, 145.0, 13.0, 28.0
17.0, 1.0, 7.0, 17.0, 200.0
17.0, 2.0, 0.0, 27.0, 217.0
17.0, 3.0, 4.0, 20.0, 161.0
17.0, 4.0, 3.0, 14.0, 243.0
17.0, 5.0, 3.0, 22.0, 216.0
17.0, 6.0, 3.0, 5.0, 231.0
17.0, 7.0, 2.0, 3.0, 235.0
17.0, 8.0, 3.0, 6.0, 165.0
17.0, 9.0, 5.0, 28.0, 217.0
17.0, 10.0, 7.0, 15.0, 215.0
17.0, 11.0, 6.0, 24.0, 150.0
17.0, 12.0, 2.0, 27.0, 172.0
17.0, 13.0, 9.0, 4.0, 246.0
17.0, 14.0, 7.0, 17.0, 212.0
17.0, 15.0, 4.0, 10.0, 246.0
17.0, 16.0, 6.0, 4.0, 166.0
17.0, 17.0, 7.0, 2.0, 241.0
17.0, 18.0, 5.0, 4.0, 248.0
17.0, 19.0, 6.0, 14.0, 224.0
18.0, 0.0, 205.0, 22.0, 8.0
18.0, 1.0, 119.0, 22.0, 12.0
18.0, 2.0, 6.0, 22.0, 238.0
18.0, 3.0, 5.0, 18.0, 242.0
18.0, 4.0, 0.0, 3.0, 159.0
18.0, 5.0, 7.0, 28.0, 170.0
18.0, 6.0, 8.0, 20.0, 216.0
18.0, 7.0, 3.0, 7.0, 222.0
18.0, 8.0, 4.0, 6.0, 235.0
18.0, 9.0, 2.0, 5.0, 217.0
18.0, 10.0, 7.0, 12.0, 228.0
18.0, 11.0, 7.0, 15.0, 158.0
18.0, 12.0, 1.0, 9.0, 157.0
18.0, 13.0, 4.0, 9.0, 238.0
18.0, 14.0, 5.0, 15.0, 151.0
18.0, 15.0, 5.0, 13.0, 154.0
18.0, 16.0, 2.0, 12.0, 157.0
18.0, 17.0, 2.0, 0.0, 168.0
18.0, 18.0, 5.0, 3.0, 185.0
18.0, 19.0, 5.0, 16.0, 195.0
19.0, 0.0, 204.0, 22.0, 10.0
19.0, 1.0, 5.0, 17.0, 252.0
19.0, 2.0, 9.0, 2.0, 200.0
19.0, 3.0, 8.0, 16.0, 184.0
19.0, 4.0, 4.0, 18.0, 233.0
19.0, 5.0, 4.0, 9.0, 214.0
19.0, 6.0, 6.0, 22.0, 236.0
19.0, 7.0, 5.0, 2.0, 156.0
19.0, 8.0, 7.0, 29.0, 204.0
19.0, 9.0, 3.0, 23.0, 177.0
19.0, 10.0, 2.0, 9.0, 213.0
19.0, 11.0, 1.0, 7.0, 204.0
19.0, 12.0, 7.0, 11.0, 244.0
19.0, 13.0, 1.0, 9.0, 157.0
19.0, 14.0, 2.0, 3.0, 229.0
19.0, 15.0, 8.0, 20.0, 181.0
19.0, 16.0, 4.0, 5.0, 214.0
19.0, 17.0, 6.0, 17.0, 227.0
19.0, 18.0, 4.0, 1.0, 252.0
19.0, 19.0, 2.0, 5.0, 224.0


==> img/img_feature_2.csv <==
0.0, 0.0, 7.0, 6.0, 174.0
0.0, 1.0, 6.0, 4.0, 225.0
0.0, 2.0, 6.0, 9.0, 155.0
0.0, 3.0, 4.0, 22.0, 187.0
0.0, 4.0, 3.0, 12.0, 219.0
0.0, 5.0, 6.0, 19.0, 186.0
0.0, 6.0, 1.0, 25.0, 232.0
0.0, 7.0, 5.0, 29.0, 169.0
0.0, 8.0, 3.0, 22.0, 230.0
0.0, 9.0, 155.0, 14.0, 24.0
0.0, 10.0, 105.0, 5.0, 23.0
0.0, 11.0, 184.0, 12.0, 1.0
0.0, 12.0, 98.0, 20.0, 16.0
0.0, 13.0, 164.0, 6.0, 0.0
0.0, 14.0, 162.0, 18.0, 26.0
0.0, 15.0, 136.0, 4.0, 10.0
0.0, 16.0, 229.0, 0.0, 21.0
0.0, 17.0, 144.0, 18.0, 11.0
0.0, 18.0, 243.0, 18.0, 0.0
0.0, 19.0, 0.0, 11.0, 155.0
1.0, 0.0, 7.0, 8.0, 236.0
1.0, 1.0, 4.0, 8.0, 188.0
1.0, 2.0, 4.0, 16.0, 232.0
1.0, 3.0, 6.0, 18.0, 181.0
1.0, 4.0, 3.0, 27.0, 151.0
1.0, 5.0, 6.0, 7.0, 155.0
1.0, 6.0, 3.0, 12.0, 202.0
1.0, 7.0, 0.0, 14.0, 229.0
1.0, 8.0, 5.0, 17.0, 226.0
1.0, 9.0, 219.0, 14.0, 1.0
1.0, 10.0, 211.0, 1.0, 25.0
1.0, 11.0, 204.0, 1.0, 25.0
1.0, 12.0, 115.0, 10.0, 25.0
1.0, 13.0, 233.0, 13.0, 23.0
1.0, 14.0, 118.0, 28.0, 16.0
1.0, 15.0, 251.0, 0.0, 21.0
1.0, 16.0, 223.0, 11.0, 15.0
1.0, 17.0, 129.0, 27.0, 3.0
1.0, 18.0, 168.0, 13.0, 14.0
1.0, 19.0, 6.0, 0.0, 200.0
2.0, 0.0, 2.0, 5.0, 223.0
2.0, 1.0, 7.0, 8.0, 162.0
2.0, 2.0, 1.0, 29.0, 239.0
2.0, 3.0, 5.0, 8.0, 169.0
2.0, 4.0, 6.0, 28.0, 171.0
2.0, 5.0, 0.0, 21.0, 171.0
2.0, 6.0, 9.0, 17.0, 215.0
2.0, 7.0, 0.0, 14.0, 198.0
2.0, 8.0, 6.0, 25.0, 191.0
2.0, 9.0, 5.0, 28.0, 251.0
2.0, 10.0, 6.0, 28.0, 173.0
2.0, 11.0, 0.0, 1.0, 248.0
2.0, 12.0, 8.0, 1.0, 217.0
2.0, 13.0, 1.0, 22.0, 252.0
2.0, 14.0, 1.0, 10.0, 232.0
2.0, 15.0, 6.0, 14.0, 249.0
2.0, 16.0, 1.0, 26.0, 157.0
2.0, 17.0, 0.0, 9.0, 227.0
2.0, 18.0, 1.0, 4.0, 201.0
2.0, 19.0, 5.0, 2.0, 198.0
3.0, 0.0, 9.0, 13.0, 153.0
3.0, 1.0, 9.0, 12.0, 192.0
3.0, 2.0, 8.0, 1.0, 237.0
3.0, 3.0, 4.0, 0.0, 196.0
3.0, 4.0, 3.0, 15.0, 160.0
3.0, 5.0, 4.0, 7.0, 163.0
3.0, 6.0, 7.0, 27.0, 232.0
3.0, 7.0, 5.0, 2.0, 161.0
3.0, 8.0, 1.0, 24.0, 150.0
3.0, 9.0, 0.0, 13.0, 236.0
3.0, 10.0, 7.0, 12.0, 226.0
3.0, 11.0, 8.0, 24.0, 222.0
3.0, 12.0, 9.0, 18.0, 213.0
3.0, 13.0, 5.0, 27.0, 165.0
3.0, 14.0, 6.0, 6.0, 187.0
3.0, 15.0, 3.0, 26.0, 192.0
3.0, 16.0, 6.0, 14.0, 177.0
3.0, 17.0, 1.0, 20.0, 217.0
3.0, 18.0, 6.0, 11.0, 236.0
3.0, 19.0, 5.0, 23.0, 217.0
4.0, 0.0, 6.0, 20.0, 250.0
4.0, 1.0, 6.0, 0.0, 166.0
4.0, 2.0, 2.0, 29.0, 180.0
4.0, 3.0, 8.0, 27.0, 151.0
4.0, 4.0, 3.0, 3.0, 253.0
4.0, 5.0, 7.0, 7.0, 223.0
4.0, 6.0, 9.0, 12.0, 159.0
4.0, 7.0, 2.0, 9.0, 202.0
4.0, 8.0, 7.0, 16.0, 206.0
4.0, 9.0, 6.0, 19.0, 238.0
4.0, 10.0, 9.0, 26.0, 217.0
4.0, 11.0, 1.0, 6.0, 162.0
4.0, 12.0, 8.0, 27.0, 190.0
4.0, 13.0, 8.0, 10.0, 251.0
4.0, 14.0, 4.0, 2.0, 223.0
4.0, 15.0, 7.0, 26.0, 207.0
4.0, 16.0, 2.0, 9.0, 246.0
4.0, 17.0, 2.0, 20.0, 166.0
4.0, 18.0, 2.0, 20.0, 217.0
4.0, 19.0, 5.0, 26.0, 173.0
5.0, 0.0, 3.0, 4.0, 198.0
5.0, 1.0, 8.0, 27.0, 211.0
5.0, 2.0, 4.0, 20.0, 247.0
5.0, 3.0, 6.0, 5.0, 174.0
5.0, 4.0, 9.0, 8.0, 173.0
5.0, 5.0, 0.0, 15.0, 245.0
5.0, 6.0, 3.0, 26.0, 216.0
5.0, 7.0, 7.0, 7.0, 162.0
5.0, 8.0, 2.0, 17.0, 152.0
5.0, 9.0, 5.0, 14.0, 243.0
5.0, 10.0, 7.0, 25.0, 181.0
5.0, 11.0, 6.0, 18.0, 239.0
5.0, 12.0, 4.0, 25.0, 216.0
5.0, 13.0, 9.0, 7.0, 213.0
5.0, 14.0, 0.0, 21.0, 171.0
5.0, 15.0, 5.0, 9.0, 216.0
5.0, 16.0, 4.0, 20.0, 196.0
5.0, 17.0, 8.0, 25.0, 199.0
5.0, 18.0, 2.0, 12.0, 239.0
5.0, 19.0, 9.0, 5.0, 196.0
6.0, 0.0, 4.0, 8.0, 185.0
6.0, 1.0, 2.0, 23.0, 242.0
6.0, 2.0, 0.0, 16.0, 151.0
6.0, 3.0, 5.0, 13.0, 169.0
6.0, 4.0, 4.0, 17.0, 168.0
6.0, 5.0, 1.0, 0.0, 244.0
6.0, 6.0, 1.0, 3.0, 207.0
6.0, 7.0, 0.0, 13.0, 209.0
6.0, 8.0, 1.0, 20.0, 152.0
6.0, 9.0, 9.0, 25.0, 204.0
6.0, 10.0, 2.0, 17.0, 242.0
6.0, 11.0, 6.0, 18.0, 225.0
6.0, 12.0, 1.0, 22.0, 218.0
6.0, 13.0, 8.0, 2.0, 232.0
6.0, 14.0, 9.0, 5.0, 169.0
6.0, 15.0, 3.0, 17.0, 187.0
6.0, 16.0, 2.0, 4.0, 170.0
6.0, 17.0, 2.0, 5.0, 185.0
6.0, 18.0, 6.0, 5.0, 176.0
6.0, 19.0, 9.0, 8.0, 172.0
7.0, 0.0, 3.0, 10.0, 176.0
7.0, 1.0, 3.0, 11.0, 198.0
7.0, 2.0, 0.0, 10.0, 208.0
7.0, 3.0, 7.0, 26.0, 159.0
7.0, 4.0, 5.0, 6.0, 150.0
7.0, 5.0, 4.0, 15.0, 178.0
7.0, 6.0, 2.0, 25.0, 174.0
7.0, 7.0, 9.0, 18.0, 187.0
7.0, 8.0, 8.0, 22.0, 253.0
7.0, 9.0, 0.0, 11.0, 155.0
7.0, 10.0, 4.0, 10.0, 237.0
7.0, 11.0, 4.0, 6.0, 249.0
7.0, 12.0, 4.0, 14.0, 162.0
7.0, 13.0, 9.0, 4.0, 162.0
7.0, 14.0, 4.0, 9.0, 233.0
7.0, 15.0, 9.0, 23.0, 151.0
7.0, 16.0, 0.0, 20.0, 211.0
7.0, 17.0, 4.0, 18.0, 157.0
7.0, 18.0, 7.0, 19.0, 248.0
7.0, 19.0, 9.0, 12.0, 231.0
8.0, 0.0, 5.0, 21.0, 154.0
8.0, 1.0, 3.0, 9.0, 185.0
8.0, 2.0, 0.0, 2.0, 188.0
8.0, 3.0, 3.0, 24.0, 220.0
8.0, 4.0, 3.0, 21.0, 153.0
8.0, 5.0, 1.0, 25.0, 155.0
8.0, 6.0, 5.0, 15.0, 179.0
8.0, 7.0, 4.0, 28.0, 224.0
8.0, 8.0, 1.0, 6.0, 249.0
8.0, 9.0, 8.0, 13.0, 201.0
8.0, 10.0, 4.0, 27.0, 224.0
8.0, 11.0, 8.0, 19.0, 241.0
8.0, 12.0, 8.0, 10.0, 230.0
8.0, 13.0, 8.0, 7.0, 232.0
8.0, 14.0, 8.0, 19.0, 224.0
8.0, 15.0, 2.0, 20.0, 171.0
8.0, 16.0, 9.0, 19.0, 210.0
8.0, 17.0, 6.0, 23.0, 151.0
8.0, 18.0, 1.0, 18.0, 225.0
8.0, 19.0, 0.0, 11.0, 204.0
9.0, 0.0, 5.0, 16.0, 172.0
9.0, 1.0, 2.0, 4.0, 229.0
9.0, 2.0, 2.0, 3.0, 208.0
9.0, 3.0, 8.0, 9.0, 204.0
9.0, 4.0, 5.0, 0.0, 212.0
9.0, 5.0, 9.0, 20.0, 238.0
9.0, 6.0, 0.0, 0.0, 151.0
9.0, 7.0, 4.0, 27.0, 166.0
9.0, 8.0, 6.0, 19.0, 227.0
9.0, 9.0, 4.0, 16.0, 216.0
9.0, 10.0, 5.0, 0.0, 215.0
9.0, 11.0, 6.0, 25.0, 210.0
9.0, 12.0, 7.0, 2.0, 202.0
9.0, 13.0, 0.0, 2.0, 170.0
9.0, 14.0, 1.0, 2.0, 195.0
9.0, 15.0, 3.0, 20.0, 188.0
9.0, 16.0, 7.0, 19.0, 214.0
9.0, 17.0, 7.0, 6.0, 238.0
9.0, 18.0, 0.0, 11.0, 190.0
9.0, 19.0, 2.0, 0.0, 236.0
10.0, 0.0, 3.0, 10.0, 244.0
10.0, 1.0, 3.0, 21.0, 223.0
10.0, 2.0, 4.0, 12.0, 197.0
10.0, 3.0, 0.0, 8.0, 207.0
10.0, 4.0, 7.0, 22.0, 240.0
10.0, 5.0, 3.0, 29.0, 178.0
10.0, 6.0, 3.0, 13.0, 219.0
10.0, 7.0, 3.0, 20.0, 178.0
10.0, 8.0, 0.0, 13.0, 229.0
10.0, 9.0, 8.0, 6.0, 179.0
10.0, 10.0, 6.0, 25.0, 214.0
10.0, 11.0, 3.0, 25.0, 217.0
10.0, 12.0, 6.0, 27.0, 190.0
10.0, 13.0, 3.0, 0.0, 237.0
10.0, 14.0, 9.0, 9.0, 150.0
10.0, 15.0, 1.0, 27.0, 199.0
10.0, 16.0, 3.0, 3.0, 198.0
10.0, 17.0, 5.0, 18.0, 172.0
10.0, 18.0, 5.0, 15.0, 247.0
10.0, 19.0, 4.0, 4.0, 205.0
11.0, 0.0, 5.0, 11.0, 243.0
11.0, 1.0, 5.0, 17.0, 172.0
11.0, 2.0, 1.0, 13.0, 197.0
11.0, 3.0, 5.0, 16.0, 195.0
11.0, 4.0, 2.0, 13.0, 177.0
11.0, 5.0, 7.0, 16.0, 182.0
11.0, 6.0, 7.0, 22.0, 208.0
11.0, 7.0, 5.0, 3.0, 252.0
11.0, 8.0, 5.0, 29.0, 216.0
11.0, 9.0, 7.0, 3.0, 164.0
11.0, 10.0, 6.0, 23.0, 201.0
11.0, 11.0, 1.0, 29.0, 239.0
11.0, 12.0, 0.0, 12.0, 219.0
11.0, 13.0, 8.0, 25.0, 167.0
11.0, 14.0, 8.0, 24.0, 171.0
11.0, 15.0, 1.0, 12.0, 223.0
11.0, 16.0, 1.0, 4.0, 229.0
11.0, 17.0, 6.0, 17.0, 161.0
11.0, 18.0, 9.0, 19.0, 233.0
11.0, 19.0, 2.0, 22.0, 216.0
12.0, 0.0, 9.0, 23.0, 175.0
12.0, 1.0, 6.0, 16.0, 223.0
12.0, 2.0, 7.0, 7.0, 165.0
12.0, 3.0, 1.0, 2.0, 173.0
12.0, 4.0, 7.0, 13.0, 230.0
12.0, 5.0, 6.0, 10.0, 161.0
12.0, 6.0, 8.0, 15.0, 245.0
12.0, 7.0, 1.0, 23.0, 208.0
12.0, 8.0, 4.0, 24.0, 153.0
12.0, 9.0, 7.0, 21.0, 249.0
12.0, 10.0, 6.0, 21.0, 216.0
12.0, 11.0, 7.0, 29.0, 154.0
12.0, 12.0, 8.0, 4.0, 213.0
12.0, 13.0, 8.0, 24.0, 228.0
12.0, 14.0, 4.0, 22.0, 175.0
12.0, 15.0, 4.0, 15.0, 162.0
12.0, 16.0, 9.0, 6.0, 153.0
12.0, 17.0, 7.0, 21.0, 159.0
12.0, 18.0, 5.0, 3.0, 247.0
12.0, 19.0, 5.0, 29.0, 194.0
13.0, 0.0, 2.0, 17.0, 166.0
13.0, 1.0, 1.0, 16.0, 250.0
13.0, 2.0, 3.0, 10.0, 211.0
13.0, 3.0, 4.0, 22.0, 192.0
13.0, 4.0, 7.0, 20.0, 253.0
13.0, 5.0, 0.0, 19.0, 186.0
13.0, 6.0, 2.0, 21.0, 167.0
13.0, 7.0, 9.0, 22.0, 165.0
13.0, 8.0, 7.0, 19.0, 192.0
13.0, 9.0, 6.0, 26.0, 208.0
13.0, 10.0, 6.0, 20.0, 205.0
13.0, 11.0, 7.0, 19.0, 172.0
13.0, 12.0, 6.0, 23.0, 181.0
13.0, 13.0, 6.0, 18.0, 204.0
13.0, 14.0, 2.0, 16.0, 192.0
13.0, 15.0, 0.0, 16.0, 188.0
13.0, 16.0, 3.0, 15.0, 150.0
13.0, 17.0, 3.0, 12.0, 179.0
13.0, 18.0, 2.0, 12.0, 237.0
13.0, 19.0, 9.0, 26.0, 210.0
14.0, 0.0, 4.0, 11.0, 210.0
14.0, 1.0, 7.0, 10.0, 220.0
14.0, 2.0, 2.0, 24.0, 188.0
14.0, 3.0, 0.0, 26.0, 252.0
14.0, 4.0, 5.0, 4.0, 178.0
14.0, 5.0, 6.0, 5.0, 168.0
14.0, 6.0, 7.0, 7.0, 203.0
14.0, 7.0, 4.0, 4.0, 212.0
14.0, 8.0, 9.0, 13.0, 157.0
14.0, 9.0, 2.0, 20.0, 220.0
14.0, 10.0, 2.0, 7.0, 252.0
14.0, 11.0, 7.0, 1.0, 220.0
14.0, 12.0, 3.0, 13.0, 215.0
14.0, 13.0, 5.0, 20.0, 245.0
14.0, 14.0, 3.0, 25.0, 172.0
14.0, 15.0, 3.0, 21.0, 173.0
14.0, 16.0, 9.0, 21.0, 213.0
14.0, 17.0, 1.0, 21.0, 247.0
14.0, 18.0, 6.0, 15.0, 181.0
14.0, 19.0, 2.0, 11.0, 172.0
15.0, 0.0, 0.0, 13.0, 167.0
15.0, 1.0, 1.0, 14.0, 214.0
15.0, 2.0, 4.0, 16.0, 202.0
15.0, 3.0, 2.0, 23.0, 247.0
15.0, 4.0, 9.0, 24.0, 173.0
15.0, 5.0, 6.0, 15.0, 213.0
15.0, 6.0, 0.0, 0.0, 253.0
15.0, 7.0, 0.0, 14.0, 173.0
15.0, 8.0, 0.0, 18.0, 186.0
15.0, 9.0, 1.0, 1.0, 224.0
15.0, 10.0, 2.0, 27.0, 174.0
15.0, 11.0, 9.0, 4.0, 205.0
15.0, 12.0, 4.0, 26.0, 204.0
15.0, 13.0, 3.0, 16.0, 204.0
15.0, 14.0, 8.0, 26.0, 152.0
15.0, 15.0, 7.0, 21.0, 244.0
15.0, 16.0, 4.0, 14.0, 246.0
15.0, 17.0, 1.0, 5.0, 160.0
15.0, 18.0, 8.0, 15.0, 225.0
15.0, 19.0, 8.0, 9.0, 156.0
16.0, 0.0, 1.0, 13.0, 245.0
16.0, 1.0, 4.0, 24.0, 225.0
16.0, 2.0, 2.0, 29.0, 170.0
16.0, 3.0, 4.0, 25.0, 244.0
16.0, 4.0, 5.0, 28.0, 230.0
16.0, 5.0, 2.0, 8.0, 209.0
16.0, 6.0, 0.0, 4.0, 231.0
16.0, 7.0, 8.0, 19.0, 213.0
16.0, 8.0, 0.0, 25.0, 188.0
16.0, 9.0, 2.0, 10.0, 253.0
16.0, 10.0, 0.0, 12.0, 187.0
16.0, 11.0, 8.0, 26.0, 204.0
16.0, 12.0, 8.0, 4.0, 244.0
16.0, 13.0, 6.0, 18.0, 177.0
16.0, 14.0, 4.0, 22.0, 154.0
16.0, 15.0, 0.0, 29.0, 216.0
16.0, 16.0, 8.0, 18.0, 240.0
16.0, 17.0, 7.0, 9.0, 227.0
16.0, 18.0, 5.0, 14.0, 213.0
16.0, 19.0, 2.0, 8.0, 155.0
17.0, 0.0, 1.0, 28.0, 180.0
17.0, 1.0, 6.0, 14.0, 245.0
17.0, 2.0, 9.0, 20.0, 226.0
17.0, 3.0, 0.0, 2.0, 185.0
17.0, 4.0, 4.0, 20.0, 166.0
17.0, 5.0, 1.0, 4.0, 201.0
17.0, 6.0, 0.0, 8.0, 167.0
17.0, 7.0, 5.0, 24.0, 151.0
17.0, 8.0, 9.0, 18.0, 249.0
17.0, 9.0, 5.0, 0.0, 158.0
17.0, 10.0, 5.0, 21.0, 197.0
17.0, 11.0, 3.0, 14.0, 211.0
17.0, 12.0, 0.0, 7.0, 208.0
17.0, 13.0, 0.0, 5.0, 204.0
17.0, 14.0, 0.0, 9.0, 152.0
17.0, 15.0, 5.0, 1.0, 170.0
17.0, 16.0, 6.0, 26.0, 226.0
17.0, 17.0, 8.0, 3.0, 220.0
17.0, 18.0, 0.0, 17.0, 207.0
17.0, 19.0, 8.0, 8.0, 201.0
18.0, 0.0, 5.0, 13.0, 180.0
18.0, 1.0, 6.0, 11.0, 175.0
18.0, 2.0, 1.0, 29.0, 201.0
18.0, 3.0, 8.0, 17.0, 196.0
18.0, 4.0, 8.0, 24.0, 181.0
18.0, 5.0, 5.0, 14.0, 216.0
18.0, 6.0, 4.0, 23.0, 239.0
18.0, 7.0, 1.0, 26.0, 161.0
18.0, 8.0, 9.0, 4.0, 186.0
18.0, 9.0, 1.0, 6.0, 220.0
18.0, 10.0, 4.0, 21.0, 208.0
18.0, 11.0, 7.0, 25.0, 160.0
18.0, 12.0, 7.0, 9.0, 196.0
18.0, 13.0, 2.0, 19.0, 238.0
18.0, 14.0, 6.0, 15.0, 176.0
18.0, 15.0, 8.0, 16.0, 200.0
18.0, 16.0, 8.0, 7.0, 253.0
18.0, 17.0, 1.0, 2.0, 156.0
18.0, 18.0, 5.0, 7.0, 220.0
18.0, 19.0, 1.0, 10.0, 242.0
19.0, 0.0, 5.0, 19.0, 209.0
19.0, 1.0, 3.0, 2.0, 241.0
19.0, 2.0, 5.0, 5.0, 232.0
19.0, 3.0, 6.0, 2.0, 193.0
19.0, 4.0, 5.0, 13.0, 156.0
19.0, 5.0, 9.0, 7.0, 183.0
19.0, 6.0, 6.0, 6.0, 228.0
19.0, 7.0, 6.0, 6.0, 191.0
19.0, 8.0, 4.0, 23.0, 153.0
19.0, 9.0, 0.0, 7.0, 177.0
19.0, 10.0, 8.0, 7.0, 158.0
19.0, 11.0, 9.0, 11.0, 179.0
19.0, 12.0, 6.0, 0.0, 191.0
19.0, 13.0, 3.0, 15.0, 164.0
19.0, 14.0, 3.0, 0.0, 253.0
19.0, 15.0, 2.0, 26.0, 185.0
19.0, 16.0, 4.0, 25.0, 179.0
19.0, 17.0, 2.0, 0.0, 171.0
19.0, 18.0, 4.0, 2.0, 243.0
19.0, 19.0, 4.0, 8.0, 177.0


==> img/img_feature_21.csv <==
0.0, 0.0, 2.0, 16.0, 228.0
0.0, 1.0, 4.0, 10.0, 210.0
0.0, 2.0, 3.0, 19.0, 216.0
0.0, 3.0, 7.0, 5.0, 175.0
0.0, 4.0, 5.0, 25.0, 188.0
0.0, 5.0, 8.0, 26.0, 231.0
0.0, 6.0, 1.0, 7.0, 236.0
0.0, 7.0, 0.0, 0.0, 223.0
0.0, 8.0, 6.0, 28.0, 253.0
0.0, 9.0, 0.0, 3.0, 176.0
0.0, 10.0, 4.0, 26.0, 202.0
0.0, 11.0, 8.0, 4.0, 159.0
0.0, 12.0, 9.0, 14.0, 236.0
0.0, 13.0, 0.0, 2.0, 225.0
0.0, 14.0, 7.0, 7.0, 226.0
0.0, 15.0, 8.0, 4.0, 226.0
0.0, 16.0, 1.0, 26.0, 252.0
0.0, 17.0, 8.0, 18.0, 197.0
0.0, 18.0, 2.0, 5.0, 249.0
0.0, 19.0, 0.0, 14.0, 239.0
1.0, 0.0, 5.0, 10.0, 169.0
1.0, 1.0, 8.0, 1.0, 201.0
1.0, 2.0, 0.0, 17.0, 185.0
1.0, 3.0, 0.0, 5.0, 159.0
1.0, 4.0, 4.0, 4.0, 213.0
1.0, 5.0, 9.0, 18.0, 244.0
1.0, 6.0, 5.0, 10.0, 238.0
1.0, 7.0, 0.0, 1.0, 253.0
1.0, 8.0, 5.0, 22.0, 226.0
1.0, 9.0, 2.0, 2.0, 216.0
1.0, 10.0, 7.0, 10.0, 184.0
1.0, 11.0, 4.0, 16.0, 242.0
1.0, 12.0, 3.0, 17.0, 234.0
1.0, 13.0, 6.0, 22.0, 224.0
1.0, 14.0, 6.0, 5.0, 176.0
1.0, 15.0, 8.0, 16.0, 209.0
1.0, 16.0, 6.0, 24.0, 182.0
1.0, 17.0, 0.0, 20.0, 191.0
1.0, 18.0, 5.0, 19.0, 227.0
1.0, 19.0, 8.0, 5.0, 175.0
2.0, 0.0, 7.0, 17.0, 211.0
2.0, 1.0, 6.0, 18.0, 161.0
2.0, 2.0, 8.0, 21.0, 248.0
2.0, 3.0, 8.0, 12.0, 192.0
2.0, 4.0, 7.0, 12.0, 230.0
2.0, 5.0, 0.0, 14.0, 217.0
2.0, 6.0, 1.0, 29.0, 252.0
2.0, 7.0, 2.0, 29.0, 177.0
2.0, 8.0, 9.0, 25.0, 193.0
2.0, 9.0, 5.0, 3.0, 223.0
2.0, 10.0, 4.0, 19.0, 217.0
2.0, 11.0, 8.0, 20.0, 166.0
2.0, 12.0, 7.0, 1.0, 179.0
2.0, 13.0, 4.0, 27.0, 194.0
2.0, 14.0, 3.0, 13.0, 219.0
2.0, 15.0, 5.0, 18.0, 199.0
2.0, 16.0, 5.0, 21.0, 217.0
2.0, 17.0, 8.0, 15.0, 186.0
2.0, 18.0, 3.0, 29.0, 172.0
2.0, 19.0, 0.0, 7.0, 226.0
3.0, 0.0, 4.0, 20.0, 208.0
3.0, 1.0, 3.0, 8.0, 227.0
3.0, 2.0, 3.0, 15.0, 163.0
3.0, 3.0, 5.0, 16.0, 249.0
3.0, 4.0, 0.0, 7.0, 236.0
3.0, 5.0, 8.0, 8.0, 184.0
3.0, 6.0, 0.0, 25.0, 244.0
3.0, 7.0, 4.0, 6.0, 236.0
3.0, 8.0, 5.0, 24.0, 228.0
3.0, 9.0, 9.0, 9.0, 193.0
3.0, 10.0, 3.0, 2.0, 221.0
3.0, 11.0, 9.0, 22.0, 195.0
3.0, 12.0, 4.0, 9.0, 154.0
3.0, 13.0, 4.0, 1.0, 175.0
3.0, 14.0, 4.0, 18.0, 217.0
3.0, 15.0, 9.0, 4.0, 175.0
3.0, 16.0, 7.0, 1.0, 192.0
3.0, 17.0, 2.0, 12.0, 240.0
3.0, 18.0, 4.0, 0.0, 177.0
3.0, 19.0, 9.0, 25.0, 175.0
4.0, 0.0, 2.0, 15.0, 225.0
4.0, 1.0, 8.0, 7.0, 236.0
4.0, 2.0, 8.0, 20.0, 164.0
4.0, 3.0, 6.0, 2.0, 247.0
4.0, 4.0, 1.0, 26.0, 216.0
4.0, 5.0, 9.0, 1.0, 246.0
4.0, 6.0, 7.0, 2.0, 185.0
4.0, 7.0, 1.0, 18.0, 198.0
4.0, 8.0, 6.0, 13.0, 245.0
4.0, 9.0, 3.0, 23.0, 197.0
4.0, 10.0, 4.0, 19.0, 174.0
4.0, 11.0, 1.0, 14.0, 213.0
4.0, 12.0, 3.0, 23.0, 215.0
4.0, 13.0, 0.0, 10.0, 186.0
4.0, 14.0, 1.0, 29.0, 225.0
4.0, 15.0, 6.0, 20.0, 211.0
4.0, 16.0, 9.0, 3.0, 169.0
4.0, 17.0, 5.0, 9.0, 183.0
4.0, 18.0, 6.0, 20.0, 154.0
4.0, 19.0, 4.0, 0.0, 226.0
5.0, 0.0, 0.0, 17.0, 204.0
5.0, 1.0, 9.0, 5.0, 224.0
5.0, 2.0, 6.0, 17.0, 230.0
5.0, 3.0, 0.0, 25.0, 185.0
5.0, 4.0, 7.0, 28.0, 162.0
5.0, 5.0, 6.0, 19.0, 167.0
5.0, 6.0, 6.0, 21.0, 169.0
5.0, 7.0, 2.0, 27.0, 182.0
5.0, 8.0, 3.0, 29.0, 165.0
5.0, 9.0, 8.0, 23.0, 207.0
5.0, 10.0, 2.0, 25.0, 243.0
5.0, 11.0, 6.0, 21.0, 180.0
5.0, 12.0, 2.0, 18.0, 204.0
5.0, 13.0, 3.0, 20.0, 154.0
5.0, 14.0, 253.0, 18.0, 25.0
5.0, 15.0, 6.0, 26.0, 171.0
5.0, 16.0, 4.0, 14.0, 213.0
5.0, 17.0, 7.0, 1.0, 248.0
5.0, 18.0, 8.0, 18.0, 241.0
5.0, 19.0, 2.0, 18.0, 226.0
6.0, 0.0, 5.0, 17.0, 246.0
6.0, 1.0, 7.0, 23.0, 217.0
6.0, 2.0, 4.0, 1.0, 227.0
6.0, 3.0, 4.0, 28.0, 244.0
6.0, 4.0, 3.0, 5.0, 169.0
6.0, 5.0, 4.0, 25.0, 203.0
6.0, 6.0, 5.0, 11.0, 229.0
6.0, 7.0, 6.0, 20.0, 210.0
6.0, 8.0, 6.0, 27.0, 181.0
6.0, 9.0, 9.0, 2.0, 191.0
6.0, 10.0, 3.0, 4.0, 164.0
6.0, 11.0, 1.0, 12.0, 174.0
6.0, 12.0, 0.0, 22.0, 185.0
6.0, 13.0, 189.0, 16.0, 23.0
6.0, 14.0, 188.0, 16.0, 8.0
6.0, 15.0, 98.0, 25.0, 21.0
6.0, 16.0, 9.0, 21.0, 165.0
6.0, 17.0, 6.0, 4.0, 253.0
6.0, 18.0, 7.0, 2.0, 238.0
6.0, 19.0, 0.0, 0.0, 172.0
7.0, 0.0, 1.0, 14.0, 161.0
7.0, 1.0, 1.0, 10.0, 225.0
7.0, 2.0, 6.0, 16.0, 163.0
7.0, 3.0, 6.0, 29.0, 167.0
7.0, 4.0, 5.0, 6.0, 157.0
7.0, 5.0, 9.0, 7.0, 183.0
7.0, 6.0, 5.0, 13.0, 224.0
7.0, 7.0, 3.0, 2.0, 249.0
7.0, 8.0, 5.0, 6.0, 248.0
7.0, 9.0, 7.0, 23.0, 188.0
7.0, 10.0, 7.0, 15.0, 184.0
7.0, 11.0, 1.0, 15.0, 168.0
7.0, 12.0, 121.0, 28.0, 5.0
7.0, 13.0, 121.0, 28.0, 24.0
7.0, 14.0, 132.0, 18.0, 14.0
7.0, 15.0, 218.0, 1.0, 20.0
7.0, 16.0, 195.0, 9.0, 6.0
7.0, 17.0, 2.0, 17.0, 168.0
7.0, 18.0, 6.0, 1.0, 216.0
7.0, 19.0, 3.0, 28.0, 202.0
8.0, 0.0, 0.0, 14.0, 218.0
8.0, 1.0, 3.0, 28.0, 190.0
8.0, 2.0, 1.0, 24.0, 182.0
8.0, 3.0, 7.0, 16.0, 166.0
8.0, 4.0, 5.0, 25.0, 230.0
8.0, 5.0, 7.0, 16.0, 208.0
8.0, 6.0, 6.0, 7.0, 187.0
8.0, 7.0, 4.0, 29.0, 186.0
8.0, 8.0, 1.0, 24.0, 174.0
8.0, 9.0, 8.0, 1.0, 229.0
8.0, 10.0, 7.0, 18.0, 187.0
8.0, 11.0, 1.0, 9.0, 234.0
8.0, 12.0, 3.0, 20.0, 230.0
8.0, 13.0, 91.0, 20.0, 7.0
8.0, 14.0, 106.0, 24.0, 8.0
8.0, 15.0, 134.0, 6.0, 6.0
8.0, 16.0, 6.0, 8.0, 213.0
8.0, 17.0, 8.0, 27.0, 171.0
8.0, 18.0, 5.0, 20.0, 183.0
8.0, 19.0, 6.0, 22.0, 241.0
9.0, 0.0, 5.0, 9.0, 185.0
9.0, 1.0, 7.0, 1.0, 206.0
9.0, 2.0, 3.0, 16.0, 176.0
9.0, 3.0, 0.0, 25.0, 211.0
9.0, 4.0, 7.0, 19.0, 252.0
9.0, 5.0, 2.0, 22.0, 206.0
9.0, 6.0, 7.0, 3.0, 164.0
9.0, 7.0, 5.0, 3.0, 199.0
9.0, 8.0, 9.0, 13.0, 158.0
9.0, 9.0, 3.0, 0.0, 240.0
9.0, 10.0, 9.0, 28.0, 223.0
9.0, 11.0, 0.0, 2.0, 251.0
9.0, 12.0, 4.0, 0.0, 217.0
9.0, 13.0, 6.0, 10.0, 248.0
9.0, 14.0, 211.0, 26.0, 19.0
9.0, 15.0, 4.0, 25.0, 180.0
9.0, 16.0, 3.0, 15.0, 176.0
9.0, 17.0, 1.0, 12.0, 160.0
9.0, 18.0, 9.0, 12.0, 227.0
9.0, 19.0, 2.0, 18.0, 235.0
10.0, 0.0, 7.0, 0.0, 221.0
10.0, 1.0, 6.0, 7.0, 249.0
10.0, 2.0, 0.0, 6.0, 166.0
10.0, 3.0, 7.0, 14.0, 213.0
10.0, 4.0, 1.0, 24.0, 247.0
10.0, 5.0, 6.0, 23.0, 174.0
10.0, 6.0, 8.0, 16.0, 181.0
10.0, 7.0, 4.0, 8.0, 200.0
10.0, 8.0, 1.0, 21.0, 208.0
10.0, 9.0, 5.0, 22.0, 163.0
10.0, 10.0, 2.0, 8.0, 238.0
10.0, 11.0, 9.0, 16.0, 153.0
10.0, 12.0, 1.0, 7.0, 202.0
10.0, 13.0, 8.0, 0.0, 158.0
10.0, 14.0, 9.0, 27.0, 172.0
10.0, 15.0, 0.0, 1.0, 174.0
10.0, 16.0, 1.0, 12.0, 156.0
10.0, 17.0, 9.0, 27.0, 207.0
10.0, 18.0, 9.0, 5.0, 152.0
10.0, 19.0, 9.0, 0.0, 187.0
11.0, 0.0, 0.0, 18.0, 191.0
11.0, 1.0, 8.0, 14.0, 167.0
11.0, 2.0, 1.0, 7.0, 151.0
11.0, 3.0, 2.0, 11.0, 210.0
11.0, 4.0, 6.0, 18.0, 245.0
11.0, 5.0, 5.0, 9.0, 252.0
11.0, 6.0, 9.0, 23.0, 168.0
11.0, 7.0, 1.0, 8.0, 248.0
11.0, 8.0, 6.0, 29.0, 177.0
11.0, 9.0, 3.0, 16.0, 231.0
11.0, 10.0, 5.0, 10.0, 208.0
11.0, 11.0, 6.0, 6.0, 151.0
11.0, 12.0, 3.0, 18.0, 157.0
11.0, 13.0, 0.0, 10.0, 234.0
11.0, 14.0, 1.0, 28.0, 205.0
11.0, 15.0, 8.0, 22.0, 224.0
11.0, 16.0, 1.0, 20.0, 184.0
11.0, 17.0, 2.0, 6.0, 228.0
11.0, 18.0, 0.0, 17.0, 202.0
11.0, 19.0, 4.0, 17.0, 249.0
12.0, 0.0, 9.0, 15.0, 219.0
12.0, 1.0, 3.0, 21.0, 168.0
12.0, 2.0, 3.0, 28.0, 200.0
12.0, 3.0, 0.0, 24.0, 152.0
12.0, 4.0, 8.0, 22.0, 235.0
12.0, 5.0, 1.0, 21.0, 205.0
12.0, 6.0, 8.0, 17.0, 170.0
12.0, 7.0, 7.0, 20.0, 236.0
12.0, 8.0, 8.0, 11.0, 247.0
12.0, 9.0, 8.0, 0.0, 181.0
12.0, 10.0, 7.0, 10.0, 207.0
12.0, 11.0, 5.0, 8.0, 199.0
12.0, 12.0, 2.0, 8.0, 192.0
12.0, 13.0, 5.0, 4.0, 150.0
12.0, 14.0, 8.0, 2.0, 253.0
12.0, 15.0, 2.0, 9.0, 167.0
12.0, 16.0, 3.0, 11.0, 236.0
12.0, 17.0, 8.0, 2.0, 169.0
12.0, 18.0, 1.0, 6.0, 165.0
12.0, 19.0, 8.0, 10.0, 240.0
13.0, 0.0, 1.0, 2.0, 192.0
13.0, 1.0, 2.0, 1.0, 215.0
13.0, 2.0, 6.0, 7.0, 158.0
13.0, 3.0, 9.0, 6.0, 202.0
13.0, 4.0, 9.0, 12.0, 186.0
13.0, 5.0, 4.0, 12.0, 207.0
13.0, 6.0, 0.0, 25.0, 161.0
13.0, 7.0, 5.0, 24.0, 235.0
13.0, 8.0, 8.0, 12.0, 207.0
13.0, 9.0, 8.0, 18.0, 223.0
13.0, 10.0, 3.0, 2.0, 217.0
13.0, 11.0, 3.0, 10.0, 226.0
13.0, 12.0, 3.0, 7.0, 207.0
13.0, 13.0, 0.0, 26.0, 252.0
13.0, 14.0, 8.0, 24.0, 239.0
13.0, 15.0, 5.0, 6.0, 158.0
13.0, 16.0, 4.0, 1.0, 176.0
13.0, 17.0, 1.0, 18.0, 243.0
13.0, 18.0, 9.0, 8.0, 234.0
13.0, 19.0, 2.0, 20.0, 243.0
14.0, 0.0, 2.0, 11.0, 190.0
14.0, 1.0, 5.0, 2.0, 197.0
14.0, 2.0, 1.0, 12.0, 209.0
14.0, 3.0, 6.0, 9.0, 168.0
14.0, 4.0, 6.0, 22.0, 197.0
14.0, 5.0, 1.0, 3.0, 210.0
14.0, 6.0, 0.0, 25.0, 221.0
14.0, 7.0, 4.0, 12.0, 179.0
14.0, 8.0, 0.0, 9.0, 244.0
14.0, 9.0, 8.0, 20.0, 196.0
14.0, 10.0, 3.0, 23.0, 159.0
14.0, 11.0, 2.0, 19.0, 192.0
14.0, 12.0, 4.0, 7.0, 237.0
14.0, 13.0, 9.0, 25.0, 236.0
14.0, 14.0, 2.0, 24.0, 156.0
14.0, 15.0, 4.0, 14.0, 205.0
14.0, 16.0, 9.0, 22.0, 250.0
14.0, 17.0, 7.0, 16.0, 173.0
14.0, 18.0, 2.0, 10.0, 219.0
14.0, 19.0, 6.0, 10.0, 215.0
15.0, 0.0, 0.0, 16.0, 230.0
15.0, 1.0, 0.0, 7.0, 189.0
15.0, 2.0, 7.0, 1.0, 228.0
15.0, 3.0, 7.0, 14.0, 160.0
15.0, 4.0, 1.0, 23.0, 177.0
15.0, 5.0, 2.0, 9.0, 218.0
15.0, 6.0, 5.0, 25.0, 169.0
15.0, 7.0, 4.0, 25.0, 246.0
15.0, 8.0, 6.0, 24.0, 213.0
15.0, 9.0, 4.0, 2.0, 207.0
15.0, 10.0, 9.0, 13.0, 194.0
15.0, 11.0, 8.0, 10.0, 238.0
15.0, 12.0, 1.0, 27.0, 184.0
15.0, 13.0, 9.0, 28.0, 160.0
15.0, 14.0, 0.0, 27.0, 194.0
15.0, 15.0, 9.0, 11.0, 224.0
15.0, 16.0, 8.0, 21.0, 203.0
15.0, 17.0, 5.0, 4.0, 209.0
15.0, 18.0, 8.0, 25.0, 170.0
15.0, 19.0, 8.0, 12.0, 220.0
16.0, 0.0, 5.0, 23.0, 219.0
16.0, 1.0, 1.0, 3.0, 216.0
16.0, 2.0, 4.0, 0.0, 248.0
16.0, 3.0, 4.0, 9.0, 223.0
16.0, 4.0, 9.0, 18.0, 179.0
16.0, 5.0, 4.0, 0.0, 236.0
16.0, 6.0, 5.0, 24.0, 187.0
16.0, 7.0, 1.0, 24.0, 234.0
16.0, 8.0, 9.0, 10.0, 199.0
16.0, 9.0, 4.0, 25.0, 227.0
16.0, 10.0, 8.0, 1.0, 175.0
16.0, 11.0, 2.0, 18.0, 188.0
16.0, 12.0, 4.0, 14.0, 184.0
16.0, 13.0, 5.0, 9.0, 252.0
16.0, 14.0, 5.0, 24.0, 190.0
16.0, 15.0, 3.0, 2.0, 162.0
16.0, 16.0, 4.0, 12.0, 243.0
16.0, 17.0, 9.0, 21.0, 170.0
16.0, 18.0, 2.0, 20.0, 175.0
16.0, 19.0, 0.0, 11.0, 178.0
17.0, 0.0, 7.0, 17.0, 171.0
17.0, 1.0, 7.0, 12.0, 158.0
17.0, 2.0, 3.0, 8.0, 170.0
17.0, 3.0, 8.0, 23.0, 217.0
17.0, 4.0, 4.0, 24.0, 156.0
17.0, 5.0, 8.0, 13.0, 174.0
17.0, 6.0, 1.0, 10.0, 203.0
17.0, 7.0, 0.0, 15.0, 162.0
17.0, 8.0, 9.0, 26.0, 223.0
17.0, 9.0, 3.0, 6.0, 217.0
17.0, 10.0, 5.0, 28.0, 234.0
17.0, 11.0, 4.0, 29.0, 180.0
17.0, 12.0, 6.0, 27.0, 237.0
17.0, 13.0, 3.0, 16.0, 237.0
17.0, 14.0, 8.0, 21.0, 209.0
17.0, 15.0, 8.0, 25.0, 164.0
17.0, 16.0, 9.0, 23.0, 178.0
17.0, 17.0, 1.0, 29.0, 248.0
17.0, 18.0, 7.0, 3.0, 181.0
17.0, 19.0, 2.0, 5.0, 228.0
18.0, 0.0, 2.0, 3.0, 250.0
18.0, 1.0, 2.0, 14.0, 192.0
18.0, 2.0, 4.0, 26.0, 158.0
18.0, 3.0, 8.0, 15.0, 196.0
18.0, 4.0, 5.0, 7.0, 160.0
18.0, 5.0, 0.0, 6.0, 212.0
18.0, 6.0, 3.0, 9.0, 186.0
18.0, 7.0, 8.0, 4.0, 209.0
18.0, 8.0, 7.0, 1.0, 176.0
18.0, 9.0, 6.0, 26.0, 221.0
18.0, 10.0, 6.0, 28.0, 205.0
18.0, 11.0, 8.0, 20.0, 245.0
18.0, 12.0, 8.0, 22.0, 169.0
18.0, 13.0, 4.0, 7.0, 234.0
18.0, 14.0, 1.0, 11.0, 184.0
18.0, 15.0, 8.0, 18.0, 155.0
18.0, 16.0, 1.0, 2.0, 177.0
18.0, 17.0, 1.0, 3.0, 206.0
18.0, 18.0, 5.0, 15.0, 187.0
18.0, 19.0, 4.0, 20.0, 241.0
19.0, 0.0, 5.0, 26.0, 229.0
19.0, 1.0, 9.0, 12.0, 165.0
19.0, 2.0, 1.0, 22.0, 152.0
19.0, 3.0, 8.0, 10.0, 236.0
19.0, 4.0, 4.0, 11.0, 214.0
19.0, 5.0, 9.0, 11.0, 235.0
19.0, 6.0, 3.0, 29.0, 252.0
19.0, 7.0, 3.0, 0.0, 184.0
19.0, 8.0, 8.0, 12.0, 245.0
19.0, 9.0, 9.0, 9.0, 195.0
19.0, 10.0, 7.0, 6.0, 238.0
19.0, 11.0, 7.0, 7.0, 174.0
19.0, 12.0, 9.0, 8.0, 206.0
19.0, 13.0, 8.0, 7.0, 150.0
19.0, 14.0, 7.0, 20.0, 215.0
19.0, 15.0, 7.0, 5.0, 213.0
19.0, 16.0, 5.0, 20.0, 243.0
19.0, 17.0, 6.0, 28.0, 203.0
19.0, 18.0, 6.0, 18.0, 247.0
19.0, 19.0, 0.0, 2.0, 188.0


==> img/img_feature_26.csv <==
0.0, 0.0, 1.0, 16.0, 161.0
0.0, 1.0, 6.0, 6.0, 190.0
0.0, 2.0, 1.0, 17.0, 204.0
0.0, 3.0, 4.0, 29.0, 205.0
0.0, 4.0, 2.0, 12.0, 169.0
0.0, 5.0, 4.0, 25.0, 214.0
0.0, 6.0, 4.0, 16.0, 166.0
0.0, 7.0, 1.0, 12.0, 245.0
0.0, 8.0, 8.0, 14.0, 208.0
0.0, 9.0, 5.0, 11.0, 226.0
0.0, 10.0, 2.0, 7.0, 178.0
0.0, 11.0, 5.0, 19.0, 222.0
0.0, 12.0, 2.0, 0.0, 194.0
0.0, 13.0, 2.0, 2.0, 178.0
0.0, 14.0, 9.0, 6.0, 160.0
0.0, 15.0, 3.0, 22.0, 220.0
0.0, 16.0, 6.0, 13.0, 220.0
0.0, 17.0, 171.0, 21.0, 18.0
0.0, 18.0, 221.0, 8.0, 29.0
0.0, 19.0, 218.0, 29.0, 11.0
1.0, 0.0, 6.0, 28.0, 184.0
1.0, 1.0, 1.0, 7.0, 151.0
1.0, 2.0, 6.0, 5.0, 228.0
1.0, 3.0, 8.0, 13.0, 253.0
1.0, 4.0, 2.0, 2.0, 172.0
1.0, 5.0, 5.0, 12.0, 190.0
1.0, 6.0, 0.0, 0.0, 194.0
1.0, 7.0, 2.0, 8.0, 189.0
1.0, 8.0, 3.0, 10.0, 168.0
1.0, 9.0, 3.0, 16.0, 228.0
1.0, 10.0, 5.0, 22.0, 236.0
1.0, 11.0, 7.0, 11.0, 164.0
1.0, 12.0, 9.0, 0.0, 233.0
1.0, 13.0, 5.0, 8.0, 160.0
1.0, 14.0, 0.0, 13.0, 161.0
1.0, 15.0, 8.0, 18.0, 203.0
1.0, 16.0, 2.0, 20.0, 243.0
1.0, 17.0, 138.0, 14.0, 16.0
1.0, 18.0, 124.0, 16.0, 21.0
1.0, 19.0, 253.0, 7.0, 25.0
2.0, 0.0, 3.0, 20.0, 221.0
2.0, 1.0, 3.0, 24.0, 246.0
2.0, 2.0, 7.0, 28.0, 232.0
2.0, 3.0, 2.0, 24.0, 235.0
2.0, 4.0, 6.0, 21.0, 200.0
2.0, 5.0, 7.0, 29.0, 233.0
2.0, 6.0, 7.0, 9.0, 166.0
2.0, 7.0, 2.0, 9.0, 206.0
2.0, 8.0, 3.0, 22.0, 161.0
2.0, 9.0, 8.0, 13.0, 243.0
2.0, 10.0, 6.0, 25.0, 177.0
2.0, 11.0, 7.0, 21.0, 208.0
2.0, 12.0, 5.0, 12.0, 237.0
2.0, 13.0, 1.0, 9.0, 238.0
2.0, 14.0, 2.0, 20.0, 243.0
2.0, 15.0, 2.0, 5.0, 199.0
2.0, 16.0, 0.0, 16.0, 201.0
2.0, 17.0, 161.0, 7.0, 19.0
2.0, 18.0, 140.0, 0.0, 13.0
2.0, 19.0, 227.0, 20.0, 1.0
3.0, 0.0, 8.0, 28.0, 182.0
3.0, 1.0, 1.0, 18.0, 216.0
3.0, 2.0, 8.0, 27.0, 166.0
3.0, 3.0, 0.0, 2.0, 176.0
3.0, 4.0, 3.0, 27.0, 216.0
3.0, 5.0, 0.0, 18.0, 195.0
3.0, 6.0, 6.0, 19.0, 199.0
3.0, 7.0, 5.0, 18.0, 230.0
3.0, 8.0, 7.0, 7.0, 233.0
3.0, 9.0, 6.0, 3.0, 242.0
3.0, 10.0, 8.0, 11.0, 208.0
3.0, 11.0, 4.0, 3.0, 221.0
3.0, 12.0, 0.0, 11.0, 170.0
3.0, 13.0, 3.0, 27.0, 163.0
3.0, 14.0, 5.0, 20.0, 237.0
3.0, 15.0, 7.0, 16.0, 159.0
3.0, 16.0, 180.0, 14.0, 4.0
3.0, 17.0, 121.0, 5.0, 21.0
3.0, 18.0, 144.0, 16.0, 9.0
3.0, 19.0, 184.0, 15.0, 7.0
4.0, 0.0, 4.0, 5.0, 152.0
4.0, 1.0, 3.0, 21.0, 168.0
4.0, 2.0, 8.0, 18.0, 187.0
4.0, 3.0, 0.0, 2.0, 238.0
4.0, 4.0, 0.0, 15.0, 206.0
4.0, 5.0, 3.0, 21.0, 152.0
4.0, 6.0, 8.0, 23.0, 251.0
4.0, 7.0, 0.0, 14.0, 244.0
4.0, 8.0, 1.0, 21.0, 240.0
4.0, 9.0, 7.0, 25.0, 177.0
4.0, 10.0, 7.0, 7.0, 252.0
4.0, 11.0, 3.0, 11.0, 227.0
4.0, 12.0, 6.0, 26.0, 235.0
4.0, 13.0, 4.0, 2.0, 207.0
4.0, 14.0, 9.0, 12.0, 219.0
4.0, 15.0, 7.0, 20.0, 232.0
4.0, 16.0, 94.0, 12.0, 19.0
4.0, 17.0, 248.0, 7.0, 2.0
4.0, 18.0, 217.0, 3.0, 5.0
4.0, 19.0, 109.0, 14.0, 15.0
5.0, 0.0, 6.0, 4.0, 158.0
5.0, 1.0, 3.0, 16.0, 203.0
5.0, 2.0, 5.0, 6.0, 212.0
5.0, 3.0, 0.0, 14.0, 243.0
5.0, 4.0, 4.0, 21.0, 235.0
5.0, 5.0, 1.0, 0.0, 162.0
5.0, 6.0, 9.0, 5.0, 197.0
5.0, 7.0, 5.0, 24.0, 154.0
5.0, 8.0, 7.0, 10.0, 195.0
5.0, 9.0, 0.0, 25.0, 184.0
5.0, 10.0, 1.0, 22.0, 176.0
5.0, 11.0, 1.0, 13.0, 154.0
5.0, 12.0, 0.0, 4.0, 221.0
5.0, 13.0, 2.0, 5.0, 219.0
5.0, 14.0, 5.0, 3.0, 221.0
5.0, 15.0, 0.0, 21.0, 195.0
5.0, 16.0, 237.0, 26.0, 18.0
5.0, 17.0, 108.0, 10.0, 2.0
5.0, 18.0, 147.0, 2.0, 22.0
5.0, 19.0, 106.0, 10.0, 17.0
6.0, 0.0, 6.0, 17.0, 157.0
6.0, 1.0, 8.0, 4.0, 207.0
6.0, 2.0, 6.0, 18.0, 204.0
6.0, 3.0, 9.0, 17.0, 236.0
6.0, 4.0, 6.0, 27.0, 192.0
6.0, 5.0, 2.0, 11.0, 213.0
6.0, 6.0, 9.0, 17.0, 181.0
6.0, 7.0, 4.0, 25.0, 219.0
6.0, 8.0, 9.0, 6.0, 205.0
6.0, 9.0, 1.0, 8.0, 192.0
6.0, 10.0, 4.0, 5.0, 210.0
6.0, 11.0, 3.0, 20.0, 153.0
6.0, 12.0, 6.0, 14.0, 192.0
6.0, 13.0, 5.0, 13.0, 197.0
6.0, 14.0, 4.0, 20.0, 216.0
6.0, 15.0, 3.0, 26.0, 243.0
6.0, 16.0, 178.0, 4.0, 15.0
6.0, 17.0, 138.0, 23.0, 4.0
6.0, 18.0, 156.0, 27.0, 17.0
6.0, 19.0, 191.0, 1.0, 28.0
7.0, 0.0, 3.0, 28.0, 184.0
7.0, 1.0, 3.0, 26.0, 229.0
7.0, 2.0, 2.0, 12.0, 177.0
7.0, 3.0, 1.0, 23.0, 180.0
7.0, 4.0, 5.0, 12.0, 183.0
7.0, 5.0, 6.0, 24.0, 179.0
7.0, 6.0, 3.0, 19.0, 253.0
7.0, 7.0, 1.0, 10.0, 192.0
7.0, 8.0, 2.0, 29.0, 211.0
7.0, 9.0, 3.0, 27.0, 224.0
7.0, 10.0, 6.0, 3.0, 191.0
7.0, 11.0, 4.0, 19.0, 178.0
7.0, 12.0, 7.0, 22.0, 182.0
7.0, 13.0, 1.0, 21.0, 162.0
7.0, 14.0, 2.0, 18.0, 218.0
7.0, 15.0, 3.0, 21.0, 220.0
7.0, 16.0, 134.0, 22.0, 1.0
7.0, 17.0, 146.0, 22.0, 6.0
7.0, 18.0, 148.0, 2.0, 0.0
7.0, 19.0, 149.0, 27.0, 10.0
8.0, 0.0, 1.0, 0.0, 206.0
8.0, 1.0, 4.0, 7.0, 221.0
8.0, 2.0, 6.0, 11.0, 189.0
8.0, 3.0, 8.0, 23.0, 186.0
8.0, 4.0, 7.0, 20.0, 180.0
8.0, 5.0, 5.0, 3.0, 199.0
8.0, 6.0, 4.0, 5.0, 198.0
8.0, 7.0, 1.0, 17.0, 190.0
8.0, 8.0, 4.0, 25.0, 189.0
8.0, 9.0, 9.0, 29.0, 160.0
8.0, 10.0, 2.0, 21.0, 242.0
8.0, 11.0, 3.0, 12.0, 225.0
8.0, 12.0, 4.0, 9.0, 154.0
8.0, 13.0, 0.0, 24.0, 198.0
8.0, 14.0, 8.0, 13.0, 252.0
8.0, 15.0, 0.0, 4.0, 234.0
8.0, 16.0, 208.0, 5.0, 25.0
8.0, 17.0, 194.0, 20.0, 16.0
8.0, 18.0, 191.0, 14.0, 9.0
8.0, 19.0, 166.0, 21.0, 27.0
9.0, 0.0, 9.0, 4.0, 154.0
9.0, 1.0, 8.0, 6.0, 250.0
9.0, 2.0, 7.0, 13.0, 224.0
9.0, 3.0, 6.0, 29.0, 225.0
9.0, 4.0, 4.0, 22.0, 236.0
9.0, 5.0, 4.0, 18.0, 253.0
9.0, 6.0, 3.0, 5.0, 220.0
9.0, 7.0, 5.0, 27.0, 248.0
9.0, 8.0, 8.0, 13.0, 190.0
9.0, 9.0, 0.0, 17.0, 187.0
9.0, 10.0, 8.0, 27.0, 188.0
9.0, 11.0, 7.0, 19.0, 228.0
9.0, 12.0, 2.0, 11.0, 225.0
9.0, 13.0, 7.0, 1.0, 230.0
9.0, 14.0, 9.0, 18.0, 170.0
9.0, 15.0, 9.0, 7.0, 233.0
9.0, 16.0, 95.0, 6.0, 5.0
9.0, 17.0, 214.0, 14.0, 7.0
9.0, 18.0, 251.0, 21.0, 6.0
9.0, 19.0, 107.0, 24.0, 9.0
10.0, 0.0, 9.0, 3.0, 209.0
10.0, 1.0, 4.0, 27.0, 208.0
10.0, 2.0, 3.0, 11.0, 183.0
10.0, 3.0, 1.0, 5.0, 203.0
10.0, 4.0, 4.0, 0.0, 190.0
10.0, 5.0, 0.0, 18.0, 228.0
10.0, 6.0, 0.0, 11.0, 190.0
10.0, 7.0, 2.0, 7.0, 172.0
10.0, 8.0, 1.0, 5.0, 160.0
10.0, 9.0, 5.0, 17.0, 253.0
10.0, 10.0, 9.0, 6.0, 246.0
10.0, 11.0, 8.0, 7.0, 208.0
10.0, 12.0, 2.0, 12.0, 227.0
10.0, 13.0, 3.0, 2.0, 219.0
10.0, 14.0, 3.0, 18.0, 189.0
10.0, 15.0, 0.0, 19.0, 203.0
10.0, 16.0, 178.0, 25.0, 23.0
10.0, 17.0, 203.0, 3.0, 0.0
10.0, 18.0, 253.0, 13.0, 18.0
10.0, 19.0, 174.0, 28.0, 11.0
11.0, 0.0, 7.0, 15.0, 227.0
11.0, 1.0, 3.0, 13.0, 154.0
11.0, 2.0, 4.0, 26.0, 240.0
11.0, 3.0, 8.0, 14.0, 167.0
11.0, 4.0, 1.0, 20.0, 174.0
11.0, 5.0, 2.0, 29.0, 169.0
11.0, 6.0, 7.0, 25.0, 199.0
11.0, 7.0, 7.0, 20.0, 243.0
11.0, 8.0, 1.0, 11.0, 166.0
11.0, 9.0, 6.0, 7.0, 207.0
11.0, 10.0, 6.0, 27.0, 160.0
11.0, 11.0, 9.0, 7.0, 215.0
11.0, 12.0, 7.0, 19.0, 156.0
11.0, 13.0, 9.0, 21.0, 229.0
11.0, 14.0, 4.0, 4.0, 189.0
11.0, 15.0, 195.0, 16.0, 12.0
11.0, 16.0, 217.0, 6.0, 6.0
11.0, 17.0, 201.0, 26.0, 23.0
11.0, 18.0, 132.0, 13.0, 0.0
11.0, 19.0, 160.0, 13.0, 14.0
12.0, 0.0, 2.0, 26.0, 213.0
12.0, 1.0, 0.0, 8.0, 179.0
12.0, 2.0, 8.0, 12.0, 208.0
12.0, 3.0, 6.0, 13.0, 167.0
12.0, 4.0, 6.0, 25.0, 174.0
12.0, 5.0, 1.0, 8.0, 150.0
12.0, 6.0, 5.0, 1.0, 153.0
12.0, 7.0, 1.0, 11.0, 167.0
12.0, 8.0, 2.0, 5.0, 170.0
12.0, 9.0, 0.0, 14.0, 167.0
12.0, 10.0, 6.0, 1.0, 236.0
12.0, 11.0, 1.0, 16.0, 168.0
12.0, 12.0, 7.0, 27.0, 168.0
12.0, 13.0, 0.0, 25.0, 207.0
12.0, 14.0, 0.0, 11.0, 174.0
12.0, 15.0, 96.0, 23.0, 15.0
12.0, 16.0, 202.0, 24.0, 7.0
12.0, 17.0, 196.0, 28.0, 24.0
12.0, 18.0, 131.0, 13.0, 15.0
12.0, 19.0, 99.0, 6.0, 13.0
13.0, 0.0, 9.0, 7.0, 249.0
13.0, 1.0, 8.0, 24.0, 222.0
13.0, 2.0, 3.0, 20.0, 253.0
13.0, 3.0, 5.0, 1.0, 217.0
13.0, 4.0, 9.0, 9.0, 232.0
13.0, 5.0, 6.0, 14.0, 150.0
13.0, 6.0, 1.0, 13.0, 192.0
13.0, 7.0, 7.0, 15.0, 247.0
13.0, 8.0, 1.0, 1.0, 233.0
13.0, 9.0, 8.0, 21.0, 194.0
13.0, 10.0, 8.0, 13.0, 231.0
13.0, 11.0, 9.0, 22.0, 243.0
13.0, 12.0, 0.0, 9.0, 223.0
13.0, 13.0, 7.0, 27.0, 234.0
13.0, 14.0, 5.0, 29.0, 228.0
13.0, 15.0, 236.0, 18.0, 16.0
13.0, 16.0, 125.0, 15.0, 20.0
13.0, 17.0, 250.0, 8.0, 20.0
13.0, 18.0, 140.0, 1.0, 27.0
13.0, 19.0, 114.0, 22.0, 6.0
14.0, 0.0, 5.0, 5.0, 215.0
14.0, 1.0, 9.0, 16.0, 220.0
14.0, 2.0, 2.0, 18.0, 206.0
14.0, 3.0, 3.0, 7.0, 224.0
14.0, 4.0, 3.0, 7.0, 150.0
14.0, 5.0, 2.0, 21.0, 152.0
14.0, 6.0, 7.0, 22.0, 198.0
14.0, 7.0, 5.0, 28.0, 237.0
14.0, 8.0, 2.0, 4.0, 206.0
14.0, 9.0, 3.0, 26.0, 161.0
14.0, 10.0, 1.0, 4.0, 167.0
14.0, 11.0, 7.0, 14.0, 178.0
14.0, 12.0, 0.0, 0.0, 188.0
14.0, 13.0, 7.0, 10.0, 175.0
14.0, 14.0, 8.0, 1.0, 243.0
14.0, 15.0, 250.0, 29.0, 10.0
14.0, 16.0, 113.0, 8.0, 28.0
14.0, 17.0, 197.0, 19.0, 15.0
14.0, 18.0, 127.0, 14.0, 1.0
14.0, 19.0, 208.0, 18.0, 22.0
15.0, 0.0, 9.0, 3.0, 156.0
15.0, 1.0, 3.0, 4.0, 247.0
15.0, 2.0, 0.0, 0.0, 185.0
15.0, 3.0, 7.0, 2.0, 203.0
15.0, 4.0, 2.0, 5.0, 232.0
15.0, 5.0, 7.0, 3.0, 239.0
15.0, 6.0, 3.0, 24.0, 247.0
15.0, 7.0, 6.0, 17.0, 192.0
15.0, 8.0, 8.0, 27.0, 168.0
15.0, 9.0, 9.0, 5.0, 154.0
15.0, 10.0, 2.0, 4.0, 150.0
15.0, 11.0, 4.0, 6.0, 165.0
15.0, 12.0, 7.0, 19.0, 166.0
15.0, 13.0, 3.0, 2.0, 219.0
15.0, 14.0, 0.0, 2.0, 152.0
15.0, 15.0, 205.0, 1.0, 29.0
15.0, 16.0, 185.0, 26.0, 8.0
15.0, 17.0, 212.0, 7.0, 18.0
15.0, 18.0, 181.0, 13.0, 1.0
15.0, 19.0, 210.0, 5.0, 28.0
16.0, 0.0, 0.0, 13.0, 155.0
16.0, 1.0, 6.0, 4.0, 153.0
16.0, 2.0, 1.0, 17.0, 230.0
16.0, 3.0, 0.0, 17.0, 163.0
16.0, 4.0, 5.0, 18.0, 250.0
16.0, 5.0, 0.0, 22.0, 216.0
16.0, 6.0, 8.0, 25.0, 235.0
16.0, 7.0, 0.0, 14.0, 171.0
16.0, 8.0, 2.0, 7.0, 172.0
16.0, 9.0, 5.0, 15.0, 201.0
16.0, 10.0, 0.0, 28.0, 239.0
16.0, 11.0, 6.0, 21.0, 160.0
16.0, 12.0, 5.0, 25.0, 253.0
16.0, 13.0, 6.0, 20.0, 195.0
16.0, 14.0, 6.0, 28.0, 189.0
16.0, 15.0, 216.0, 21.0, 2.0
16.0, 16.0, 160.0, 18.0, 13.0
16.0, 17.0, 179.0, 3.0, 28.0
16.0, 18.0, 245.0, 15.0, 18.0
16.0, 19.0, 173.0, 16.0, 11.0
17.0, 0.0, 6.0, 23.0, 202.0
17.0, 1.0, 9.0, 16.0, 238.0
17.0, 2.0, 0.0, 12.0, 161.0
17.0, 3.0, 7.0, 12.0, 212.0
17.0, 4.0, 6.0, 21.0, 238.0
17.0, 5.0, 9.0, 28.0, 180.0
17.0, 6.0, 0.0, 21.0, 233.0
17.0, 7.0, 8.0, 15.0, 248.0
17.0, 8.0, 2.0, 29.0, 166.0
17.0, 9.0, 1.0, 20.0, 227.0
17.0, 10.0, 2.0, 5.0, 231.0
17.0, 11.0, 5.0, 14.0, 207.0
17.0, 12.0, 6.0, 27.0, 178.0
17.0, 13.0, 7.0, 24.0, 150.0
17.0, 14.0, 9.0, 17.0, 213.0
17.0, 15.0, 208.0, 28.0, 29.0
17.0, 16.0, 191.0, 18.0, 9.0
17.0, 17.0, 235.0, 25.0, 15.0
17.0, 18.0, 216.0, 25.0, 1.0
17.0, 19.0, 166.0, 16.0, 11.0
18.0, 0.0, 0.0, 23.0, 194.0
18.0, 1.0, 4.0, 9.0, 150.0
18.0, 2.0, 1.0, 4.0, 235.0
18.0, 3.0, 2.0, 4.0, 166.0
18.0, 4.0, 4.0, 0.0, 251.0
18.0, 5.0, 4.0, 9.0, 150.0
18.0, 6.0, 3.0, 1.0, 215.0
18.0, 7.0, 3.0, 11.0, 192.0
18.0, 8.0, 1.0, 13.0, 231.0
18.0, 9.0, 5.0, 27.0, 245.0
18.0, 10.0, 0.0, 14.0, 180.0
18.0, 11.0, 2.0, 24.0, 166.0
18.0, 12.0, 9.0, 7.0, 205.0
18.0, 13.0, 9.0, 24.0, 211.0
18.0, 14.0, 139.0, 1.0, 14.0
18.0, 15.0, 178.0, 20.0, 20.0
18.0, 16.0, 170.0, 15.0, 1.0
18.0, 17.0, 218.0, 4.0, 20.0
18.0, 18.0, 159.0, 13.0, 2.0
18.0, 19.0, 134.0, 11.0, 15.0
19.0, 0.0, 7.0, 3.0, 233.0
19.0, 1.0, 1.0, 27.0, 248.0
19.0, 2.0, 1.0, 18.0, 156.0
19.0, 3.0, 8.0, 16.0, 162.0
19.0, 4.0, 7.0, 23.0, 214.0
19.0, 5.0, 7.0, 9.0, 158.0
19.0, 6.0, 3.0, 2.0, 184.0
19.0, 7.0, 1.0, 27.0, 178.0
19.0, 8.0, 5.0, 28.0, 186.0
19.0, 9.0, 3.0, 13.0, 202.0
19.0, 10.0, 7.0, 14.0, 176.0
19.0, 11.0, 0.0, 29.0, 240.0
19.0, 12.0, 1.0, 23.0, 215.0
19.0, 13.0, 9.0, 1.0, 206.0
19.0, 14.0, 221.0, 21.0, 22.0
19.0, 15.0, 155.0, 8.0, 26.0
19.0, 16.0, 249.0, 0.0, 14.0
19.0, 17.0, 100.0, 17.0, 24.0
19.0, 18.0, 116.0, 11.0, 29.0
19.0, 19.0, 222.0, 13.0, 15.0


==> img/img_feature_30.csv <==
0.0, 0.0, 139.0, 18.0, 6.0
0.0, 1.0, 214.0, 5.0, 27.0
0.0, 2.0, 8.0, 29.0, 159.0
0.0, 3.0, 6.0, 7.0, 246.0
0.0, 4.0, 0.0, 14.0, 213.0
0.0, 5.0, 4.0, 9.0, 150.0
0.0, 6.0, 5.0, 2.0, 253.0
0.0, 7.0, 4.0, 0.0, 209.0
0.0, 8.0, 0.0, 15.0, 153.0
0.0, 9.0, 9.0, 26.0, 178.0
0.0, 10.0, 5.0, 3.0, 190.0
0.0, 11.0, 0.0, 13.0, 158.0
0.0, 12.0, 8.0, 21.0, 164.0
0.0, 13.0, 9.0, 27.0, 198.0
0.0, 14.0, 5.0, 17.0, 151.0
0.0, 15.0, 8.0, 17.0, 224.0
0.0, 16.0, 1.0, 17.0, 181.0
0.0, 17.0, 2.0, 18.0, 177.0
0.0, 18.0, 7.0, 6.0, 167.0
0.0, 19.0, 1.0, 0.0, 192.0
1.0, 0.0, 195.0, 4.0, 15.0
1.0, 1.0, 194.0, 6.0, 21.0
1.0, 2.0, 0.0, 7.0, 217.0
1.0, 3.0, 8.0, 5.0, 175.0
1.0, 4.0, 0.0, 7.0, 167.0
1.0, 5.0, 7.0, 12.0, 153.0
1.0, 6.0, 2.0, 7.0, 252.0
1.0, 7.0, 1.0, 15.0, 216.0
1.0, 8.0, 8.0, 13.0, 203.0
1.0, 9.0, 9.0, 13.0, 198.0
1.0, 10.0, 7.0, 10.0, 181.0
1.0, 11.0, 2.0, 16.0, 253.0
1.0, 12.0, 6.0, 12.0, 217.0
1.0, 13.0, 9.0, 1.0, 235.0
1.0, 14.0, 6.0, 20.0, 152.0
1.0, 15.0, 5.0, 16.0, 153.0
1.0, 16.0, 9.0, 20.0, 175.0
1.0, 17.0, 5.0, 9.0, 171.0
1.0, 18.0, 8.0, 20.0, 204.0
1.0, 19.0, 4.0, 8.0, 233.0
2.0, 0.0, 191.0, 23.0, 16.0
2.0, 1.0, 186.0, 19.0, 17.0
2.0, 2.0, 3.0, 20.0, 225.0
2.0, 3.0, 8.0, 28.0, 176.0
2.0, 4.0, 1.0, 10.0, 213.0
2.0, 5.0, 1.0, 1.0, 171.0
2.0, 6.0, 3.0, 18.0, 239.0
2.0, 7.0, 4.0, 8.0, 189.0
2.0, 8.0, 5.0, 1.0, 220.0
2.0, 9.0, 7.0, 26.0, 207.0
2.0, 10.0, 2.0, 23.0, 179.0
2.0, 11.0, 9.0, 12.0, 186.0
2.0, 12.0, 7.0, 25.0, 186.0
2.0, 13.0, 9.0, 8.0, 193.0
2.0, 14.0, 7.0, 13.0, 203.0
2.0, 15.0, 0.0, 18.0, 174.0
2.0, 16.0, 9.0, 13.0, 235.0
2.0, 17.0, 1.0, 23.0, 174.0
2.0, 18.0, 4.0, 26.0, 200.0
2.0, 19.0, 6.0, 0.0, 190.0
3.0, 0.0, 117.0, 17.0, 19.0
3.0, 1.0, 166.0, 29.0, 28.0
3.0, 2.0, 4.0, 10.0, 203.0
3.0, 3.0, 5.0, 2.0, 151.0
3.0, 4.0, 5.0, 2.0, 252.0
3.0, 5.0, 7.0, 23.0, 175.0
3.0, 6.0, 7.0, 7.0, 197.0
3.0, 7.0, 5.0, 7.0, 229.0
3.0, 8.0, 5.0, 20.0, 191.0
3.0, 9.0, 4.0, 20.0, 229.0
3.0, 10.0, 5.0, 19.0, 198.0
3.0, 11.0, 9.0, 19.0, 172.0
3.0, 12.0, 2.0, 10.0, 179.0
3.0, 13.0, 8.0, 29.0, 154.0
3.0, 14.0, 0.0, 15.0, 179.0
3.0, 15.0, 3.0, 29.0, 190.0
3.0, 16.0, 3.0, 23.0, 194.0
3.0, 17.0, 1.0, 15.0, 162.0
3.0, 18.0, 7.0, 13.0, 188.0
3.0, 19.0, 5.0, 12.0, 152.0
4.0, 0.0, 103.0, 3.0, 28.0
4.0, 1.0, 114.0, 16.0, 14.0
4.0, 2.0, 1.0, 11.0, 240.0
4.0, 3.0, 4.0, 27.0, 161.0
4.0, 4.0, 6.0, 21.0, 214.0
4.0, 5.0, 6.0, 24.0, 151.0
4.0, 6.0, 1.0, 24.0, 190.0
4.0, 7.0, 4.0, 28.0, 210.0
4.0, 8.0, 2.0, 17.0, 172.0
4.0, 9.0, 7.0, 24.0, 209.0
4.0, 10.0, 3.0, 24.0, 182.0
4.0, 11.0, 5.0, 4.0, 244.0
4.0, 12.0, 2.0, 21.0, 189.0
4.0, 13.0, 9.0, 4.0, 237.0
4.0, 14.0, 0.0, 20.0, 195.0
4.0, 15.0, 2.0, 21.0, 198.0
4.0, 16.0, 2.0, 5.0, 252.0
4.0, 17.0, 7.0, 8.0, 161.0
4.0, 18.0, 8.0, 24.0, 199.0
4.0, 19.0, 9.0, 24.0, 252.0
5.0, 0.0, 126.0, 9.0, 11.0
5.0, 1.0, 158.0, 28.0, 19.0
5.0, 2.0, 7.0, 25.0, 187.0
5.0, 3.0, 0.0, 13.0, 232.0
5.0, 4.0, 4.0, 10.0, 177.0
5.0, 5.0, 6.0, 5.0, 191.0
5.0, 6.0, 5.0, 1.0, 196.0
5.0, 7.0, 1.0, 27.0, 205.0
5.0, 8.0, 6.0, 2.0, 200.0
5.0, 9.0, 2.0, 9.0, 220.0
5.0, 10.0, 3.0, 3.0, 235.0
5.0, 11.0, 3.0, 7.0, 164.0
5.0, 12.0, 0.0, 7.0, 250.0
5.0, 13.0, 7.0, 21.0, 185.0
5.0, 14.0, 4.0, 27.0, 186.0
5.0, 15.0, 5.0, 22.0, 166.0
5.0, 16.0, 0.0, 24.0, 168.0
5.0, 17.0, 8.0, 19.0, 220.0
5.0, 18.0, 8.0, 28.0, 220.0
5.0, 19.0, 1.0, 24.0, 171.0
6.0, 0.0, 129.0, 20.0, 9.0
6.0, 1.0, 190.0, 9.0, 29.0
6.0, 2.0, 3.0, 25.0, 231.0
6.0, 3.0, 1.0, 10.0, 200.0
6.0, 4.0, 6.0, 11.0, 241.0
6.0, 5.0, 6.0, 15.0, 252.0
6.0, 6.0, 0.0, 12.0, 171.0
6.0, 7.0, 9.0, 19.0, 240.0
6.0, 8.0, 2.0, 27.0, 211.0
6.0, 9.0, 1.0, 27.0, 186.0
6.0, 10.0, 6.0, 16.0, 194.0
6.0, 11.0, 8.0, 9.0, 170.0
6.0, 12.0, 7.0, 2.0, 153.0
6.0, 13.0, 6.0, 2.0, 210.0
6.0, 14.0, 5.0, 17.0, 156.0
6.0, 15.0, 0.0, 22.0, 222.0
6.0, 16.0, 5.0, 5.0, 248.0
6.0, 17.0, 7.0, 28.0, 249.0
6.0, 18.0, 5.0, 14.0, 252.0
6.0, 19.0, 6.0, 4.0, 228.0
7.0, 0.0, 149.0, 21.0, 2.0
7.0, 1.0, 210.0, 8.0, 5.0
7.0, 2.0, 5.0, 3.0, 241.0
7.0, 3.0, 9.0, 0.0, 226.0
7.0, 4.0, 5.0, 18.0, 196.0
7.0, 5.0, 9.0, 28.0, 251.0
7.0, 6.0, 9.0, 17.0, 199.0
7.0, 7.0, 0.0, 3.0, 154.0
7.0, 8.0, 8.0, 7.0, 216.0
7.0, 9.0, 5.0, 3.0, 224.0
7.0, 10.0, 6.0, 24.0, 219.0
7.0, 11.0, 7.0, 20.0, 199.0
7.0, 12.0, 0.0, 7.0, 240.0
7.0, 13.0, 8.0, 1.0, 167.0
7.0, 14.0, 2.0, 17.0, 228.0
7.0, 15.0, 6.0, 4.0, 177.0
7.0, 16.0, 1.0, 22.0, 158.0
7.0, 17.0, 7.0, 8.0, 208.0
7.0, 18.0, 8.0, 2.0, 216.0
7.0, 19.0, 6.0, 25.0, 247.0
8.0, 0.0, 182.0, 26.0, 24.0
8.0, 1.0, 148.0, 22.0, 13.0
8.0, 2.0, 5.0, 20.0, 217.0
8.0, 3.0, 9.0, 18.0, 210.0
8.0, 4.0, 4.0, 11.0, 229.0
8.0, 5.0, 8.0, 10.0, 168.0
8.0, 6.0, 1.0, 17.0, 197.0
8.0, 7.0, 1.0, 28.0, 179.0
8.0, 8.0, 3.0, 28.0, 247.0
8.0, 9.0, 8.0, 3.0, 226.0
8.0, 10.0, 7.0, 14.0, 176.0
8.0, 11.0, 5.0, 13.0, 234.0
8.0, 12.0, 5.0, 8.0, 162.0
8.0, 13.0, 7.0, 4.0, 197.0
8.0, 14.0, 6.0, 10.0, 236.0
8.0, 15.0, 8.0, 17.0, 180.0
8.0, 16.0, 9.0, 22.0, 234.0
8.0, 17.0, 9.0, 4.0, 231.0
8.0, 18.0, 7.0, 21.0, 236.0
8.0, 19.0, 7.0, 27.0, 155.0
9.0, 0.0, 147.0, 24.0, 5.0
9.0, 1.0, 176.0, 24.0, 10.0
9.0, 2.0, 170.0, 28.0, 23.0
9.0, 3.0, 247.0, 25.0, 11.0
9.0, 4.0, 122.0, 19.0, 8.0
9.0, 5.0, 106.0, 13.0, 13.0
9.0, 6.0, 116.0, 25.0, 13.0
9.0, 7.0, 90.0, 24.0, 20.0
9.0, 8.0, 146.0, 11.0, 15.0
9.0, 9.0, 216.0, 20.0, 3.0
9.0, 10.0, 233.0, 19.0, 24.0
9.0, 11.0, 100.0, 2.0, 10.0
9.0, 12.0, 135.0, 20.0, 6.0
9.0, 13.0, 144.0, 1.0, 18.0
9.0, 14.0, 117.0, 19.0, 7.0
9.0, 15.0, 231.0, 21.0, 29.0
9.0, 16.0, 97.0, 21.0, 20.0
9.0, 17.0, 210.0, 29.0, 12.0
9.0, 18.0, 243.0, 25.0, 10.0
9.0, 19.0, 180.0, 7.0, 5.0
10.0, 0.0, 166.0, 5.0, 27.0
10.0, 1.0, 143.0, 7.0, 17.0
10.0, 2.0, 141.0, 15.0, 24.0
10.0, 3.0, 248.0, 8.0, 16.0
10.0, 4.0, 192.0, 21.0, 22.0
10.0, 5.0, 117.0, 22.0, 0.0
10.0, 6.0, 106.0, 13.0, 17.0
10.0, 7.0, 220.0, 19.0, 18.0
10.0, 8.0, 244.0, 25.0, 26.0
10.0, 9.0, 95.0, 27.0, 6.0
10.0, 10.0, 199.0, 22.0, 17.0
10.0, 11.0, 213.0, 11.0, 14.0
10.0, 12.0, 116.0, 17.0, 27.0
10.0, 13.0, 234.0, 4.0, 2.0
10.0, 14.0, 156.0, 18.0, 22.0
10.0, 15.0, 140.0, 20.0, 9.0
10.0, 16.0, 209.0, 2.0, 29.0
10.0, 17.0, 221.0, 21.0, 18.0
10.0, 18.0, 140.0, 17.0, 1.0
10.0, 19.0, 95.0, 6.0, 10.0
11.0, 0.0, 208.0, 8.0, 2.0
11.0, 1.0, 186.0, 12.0, 29.0
11.0, 2.0, 146.0, 6.0, 21.0
11.0, 3.0, 234.0, 2.0, 16.0
11.0, 4.0, 251.0, 0.0, 20.0
11.0, 5.0, 187.0, 0.0, 18.0
11.0, 6.0, 187.0, 11.0, 3.0
11.0, 7.0, 183.0, 9.0, 15.0
11.0, 8.0, 141.0, 9.0, 25.0
11.0, 9.0, 146.0, 18.0, 4.0
11.0, 10.0, 210.0, 9.0, 18.0
11.0, 11.0, 136.0, 25.0, 6.0
11.0, 12.0, 201.0, 23.0, 21.0
11.0, 13.0, 181.0, 2.0, 13.0
11.0, 14.0, 169.0, 6.0, 16.0
11.0, 15.0, 110.0, 10.0, 2.0
11.0, 16.0, 194.0, 20.0, 0.0
11.0, 17.0, 103.0, 11.0, 5.0
11.0, 18.0, 249.0, 24.0, 28.0
11.0, 19.0, 172.0, 14.0, 7.0
12.0, 0.0, 130.0, 14.0, 19.0
12.0, 1.0, 144.0, 10.0, 9.0
12.0, 2.0, 125.0, 14.0, 25.0
12.0, 3.0, 167.0, 29.0, 25.0
12.0, 4.0, 241.0, 9.0, 24.0
12.0, 5.0, 176.0, 20.0, 13.0
12.0, 6.0, 159.0, 3.0, 11.0
12.0, 7.0, 112.0, 24.0, 14.0
12.0, 8.0, 151.0, 27.0, 3.0
12.0, 9.0, 210.0, 2.0, 6.0
12.0, 10.0, 190.0, 11.0, 21.0
12.0, 11.0, 194.0, 21.0, 21.0
12.0, 12.0, 148.0, 21.0, 29.0
12.0, 13.0, 150.0, 21.0, 10.0
12.0, 14.0, 249.0, 0.0, 27.0
12.0, 15.0, 151.0, 20.0, 1.0
12.0, 16.0, 161.0, 8.0, 9.0
12.0, 17.0, 235.0, 10.0, 0.0
12.0, 18.0, 253.0, 14.0, 8.0
12.0, 19.0, 94.0, 23.0, 0.0
13.0, 0.0, 245.0, 9.0, 23.0
13.0, 1.0, 225.0, 12.0, 27.0
13.0, 2.0, 198.0, 20.0, 3.0
13.0, 3.0, 234.0, 18.0, 0.0
13.0, 4.0, 135.0, 27.0, 14.0
13.0, 5.0, 91.0, 26.0, 27.0
13.0, 6.0, 224.0, 0.0, 25.0
13.0, 7.0, 137.0, 21.0, 11.0
13.0, 8.0, 206.0, 15.0, 20.0
13.0, 9.0, 217.0, 18.0, 25.0
13.0, 10.0, 243.0, 26.0, 27.0
13.0, 11.0, 137.0, 7.0, 12.0
13.0, 12.0, 127.0, 17.0, 22.0
13.0, 13.0, 190.0, 15.0, 12.0
13.0, 14.0, 103.0, 28.0, 24.0
13.0, 15.0, 253.0, 14.0, 4.0
13.0, 16.0, 148.0, 7.0, 10.0
13.0, 17.0, 91.0, 0.0, 18.0
13.0, 18.0, 191.0, 1.0, 8.0
13.0, 19.0, 211.0, 7.0, 24.0
14.0, 0.0, 131.0, 17.0, 22.0
14.0, 1.0, 91.0, 8.0, 2.0
14.0, 2.0, 121.0, 0.0, 24.0
14.0, 3.0, 203.0, 20.0, 1.0
14.0, 4.0, 122.0, 19.0, 2.0
14.0, 5.0, 140.0, 12.0, 9.0
14.0, 6.0, 101.0, 1.0, 12.0
14.0, 7.0, 175.0, 12.0, 0.0
14.0, 8.0, 115.0, 7.0, 6.0
14.0, 9.0, 101.0, 29.0, 12.0
14.0, 10.0, 251.0, 3.0, 29.0
14.0, 11.0, 236.0, 4.0, 10.0
14.0, 12.0, 107.0, 16.0, 1.0
14.0, 13.0, 201.0, 15.0, 0.0
14.0, 14.0, 159.0, 28.0, 11.0
14.0, 15.0, 107.0, 12.0, 28.0
14.0, 16.0, 115.0, 23.0, 9.0
14.0, 17.0, 206.0, 19.0, 6.0
14.0, 18.0, 115.0, 7.0, 5.0
14.0, 19.0, 98.0, 10.0, 24.0
15.0, 0.0, 175.0, 15.0, 12.0
15.0, 1.0, 211.0, 28.0, 6.0
15.0, 2.0, 121.0, 6.0, 2.0
15.0, 3.0, 205.0, 23.0, 7.0
15.0, 4.0, 252.0, 2.0, 15.0
15.0, 5.0, 204.0, 10.0, 0.0
15.0, 6.0, 180.0, 6.0, 16.0
15.0, 7.0, 98.0, 5.0, 14.0
15.0, 8.0, 114.0, 20.0, 24.0
15.0, 9.0, 188.0, 20.0, 8.0
15.0, 10.0, 217.0, 20.0, 24.0
15.0, 11.0, 120.0, 1.0, 22.0
15.0, 12.0, 115.0, 25.0, 9.0
15.0, 13.0, 108.0, 27.0, 10.0
15.0, 14.0, 137.0, 7.0, 6.0
15.0, 15.0, 164.0, 5.0, 2.0
15.0, 16.0, 178.0, 20.0, 26.0
15.0, 17.0, 126.0, 1.0, 3.0
15.0, 18.0, 121.0, 15.0, 16.0
15.0, 19.0, 124.0, 20.0, 16.0
16.0, 0.0, 146.0, 10.0, 20.0
16.0, 1.0, 242.0, 25.0, 15.0
16.0, 2.0, 248.0, 10.0, 2.0
16.0, 3.0, 173.0, 1.0, 8.0
16.0, 4.0, 230.0, 5.0, 14.0
16.0, 5.0, 127.0, 10.0, 25.0
16.0, 6.0, 216.0, 21.0, 2.0
16.0, 7.0, 95.0, 21.0, 15.0
16.0, 8.0, 174.0, 0.0, 9.0
16.0, 9.0, 177.0, 25.0, 12.0
16.0, 10.0, 232.0, 20.0, 25.0
16.0, 11.0, 159.0, 11.0, 2.0
16.0, 12.0, 216.0, 25.0, 0.0
16.0, 13.0, 130.0, 26.0, 18.0
16.0, 14.0, 229.0, 20.0, 6.0
16.0, 15.0, 157.0, 1.0, 28.0
16.0, 16.0, 243.0, 16.0, 17.0
16.0, 17.0, 197.0, 16.0, 20.0
16.0, 18.0, 137.0, 14.0, 15.0
16.0, 19.0, 94.0, 8.0, 17.0
17.0, 0.0, 207.0, 10.0, 7.0
17.0, 1.0, 199.0, 12.0, 7.0
17.0, 2.0, 124.0, 19.0, 6.0
17.0, 3.0, 197.0, 3.0, 0.0
17.0, 4.0, 131.0, 16.0, 11.0
17.0, 5.0, 227.0, 9.0, 28.0
17.0, 6.0, 156.0, 5.0, 10.0
17.0, 7.0, 249.0, 25.0, 5.0
17.0, 8.0, 125.0, 12.0, 10.0
17.0, 9.0, 134.0, 22.0, 28.0
17.0, 10.0, 231.0, 6.0, 29.0
17.0, 11.0, 102.0, 25.0, 2.0
17.0, 12.0, 212.0, 25.0, 28.0
17.0, 13.0, 202.0, 7.0, 3.0
17.0, 14.0, 106.0, 3.0, 12.0
17.0, 15.0, 158.0, 14.0, 9.0
17.0, 16.0, 119.0, 16.0, 1.0
17.0, 17.0, 189.0, 16.0, 18.0
17.0, 18.0, 235.0, 9.0, 3.0
17.0, 19.0, 122.0, 17.0, 21.0
18.0, 0.0, 221.0, 16.0, 11.0
18.0, 1.0, 120.0, 27.0, 23.0
18.0, 2.0, 183.0, 18.0, 8.0
18.0, 3.0, 153.0, 29.0, 15.0
18.0, 4.0, 110.0, 4.0, 7.0
18.0, 5.0, 223.0, 11.0, 18.0
18.0, 6.0, 195.0, 19.0, 23.0
18.0, 7.0, 162.0, 3.0, 3.0
18.0, 8.0, 182.0, 24.0, 7.0
18.0, 9.0, 131.0, 10.0, 4.0
18.0, 10.0, 240.0, 17.0, 21.0
18.0, 11.0, 111.0, 24.0, 2.0
18.0, 12.0, 120.0, 18.0, 14.0
18.0, 13.0, 95.0, 24.0, 22.0
18.0, 14.0, 211.0, 1.0, 5.0
18.0, 15.0, 179.0, 12.0, 21.0
18.0, 16.0, 108.0, 1.0, 8.0
18.0, 17.0, 131.0, 13.0, 15.0
18.0, 18.0, 235.0, 19.0, 20.0
18.0, 19.0, 139.0, 6.0, 12.0
19.0, 0.0, 91.0, 26.0, 4.0
19.0, 1.0, 224.0, 28.0, 20.0
19.0, 2.0, 250.0, 27.0, 9.0
19.0, 3.0, 219.0, 7.0, 1.0
19.0, 4.0, 168.0, 8.0, 1.0
19.0, 5.0, 244.0, 3.0, 25.0
19.0, 6.0, 145.0, 9.0, 24.0
19.0, 7.0, 205.0, 2.0, 17.0
19.0, 8.0, 190.0, 1.0, 4.0
19.0, 9.0, 124.0, 11.0, 14.0
19.0, 10.0, 106.0, 2.0, 17.0
19.0, 11.0, 249.0, 6.0, 11.0
19.0, 12.0, 159.0, 26.0, 20.0
19.0, 13.0, 152.0, 13.0, 4.0
19.0, 14.0, 164.0, 27.0, 20.0
19.0, 15.0, 193.0, 14.0, 7.0
19.0, 16.0, 171.0, 3.0, 10.0
19.0, 17.0, 106.0, 24.0, 4.0
19.0, 18.0, 102.0, 27.0, 27.0
19.0, 19.0, 136.0, 15.0, 29.0


==> img/img_feature_33.csv <==
0.0, 0.0, 9.0, 25.0, 190.0
0.0, 1.0, 6.0, 9.0, 221.0
0.0, 2.0, 6.0, 21.0, 151.0
0.0, 3.0, 7.0, 23.0, 214.0
0.0, 4.0, 9.0, 23.0, 211.0
0.0, 5.0, 0.0, 8.0, 253.0
0.0, 6.0, 2.0, 19.0, 233.0
0.0, 7.0, 6.0, 23.0, 175.0
0.0, 8.0, 3.0, 19.0, 189.0
0.0, 9.0, 8.0, 4.0, 190.0
0.0, 10.0, 7.0, 13.0, 196.0
0.0, 11.0, 3.0, 4.0, 201.0
0.0, 12.0, 7.0, 19.0, 173.0
0.0, 13.0, 9.0, 13.0, 167.0
0.0, 14.0, 1.0, 22.0, 246.0
0.0, 15.0, 6.0, 9.0, 215.0
0.0, 16.0, 1.0, 14.0, 231.0
0.0, 17.0, 7.0, 11.0, 203.0
0.0, 18.0, 4.0, 12.0, 231.0
0.0, 19.0, 1.0, 27.0, 158.0
1.0, 0.0, 0.0, 1.0, 196.0
1.0, 1.0, 3.0, 5.0, 243.0
1.0, 2.0, 3.0, 26.0, 193.0
1.0, 3.0, 6.0, 25.0, 221.0
1.0, 4.0, 5.0, 8.0, 158.0
1.0, 5.0, 2.0, 6.0, 248.0
1.0, 6.0, 3.0, 0.0, 238.0
1.0, 7.0, 5.0, 24.0, 253.0
1.0, 8.0, 9.0, 7.0, 172.0
1.0, 9.0, 9.0, 14.0, 234.0
1.0, 10.0, 1.0, 9.0, 157.0
1.0, 11.0, 6.0, 19.0, 252.0
1.0, 12.0, 8.0, 21.0, 241.0
1.0, 13.0, 7.0, 3.0, 196.0
1.0, 14.0, 1.0, 4.0, 219.0
1.0, 15.0, 0.0, 8.0, 189.0
1.0, 16.0, 9.0, 21.0, 172.0
1.0, 17.0, 5.0, 19.0, 213.0
1.0, 18.0, 0.0, 23.0, 163.0
1.0, 19.0, 7.0, 24.0, 224.0
2.0, 0.0, 2.0, 22.0, 162.0
2.0, 1.0, 182.0, 28.0, 22.0
2.0, 2.0, 180.0, 0.0, 21.0
2.0, 3.0, 206.0, 16.0, 12.0
2.0, 4.0, 219.0, 14.0, 10.0
2.0, 5.0, 156.0, 19.0, 15.0
2.0, 6.0, 119.0, 5.0, 13.0
2.0, 7.0, 160.0, 2.0, 20.0
2.0, 8.0, 236.0, 17.0, 11.0
2.0, 9.0, 230.0, 4.0, 1.0
2.0, 10.0, 219.0, 28.0, 2.0
2.0, 11.0, 185.0, 20.0, 17.0
2.0, 12.0, 121.0, 22.0, 25.0
2.0, 13.0, 96.0, 23.0, 23.0
2.0, 14.0, 214.0, 14.0, 26.0
2.0, 15.0, 187.0, 26.0, 24.0
2.0, 16.0, 178.0, 13.0, 2.0
2.0, 17.0, 166.0, 27.0, 7.0
2.0, 18.0, 228.0, 12.0, 15.0
2.0, 19.0, 4.0, 20.0, 228.0
3.0, 0.0, 2.0, 13.0, 233.0
3.0, 1.0, 216.0, 6.0, 25.0
3.0, 2.0, 242.0, 3.0, 9.0
3.0, 3.0, 189.0, 11.0, 28.0
3.0, 4.0, 244.0, 21.0, 9.0
3.0, 5.0, 241.0, 7.0, 20.0
3.0, 6.0, 111.0, 9.0, 1.0
3.0, 7.0, 183.0, 3.0, 23.0
3.0, 8.0, 211.0, 20.0, 7.0
3.0, 9.0, 244.0, 14.0, 21.0
3.0, 10.0, 227.0, 11.0, 1.0
3.0, 11.0, 152.0, 7.0, 12.0
3.0, 12.0, 151.0, 21.0, 1.0
3.0, 13.0, 212.0, 7.0, 2.0
3.0, 14.0, 191.0, 18.0, 15.0
3.0, 15.0, 235.0, 22.0, 29.0
3.0, 16.0, 185.0, 20.0, 8.0
3.0, 17.0, 168.0, 11.0, 17.0
3.0, 18.0, 216.0, 9.0, 7.0
3.0, 19.0, 8.0, 26.0, 240.0
4.0, 0.0, 3.0, 23.0, 175.0
4.0, 1.0, 122.0, 5.0, 15.0
4.0, 2.0, 128.0, 10.0, 16.0
4.0, 3.0, 212.0, 15.0, 1.0
4.0, 4.0, 216.0, 12.0, 17.0
4.0, 5.0, 190.0, 3.0, 7.0
4.0, 6.0, 115.0, 0.0, 0.0
4.0, 7.0, 96.0, 19.0, 7.0
4.0, 8.0, 103.0, 15.0, 22.0
4.0, 9.0, 107.0, 12.0, 21.0
4.0, 10.0, 179.0, 24.0, 20.0
4.0, 11.0, 234.0, 27.0, 11.0
4.0, 12.0, 184.0, 16.0, 13.0
4.0, 13.0, 186.0, 24.0, 21.0
4.0, 14.0, 249.0, 18.0, 13.0
4.0, 15.0, 180.0, 11.0, 21.0
4.0, 16.0, 153.0, 19.0, 20.0
4.0, 17.0, 167.0, 19.0, 25.0
4.0, 18.0, 139.0, 8.0, 23.0
4.0, 19.0, 7.0, 27.0, 154.0
5.0, 0.0, 5.0, 24.0, 194.0
5.0, 1.0, 181.0, 14.0, 22.0
5.0, 2.0, 155.0, 13.0, 16.0
5.0, 3.0, 250.0, 1.0, 13.0
5.0, 4.0, 196.0, 24.0, 25.0
5.0, 5.0, 135.0, 10.0, 13.0
5.0, 6.0, 112.0, 10.0, 23.0
5.0, 7.0, 162.0, 20.0, 18.0
5.0, 8.0, 105.0, 17.0, 23.0
5.0, 9.0, 108.0, 25.0, 4.0
5.0, 10.0, 112.0, 28.0, 8.0
5.0, 11.0, 201.0, 14.0, 1.0
5.0, 12.0, 96.0, 14.0, 29.0
5.0, 13.0, 167.0, 28.0, 14.0
5.0, 14.0, 118.0, 11.0, 23.0
5.0, 15.0, 184.0, 5.0, 8.0
5.0, 16.0, 235.0, 16.0, 6.0
5.0, 17.0, 217.0, 8.0, 15.0
5.0, 18.0, 169.0, 19.0, 26.0
5.0, 19.0, 2.0, 8.0, 228.0
6.0, 0.0, 8.0, 28.0, 163.0
6.0, 1.0, 249.0, 5.0, 7.0
6.0, 2.0, 177.0, 27.0, 9.0
6.0, 3.0, 125.0, 13.0, 27.0
6.0, 4.0, 175.0, 25.0, 3.0
6.0, 5.0, 224.0, 21.0, 1.0
6.0, 6.0, 112.0, 20.0, 14.0
6.0, 7.0, 116.0, 17.0, 24.0
6.0, 8.0, 109.0, 29.0, 22.0
6.0, 9.0, 181.0, 4.0, 17.0
6.0, 10.0, 181.0, 18.0, 2.0
6.0, 11.0, 242.0, 20.0, 14.0
6.0, 12.0, 177.0, 17.0, 28.0
6.0, 13.0, 195.0, 19.0, 0.0
6.0, 14.0, 148.0, 0.0, 3.0
6.0, 15.0, 109.0, 1.0, 20.0
6.0, 16.0, 131.0, 10.0, 17.0
6.0, 17.0, 216.0, 11.0, 14.0
6.0, 18.0, 229.0, 28.0, 20.0
6.0, 19.0, 1.0, 15.0, 154.0
7.0, 0.0, 1.0, 28.0, 203.0
7.0, 1.0, 111.0, 27.0, 8.0
7.0, 2.0, 201.0, 22.0, 24.0
7.0, 3.0, 242.0, 15.0, 17.0
7.0, 4.0, 215.0, 25.0, 20.0
7.0, 5.0, 204.0, 9.0, 11.0
7.0, 6.0, 125.0, 0.0, 25.0
7.0, 7.0, 158.0, 9.0, 24.0
7.0, 8.0, 204.0, 9.0, 22.0
7.0, 9.0, 122.0, 19.0, 8.0
7.0, 10.0, 178.0, 19.0, 18.0
7.0, 11.0, 113.0, 13.0, 2.0
7.0, 12.0, 92.0, 12.0, 6.0
7.0, 13.0, 211.0, 24.0, 28.0
7.0, 14.0, 228.0, 3.0, 29.0
7.0, 15.0, 247.0, 19.0, 19.0
7.0, 16.0, 160.0, 27.0, 16.0
7.0, 17.0, 127.0, 18.0, 1.0
7.0, 18.0, 210.0, 21.0, 3.0
7.0, 19.0, 1.0, 14.0, 172.0
8.0, 0.0, 1.0, 15.0, 203.0
8.0, 1.0, 243.0, 16.0, 0.0
8.0, 2.0, 108.0, 8.0, 28.0
8.0, 3.0, 131.0, 27.0, 28.0
8.0, 4.0, 135.0, 17.0, 24.0
8.0, 5.0, 247.0, 24.0, 11.0
8.0, 6.0, 242.0, 2.0, 17.0
8.0, 7.0, 129.0, 27.0, 19.0
8.0, 8.0, 127.0, 20.0, 21.0
8.0, 9.0, 253.0, 26.0, 15.0
8.0, 10.0, 224.0, 18.0, 8.0
8.0, 11.0, 122.0, 13.0, 13.0
8.0, 12.0, 150.0, 15.0, 4.0
8.0, 13.0, 111.0, 29.0, 11.0
8.0, 14.0, 164.0, 14.0, 15.0
8.0, 15.0, 108.0, 7.0, 12.0
8.0, 16.0, 175.0, 16.0, 12.0
8.0, 17.0, 95.0, 25.0, 26.0
8.0, 18.0, 216.0, 29.0, 26.0
8.0, 19.0, 2.0, 14.0, 207.0
9.0, 0.0, 4.0, 6.0, 193.0
9.0, 1.0, 216.0, 8.0, 22.0
9.0, 2.0, 224.0, 21.0, 28.0
9.0, 3.0, 116.0, 7.0, 20.0
9.0, 4.0, 226.0, 12.0, 10.0
9.0, 5.0, 161.0, 14.0, 3.0
9.0, 6.0, 149.0, 16.0, 3.0
9.0, 7.0, 229.0, 5.0, 2.0
9.0, 8.0, 158.0, 21.0, 19.0
9.0, 9.0, 234.0, 24.0, 24.0
9.0, 10.0, 183.0, 21.0, 3.0
9.0, 11.0, 138.0, 8.0, 1.0
9.0, 12.0, 165.0, 15.0, 20.0
9.0, 13.0, 237.0, 24.0, 3.0
9.0, 14.0, 96.0, 18.0, 28.0
9.0, 15.0, 106.0, 27.0, 9.0
9.0, 16.0, 211.0, 2.0, 15.0
9.0, 17.0, 187.0, 9.0, 7.0
9.0, 18.0, 185.0, 20.0, 18.0
9.0, 19.0, 4.0, 10.0, 229.0
10.0, 0.0, 9.0, 6.0, 206.0
10.0, 1.0, 98.0, 13.0, 0.0
10.0, 2.0, 104.0, 17.0, 5.0
10.0, 3.0, 249.0, 10.0, 4.0
10.0, 4.0, 147.0, 1.0, 0.0
10.0, 5.0, 206.0, 11.0, 9.0
10.0, 6.0, 152.0, 3.0, 26.0
10.0, 7.0, 161.0, 19.0, 15.0
10.0, 8.0, 244.0, 1.0, 15.0
10.0, 9.0, 221.0, 7.0, 12.0
10.0, 10.0, 200.0, 18.0, 3.0
10.0, 11.0, 114.0, 24.0, 21.0
10.0, 12.0, 105.0, 12.0, 3.0
10.0, 13.0, 156.0, 16.0, 27.0
10.0, 14.0, 138.0, 18.0, 7.0
10.0, 15.0, 146.0, 4.0, 5.0
10.0, 16.0, 252.0, 14.0, 12.0
10.0, 17.0, 213.0, 8.0, 16.0
10.0, 18.0, 125.0, 16.0, 18.0
10.0, 19.0, 4.0, 14.0, 253.0
11.0, 0.0, 6.0, 19.0, 176.0
11.0, 1.0, 175.0, 25.0, 25.0
11.0, 2.0, 171.0, 16.0, 21.0
11.0, 3.0, 178.0, 5.0, 27.0
11.0, 4.0, 181.0, 14.0, 8.0
11.0, 5.0, 143.0, 8.0, 11.0
11.0, 6.0, 147.0, 18.0, 11.0
11.0, 7.0, 160.0, 20.0, 7.0
11.0, 8.0, 219.0, 2.0, 9.0
11.0, 9.0, 234.0, 5.0, 24.0
11.0, 10.0, 111.0, 21.0, 23.0
11.0, 11.0, 121.0, 11.0, 10.0
11.0, 12.0, 180.0, 17.0, 24.0
11.0, 13.0, 201.0, 20.0, 24.0
11.0, 14.0, 185.0, 14.0, 13.0
11.0, 15.0, 174.0, 21.0, 27.0
11.0, 16.0, 251.0, 26.0, 15.0
11.0, 17.0, 175.0, 16.0, 27.0
11.0, 18.0, 105.0, 21.0, 2.0
11.0, 19.0, 4.0, 7.0, 178.0
12.0, 0.0, 6.0, 2.0, 240.0
12.0, 1.0, 192.0, 25.0, 20.0
12.0, 2.0, 140.0, 22.0, 11.0
12.0, 3.0, 129.0, 23.0, 20.0
12.0, 4.0, 185.0, 12.0, 6.0
12.0, 5.0, 221.0, 11.0, 29.0
12.0, 6.0, 181.0, 25.0, 20.0
12.0, 7.0, 186.0, 19.0, 4.0
12.0, 8.0, 244.0, 21.0, 1.0
12.0, 9.0, 106.0, 5.0, 22.0
12.0, 10.0, 126.0, 11.0, 11.0
12.0, 11.0, 169.0, 20.0, 10.0
12.0, 12.0, 183.0, 0.0, 10.0
12.0, 13.0, 166.0, 2.0, 29.0
12.0, 14.0, 127.0, 13.0, 9.0
12.0, 15.0, 137.0, 18.0, 12.0
12.0, 16.0, 142.0, 10.0, 8.0
12.0, 17.0, 108.0, 16.0, 21.0
12.0, 18.0, 217.0, 20.0, 22.0
12.0, 19.0, 3.0, 21.0, 224.0
13.0, 0.0, 3.0, 11.0, 193.0
13.0, 1.0, 187.0, 10.0, 2.0
13.0, 2.0, 104.0, 24.0, 15.0
13.0, 3.0, 186.0, 11.0, 28.0
13.0, 4.0, 204.0, 26.0, 14.0
13.0, 5.0, 119.0, 3.0, 2.0
13.0, 6.0, 127.0, 26.0, 29.0
13.0, 7.0, 124.0, 2.0, 23.0
13.0, 8.0, 156.0, 21.0, 29.0
13.0, 9.0, 230.0, 4.0, 14.0
13.0, 10.0, 225.0, 29.0, 5.0
13.0, 11.0, 171.0, 14.0, 22.0
13.0, 12.0, 160.0, 3.0, 23.0
13.0, 13.0, 152.0, 14.0, 15.0
13.0, 14.0, 100.0, 4.0, 21.0
13.0, 15.0, 108.0, 26.0, 9.0
13.0, 16.0, 90.0, 3.0, 8.0
13.0, 17.0, 136.0, 12.0, 23.0
13.0, 18.0, 212.0, 25.0, 14.0
13.0, 19.0, 4.0, 14.0, 222.0
14.0, 0.0, 7.0, 11.0, 203.0
14.0, 1.0, 3.0, 11.0, 199.0
14.0, 2.0, 1.0, 17.0, 193.0
14.0, 3.0, 7.0, 26.0, 180.0
14.0, 4.0, 0.0, 27.0, 197.0
14.0, 5.0, 5.0, 29.0, 214.0
14.0, 6.0, 9.0, 8.0, 193.0
14.0, 7.0, 1.0, 16.0, 150.0
14.0, 8.0, 8.0, 17.0, 160.0
14.0, 9.0, 9.0, 17.0, 227.0
14.0, 10.0, 9.0, 8.0, 169.0
14.0, 11.0, 6.0, 29.0, 229.0
14.0, 12.0, 1.0, 26.0, 245.0
14.0, 13.0, 8.0, 0.0, 246.0
14.0, 14.0, 4.0, 17.0, 193.0
14.0, 15.0, 4.0, 25.0, 223.0
14.0, 16.0, 1.0, 28.0, 159.0
14.0, 17.0, 4.0, 6.0, 161.0
14.0, 18.0, 0.0, 25.0, 216.0
14.0, 19.0, 5.0, 9.0, 210.0
15.0, 0.0, 6.0, 21.0, 185.0
15.0, 1.0, 7.0, 8.0, 177.0
15.0, 2.0, 2.0, 14.0, 188.0
15.0, 3.0, 0.0, 5.0, 198.0
15.0, 4.0, 0.0, 28.0, 236.0
15.0, 5.0, 9.0, 16.0, 174.0
15.0, 6.0, 2.0, 29.0, 224.0
15.0, 7.0, 7.0, 0.0, 252.0
15.0, 8.0, 6.0, 11.0, 224.0
15.0, 9.0, 6.0, 19.0, 177.0
15.0, 10.0, 8.0, 11.0, 195.0
15.0, 11.0, 6.0, 8.0, 245.0
15.0, 12.0, 1.0, 16.0, 237.0
15.0, 13.0, 7.0, 21.0, 250.0
15.0, 14.0, 8.0, 13.0, 237.0
15.0, 15.0, 4.0, 16.0, 162.0
15.0, 16.0, 1.0, 19.0, 229.0
15.0, 17.0, 0.0, 6.0, 227.0
15.0, 18.0, 8.0, 18.0, 157.0
15.0, 19.0, 0.0, 22.0, 225.0
16.0, 0.0, 1.0, 23.0, 211.0
16.0, 1.0, 4.0, 26.0, 251.0
16.0, 2.0, 9.0, 24.0, 225.0
16.0, 3.0, 9.0, 2.0, 165.0
16.0, 4.0, 2.0, 3.0, 202.0
16.0, 5.0, 5.0, 24.0, 161.0
16.0, 6.0, 8.0, 6.0, 169.0
16.0, 7.0, 0.0, 26.0, 183.0
16.0, 8.0, 4.0, 22.0, 165.0
16.0, 9.0, 5.0, 9.0, 243.0
16.0, 10.0, 1.0, 20.0, 241.0
16.0, 11.0, 0.0, 16.0, 227.0
16.0, 12.0, 7.0, 8.0, 244.0
16.0, 13.0, 5.0, 22.0, 201.0
16.0, 14.0, 0.0, 16.0, 229.0
16.0, 15.0, 3.0, 18.0, 249.0
16.0, 16.0, 4.0, 10.0, 194.0
16.0, 17.0, 5.0, 12.0, 206.0
16.0, 18.0, 7.0, 8.0, 199.0
16.0, 19.0, 1.0, 5.0, 166.0
17.0, 0.0, 2.0, 20.0, 189.0
17.0, 1.0, 7.0, 11.0, 170.0
17.0, 2.0, 4.0, 6.0, 246.0
17.0, 3.0, 1.0, 12.0, 186.0
17.0, 4.0, 6.0, 6.0, 225.0
17.0, 5.0, 9.0, 26.0, 224.0
17.0, 6.0, 5.0, 0.0, 237.0
17.0, 7.0, 3.0, 27.0, 227.0
17.0, 8.0, 8.0, 18.0, 242.0
17.0, 9.0, 9.0, 9.0, 155.0
17.0, 10.0, 7.0, 24.0, 204.0
17.0, 11.0, 7.0, 21.0, 192.0
17.0, 12.0, 6.0, 19.0, 180.0
17.0, 13.0, 3.0, 14.0, 207.0
17.0, 14.0, 8.0, 20.0, 241.0
17.0, 15.0, 6.0, 13.0, 168.0
17.0, 16.0, 5.0, 8.0, 222.0
17.0, 17.0, 4.0, 23.0, 245.0
17.0, 18.0, 9.0, 12.0, 180.0
17.0, 19.0, 6.0, 23.0, 172.0
18.0, 0.0, 6.0, 5.0, 198.0
18.0, 1.0, 2.0, 20.0, 231.0
18.0, 2.0, 9.0, 22.0, 225.0
18.0, 3.0, 4.0, 9.0, 211.0
18.0, 4.0, 0.0, 26.0, 166.0
18.0, 5.0, 4.0, 11.0, 241.0
18.0, 6.0, 4.0, 25.0, 228.0
18.0, 7.0, 7.0, 2.0, 150.0
18.0, 8.0, 9.0, 6.0, 220.0
18.0, 9.0, 0.0, 26.0, 224.0
18.0, 10.0, 0.0, 8.0, 195.0
18.0, 11.0, 4.0, 8.0, 189.0
18.0, 12.0, 6.0, 29.0, 164.0
18.0, 13.0, 4.0, 3.0, 181.0
18.0, 14.0, 3.0, 19.0, 151.0
18.0, 15.0, 0.0, 0.0, 202.0
18.0, 16.0, 7.0, 5.0, 191.0
18.0, 17.0, 7.0, 27.0, 205.0
18.0, 18.0, 0.0, 15.0, 157.0
18.0, 19.0, 5.0, 23.0, 190.0
19.0, 0.0, 3.0, 2.0, 188.0
19.0, 1.0, 6.0, 1.0, 164.0
19.0, 2.0, 4.0, 5.0, 183.0
19.0, 3.0, 1.0, 3.0, 233.0
19.0, 4.0, 8.0, 8.0, 246.0
19.0, 5.0, 9.0, 23.0, 248.0
19.0, 6.0, 1.0, 26.0, 239.0
19.0, 7.0, 9.0, 11.0, 176.0
19.0, 8.0, 5.0, 22.0, 202.0
19.0, 9.0, 3.0, 1.0, 242.0
19.0, 10.0, 2.0, 9.0, 173.0
19.0, 11.0, 9.0, 14.0, 188.0
19.0, 12.0, 5.0, 23.0, 203.0
19.0, 13.0, 8.0, 22.0, 161.0
19.0, 14.0, 8.0, 1.0, 176.0
19.0, 15.0, 0.0, 15.0, 228.0
19.0, 16.0, 1.0, 5.0, 203.0
19.0, 17.0, 8.0, 7.0, 249.0
19.0, 18.0, 8.0, 19.0, 203.0
19.0, 19.0, 5.0, 19.0, 176.0


==> img/img_feature_34.csv <==
0.0, 0.0, 235.0, 19.0, 10.0
0.0, 1.0, 132.0, 29.0, 29.0
0.0, 2.0, 127.0, 13.0, 5.0
0.0, 3.0, 165.0, 17.0, 7.0
0.0, 4.0, 192.0, 15.0, 13.0
0.0, 5.0, 171.0, 6.0, 1.0
0.0, 6.0, 252.0, 12.0, 27.0
0.0, 7.0, 204.0, 23.0, 6.0
0.0, 8.0, 158.0, 10.0, 20.0
0.0, 9.0, 199.0, 23.0, 19.0
0.0, 10.0, 179.0, 27.0, 10.0
0.0, 11.0, 238.0, 24.0, 21.0
0.0, 12.0, 235.0, 0.0, 0.0
0.0, 13.0, 193.0, 27.0, 14.0
0.0, 14.0, 163.0, 0.0, 3.0
0.0, 15.0, 162.0, 25.0, 12.0
0.0, 16.0, 252.0, 4.0, 23.0
0.0, 17.0, 202.0, 1.0, 12.0
0.0, 18.0, 212.0, 16.0, 29.0
0.0, 19.0, 231.0, 3.0, 7.0
1.0, 0.0, 202.0, 26.0, 26.0
1.0, 1.0, 154.0, 13.0, 18.0
1.0, 2.0, 102.0, 20.0, 29.0
1.0, 3.0, 159.0, 23.0, 29.0
1.0, 4.0, 192.0, 16.0, 26.0
1.0, 5.0, 170.0, 17.0, 6.0
1.0, 6.0, 196.0, 22.0, 0.0
1.0, 7.0, 132.0, 1.0, 20.0
1.0, 8.0, 101.0, 15.0, 9.0
1.0, 9.0, 151.0, 22.0, 13.0
1.0, 10.0, 97.0, 8.0, 11.0
1.0, 11.0, 253.0, 12.0, 3.0
1.0, 12.0, 220.0, 27.0, 29.0
1.0, 13.0, 237.0, 16.0, 26.0
1.0, 14.0, 91.0, 1.0, 17.0
1.0, 15.0, 216.0, 16.0, 1.0
1.0, 16.0, 210.0, 18.0, 13.0
1.0, 17.0, 218.0, 24.0, 4.0
1.0, 18.0, 240.0, 8.0, 22.0
1.0, 19.0, 229.0, 25.0, 1.0
2.0, 0.0, 171.0, 21.0, 25.0
2.0, 1.0, 131.0, 22.0, 19.0
2.0, 2.0, 154.0, 18.0, 15.0
2.0, 3.0, 141.0, 14.0, 26.0
2.0, 4.0, 156.0, 9.0, 4.0
2.0, 5.0, 246.0, 3.0, 1.0
2.0, 6.0, 139.0, 2.0, 26.0
2.0, 7.0, 97.0, 13.0, 27.0
2.0, 8.0, 148.0, 0.0, 28.0
2.0, 9.0, 228.0, 5.0, 29.0
2.0, 10.0, 136.0, 29.0, 14.0
2.0, 11.0, 126.0, 26.0, 25.0
2.0, 12.0, 247.0, 25.0, 10.0
2.0, 13.0, 152.0, 8.0, 2.0
2.0, 14.0, 140.0, 3.0, 27.0
2.0, 15.0, 111.0, 22.0, 4.0
2.0, 16.0, 229.0, 7.0, 12.0
2.0, 17.0, 96.0, 29.0, 7.0
2.0, 18.0, 124.0, 13.0, 3.0
2.0, 19.0, 130.0, 3.0, 1.0
3.0, 0.0, 113.0, 25.0, 21.0
3.0, 1.0, 95.0, 3.0, 18.0
3.0, 2.0, 146.0, 18.0, 1.0
3.0, 3.0, 153.0, 15.0, 19.0
3.0, 4.0, 235.0, 1.0, 9.0
3.0, 5.0, 112.0, 4.0, 19.0
3.0, 6.0, 134.0, 8.0, 17.0
3.0, 7.0, 217.0, 24.0, 23.0
3.0, 8.0, 202.0, 17.0, 21.0
3.0, 9.0, 234.0, 25.0, 26.0
3.0, 10.0, 250.0, 20.0, 28.0
3.0, 11.0, 115.0, 5.0, 21.0
3.0, 12.0, 228.0, 6.0, 12.0
3.0, 13.0, 217.0, 8.0, 26.0
3.0, 14.0, 238.0, 8.0, 11.0
3.0, 15.0, 91.0, 12.0, 23.0
3.0, 16.0, 132.0, 19.0, 18.0
3.0, 17.0, 242.0, 10.0, 19.0
3.0, 18.0, 153.0, 25.0, 16.0
3.0, 19.0, 172.0, 3.0, 11.0
4.0, 0.0, 195.0, 9.0, 17.0
4.0, 1.0, 109.0, 26.0, 22.0
4.0, 2.0, 104.0, 25.0, 26.0
4.0, 3.0, 191.0, 7.0, 3.0
4.0, 4.0, 140.0, 2.0, 20.0
4.0, 5.0, 154.0, 27.0, 9.0
4.0, 6.0, 178.0, 24.0, 28.0
4.0, 7.0, 154.0, 20.0, 27.0
4.0, 8.0, 144.0, 5.0, 2.0
4.0, 9.0, 229.0, 15.0, 15.0
4.0, 10.0, 215.0, 10.0, 9.0
4.0, 11.0, 104.0, 11.0, 7.0
4.0, 12.0, 133.0, 13.0, 28.0
4.0, 13.0, 247.0, 19.0, 11.0
4.0, 14.0, 237.0, 29.0, 3.0
4.0, 15.0, 200.0, 19.0, 10.0
4.0, 16.0, 207.0, 20.0, 11.0
4.0, 17.0, 139.0, 5.0, 29.0
4.0, 18.0, 200.0, 4.0, 3.0
4.0, 19.0, 171.0, 8.0, 21.0
5.0, 0.0, 162.0, 25.0, 9.0
5.0, 1.0, 151.0, 17.0, 22.0
5.0, 2.0, 115.0, 11.0, 19.0
5.0, 3.0, 232.0, 29.0, 3.0
5.0, 4.0, 166.0, 7.0, 1.0
5.0, 5.0, 204.0, 4.0, 2.0
5.0, 6.0, 121.0, 12.0, 16.0
5.0, 7.0, 212.0, 29.0, 3.0
5.0, 8.0, 183.0, 19.0, 26.0
5.0, 9.0, 168.0, 15.0, 1.0
5.0, 10.0, 97.0, 6.0, 11.0
5.0, 11.0, 133.0, 0.0, 17.0
5.0, 12.0, 117.0, 5.0, 0.0
5.0, 13.0, 92.0, 9.0, 28.0
5.0, 14.0, 118.0, 21.0, 5.0
5.0, 15.0, 243.0, 2.0, 12.0
5.0, 16.0, 197.0, 25.0, 22.0
5.0, 17.0, 180.0, 11.0, 3.0
5.0, 18.0, 227.0, 23.0, 6.0
5.0, 19.0, 99.0, 7.0, 14.0
6.0, 0.0, 245.0, 19.0, 3.0
6.0, 1.0, 108.0, 14.0, 16.0
6.0, 2.0, 126.0, 15.0, 9.0
6.0, 3.0, 205.0, 16.0, 16.0
6.0, 4.0, 208.0, 22.0, 16.0
6.0, 5.0, 199.0, 0.0, 11.0
6.0, 6.0, 185.0, 26.0, 1.0
6.0, 7.0, 222.0, 17.0, 19.0
6.0, 8.0, 171.0, 26.0, 22.0
6.0, 9.0, 224.0, 13.0, 16.0
6.0, 10.0, 186.0, 3.0, 25.0
6.0, 11.0, 143.0, 18.0, 15.0
6.0, 12.0, 225.0, 24.0, 21.0
6.0, 13.0, 237.0, 5.0, 2.0
6.0, 14.0, 198.0, 25.0, 18.0
6.0, 15.0, 214.0, 1.0, 21.0
6.0, 16.0, 145.0, 20.0, 16.0
6.0, 17.0, 175.0, 24.0, 13.0
6.0, 18.0, 156.0, 25.0, 25.0
6.0, 19.0, 208.0, 20.0, 15.0
7.0, 0.0, 192.0, 23.0, 17.0
7.0, 1.0, 211.0, 17.0, 4.0
7.0, 2.0, 98.0, 2.0, 21.0
7.0, 3.0, 152.0, 5.0, 9.0
7.0, 4.0, 241.0, 20.0, 7.0
7.0, 5.0, 197.0, 13.0, 14.0
7.0, 6.0, 118.0, 7.0, 4.0
7.0, 7.0, 244.0, 17.0, 2.0
7.0, 8.0, 203.0, 28.0, 19.0
7.0, 9.0, 249.0, 29.0, 23.0
7.0, 10.0, 119.0, 12.0, 22.0
7.0, 11.0, 129.0, 9.0, 8.0
7.0, 12.0, 189.0, 18.0, 23.0
7.0, 13.0, 186.0, 18.0, 15.0
7.0, 14.0, 114.0, 26.0, 0.0
7.0, 15.0, 180.0, 20.0, 21.0
7.0, 16.0, 160.0, 13.0, 22.0
7.0, 17.0, 142.0, 26.0, 3.0
7.0, 18.0, 146.0, 5.0, 21.0
7.0, 19.0, 199.0, 29.0, 4.0
8.0, 0.0, 146.0, 4.0, 1.0
8.0, 1.0, 219.0, 29.0, 20.0
8.0, 2.0, 112.0, 10.0, 28.0
8.0, 3.0, 218.0, 19.0, 5.0
8.0, 4.0, 134.0, 26.0, 16.0
8.0, 5.0, 228.0, 7.0, 2.0
8.0, 6.0, 128.0, 17.0, 27.0
8.0, 7.0, 95.0, 23.0, 7.0
8.0, 8.0, 94.0, 5.0, 9.0
8.0, 9.0, 90.0, 25.0, 11.0
8.0, 10.0, 107.0, 9.0, 17.0
8.0, 11.0, 220.0, 1.0, 27.0
8.0, 12.0, 217.0, 18.0, 7.0
8.0, 13.0, 161.0, 16.0, 21.0
8.0, 14.0, 220.0, 16.0, 13.0
8.0, 15.0, 127.0, 12.0, 4.0
8.0, 16.0, 101.0, 11.0, 12.0
8.0, 17.0, 106.0, 3.0, 18.0
8.0, 18.0, 204.0, 20.0, 20.0
8.0, 19.0, 151.0, 26.0, 11.0
9.0, 0.0, 149.0, 19.0, 19.0
9.0, 1.0, 119.0, 22.0, 24.0
9.0, 2.0, 228.0, 28.0, 25.0
9.0, 3.0, 166.0, 27.0, 20.0
9.0, 4.0, 199.0, 14.0, 27.0
9.0, 5.0, 197.0, 17.0, 7.0
9.0, 6.0, 107.0, 11.0, 26.0
9.0, 7.0, 104.0, 12.0, 16.0
9.0, 8.0, 150.0, 0.0, 6.0
9.0, 9.0, 170.0, 0.0, 17.0
9.0, 10.0, 245.0, 13.0, 24.0
9.0, 11.0, 156.0, 8.0, 4.0
9.0, 12.0, 141.0, 0.0, 4.0
9.0, 13.0, 146.0, 26.0, 27.0
9.0, 14.0, 102.0, 10.0, 24.0
9.0, 15.0, 161.0, 11.0, 6.0
9.0, 16.0, 195.0, 6.0, 13.0
9.0, 17.0, 178.0, 9.0, 9.0
9.0, 18.0, 158.0, 25.0, 20.0
9.0, 19.0, 91.0, 0.0, 10.0
10.0, 0.0, 157.0, 11.0, 24.0
10.0, 1.0, 138.0, 15.0, 8.0
10.0, 2.0, 229.0, 7.0, 27.0
10.0, 3.0, 92.0, 17.0, 7.0
10.0, 4.0, 250.0, 3.0, 12.0
10.0, 5.0, 119.0, 10.0, 19.0
10.0, 6.0, 166.0, 19.0, 16.0
10.0, 7.0, 186.0, 25.0, 23.0
10.0, 8.0, 175.0, 21.0, 1.0
10.0, 9.0, 241.0, 26.0, 10.0
10.0, 10.0, 204.0, 17.0, 17.0
10.0, 11.0, 125.0, 7.0, 18.0
10.0, 12.0, 114.0, 11.0, 23.0
10.0, 13.0, 203.0, 23.0, 9.0
10.0, 14.0, 103.0, 11.0, 13.0
10.0, 15.0, 143.0, 25.0, 0.0
10.0, 16.0, 98.0, 19.0, 18.0
10.0, 17.0, 175.0, 24.0, 27.0
10.0, 18.0, 174.0, 4.0, 7.0
10.0, 19.0, 197.0, 19.0, 14.0
11.0, 0.0, 240.0, 14.0, 27.0
11.0, 1.0, 136.0, 5.0, 28.0
11.0, 2.0, 180.0, 7.0, 16.0
11.0, 3.0, 125.0, 15.0, 15.0
11.0, 4.0, 100.0, 20.0, 26.0
11.0, 5.0, 201.0, 29.0, 28.0
11.0, 6.0, 236.0, 25.0, 13.0
11.0, 7.0, 230.0, 18.0, 14.0
11.0, 8.0, 95.0, 17.0, 22.0
11.0, 9.0, 247.0, 19.0, 15.0
11.0, 10.0, 241.0, 29.0, 22.0
11.0, 11.0, 224.0, 24.0, 15.0
11.0, 12.0, 106.0, 9.0, 23.0
11.0, 13.0, 93.0, 8.0, 16.0
11.0, 14.0, 241.0, 26.0, 19.0
11.0, 15.0, 158.0, 14.0, 11.0
11.0, 16.0, 133.0, 3.0, 5.0
11.0, 17.0, 203.0, 11.0, 12.0
11.0, 18.0, 115.0, 19.0, 18.0
11.0, 19.0, 151.0, 9.0, 4.0
12.0, 0.0, 6.0, 7.0, 245.0
12.0, 1.0, 159.0, 4.0, 4.0
12.0, 2.0, 208.0, 26.0, 8.0
12.0, 3.0, 213.0, 3.0, 15.0
12.0, 4.0, 167.0, 6.0, 27.0
12.0, 5.0, 166.0, 8.0, 10.0
12.0, 6.0, 156.0, 28.0, 1.0
12.0, 7.0, 101.0, 14.0, 27.0
12.0, 8.0, 235.0, 18.0, 7.0
12.0, 9.0, 160.0, 12.0, 0.0
12.0, 10.0, 157.0, 11.0, 7.0
12.0, 11.0, 107.0, 24.0, 1.0
12.0, 12.0, 159.0, 29.0, 25.0
12.0, 13.0, 151.0, 11.0, 25.0
12.0, 14.0, 160.0, 11.0, 2.0
12.0, 15.0, 208.0, 7.0, 15.0
12.0, 16.0, 166.0, 3.0, 28.0
12.0, 17.0, 231.0, 14.0, 15.0
12.0, 18.0, 155.0, 24.0, 3.0
12.0, 19.0, 192.0, 5.0, 24.0
13.0, 0.0, 3.0, 21.0, 185.0
13.0, 1.0, 6.0, 15.0, 194.0
13.0, 2.0, 7.0, 20.0, 249.0
13.0, 3.0, 220.0, 7.0, 6.0
13.0, 4.0, 212.0, 17.0, 17.0
13.0, 5.0, 166.0, 14.0, 16.0
13.0, 6.0, 156.0, 3.0, 11.0
13.0, 7.0, 121.0, 23.0, 21.0
13.0, 8.0, 135.0, 12.0, 11.0
13.0, 9.0, 144.0, 17.0, 25.0
13.0, 10.0, 203.0, 2.0, 12.0
13.0, 11.0, 96.0, 29.0, 22.0
13.0, 12.0, 146.0, 5.0, 25.0
13.0, 13.0, 181.0, 7.0, 21.0
13.0, 14.0, 228.0, 16.0, 4.0
13.0, 15.0, 107.0, 10.0, 21.0
13.0, 16.0, 234.0, 24.0, 13.0
13.0, 17.0, 154.0, 12.0, 2.0
13.0, 18.0, 244.0, 16.0, 12.0
13.0, 19.0, 141.0, 27.0, 25.0
14.0, 0.0, 6.0, 4.0, 156.0
14.0, 1.0, 4.0, 7.0, 179.0
14.0, 2.0, 8.0, 7.0, 204.0
14.0, 3.0, 3.0, 29.0, 224.0
14.0, 4.0, 222.0, 22.0, 14.0
14.0, 5.0, 197.0, 0.0, 21.0
14.0, 6.0, 145.0, 2.0, 3.0
14.0, 7.0, 103.0, 14.0, 21.0
14.0, 8.0, 135.0, 24.0, 14.0
14.0, 9.0, 113.0, 19.0, 19.0
14.0, 10.0, 238.0, 29.0, 9.0
14.0, 11.0, 124.0, 26.0, 25.0
14.0, 12.0, 196.0, 11.0, 22.0
14.0, 13.0, 120.0, 0.0, 22.0
14.0, 14.0, 223.0, 18.0, 1.0
14.0, 15.0, 117.0, 12.0, 22.0
14.0, 16.0, 242.0, 8.0, 18.0
14.0, 17.0, 133.0, 5.0, 18.0
14.0, 18.0, 200.0, 27.0, 29.0
14.0, 19.0, 138.0, 8.0, 19.0
15.0, 0.0, 7.0, 16.0, 237.0
15.0, 1.0, 2.0, 11.0, 199.0
15.0, 2.0, 6.0, 6.0, 227.0
15.0, 3.0, 5.0, 2.0, 199.0
15.0, 4.0, 0.0, 19.0, 214.0
15.0, 5.0, 2.0, 1.0, 244.0
15.0, 6.0, 99.0, 23.0, 8.0
15.0, 7.0, 114.0, 26.0, 18.0
15.0, 8.0, 230.0, 7.0, 10.0
15.0, 9.0, 178.0, 8.0, 2.0
15.0, 10.0, 160.0, 23.0, 12.0
15.0, 11.0, 117.0, 23.0, 11.0
15.0, 12.0, 172.0, 19.0, 17.0
15.0, 13.0, 111.0, 17.0, 5.0
15.0, 14.0, 152.0, 16.0, 2.0
15.0, 15.0, 203.0, 29.0, 0.0
15.0, 16.0, 227.0, 21.0, 0.0
15.0, 17.0, 130.0, 15.0, 24.0
15.0, 18.0, 196.0, 19.0, 29.0
15.0, 19.0, 98.0, 15.0, 22.0
16.0, 0.0, 2.0, 7.0, 201.0
16.0, 1.0, 5.0, 10.0, 207.0
16.0, 2.0, 7.0, 29.0, 228.0
16.0, 3.0, 7.0, 11.0, 155.0
16.0, 4.0, 5.0, 26.0, 192.0
16.0, 5.0, 5.0, 2.0, 213.0
16.0, 6.0, 7.0, 13.0, 210.0
16.0, 7.0, 8.0, 9.0, 251.0
16.0, 8.0, 168.0, 3.0, 19.0
16.0, 9.0, 234.0, 4.0, 21.0
16.0, 10.0, 170.0, 20.0, 1.0
16.0, 11.0, 110.0, 4.0, 23.0
16.0, 12.0, 212.0, 4.0, 28.0
16.0, 13.0, 153.0, 27.0, 0.0
16.0, 14.0, 208.0, 27.0, 21.0
16.0, 15.0, 198.0, 16.0, 7.0
16.0, 16.0, 123.0, 20.0, 17.0
16.0, 17.0, 235.0, 4.0, 13.0
16.0, 18.0, 127.0, 2.0, 23.0
16.0, 19.0, 211.0, 6.0, 3.0
17.0, 0.0, 0.0, 20.0, 218.0
17.0, 1.0, 3.0, 16.0, 158.0
17.0, 2.0, 1.0, 4.0, 203.0
17.0, 3.0, 0.0, 17.0, 219.0
17.0, 4.0, 6.0, 6.0, 219.0
17.0, 5.0, 7.0, 7.0, 234.0
17.0, 6.0, 9.0, 11.0, 210.0
17.0, 7.0, 1.0, 10.0, 182.0
17.0, 8.0, 9.0, 29.0, 231.0
17.0, 9.0, 0.0, 3.0, 249.0
17.0, 10.0, 96.0, 15.0, 7.0
17.0, 11.0, 226.0, 26.0, 17.0
17.0, 12.0, 172.0, 29.0, 8.0
17.0, 13.0, 242.0, 25.0, 1.0
17.0, 14.0, 209.0, 10.0, 3.0
17.0, 15.0, 142.0, 9.0, 0.0
17.0, 16.0, 207.0, 3.0, 10.0
17.0, 17.0, 126.0, 25.0, 18.0
17.0, 18.0, 202.0, 9.0, 13.0
17.0, 19.0, 105.0, 21.0, 0.0
18.0, 0.0, 5.0, 0.0, 164.0
18.0, 1.0, 7.0, 28.0, 224.0
18.0, 2.0, 6.0, 22.0, 225.0
18.0, 3.0, 9.0, 19.0, 165.0
18.0, 4.0, 0.0, 14.0, 240.0
18.0, 5.0, 9.0, 6.0, 229.0
18.0, 6.0, 1.0, 28.0, 172.0
18.0, 7.0, 8.0, 0.0, 238.0
18.0, 8.0, 9.0, 19.0, 235.0
18.0, 9.0, 2.0, 2.0, 212.0
18.0, 10.0, 2.0, 13.0, 243.0
18.0, 11.0, 8.0, 21.0, 167.0
18.0, 12.0, 126.0, 4.0, 22.0
18.0, 13.0, 245.0, 26.0, 4.0
18.0, 14.0, 233.0, 8.0, 7.0
18.0, 15.0, 120.0, 25.0, 9.0
18.0, 16.0, 123.0, 9.0, 18.0
18.0, 17.0, 131.0, 13.0, 3.0
18.0, 18.0, 204.0, 27.0, 12.0
18.0, 19.0, 200.0, 7.0, 14.0
19.0, 0.0, 0.0, 23.0, 217.0
19.0, 1.0, 9.0, 1.0, 249.0
19.0, 2.0, 2.0, 5.0, 213.0
19.0, 3.0, 9.0, 13.0, 234.0
19.0, 4.0, 0.0, 24.0, 218.0
19.0, 5.0, 7.0, 14.0, 234.0
19.0, 6.0, 4.0, 11.0, 153.0
19.0, 7.0, 0.0, 14.0, 170.0
19.0, 8.0, 0.0, 11.0, 161.0
19.0, 9.0, 9.0, 24.0, 179.0
19.0, 10.0, 4.0, 1.0, 231.0
19.0, 11.0, 8.0, 21.0, 252.0
19.0, 12.0, 1.0, 23.0, 226.0
19.0, 13.0, 2.0, 12.0, 235.0
19.0, 14.0, 243.0, 24.0, 15.0
19.0, 15.0, 104.0, 15.0, 5.0
19.0, 16.0, 223.0, 23.0, 9.0
19.0, 17.0, 96.0, 9.0, 5.0
19.0, 18.0, 233.0, 25.0, 11.0
19.0, 19.0, 173.0, 26.0, 17.0


==> img/img_feature_39.csv <==
0.0, 0.0, 4.0, 8.0, 179.0
0.0, 1.0, 8.0, 11.0, 196.0
0.0, 2.0, 8.0, 29.0, 217.0
0.0, 3.0, 2.0, 19.0, 224.0
0.0, 4.0, 147.0, 26.0, 29.0
0.0, 5.0, 110.0, 7.0, 14.0
0.0, 6.0, 204.0, 29.0, 15.0
0.0, 7.0, 117.0, 17.0, 1.0
0.0, 8.0, 99.0, 15.0, 17.0
0.0, 9.0, 181.0, 3.0, 4.0
0.0, 10.0, 240.0, 0.0, 17.0
0.0, 11.0, 108.0, 0.0, 9.0
0.0, 12.0, 216.0, 1.0, 28.0
0.0, 13.0, 246.0, 4.0, 25.0
0.0, 14.0, 183.0, 12.0, 25.0
0.0, 15.0, 221.0, 14.0, 9.0
0.0, 16.0, 186.0, 22.0, 8.0
0.0, 17.0, 95.0, 23.0, 24.0
0.0, 18.0, 181.0, 21.0, 9.0
0.0, 19.0, 110.0, 19.0, 6.0
1.0, 0.0, 4.0, 26.0, 200.0
1.0, 1.0, 4.0, 2.0, 252.0
1.0, 2.0, 8.0, 29.0, 217.0
1.0, 3.0, 9.0, 6.0, 245.0
1.0, 4.0, 148.0, 25.0, 16.0
1.0, 5.0, 190.0, 27.0, 8.0
1.0, 6.0, 196.0, 21.0, 19.0
1.0, 7.0, 183.0, 4.0, 23.0
1.0, 8.0, 221.0, 0.0, 21.0
1.0, 9.0, 105.0, 12.0, 13.0
1.0, 10.0, 224.0, 21.0, 4.0
1.0, 11.0, 183.0, 7.0, 18.0
1.0, 12.0, 213.0, 5.0, 24.0
1.0, 13.0, 252.0, 24.0, 14.0
1.0, 14.0, 227.0, 19.0, 1.0
1.0, 15.0, 161.0, 23.0, 27.0
1.0, 16.0, 134.0, 14.0, 27.0
1.0, 17.0, 172.0, 29.0, 11.0
1.0, 18.0, 158.0, 3.0, 27.0
1.0, 19.0, 176.0, 7.0, 9.0
2.0, 0.0, 2.0, 14.0, 181.0
2.0, 1.0, 5.0, 13.0, 230.0
2.0, 2.0, 4.0, 19.0, 253.0
2.0, 3.0, 9.0, 15.0, 213.0
2.0, 4.0, 198.0, 2.0, 11.0
2.0, 5.0, 222.0, 8.0, 24.0
2.0, 6.0, 91.0, 20.0, 11.0
2.0, 7.0, 213.0, 5.0, 14.0
2.0, 8.0, 124.0, 3.0, 4.0
2.0, 9.0, 128.0, 13.0, 22.0
2.0, 10.0, 115.0, 22.0, 14.0
2.0, 11.0, 166.0, 0.0, 2.0
2.0, 12.0, 188.0, 25.0, 0.0
2.0, 13.0, 208.0, 26.0, 0.0
2.0, 14.0, 236.0, 12.0, 2.0
2.0, 15.0, 173.0, 15.0, 18.0
2.0, 16.0, 120.0, 16.0, 1.0
2.0, 17.0, 184.0, 9.0, 14.0
2.0, 18.0, 181.0, 4.0, 1.0
2.0, 19.0, 233.0, 28.0, 15.0
3.0, 0.0, 3.0, 13.0, 185.0
3.0, 1.0, 7.0, 12.0, 218.0
3.0, 2.0, 6.0, 7.0, 223.0
3.0, 3.0, 1.0, 6.0, 151.0
3.0, 4.0, 113.0, 0.0, 20.0
3.0, 5.0, 149.0, 29.0, 24.0
3.0, 6.0, 203.0, 14.0, 13.0
3.0, 7.0, 134.0, 5.0, 26.0
3.0, 8.0, 183.0, 1.0, 2.0
3.0, 9.0, 133.0, 7.0, 21.0
3.0, 10.0, 146.0, 17.0, 19.0
3.0, 11.0, 231.0, 25.0, 10.0
3.0, 12.0, 101.0, 16.0, 15.0
3.0, 13.0, 122.0, 5.0, 11.0
3.0, 14.0, 221.0, 24.0, 24.0
3.0, 15.0, 169.0, 19.0, 17.0
3.0, 16.0, 238.0, 16.0, 7.0
3.0, 17.0, 253.0, 29.0, 29.0
3.0, 18.0, 231.0, 29.0, 10.0
3.0, 19.0, 102.0, 1.0, 25.0
4.0, 0.0, 3.0, 9.0, 181.0
4.0, 1.0, 7.0, 13.0, 240.0
4.0, 2.0, 0.0, 22.0, 175.0
4.0, 3.0, 4.0, 11.0, 172.0
4.0, 4.0, 225.0, 10.0, 23.0
4.0, 5.0, 156.0, 21.0, 5.0
4.0, 6.0, 93.0, 9.0, 24.0
4.0, 7.0, 205.0, 27.0, 17.0
4.0, 8.0, 234.0, 3.0, 17.0
4.0, 9.0, 241.0, 20.0, 4.0
4.0, 10.0, 187.0, 6.0, 15.0
4.0, 11.0, 183.0, 19.0, 23.0
4.0, 12.0, 171.0, 21.0, 13.0
4.0, 13.0, 243.0, 26.0, 20.0
4.0, 14.0, 163.0, 11.0, 8.0
4.0, 15.0, 205.0, 21.0, 3.0
4.0, 16.0, 123.0, 2.0, 14.0
4.0, 17.0, 187.0, 27.0, 16.0
4.0, 18.0, 238.0, 8.0, 23.0
4.0, 19.0, 144.0, 28.0, 20.0
5.0, 0.0, 5.0, 15.0, 228.0
5.0, 1.0, 3.0, 27.0, 207.0
5.0, 2.0, 2.0, 20.0, 207.0
5.0, 3.0, 1.0, 23.0, 151.0
5.0, 4.0, 179.0, 7.0, 18.0
5.0, 5.0, 207.0, 20.0, 19.0
5.0, 6.0, 216.0, 22.0, 15.0
5.0, 7.0, 145.0, 3.0, 10.0
5.0, 8.0, 144.0, 18.0, 12.0
5.0, 9.0, 185.0, 1.0, 15.0
5.0, 10.0, 165.0, 4.0, 29.0
5.0, 11.0, 129.0, 1.0, 17.0
5.0, 12.0, 245.0, 2.0, 18.0
5.0, 13.0, 149.0, 2.0, 20.0
5.0, 14.0, 184.0, 11.0, 26.0
5.0, 15.0, 106.0, 2.0, 18.0
5.0, 16.0, 158.0, 22.0, 7.0
5.0, 17.0, 170.0, 5.0, 26.0
5.0, 18.0, 145.0, 17.0, 10.0
5.0, 19.0, 184.0, 27.0, 20.0
6.0, 0.0, 7.0, 25.0, 244.0
6.0, 1.0, 4.0, 11.0, 222.0
6.0, 2.0, 3.0, 5.0, 217.0
6.0, 3.0, 6.0, 0.0, 177.0
6.0, 4.0, 177.0, 14.0, 21.0
6.0, 5.0, 230.0, 4.0, 21.0
6.0, 6.0, 134.0, 23.0, 26.0
6.0, 7.0, 219.0, 6.0, 22.0
6.0, 8.0, 214.0, 4.0, 26.0
6.0, 9.0, 186.0, 7.0, 2.0
6.0, 10.0, 109.0, 10.0, 9.0
6.0, 11.0, 253.0, 4.0, 22.0
6.0, 12.0, 203.0, 0.0, 12.0
6.0, 13.0, 172.0, 21.0, 16.0
6.0, 14.0, 110.0, 8.0, 27.0
6.0, 15.0, 166.0, 8.0, 19.0
6.0, 16.0, 118.0, 9.0, 24.0
6.0, 17.0, 117.0, 16.0, 22.0
6.0, 18.0, 99.0, 8.0, 25.0
6.0, 19.0, 150.0, 21.0, 6.0
7.0, 0.0, 0.0, 10.0, 181.0
7.0, 1.0, 6.0, 12.0, 222.0
7.0, 2.0, 7.0, 16.0, 198.0
7.0, 3.0, 3.0, 3.0, 248.0
7.0, 4.0, 228.0, 13.0, 11.0
7.0, 5.0, 90.0, 8.0, 20.0
7.0, 6.0, 130.0, 28.0, 23.0
7.0, 7.0, 129.0, 13.0, 4.0
7.0, 8.0, 226.0, 26.0, 27.0
7.0, 9.0, 135.0, 19.0, 5.0
7.0, 10.0, 104.0, 12.0, 29.0
7.0, 11.0, 131.0, 29.0, 12.0
7.0, 12.0, 159.0, 25.0, 15.0
7.0, 13.0, 174.0, 17.0, 7.0
7.0, 14.0, 113.0, 17.0, 16.0
7.0, 15.0, 143.0, 10.0, 15.0
7.0, 16.0, 232.0, 0.0, 16.0
7.0, 17.0, 113.0, 15.0, 15.0
7.0, 18.0, 229.0, 6.0, 20.0
7.0, 19.0, 129.0, 25.0, 22.0
8.0, 0.0, 2.0, 12.0, 230.0
8.0, 1.0, 2.0, 5.0, 175.0
8.0, 2.0, 8.0, 7.0, 229.0
8.0, 3.0, 7.0, 14.0, 228.0
8.0, 4.0, 130.0, 21.0, 28.0
8.0, 5.0, 219.0, 17.0, 11.0
8.0, 6.0, 209.0, 3.0, 6.0
8.0, 7.0, 226.0, 14.0, 19.0
8.0, 8.0, 94.0, 28.0, 29.0
8.0, 9.0, 136.0, 15.0, 21.0
8.0, 10.0, 208.0, 12.0, 9.0
8.0, 11.0, 230.0, 4.0, 1.0
8.0, 12.0, 209.0, 14.0, 29.0
8.0, 13.0, 100.0, 24.0, 9.0
8.0, 14.0, 114.0, 28.0, 5.0
8.0, 15.0, 117.0, 14.0, 13.0
8.0, 16.0, 100.0, 10.0, 14.0
8.0, 17.0, 170.0, 18.0, 27.0
8.0, 18.0, 139.0, 11.0, 16.0
8.0, 19.0, 210.0, 26.0, 5.0
9.0, 0.0, 6.0, 20.0, 156.0
9.0, 1.0, 2.0, 13.0, 177.0
9.0, 2.0, 9.0, 0.0, 233.0
9.0, 3.0, 6.0, 27.0, 187.0
9.0, 4.0, 231.0, 21.0, 22.0
9.0, 5.0, 194.0, 26.0, 16.0
9.0, 6.0, 176.0, 5.0, 20.0
9.0, 7.0, 204.0, 29.0, 19.0
9.0, 8.0, 230.0, 10.0, 0.0
9.0, 9.0, 231.0, 2.0, 24.0
9.0, 10.0, 161.0, 3.0, 4.0
9.0, 11.0, 192.0, 16.0, 10.0
9.0, 12.0, 101.0, 25.0, 27.0
9.0, 13.0, 232.0, 24.0, 5.0
9.0, 14.0, 139.0, 14.0, 29.0
9.0, 15.0, 113.0, 10.0, 3.0
9.0, 16.0, 253.0, 22.0, 8.0
9.0, 17.0, 122.0, 1.0, 28.0
9.0, 18.0, 172.0, 0.0, 0.0
9.0, 19.0, 117.0, 15.0, 26.0
10.0, 0.0, 3.0, 6.0, 233.0
10.0, 1.0, 6.0, 22.0, 225.0
10.0, 2.0, 5.0, 21.0, 230.0
10.0, 3.0, 6.0, 3.0, 237.0
10.0, 4.0, 0.0, 19.0, 174.0
10.0, 5.0, 7.0, 5.0, 211.0
10.0, 6.0, 7.0, 5.0, 185.0
10.0, 7.0, 4.0, 6.0, 230.0
10.0, 8.0, 6.0, 19.0, 181.0
10.0, 9.0, 7.0, 21.0, 250.0
10.0, 10.0, 4.0, 26.0, 171.0
10.0, 11.0, 3.0, 5.0, 194.0
10.0, 12.0, 0.0, 10.0, 183.0
10.0, 13.0, 6.0, 24.0, 245.0
10.0, 14.0, 8.0, 25.0, 220.0
10.0, 15.0, 8.0, 10.0, 163.0
10.0, 16.0, 8.0, 14.0, 206.0
10.0, 17.0, 2.0, 12.0, 236.0
10.0, 18.0, 9.0, 18.0, 179.0
10.0, 19.0, 2.0, 15.0, 196.0
11.0, 0.0, 0.0, 25.0, 172.0
11.0, 1.0, 9.0, 16.0, 182.0
11.0, 2.0, 5.0, 7.0, 178.0
11.0, 3.0, 4.0, 5.0, 229.0
11.0, 4.0, 4.0, 25.0, 232.0
11.0, 5.0, 1.0, 11.0, 220.0
11.0, 6.0, 7.0, 29.0, 253.0
11.0, 7.0, 5.0, 0.0, 197.0
11.0, 8.0, 7.0, 0.0, 212.0
11.0, 9.0, 2.0, 22.0, 162.0
11.0, 10.0, 8.0, 23.0, 187.0
11.0, 11.0, 5.0, 7.0, 220.0
11.0, 12.0, 6.0, 22.0, 227.0
11.0, 13.0, 7.0, 6.0, 236.0
11.0, 14.0, 1.0, 4.0, 239.0
11.0, 15.0, 8.0, 27.0, 231.0
11.0, 16.0, 6.0, 26.0, 165.0
11.0, 17.0, 4.0, 29.0, 165.0
11.0, 18.0, 9.0, 3.0, 160.0
11.0, 19.0, 2.0, 17.0, 173.0
12.0, 0.0, 9.0, 13.0, 193.0
12.0, 1.0, 3.0, 10.0, 172.0
12.0, 2.0, 4.0, 14.0, 186.0
12.0, 3.0, 2.0, 0.0, 217.0
12.0, 4.0, 0.0, 17.0, 230.0
12.0, 5.0, 6.0, 0.0, 177.0
12.0, 6.0, 0.0, 3.0, 153.0
12.0, 7.0, 7.0, 9.0, 248.0
12.0, 8.0, 6.0, 15.0, 157.0
12.0, 9.0, 5.0, 28.0, 185.0
12.0, 10.0, 2.0, 16.0, 201.0
12.0, 11.0, 5.0, 3.0, 247.0
12.0, 12.0, 9.0, 25.0, 160.0
12.0, 13.0, 7.0, 21.0, 178.0
12.0, 14.0, 2.0, 25.0, 176.0
12.0, 15.0, 8.0, 1.0, 223.0
12.0, 16.0, 3.0, 29.0, 216.0
12.0, 17.0, 8.0, 6.0, 251.0
12.0, 18.0, 7.0, 21.0, 204.0
12.0, 19.0, 6.0, 5.0, 173.0
13.0, 0.0, 5.0, 28.0, 231.0
13.0, 1.0, 6.0, 14.0, 207.0
13.0, 2.0, 0.0, 14.0, 195.0
13.0, 3.0, 3.0, 10.0, 175.0
13.0, 4.0, 0.0, 0.0, 210.0
13.0, 5.0, 7.0, 29.0, 157.0
13.0, 6.0, 8.0, 22.0, 225.0
13.0, 7.0, 5.0, 1.0, 208.0
13.0, 8.0, 2.0, 15.0, 191.0
13.0, 9.0, 5.0, 4.0, 249.0
13.0, 10.0, 4.0, 13.0, 171.0
13.0, 11.0, 8.0, 11.0, 223.0
13.0, 12.0, 4.0, 19.0, 201.0
13.0, 13.0, 3.0, 19.0, 230.0
13.0, 14.0, 2.0, 22.0, 179.0
13.0, 15.0, 5.0, 21.0, 226.0
13.0, 16.0, 8.0, 16.0, 223.0
13.0, 17.0, 3.0, 27.0, 161.0
13.0, 18.0, 0.0, 12.0, 194.0
13.0, 19.0, 4.0, 3.0, 202.0
14.0, 0.0, 2.0, 24.0, 207.0
14.0, 1.0, 2.0, 9.0, 155.0
14.0, 2.0, 0.0, 26.0, 199.0
14.0, 3.0, 5.0, 3.0, 172.0
14.0, 4.0, 3.0, 11.0, 188.0
14.0, 5.0, 5.0, 24.0, 175.0
14.0, 6.0, 0.0, 16.0, 245.0
14.0, 7.0, 6.0, 18.0, 154.0
14.0, 8.0, 5.0, 7.0, 232.0
14.0, 9.0, 8.0, 28.0, 226.0
14.0, 10.0, 7.0, 23.0, 211.0
14.0, 11.0, 1.0, 1.0, 208.0
14.0, 12.0, 0.0, 7.0, 185.0
14.0, 13.0, 0.0, 23.0, 175.0
14.0, 14.0, 1.0, 14.0, 184.0
14.0, 15.0, 9.0, 9.0, 184.0
14.0, 16.0, 7.0, 14.0, 195.0
14.0, 17.0, 0.0, 17.0, 222.0
14.0, 18.0, 2.0, 24.0, 213.0
14.0, 19.0, 9.0, 14.0, 152.0
15.0, 0.0, 7.0, 7.0, 172.0
15.0, 1.0, 4.0, 7.0, 164.0
15.0, 2.0, 1.0, 22.0, 169.0
15.0, 3.0, 9.0, 7.0, 251.0
15.0, 4.0, 0.0, 25.0, 205.0
15.0, 5.0, 9.0, 7.0, 233.0
15.0, 6.0, 3.0, 27.0, 168.0
15.0, 7.0, 4.0, 25.0, 245.0
15.0, 8.0, 6.0, 9.0, 246.0
15.0, 9.0, 4.0, 11.0, 158.0
15.0, 10.0, 8.0, 9.0, 215.0
15.0, 11.0, 7.0, 23.0, 152.0
15.0, 12.0, 0.0, 28.0, 246.0
15.0, 13.0, 6.0, 18.0, 168.0
15.0, 14.0, 7.0, 8.0, 185.0
15.0, 15.0, 7.0, 8.0, 175.0
15.0, 16.0, 0.0, 5.0, 171.0
15.0, 17.0, 1.0, 3.0, 199.0
15.0, 18.0, 7.0, 1.0, 234.0
15.0, 19.0, 1.0, 3.0, 157.0
16.0, 0.0, 8.0, 15.0, 237.0
16.0, 1.0, 0.0, 17.0, 201.0
16.0, 2.0, 9.0, 25.0, 179.0
16.0, 3.0, 6.0, 13.0, 228.0
16.0, 4.0, 7.0, 17.0, 229.0
16.0, 5.0, 9.0, 12.0, 176.0
16.0, 6.0, 8.0, 29.0, 188.0
16.0, 7.0, 2.0, 20.0, 234.0
16.0, 8.0, 0.0, 19.0, 166.0
16.0, 9.0, 0.0, 12.0, 184.0
16.0, 10.0, 5.0, 6.0, 172.0
16.0, 11.0, 6.0, 14.0, 219.0
16.0, 12.0, 4.0, 26.0, 168.0
16.0, 13.0, 3.0, 21.0, 177.0
16.0, 14.0, 1.0, 12.0, 236.0
16.0, 15.0, 5.0, 14.0, 153.0
16.0, 16.0, 6.0, 28.0, 246.0
16.0, 17.0, 0.0, 3.0, 156.0
16.0, 18.0, 1.0, 8.0, 243.0
16.0, 19.0, 0.0, 3.0, 242.0
17.0, 0.0, 4.0, 1.0, 154.0
17.0, 1.0, 4.0, 11.0, 178.0
17.0, 2.0, 4.0, 10.0, 250.0
17.0, 3.0, 5.0, 12.0, 160.0
17.0, 4.0, 5.0, 9.0, 205.0
17.0, 5.0, 8.0, 14.0, 206.0
17.0, 6.0, 7.0, 19.0, 235.0
17.0, 7.0, 7.0, 16.0, 205.0
17.0, 8.0, 7.0, 17.0, 217.0
17.0, 9.0, 5.0, 8.0, 217.0
17.0, 10.0, 0.0, 16.0, 161.0
17.0, 11.0, 8.0, 20.0, 191.0
17.0, 12.0, 6.0, 18.0, 212.0
17.0, 13.0, 4.0, 15.0, 250.0
17.0, 14.0, 6.0, 15.0, 212.0
17.0, 15.0, 1.0, 20.0, 163.0
17.0, 16.0, 2.0, 12.0, 167.0
17.0, 17.0, 5.0, 3.0, 157.0
17.0, 18.0, 3.0, 24.0, 235.0
17.0, 19.0, 5.0, 25.0, 191.0
18.0, 0.0, 6.0, 5.0, 203.0
18.0, 1.0, 0.0, 23.0, 168.0
18.0, 2.0, 0.0, 28.0, 182.0
18.0, 3.0, 0.0, 22.0, 234.0
18.0, 4.0, 0.0, 10.0, 190.0
18.0, 5.0, 2.0, 18.0, 227.0
18.0, 6.0, 9.0, 1.0, 247.0
18.0, 7.0, 7.0, 0.0, 253.0
18.0, 8.0, 1.0, 1.0, 191.0
18.0, 9.0, 8.0, 27.0, 251.0
18.0, 10.0, 9.0, 7.0, 252.0
18.0, 11.0, 0.0, 26.0, 237.0
18.0, 12.0, 6.0, 1.0, 202.0
18.0, 13.0, 0.0, 14.0, 251.0
18.0, 14.0, 7.0, 19.0, 203.0
18.0, 15.0, 7.0, 17.0, 231.0
18.0, 16.0, 7.0, 5.0, 241.0
18.0, 17.0, 3.0, 0.0, 169.0
18.0, 18.0, 4.0, 19.0, 205.0
18.0, 19.0, 2.0, 0.0, 210.0
19.0, 0.0, 5.0, 19.0, 247.0
19.0, 1.0, 7.0, 1.0, 192.0
19.0, 2.0, 7.0, 15.0, 196.0
19.0, 3.0, 0.0, 2.0, 191.0
19.0, 4.0, 4.0, 6.0, 214.0
19.0, 5.0, 8.0, 9.0, 175.0
19.0, 6.0, 4.0, 1.0, 210.0
19.0, 7.0, 6.0, 29.0, 181.0
19.0, 8.0, 7.0, 28.0, 176.0
19.0, 9.0, 5.0, 0.0, 170.0
19.0, 10.0, 3.0, 13.0, 210.0
19.0, 11.0, 6.0, 19.0, 183.0
19.0, 12.0, 0.0, 1.0, 243.0
19.0, 13.0, 1.0, 19.0, 173.0
19.0, 14.0, 0.0, 10.0, 178.0
19.0, 15.0, 9.0, 11.0, 229.0
19.0, 16.0, 8.0, 3.0, 204.0
19.0, 17.0, 4.0, 16.0, 226.0
19.0, 18.0, 8.0, 9.0, 152.0
19.0, 19.0, 1.0, 26.0, 171.0


==> img/img_feature_4.csv <==
0.0, 0.0, 7.0, 19.0, 230.0
0.0, 1.0, 7.0, 11.0, 192.0
0.0, 2.0, 133.0, 15.0, 21.0
0.0, 3.0, 129.0, 25.0, 21.0
0.0, 4.0, 215.0, 20.0, 14.0
0.0, 5.0, 162.0, 19.0, 16.0
0.0, 6.0, 224.0, 18.0, 12.0
0.0, 7.0, 250.0, 29.0, 6.0
0.0, 8.0, 244.0, 14.0, 2.0
0.0, 9.0, 243.0, 23.0, 28.0
0.0, 10.0, 200.0, 14.0, 12.0
0.0, 11.0, 217.0, 17.0, 21.0
0.0, 12.0, 119.0, 22.0, 25.0
0.0, 13.0, 124.0, 11.0, 9.0
0.0, 14.0, 174.0, 22.0, 21.0
0.0, 15.0, 108.0, 15.0, 15.0
0.0, 16.0, 208.0, 28.0, 10.0
0.0, 17.0, 143.0, 21.0, 8.0
0.0, 18.0, 118.0, 16.0, 5.0
0.0, 19.0, 90.0, 4.0, 5.0
1.0, 0.0, 9.0, 16.0, 207.0
1.0, 1.0, 0.0, 23.0, 199.0
1.0, 2.0, 6.0, 22.0, 160.0
1.0, 3.0, 184.0, 21.0, 23.0
1.0, 4.0, 227.0, 7.0, 13.0
1.0, 5.0, 187.0, 14.0, 12.0
1.0, 6.0, 95.0, 7.0, 4.0
1.0, 7.0, 168.0, 5.0, 14.0
1.0, 8.0, 238.0, 25.0, 20.0
1.0, 9.0, 132.0, 14.0, 1.0
1.0, 10.0, 227.0, 20.0, 9.0
1.0, 11.0, 243.0, 21.0, 25.0
1.0, 12.0, 150.0, 10.0, 3.0
1.0, 13.0, 174.0, 8.0, 26.0
1.0, 14.0, 178.0, 11.0, 14.0
1.0, 15.0, 110.0, 19.0, 20.0
1.0, 16.0, 100.0, 13.0, 5.0
1.0, 17.0, 201.0, 20.0, 27.0
1.0, 18.0, 146.0, 16.0, 7.0
1.0, 19.0, 143.0, 23.0, 7.0
2.0, 0.0, 1.0, 10.0, 228.0
2.0, 1.0, 3.0, 25.0, 189.0
2.0, 2.0, 6.0, 10.0, 251.0
2.0, 3.0, 8.0, 4.0, 188.0
2.0, 4.0, 177.0, 0.0, 10.0
2.0, 5.0, 157.0, 29.0, 27.0
2.0, 6.0, 149.0, 19.0, 27.0
2.0, 7.0, 203.0, 3.0, 12.0
2.0, 8.0, 191.0, 2.0, 14.0
2.0, 9.0, 197.0, 9.0, 9.0
2.0, 10.0, 210.0, 10.0, 7.0
2.0, 11.0, 113.0, 1.0, 0.0
2.0, 12.0, 127.0, 7.0, 17.0
2.0, 13.0, 97.0, 7.0, 14.0
2.0, 14.0, 180.0, 15.0, 24.0
2.0, 15.0, 196.0, 10.0, 3.0
2.0, 16.0, 223.0, 13.0, 5.0
2.0, 17.0, 123.0, 28.0, 17.0
2.0, 18.0, 219.0, 13.0, 26.0
2.0, 19.0, 227.0, 6.0, 19.0
3.0, 0.0, 4.0, 24.0, 207.0
3.0, 1.0, 4.0, 6.0, 246.0
3.0, 2.0, 0.0, 9.0, 244.0
3.0, 3.0, 2.0, 17.0, 211.0
3.0, 4.0, 1.0, 19.0, 235.0
3.0, 5.0, 191.0, 15.0, 2.0
3.0, 6.0, 105.0, 15.0, 20.0
3.0, 7.0, 131.0, 4.0, 6.0
3.0, 8.0, 132.0, 10.0, 23.0
3.0, 9.0, 239.0, 18.0, 8.0
3.0, 10.0, 229.0, 10.0, 25.0
3.0, 11.0, 132.0, 5.0, 13.0
3.0, 12.0, 227.0, 6.0, 9.0
3.0, 13.0, 134.0, 7.0, 19.0
3.0, 14.0, 155.0, 2.0, 0.0
3.0, 15.0, 229.0, 15.0, 20.0
3.0, 16.0, 210.0, 20.0, 4.0
3.0, 17.0, 253.0, 17.0, 12.0
3.0, 18.0, 195.0, 28.0, 3.0
3.0, 19.0, 178.0, 14.0, 2.0
4.0, 0.0, 5.0, 1.0, 246.0
4.0, 1.0, 5.0, 2.0, 249.0
4.0, 2.0, 5.0, 11.0, 152.0
4.0, 3.0, 1.0, 27.0, 154.0
4.0, 4.0, 4.0, 21.0, 206.0
4.0, 5.0, 2.0, 14.0, 235.0
4.0, 6.0, 235.0, 22.0, 17.0
4.0, 7.0, 141.0, 12.0, 8.0
4.0, 8.0, 230.0, 24.0, 9.0
4.0, 9.0, 253.0, 3.0, 8.0
4.0, 10.0, 201.0, 27.0, 21.0
4.0, 11.0, 223.0, 20.0, 15.0
4.0, 12.0, 228.0, 3.0, 16.0
4.0, 13.0, 136.0, 18.0, 22.0
4.0, 14.0, 173.0, 7.0, 5.0
4.0, 15.0, 192.0, 4.0, 23.0
4.0, 16.0, 229.0, 23.0, 21.0
4.0, 17.0, 218.0, 24.0, 10.0
4.0, 18.0, 200.0, 26.0, 13.0
4.0, 19.0, 243.0, 18.0, 23.0
5.0, 0.0, 7.0, 26.0, 197.0
5.0, 1.0, 6.0, 0.0, 240.0
5.0, 2.0, 3.0, 6.0, 236.0
5.0, 3.0, 2.0, 28.0, 210.0
5.0, 4.0, 3.0, 14.0, 188.0
5.0, 5.0, 4.0, 15.0, 249.0
5.0, 6.0, 7.0, 23.0, 171.0
5.0, 7.0, 219.0, 11.0, 13.0
5.0, 8.0, 184.0, 28.0, 20.0
5.0, 9.0, 140.0, 25.0, 11.0
5.0, 10.0, 190.0, 23.0, 25.0
5.0, 11.0, 207.0, 9.0, 14.0
5.0, 12.0, 198.0, 20.0, 13.0
5.0, 13.0, 94.0, 13.0, 11.0
5.0, 14.0, 194.0, 15.0, 7.0
5.0, 15.0, 238.0, 12.0, 10.0
5.0, 16.0, 227.0, 3.0, 16.0
5.0, 17.0, 115.0, 8.0, 5.0
5.0, 18.0, 252.0, 8.0, 6.0
5.0, 19.0, 94.0, 1.0, 5.0
6.0, 0.0, 8.0, 4.0, 150.0
6.0, 1.0, 3.0, 26.0, 175.0
6.0, 2.0, 8.0, 4.0, 172.0
6.0, 3.0, 1.0, 9.0, 215.0
6.0, 4.0, 1.0, 3.0, 160.0
6.0, 5.0, 2.0, 11.0, 169.0
6.0, 6.0, 8.0, 21.0, 173.0
6.0, 7.0, 6.0, 2.0, 182.0
6.0, 8.0, 133.0, 6.0, 6.0
6.0, 9.0, 114.0, 21.0, 7.0
6.0, 10.0, 96.0, 25.0, 1.0
6.0, 11.0, 204.0, 0.0, 8.0
6.0, 12.0, 158.0, 7.0, 16.0
6.0, 13.0, 230.0, 22.0, 23.0
6.0, 14.0, 199.0, 9.0, 21.0
6.0, 15.0, 234.0, 21.0, 10.0
6.0, 16.0, 210.0, 13.0, 27.0
6.0, 17.0, 239.0, 20.0, 29.0
6.0, 18.0, 103.0, 17.0, 19.0
6.0, 19.0, 172.0, 12.0, 21.0
7.0, 0.0, 4.0, 22.0, 224.0
7.0, 1.0, 5.0, 5.0, 164.0
7.0, 2.0, 6.0, 12.0, 230.0
7.0, 3.0, 3.0, 0.0, 228.0
7.0, 4.0, 8.0, 23.0, 165.0
7.0, 5.0, 1.0, 6.0, 243.0
7.0, 6.0, 9.0, 21.0, 212.0
7.0, 7.0, 6.0, 3.0, 163.0
7.0, 8.0, 8.0, 10.0, 189.0
7.0, 9.0, 249.0, 29.0, 22.0
7.0, 10.0, 140.0, 11.0, 19.0
7.0, 11.0, 211.0, 5.0, 19.0
7.0, 12.0, 148.0, 7.0, 18.0
7.0, 13.0, 106.0, 15.0, 8.0
7.0, 14.0, 100.0, 17.0, 6.0
7.0, 15.0, 102.0, 5.0, 8.0
7.0, 16.0, 230.0, 20.0, 11.0
7.0, 17.0, 209.0, 2.0, 24.0
7.0, 18.0, 163.0, 1.0, 15.0
7.0, 19.0, 227.0, 22.0, 23.0
8.0, 0.0, 7.0, 12.0, 189.0
8.0, 1.0, 0.0, 9.0, 250.0
8.0, 2.0, 1.0, 12.0, 239.0
8.0, 3.0, 0.0, 11.0, 193.0
8.0, 4.0, 4.0, 1.0, 200.0
8.0, 5.0, 7.0, 20.0, 200.0
8.0, 6.0, 4.0, 27.0, 226.0
8.0, 7.0, 0.0, 10.0, 218.0
8.0, 8.0, 5.0, 26.0, 247.0
8.0, 9.0, 0.0, 5.0, 182.0
8.0, 10.0, 128.0, 26.0, 7.0
8.0, 11.0, 95.0, 25.0, 24.0
8.0, 12.0, 114.0, 12.0, 25.0
8.0, 13.0, 138.0, 19.0, 20.0
8.0, 14.0, 228.0, 11.0, 18.0
8.0, 15.0, 174.0, 22.0, 8.0
8.0, 16.0, 229.0, 6.0, 3.0
8.0, 17.0, 172.0, 20.0, 15.0
8.0, 18.0, 143.0, 3.0, 14.0
8.0, 19.0, 184.0, 28.0, 11.0
9.0, 0.0, 1.0, 3.0, 208.0
9.0, 1.0, 7.0, 27.0, 244.0
9.0, 2.0, 3.0, 12.0, 195.0
9.0, 3.0, 5.0, 10.0, 233.0
9.0, 4.0, 4.0, 14.0, 215.0
9.0, 5.0, 9.0, 16.0, 169.0
9.0, 6.0, 0.0, 20.0, 154.0
9.0, 7.0, 5.0, 8.0, 211.0
9.0, 8.0, 4.0, 27.0, 187.0
9.0, 9.0, 2.0, 15.0, 166.0
9.0, 10.0, 9.0, 1.0, 251.0
9.0, 11.0, 5.0, 18.0, 219.0
9.0, 12.0, 186.0, 4.0, 25.0
9.0, 13.0, 124.0, 17.0, 3.0
9.0, 14.0, 242.0, 28.0, 24.0
9.0, 15.0, 161.0, 8.0, 11.0
9.0, 16.0, 157.0, 26.0, 20.0
9.0, 17.0, 165.0, 29.0, 3.0
9.0, 18.0, 173.0, 27.0, 25.0
9.0, 19.0, 98.0, 5.0, 29.0
10.0, 0.0, 6.0, 5.0, 165.0
10.0, 1.0, 2.0, 2.0, 234.0
10.0, 2.0, 9.0, 16.0, 222.0
10.0, 3.0, 0.0, 29.0, 218.0
10.0, 4.0, 4.0, 11.0, 194.0
10.0, 5.0, 8.0, 9.0, 176.0
10.0, 6.0, 5.0, 18.0, 170.0
10.0, 7.0, 7.0, 21.0, 217.0
10.0, 8.0, 1.0, 6.0, 185.0
10.0, 9.0, 9.0, 22.0, 246.0
10.0, 10.0, 8.0, 28.0, 210.0
10.0, 11.0, 8.0, 10.0, 157.0
10.0, 12.0, 7.0, 27.0, 198.0
10.0, 13.0, 120.0, 0.0, 20.0
10.0, 14.0, 122.0, 28.0, 6.0
10.0, 15.0, 164.0, 5.0, 17.0
10.0, 16.0, 176.0, 21.0, 6.0
10.0, 17.0, 163.0, 24.0, 22.0
10.0, 18.0, 103.0, 17.0, 3.0
10.0, 19.0, 171.0, 8.0, 0.0
11.0, 0.0, 7.0, 4.0, 204.0
11.0, 1.0, 7.0, 1.0, 197.0
11.0, 2.0, 3.0, 0.0, 207.0
11.0, 3.0, 0.0, 20.0, 158.0
11.0, 4.0, 3.0, 8.0, 222.0
11.0, 5.0, 5.0, 3.0, 162.0
11.0, 6.0, 1.0, 27.0, 235.0
11.0, 7.0, 5.0, 3.0, 226.0
11.0, 8.0, 7.0, 17.0, 238.0
11.0, 9.0, 3.0, 14.0, 152.0
11.0, 10.0, 3.0, 22.0, 194.0
11.0, 11.0, 8.0, 19.0, 200.0
11.0, 12.0, 2.0, 27.0, 237.0
11.0, 13.0, 1.0, 20.0, 152.0
11.0, 14.0, 168.0, 21.0, 10.0
11.0, 15.0, 97.0, 23.0, 7.0
11.0, 16.0, 128.0, 14.0, 8.0
11.0, 17.0, 152.0, 2.0, 24.0
11.0, 18.0, 136.0, 29.0, 17.0
11.0, 19.0, 157.0, 4.0, 17.0
12.0, 0.0, 8.0, 19.0, 178.0
12.0, 1.0, 4.0, 17.0, 238.0
12.0, 2.0, 0.0, 22.0, 188.0
12.0, 3.0, 8.0, 28.0, 163.0
12.0, 4.0, 5.0, 12.0, 195.0
12.0, 5.0, 8.0, 0.0, 242.0
12.0, 6.0, 6.0, 0.0, 186.0
12.0, 7.0, 8.0, 24.0, 213.0
12.0, 8.0, 8.0, 9.0, 212.0
12.0, 9.0, 7.0, 10.0, 247.0
12.0, 10.0, 3.0, 6.0, 203.0
12.0, 11.0, 6.0, 17.0, 209.0
12.0, 12.0, 7.0, 1.0, 193.0
12.0, 13.0, 3.0, 17.0, 180.0
12.0, 14.0, 5.0, 4.0, 243.0
12.0, 15.0, 97.0, 14.0, 1.0
12.0, 16.0, 188.0, 17.0, 15.0
12.0, 17.0, 155.0, 10.0, 24.0
12.0, 18.0, 161.0, 17.0, 9.0
12.0, 19.0, 246.0, 2.0, 29.0
13.0, 0.0, 3.0, 19.0, 192.0
13.0, 1.0, 2.0, 8.0, 193.0
13.0, 2.0, 1.0, 18.0, 165.0
13.0, 3.0, 0.0, 11.0, 204.0
13.0, 4.0, 9.0, 3.0, 212.0
13.0, 5.0, 8.0, 28.0, 249.0
13.0, 6.0, 3.0, 12.0, 234.0
13.0, 7.0, 2.0, 22.0, 178.0
13.0, 8.0, 9.0, 8.0, 187.0
13.0, 9.0, 1.0, 13.0, 180.0
13.0, 10.0, 8.0, 29.0, 206.0
13.0, 11.0, 4.0, 23.0, 163.0
13.0, 12.0, 7.0, 16.0, 219.0
13.0, 13.0, 0.0, 13.0, 233.0
13.0, 14.0, 1.0, 2.0, 200.0
13.0, 15.0, 3.0, 6.0, 214.0
13.0, 16.0, 127.0, 24.0, 26.0
13.0, 17.0, 148.0, 2.0, 14.0
13.0, 18.0, 140.0, 1.0, 28.0
13.0, 19.0, 220.0, 17.0, 20.0
14.0, 0.0, 0.0, 12.0, 207.0
14.0, 1.0, 3.0, 25.0, 170.0
14.0, 2.0, 8.0, 22.0, 236.0
14.0, 3.0, 3.0, 7.0, 186.0
14.0, 4.0, 9.0, 8.0, 161.0
14.0, 5.0, 0.0, 15.0, 154.0
14.0, 6.0, 9.0, 17.0, 188.0
14.0, 7.0, 6.0, 12.0, 207.0
14.0, 8.0, 8.0, 3.0, 237.0
14.0, 9.0, 5.0, 19.0, 197.0
14.0, 10.0, 6.0, 24.0, 163.0
14.0, 11.0, 3.0, 8.0, 167.0
14.0, 12.0, 3.0, 17.0, 230.0
14.0, 13.0, 6.0, 2.0, 250.0
14.0, 14.0, 1.0, 20.0, 250.0
14.0, 15.0, 1.0, 3.0, 203.0
14.0, 16.0, 1.0, 26.0, 250.0
14.0, 17.0, 200.0, 0.0, 24.0
14.0, 18.0, 156.0, 19.0, 13.0
14.0, 19.0, 126.0, 26.0, 20.0
15.0, 0.0, 9.0, 9.0, 167.0
15.0, 1.0, 3.0, 25.0, 194.0
15.0, 2.0, 0.0, 26.0, 205.0
15.0, 3.0, 5.0, 3.0, 239.0
15.0, 4.0, 2.0, 15.0, 229.0
15.0, 5.0, 5.0, 3.0, 211.0
15.0, 6.0, 4.0, 27.0, 221.0
15.0, 7.0, 5.0, 16.0, 240.0
15.0, 8.0, 4.0, 2.0, 158.0
15.0, 9.0, 7.0, 20.0, 214.0
15.0, 10.0, 0.0, 5.0, 174.0
15.0, 11.0, 3.0, 9.0, 197.0
15.0, 12.0, 4.0, 0.0, 174.0
15.0, 13.0, 5.0, 13.0, 150.0
15.0, 14.0, 1.0, 15.0, 235.0
15.0, 15.0, 7.0, 22.0, 150.0
15.0, 16.0, 4.0, 18.0, 229.0
15.0, 17.0, 4.0, 23.0, 191.0
15.0, 18.0, 128.0, 16.0, 27.0
15.0, 19.0, 177.0, 29.0, 8.0
16.0, 0.0, 2.0, 1.0, 225.0
16.0, 1.0, 2.0, 24.0, 156.0
16.0, 2.0, 2.0, 22.0, 186.0
16.0, 3.0, 6.0, 29.0, 212.0
16.0, 4.0, 4.0, 6.0, 233.0
16.0, 5.0, 5.0, 11.0, 234.0
16.0, 6.0, 4.0, 7.0, 204.0
16.0, 7.0, 4.0, 26.0, 198.0
16.0, 8.0, 6.0, 21.0, 156.0
16.0, 9.0, 6.0, 0.0, 203.0
16.0, 10.0, 2.0, 27.0, 226.0
16.0, 11.0, 6.0, 28.0, 212.0
16.0, 12.0, 4.0, 22.0, 198.0
16.0, 13.0, 8.0, 3.0, 154.0
16.0, 14.0, 2.0, 8.0, 226.0
16.0, 15.0, 1.0, 18.0, 235.0
16.0, 16.0, 7.0, 21.0, 179.0
16.0, 17.0, 1.0, 9.0, 238.0
16.0, 18.0, 2.0, 18.0, 246.0
16.0, 19.0, 147.0, 15.0, 28.0
17.0, 0.0, 8.0, 29.0, 177.0
17.0, 1.0, 9.0, 5.0, 233.0
17.0, 2.0, 9.0, 26.0, 175.0
17.0, 3.0, 4.0, 4.0, 212.0
17.0, 4.0, 4.0, 12.0, 222.0
17.0, 5.0, 1.0, 3.0, 189.0
17.0, 6.0, 7.0, 1.0, 218.0
17.0, 7.0, 6.0, 26.0, 247.0
17.0, 8.0, 1.0, 19.0, 188.0
17.0, 9.0, 0.0, 15.0, 182.0
17.0, 10.0, 4.0, 13.0, 205.0
17.0, 11.0, 3.0, 28.0, 185.0
17.0, 12.0, 6.0, 28.0, 163.0
17.0, 13.0, 9.0, 3.0, 218.0
17.0, 14.0, 3.0, 21.0, 186.0
17.0, 15.0, 8.0, 12.0, 232.0
17.0, 16.0, 3.0, 10.0, 161.0
17.0, 17.0, 7.0, 16.0, 213.0
17.0, 18.0, 6.0, 29.0, 161.0
17.0, 19.0, 3.0, 18.0, 236.0
18.0, 0.0, 2.0, 28.0, 224.0
18.0, 1.0, 8.0, 3.0, 245.0
18.0, 2.0, 2.0, 16.0, 196.0
18.0, 3.0, 1.0, 26.0, 214.0
18.0, 4.0, 9.0, 9.0, 252.0
18.0, 5.0, 5.0, 15.0, 214.0
18.0, 6.0, 5.0, 3.0, 209.0
18.0, 7.0, 6.0, 11.0, 208.0
18.0, 8.0, 2.0, 0.0, 249.0
18.0, 9.0, 4.0, 10.0, 193.0
18.0, 10.0, 4.0, 4.0, 236.0
18.0, 11.0, 1.0, 6.0, 175.0
18.0, 12.0, 7.0, 14.0, 181.0
18.0, 13.0, 4.0, 13.0, 227.0
18.0, 14.0, 6.0, 15.0, 188.0
18.0, 15.0, 9.0, 18.0, 225.0
18.0, 16.0, 8.0, 26.0, 190.0
18.0, 17.0, 5.0, 25.0, 221.0
18.0, 18.0, 2.0, 11.0, 239.0
18.0, 19.0, 0.0, 6.0, 174.0
19.0, 0.0, 8.0, 12.0, 234.0
19.0, 1.0, 4.0, 1.0, 214.0
19.0, 2.0, 0.0, 20.0, 187.0
19.0, 3.0, 5.0, 20.0, 203.0
19.0, 4.0, 5.0, 13.0, 212.0
19.0, 5.0, 3.0, 8.0, 184.0
19.0, 6.0, 6.0, 19.0, 192.0
19.0, 7.0, 0.0, 1.0, 177.0
19.0, 8.0, 8.0, 20.0, 167.0
19.0, 9.0, 6.0, 19.0, 215.0
19.0, 10.0, 0.0, 10.0, 231.0
19.0, 11.0, 8.0, 20.0, 193.0
19.0, 12.0, 3.0, 22.0, 251.0
19.0, 13.0, 5.0, 4.0, 154.0
19.0, 14.0, 8.0, 1.0, 207.0
19.0, 15.0, 9.0, 29.0, 197.0
19.0, 16.0, 2.0, 18.0, 203.0
19.0, 17.0, 0.0, 15.0, 203.0
19.0, 18.0, 6.0, 19.0, 239.0
19.0, 19.0, 8.0, 5.0, 215.0


==> img/img_feature_44.csv <==
0.0, 0.0, 1.0, 8.0, 175.0
0.0, 1.0, 4.0, 27.0, 186.0
0.0, 2.0, 8.0, 27.0, 208.0
0.0, 3.0, 1.0, 16.0, 227.0
0.0, 4.0, 8.0, 1.0, 188.0
0.0, 5.0, 8.0, 26.0, 233.0
0.0, 6.0, 1.0, 23.0, 166.0
0.0, 7.0, 0.0, 13.0, 206.0
0.0, 8.0, 6.0, 15.0, 224.0
0.0, 9.0, 6.0, 29.0, 240.0
0.0, 10.0, 3.0, 25.0, 213.0
0.0, 11.0, 6.0, 10.0, 247.0
0.0, 12.0, 2.0, 24.0, 184.0
0.0, 13.0, 6.0, 27.0, 230.0
0.0, 14.0, 8.0, 9.0, 242.0
0.0, 15.0, 7.0, 8.0, 247.0
0.0, 16.0, 2.0, 21.0, 194.0
0.0, 17.0, 0.0, 23.0, 227.0
0.0, 18.0, 8.0, 1.0, 231.0
0.0, 19.0, 3.0, 9.0, 236.0
1.0, 0.0, 6.0, 1.0, 155.0
1.0, 1.0, 8.0, 1.0, 152.0
1.0, 2.0, 3.0, 13.0, 186.0
1.0, 3.0, 0.0, 12.0, 192.0
1.0, 4.0, 6.0, 15.0, 202.0
1.0, 5.0, 1.0, 12.0, 229.0
1.0, 6.0, 9.0, 11.0, 252.0
1.0, 7.0, 1.0, 4.0, 169.0
1.0, 8.0, 6.0, 21.0, 192.0
1.0, 9.0, 4.0, 9.0, 206.0
1.0, 10.0, 5.0, 19.0, 222.0
1.0, 11.0, 4.0, 23.0, 230.0
1.0, 12.0, 1.0, 8.0, 187.0
1.0, 13.0, 2.0, 26.0, 221.0
1.0, 14.0, 0.0, 0.0, 155.0
1.0, 15.0, 1.0, 6.0, 199.0
1.0, 16.0, 9.0, 7.0, 219.0
1.0, 17.0, 4.0, 2.0, 201.0
1.0, 18.0, 3.0, 17.0, 173.0
1.0, 19.0, 6.0, 17.0, 223.0
2.0, 0.0, 9.0, 5.0, 173.0
2.0, 1.0, 8.0, 6.0, 223.0
2.0, 2.0, 4.0, 19.0, 219.0
2.0, 3.0, 7.0, 10.0, 165.0
2.0, 4.0, 1.0, 24.0, 219.0
2.0, 5.0, 1.0, 17.0, 219.0
2.0, 6.0, 0.0, 11.0, 208.0
2.0, 7.0, 8.0, 9.0, 167.0
2.0, 8.0, 1.0, 24.0, 197.0
2.0, 9.0, 2.0, 20.0, 174.0
2.0, 10.0, 1.0, 8.0, 217.0
2.0, 11.0, 3.0, 23.0, 250.0
2.0, 12.0, 5.0, 25.0, 229.0
2.0, 13.0, 4.0, 5.0, 197.0
2.0, 14.0, 176.0, 2.0, 22.0
2.0, 15.0, 7.0, 21.0, 196.0
2.0, 16.0, 0.0, 8.0, 199.0
2.0, 17.0, 4.0, 6.0, 153.0
2.0, 18.0, 8.0, 8.0, 244.0
2.0, 19.0, 4.0, 13.0, 182.0
3.0, 0.0, 8.0, 24.0, 223.0
3.0, 1.0, 6.0, 16.0, 241.0
3.0, 2.0, 3.0, 18.0, 215.0
3.0, 3.0, 6.0, 7.0, 228.0
3.0, 4.0, 2.0, 18.0, 178.0
3.0, 5.0, 1.0, 18.0, 249.0
3.0, 6.0, 3.0, 0.0, 181.0
3.0, 7.0, 8.0, 21.0, 193.0
3.0, 8.0, 8.0, 19.0, 208.0
3.0, 9.0, 0.0, 7.0, 202.0
3.0, 10.0, 0.0, 24.0, 187.0
3.0, 11.0, 119.0, 24.0, 11.0
3.0, 12.0, 166.0, 1.0, 6.0
3.0, 13.0, 237.0, 7.0, 17.0
3.0, 14.0, 178.0, 0.0, 16.0
3.0, 15.0, 152.0, 24.0, 25.0
3.0, 16.0, 94.0, 22.0, 29.0
3.0, 17.0, 91.0, 25.0, 22.0
3.0, 18.0, 5.0, 22.0, 162.0
3.0, 19.0, 3.0, 25.0, 182.0
4.0, 0.0, 5.0, 18.0, 182.0
4.0, 1.0, 6.0, 3.0, 158.0
4.0, 2.0, 5.0, 8.0, 157.0
4.0, 3.0, 0.0, 14.0, 151.0
4.0, 4.0, 8.0, 25.0, 225.0
4.0, 5.0, 4.0, 19.0, 192.0
4.0, 6.0, 4.0, 21.0, 248.0
4.0, 7.0, 5.0, 14.0, 173.0
4.0, 8.0, 6.0, 2.0, 226.0
4.0, 9.0, 7.0, 3.0, 206.0
4.0, 10.0, 196.0, 11.0, 16.0
4.0, 11.0, 178.0, 15.0, 15.0
4.0, 12.0, 190.0, 3.0, 25.0
4.0, 13.0, 174.0, 2.0, 13.0
4.0, 14.0, 161.0, 17.0, 3.0
4.0, 15.0, 117.0, 27.0, 12.0
4.0, 16.0, 169.0, 23.0, 16.0
4.0, 17.0, 168.0, 23.0, 23.0
4.0, 18.0, 160.0, 1.0, 29.0
4.0, 19.0, 7.0, 10.0, 251.0
5.0, 0.0, 7.0, 0.0, 251.0
5.0, 1.0, 8.0, 14.0, 253.0
5.0, 2.0, 9.0, 17.0, 211.0
5.0, 3.0, 9.0, 20.0, 164.0
5.0, 4.0, 7.0, 5.0, 253.0
5.0, 5.0, 4.0, 2.0, 190.0
5.0, 6.0, 2.0, 20.0, 214.0
5.0, 7.0, 0.0, 6.0, 210.0
5.0, 8.0, 0.0, 15.0, 185.0
5.0, 9.0, 143.0, 0.0, 29.0
5.0, 10.0, 210.0, 26.0, 28.0
5.0, 11.0, 111.0, 12.0, 27.0
5.0, 12.0, 149.0, 28.0, 8.0
5.0, 13.0, 135.0, 5.0, 25.0
5.0, 14.0, 166.0, 11.0, 16.0
5.0, 15.0, 199.0, 3.0, 27.0
5.0, 16.0, 159.0, 18.0, 11.0
5.0, 17.0, 139.0, 11.0, 22.0
5.0, 18.0, 118.0, 10.0, 17.0
5.0, 19.0, 130.0, 29.0, 22.0
6.0, 0.0, 5.0, 14.0, 204.0
6.0, 1.0, 5.0, 20.0, 252.0
6.0, 2.0, 9.0, 24.0, 214.0
6.0, 3.0, 6.0, 3.0, 245.0
6.0, 4.0, 8.0, 21.0, 174.0
6.0, 5.0, 9.0, 19.0, 174.0
6.0, 6.0, 1.0, 21.0, 170.0
6.0, 7.0, 9.0, 25.0, 223.0
6.0, 8.0, 206.0, 25.0, 25.0
6.0, 9.0, 203.0, 14.0, 24.0
6.0, 10.0, 102.0, 28.0, 16.0
6.0, 11.0, 217.0, 0.0, 19.0
6.0, 12.0, 105.0, 27.0, 19.0
6.0, 13.0, 163.0, 10.0, 19.0
6.0, 14.0, 239.0, 14.0, 18.0
6.0, 15.0, 122.0, 5.0, 17.0
6.0, 16.0, 136.0, 15.0, 17.0
6.0, 17.0, 236.0, 15.0, 21.0
6.0, 18.0, 217.0, 10.0, 21.0
6.0, 19.0, 173.0, 14.0, 6.0
7.0, 0.0, 9.0, 15.0, 200.0
7.0, 1.0, 2.0, 21.0, 246.0
7.0, 2.0, 1.0, 3.0, 181.0
7.0, 3.0, 8.0, 14.0, 214.0
7.0, 4.0, 5.0, 18.0, 189.0
7.0, 5.0, 1.0, 29.0, 221.0
7.0, 6.0, 7.0, 15.0, 244.0
7.0, 7.0, 7.0, 14.0, 212.0
7.0, 8.0, 150.0, 7.0, 23.0
7.0, 9.0, 178.0, 14.0, 25.0
7.0, 10.0, 142.0, 2.0, 12.0
7.0, 11.0, 248.0, 5.0, 17.0
7.0, 12.0, 95.0, 26.0, 2.0
7.0, 13.0, 235.0, 24.0, 26.0
7.0, 14.0, 129.0, 8.0, 27.0
7.0, 15.0, 179.0, 5.0, 9.0
7.0, 16.0, 207.0, 15.0, 6.0
7.0, 17.0, 230.0, 23.0, 0.0
7.0, 18.0, 100.0, 20.0, 15.0
7.0, 19.0, 232.0, 28.0, 1.0
8.0, 0.0, 9.0, 29.0, 211.0
8.0, 1.0, 4.0, 12.0, 193.0
8.0, 2.0, 4.0, 9.0, 208.0
8.0, 3.0, 9.0, 1.0, 236.0
8.0, 4.0, 3.0, 29.0, 236.0
8.0, 5.0, 7.0, 11.0, 227.0
8.0, 6.0, 7.0, 2.0, 207.0
8.0, 7.0, 7.0, 7.0, 206.0
8.0, 8.0, 251.0, 1.0, 1.0
8.0, 9.0, 186.0, 24.0, 7.0
8.0, 10.0, 128.0, 16.0, 5.0
8.0, 11.0, 183.0, 6.0, 10.0
8.0, 12.0, 231.0, 2.0, 6.0
8.0, 13.0, 158.0, 22.0, 14.0
8.0, 14.0, 236.0, 9.0, 6.0
8.0, 15.0, 166.0, 3.0, 18.0
8.0, 16.0, 98.0, 2.0, 20.0
8.0, 17.0, 108.0, 17.0, 28.0
8.0, 18.0, 199.0, 8.0, 20.0
8.0, 19.0, 125.0, 7.0, 9.0
9.0, 0.0, 9.0, 14.0, 225.0
9.0, 1.0, 3.0, 26.0, 229.0
9.0, 2.0, 3.0, 24.0, 214.0
9.0, 3.0, 7.0, 19.0, 249.0
9.0, 4.0, 6.0, 22.0, 153.0
9.0, 5.0, 2.0, 17.0, 225.0
9.0, 6.0, 5.0, 9.0, 173.0
9.0, 7.0, 225.0, 22.0, 27.0
9.0, 8.0, 217.0, 5.0, 10.0
9.0, 9.0, 208.0, 11.0, 0.0
9.0, 10.0, 213.0, 3.0, 19.0
9.0, 11.0, 122.0, 27.0, 5.0
9.0, 12.0, 239.0, 11.0, 15.0
9.0, 13.0, 197.0, 28.0, 17.0
9.0, 14.0, 128.0, 18.0, 0.0
9.0, 15.0, 98.0, 17.0, 0.0
9.0, 16.0, 243.0, 24.0, 1.0
9.0, 17.0, 231.0, 26.0, 15.0
9.0, 18.0, 212.0, 17.0, 12.0
9.0, 19.0, 215.0, 25.0, 19.0
10.0, 0.0, 9.0, 6.0, 213.0
10.0, 1.0, 7.0, 8.0, 187.0
10.0, 2.0, 1.0, 12.0, 244.0
10.0, 3.0, 6.0, 19.0, 195.0
10.0, 4.0, 0.0, 7.0, 170.0
10.0, 5.0, 1.0, 19.0, 157.0
10.0, 6.0, 6.0, 17.0, 228.0
10.0, 7.0, 5.0, 9.0, 185.0
10.0, 8.0, 147.0, 4.0, 9.0
10.0, 9.0, 169.0, 10.0, 16.0
10.0, 10.0, 147.0, 15.0, 5.0
10.0, 11.0, 183.0, 23.0, 25.0
10.0, 12.0, 204.0, 25.0, 23.0
10.0, 13.0, 148.0, 24.0, 15.0
10.0, 14.0, 243.0, 24.0, 11.0
10.0, 15.0, 188.0, 23.0, 24.0
10.0, 16.0, 95.0, 13.0, 15.0
10.0, 17.0, 143.0, 19.0, 23.0
10.0, 18.0, 250.0, 17.0, 28.0
10.0, 19.0, 170.0, 24.0, 14.0
11.0, 0.0, 0.0, 24.0, 184.0
11.0, 1.0, 5.0, 5.0, 206.0
11.0, 2.0, 3.0, 6.0, 164.0
11.0, 3.0, 0.0, 17.0, 170.0
11.0, 4.0, 9.0, 10.0, 250.0
11.0, 5.0, 3.0, 13.0, 206.0
11.0, 6.0, 1.0, 27.0, 169.0
11.0, 7.0, 2.0, 7.0, 151.0
11.0, 8.0, 166.0, 24.0, 20.0
11.0, 9.0, 225.0, 22.0, 20.0
11.0, 10.0, 125.0, 7.0, 2.0
11.0, 11.0, 194.0, 4.0, 12.0
11.0, 12.0, 182.0, 4.0, 19.0
11.0, 13.0, 203.0, 3.0, 0.0
11.0, 14.0, 243.0, 2.0, 2.0
11.0, 15.0, 157.0, 13.0, 18.0
11.0, 16.0, 128.0, 9.0, 13.0
11.0, 17.0, 158.0, 12.0, 18.0
11.0, 18.0, 243.0, 5.0, 10.0
11.0, 19.0, 238.0, 12.0, 27.0
12.0, 0.0, 2.0, 1.0, 238.0
12.0, 1.0, 9.0, 21.0, 172.0
12.0, 2.0, 0.0, 6.0, 152.0
12.0, 3.0, 3.0, 1.0, 230.0
12.0, 4.0, 1.0, 18.0, 200.0
12.0, 5.0, 0.0, 18.0, 246.0
12.0, 6.0, 9.0, 19.0, 208.0
12.0, 7.0, 5.0, 7.0, 197.0
12.0, 8.0, 242.0, 6.0, 25.0
12.0, 9.0, 181.0, 20.0, 20.0
12.0, 10.0, 210.0, 7.0, 22.0
12.0, 11.0, 179.0, 24.0, 27.0
12.0, 12.0, 160.0, 0.0, 16.0
12.0, 13.0, 159.0, 6.0, 7.0
12.0, 14.0, 201.0, 28.0, 4.0
12.0, 15.0, 100.0, 9.0, 19.0
12.0, 16.0, 116.0, 27.0, 10.0
12.0, 17.0, 122.0, 10.0, 8.0
12.0, 18.0, 118.0, 26.0, 0.0
12.0, 19.0, 212.0, 0.0, 13.0
13.0, 0.0, 2.0, 28.0, 154.0
13.0, 1.0, 0.0, 22.0, 203.0
13.0, 2.0, 4.0, 24.0, 151.0
13.0, 3.0, 4.0, 5.0, 233.0
13.0, 4.0, 1.0, 8.0, 160.0
13.0, 5.0, 3.0, 8.0, 242.0
13.0, 6.0, 1.0, 26.0, 211.0
13.0, 7.0, 0.0, 24.0, 165.0
13.0, 8.0, 5.0, 0.0, 194.0
13.0, 9.0, 118.0, 1.0, 0.0
13.0, 10.0, 138.0, 14.0, 10.0
13.0, 11.0, 147.0, 8.0, 22.0
13.0, 12.0, 113.0, 16.0, 11.0
13.0, 13.0, 131.0, 17.0, 20.0
13.0, 14.0, 147.0, 0.0, 6.0
13.0, 15.0, 231.0, 14.0, 4.0
13.0, 16.0, 226.0, 2.0, 17.0
13.0, 17.0, 168.0, 6.0, 3.0
13.0, 18.0, 102.0, 17.0, 23.0
13.0, 19.0, 201.0, 15.0, 7.0
14.0, 0.0, 9.0, 27.0, 223.0
14.0, 1.0, 6.0, 9.0, 157.0
14.0, 2.0, 5.0, 1.0, 185.0
14.0, 3.0, 7.0, 25.0, 188.0
14.0, 4.0, 9.0, 17.0, 250.0
14.0, 5.0, 6.0, 22.0, 217.0
14.0, 6.0, 7.0, 13.0, 222.0
14.0, 7.0, 2.0, 28.0, 163.0
14.0, 8.0, 6.0, 21.0, 160.0
14.0, 9.0, 1.0, 7.0, 172.0
14.0, 10.0, 208.0, 0.0, 3.0
14.0, 11.0, 111.0, 3.0, 23.0
14.0, 12.0, 241.0, 27.0, 10.0
14.0, 13.0, 127.0, 28.0, 25.0
14.0, 14.0, 96.0, 26.0, 6.0
14.0, 15.0, 193.0, 4.0, 21.0
14.0, 16.0, 155.0, 20.0, 19.0
14.0, 17.0, 207.0, 22.0, 9.0
14.0, 18.0, 154.0, 0.0, 1.0
14.0, 19.0, 4.0, 1.0, 211.0
15.0, 0.0, 8.0, 24.0, 251.0
15.0, 1.0, 7.0, 23.0, 158.0
15.0, 2.0, 5.0, 14.0, 180.0
15.0, 3.0, 5.0, 20.0, 238.0
15.0, 4.0, 1.0, 11.0, 223.0
15.0, 5.0, 9.0, 15.0, 207.0
15.0, 6.0, 4.0, 12.0, 200.0
15.0, 7.0, 9.0, 25.0, 249.0
15.0, 8.0, 6.0, 3.0, 176.0
15.0, 9.0, 4.0, 18.0, 182.0
15.0, 10.0, 0.0, 4.0, 210.0
15.0, 11.0, 155.0, 27.0, 7.0
15.0, 12.0, 164.0, 22.0, 19.0
15.0, 13.0, 96.0, 8.0, 28.0
15.0, 14.0, 252.0, 29.0, 29.0
15.0, 15.0, 224.0, 22.0, 12.0
15.0, 16.0, 237.0, 22.0, 25.0
15.0, 17.0, 117.0, 15.0, 2.0
15.0, 18.0, 5.0, 13.0, 215.0
15.0, 19.0, 3.0, 28.0, 163.0
16.0, 0.0, 2.0, 2.0, 182.0
16.0, 1.0, 1.0, 12.0, 241.0
16.0, 2.0, 5.0, 27.0, 183.0
16.0, 3.0, 5.0, 22.0, 201.0
16.0, 4.0, 3.0, 16.0, 151.0
16.0, 5.0, 5.0, 19.0, 170.0
16.0, 6.0, 6.0, 5.0, 219.0
16.0, 7.0, 6.0, 29.0, 224.0
16.0, 8.0, 5.0, 29.0, 207.0
16.0, 9.0, 7.0, 11.0, 198.0
16.0, 10.0, 0.0, 4.0, 229.0
16.0, 11.0, 5.0, 5.0, 239.0
16.0, 12.0, 4.0, 2.0, 191.0
16.0, 13.0, 1.0, 14.0, 191.0
16.0, 14.0, 223.0, 15.0, 10.0
16.0, 15.0, 8.0, 23.0, 159.0
16.0, 16.0, 6.0, 19.0, 156.0
16.0, 17.0, 5.0, 21.0, 200.0
16.0, 18.0, 8.0, 4.0, 172.0
16.0, 19.0, 4.0, 2.0, 193.0
17.0, 0.0, 9.0, 19.0, 175.0
17.0, 1.0, 6.0, 19.0, 218.0
17.0, 2.0, 6.0, 2.0, 164.0
17.0, 3.0, 1.0, 28.0, 233.0
17.0, 4.0, 7.0, 8.0, 167.0
17.0, 5.0, 2.0, 1.0, 240.0
17.0, 6.0, 0.0, 19.0, 202.0
17.0, 7.0, 4.0, 2.0, 152.0
17.0, 8.0, 9.0, 9.0, 238.0
17.0, 9.0, 9.0, 11.0, 208.0
17.0, 10.0, 1.0, 20.0, 248.0
17.0, 11.0, 4.0, 11.0, 246.0
17.0, 12.0, 0.0, 0.0, 219.0
17.0, 13.0, 9.0, 2.0, 249.0
17.0, 14.0, 7.0, 20.0, 237.0
17.0, 15.0, 4.0, 20.0, 154.0
17.0, 16.0, 8.0, 5.0, 199.0
17.0, 17.0, 6.0, 28.0, 211.0
17.0, 18.0, 8.0, 26.0, 163.0
17.0, 19.0, 4.0, 28.0, 212.0
18.0, 0.0, 2.0, 15.0, 233.0
18.0, 1.0, 8.0, 24.0, 214.0
18.0, 2.0, 0.0, 3.0, 190.0
18.0, 3.0, 1.0, 20.0, 192.0
18.0, 4.0, 1.0, 20.0, 158.0
18.0, 5.0, 5.0, 28.0, 185.0
18.0, 6.0, 9.0, 23.0, 164.0
18.0, 7.0, 9.0, 0.0, 201.0
18.0, 8.0, 5.0, 8.0, 193.0
18.0, 9.0, 7.0, 21.0, 184.0
18.0, 10.0, 8.0, 9.0, 239.0
18.0, 11.0, 1.0, 6.0, 152.0
18.0, 12.0, 6.0, 22.0, 155.0
18.0, 13.0, 0.0, 1.0, 192.0
18.0, 14.0, 7.0, 9.0, 240.0
18.0, 15.0, 3.0, 7.0, 181.0
18.0, 16.0, 6.0, 4.0, 223.0
18.0, 17.0, 8.0, 27.0, 202.0
18.0, 18.0, 1.0, 6.0, 194.0
18.0, 19.0, 5.0, 15.0, 211.0
19.0, 0.0, 9.0, 15.0, 153.0
19.0, 1.0, 2.0, 24.0, 203.0
19.0, 2.0, 1.0, 6.0, 218.0
19.0, 3.0, 8.0, 29.0, 251.0
19.0, 4.0, 9.0, 2.0, 194.0
19.0, 5.0, 1.0, 19.0, 218.0
19.0, 6.0, 7.0, 22.0, 201.0
19.0, 7.0, 9.0, 18.0, 246.0
19.0, 8.0, 6.0, 6.0, 216.0
19.0, 9.0, 6.0, 11.0, 228.0
19.0, 10.0, 4.0, 26.0, 203.0
19.0, 11.0, 6.0, 22.0, 253.0
19.0, 12.0, 4.0, 6.0, 215.0
19.0, 13.0, 8.0, 2.0, 198.0
19.0, 14.0, 0.0, 24.0, 173.0
19.0, 15.0, 3.0, 9.0, 162.0
19.0, 16.0, 5.0, 0.0, 185.0
19.0, 17.0, 6.0, 29.0, 200.0
19.0, 18.0, 1.0, 27.0, 190.0
19.0, 19.0, 1.0, 5.0, 241.0


==> img/img_feature_47.csv <==
0.0, 0.0, 0.0, 16.0, 193.0
0.0, 1.0, 9.0, 9.0, 156.0
0.0, 2.0, 6.0, 14.0, 152.0
0.0, 3.0, 2.0, 21.0, 180.0
0.0, 4.0, 8.0, 17.0, 165.0
0.0, 5.0, 4.0, 18.0, 236.0
0.0, 6.0, 8.0, 22.0, 200.0
0.0, 7.0, 8.0, 14.0, 214.0
0.0, 8.0, 0.0, 13.0, 251.0
0.0, 9.0, 6.0, 9.0, 251.0
0.0, 10.0, 9.0, 3.0, 210.0
0.0, 11.0, 4.0, 2.0, 159.0
0.0, 12.0, 6.0, 5.0, 243.0
0.0, 13.0, 0.0, 24.0, 190.0
0.0, 14.0, 0.0, 13.0, 205.0
0.0, 15.0, 0.0, 3.0, 192.0
0.0, 16.0, 5.0, 0.0, 178.0
0.0, 17.0, 171.0, 10.0, 26.0
0.0, 18.0, 119.0, 20.0, 8.0
0.0, 19.0, 140.0, 17.0, 26.0
1.0, 0.0, 2.0, 27.0, 156.0
1.0, 1.0, 6.0, 24.0, 180.0
1.0, 2.0, 1.0, 11.0, 208.0
1.0, 3.0, 0.0, 18.0, 192.0
1.0, 4.0, 1.0, 26.0, 179.0
1.0, 5.0, 7.0, 14.0, 158.0
1.0, 6.0, 6.0, 25.0, 168.0
1.0, 7.0, 7.0, 7.0, 237.0
1.0, 8.0, 7.0, 15.0, 161.0
1.0, 9.0, 4.0, 19.0, 240.0
1.0, 10.0, 1.0, 26.0, 172.0
1.0, 11.0, 6.0, 28.0, 222.0
1.0, 12.0, 0.0, 3.0, 191.0
1.0, 13.0, 6.0, 6.0, 189.0
1.0, 14.0, 2.0, 8.0, 178.0
1.0, 15.0, 6.0, 19.0, 208.0
1.0, 16.0, 4.0, 26.0, 176.0
1.0, 17.0, 181.0, 8.0, 11.0
1.0, 18.0, 144.0, 6.0, 6.0
1.0, 19.0, 149.0, 0.0, 3.0
2.0, 0.0, 5.0, 13.0, 177.0
2.0, 1.0, 0.0, 2.0, 202.0
2.0, 2.0, 6.0, 16.0, 153.0
2.0, 3.0, 8.0, 16.0, 185.0
2.0, 4.0, 0.0, 11.0, 230.0
2.0, 5.0, 2.0, 19.0, 247.0
2.0, 6.0, 4.0, 22.0, 170.0
2.0, 7.0, 1.0, 7.0, 217.0
2.0, 8.0, 3.0, 24.0, 231.0
2.0, 9.0, 3.0, 20.0, 200.0
2.0, 10.0, 2.0, 9.0, 160.0
2.0, 11.0, 3.0, 29.0, 179.0
2.0, 12.0, 6.0, 22.0, 152.0
2.0, 13.0, 8.0, 1.0, 212.0
2.0, 14.0, 8.0, 27.0, 225.0
2.0, 15.0, 1.0, 26.0, 232.0
2.0, 16.0, 6.0, 29.0, 189.0
2.0, 17.0, 151.0, 29.0, 24.0
2.0, 18.0, 148.0, 0.0, 27.0
2.0, 19.0, 96.0, 10.0, 11.0
3.0, 0.0, 2.0, 1.0, 237.0
3.0, 1.0, 7.0, 3.0, 150.0
3.0, 2.0, 7.0, 2.0, 162.0
3.0, 3.0, 2.0, 24.0, 166.0
3.0, 4.0, 5.0, 23.0, 206.0
3.0, 5.0, 7.0, 20.0, 240.0
3.0, 6.0, 7.0, 23.0, 226.0
3.0, 7.0, 3.0, 29.0, 160.0
3.0, 8.0, 7.0, 29.0, 215.0
3.0, 9.0, 5.0, 2.0, 251.0
3.0, 10.0, 2.0, 21.0, 169.0
3.0, 11.0, 7.0, 17.0, 230.0
3.0, 12.0, 6.0, 7.0, 176.0
3.0, 13.0, 5.0, 10.0, 243.0
3.0, 14.0, 1.0, 12.0, 184.0
3.0, 15.0, 4.0, 3.0, 247.0
3.0, 16.0, 2.0, 3.0, 218.0
3.0, 17.0, 134.0, 12.0, 0.0
3.0, 18.0, 118.0, 12.0, 4.0
3.0, 19.0, 244.0, 17.0, 11.0
4.0, 0.0, 6.0, 24.0, 152.0
4.0, 1.0, 0.0, 8.0, 247.0
4.0, 2.0, 4.0, 20.0, 211.0
4.0, 3.0, 7.0, 26.0, 180.0
4.0, 4.0, 4.0, 20.0, 171.0
4.0, 5.0, 8.0, 23.0, 190.0
4.0, 6.0, 2.0, 12.0, 216.0
4.0, 7.0, 2.0, 25.0, 195.0
4.0, 8.0, 9.0, 15.0, 235.0
4.0, 9.0, 0.0, 25.0, 182.0
4.0, 10.0, 8.0, 23.0, 218.0
4.0, 11.0, 2.0, 3.0, 161.0
4.0, 12.0, 8.0, 27.0, 159.0
4.0, 13.0, 4.0, 15.0, 253.0
4.0, 14.0, 5.0, 16.0, 248.0
4.0, 15.0, 9.0, 25.0, 197.0
4.0, 16.0, 3.0, 2.0, 174.0
4.0, 17.0, 250.0, 16.0, 23.0
4.0, 18.0, 126.0, 19.0, 13.0
4.0, 19.0, 204.0, 1.0, 20.0
5.0, 0.0, 7.0, 22.0, 178.0
5.0, 1.0, 8.0, 27.0, 191.0
5.0, 2.0, 1.0, 3.0, 169.0
5.0, 3.0, 0.0, 5.0, 188.0
5.0, 4.0, 3.0, 25.0, 170.0
5.0, 5.0, 1.0, 10.0, 200.0
5.0, 6.0, 8.0, 14.0, 253.0
5.0, 7.0, 5.0, 15.0, 154.0
5.0, 8.0, 6.0, 21.0, 198.0
5.0, 9.0, 2.0, 17.0, 158.0
5.0, 10.0, 8.0, 19.0, 151.0
5.0, 11.0, 5.0, 0.0, 156.0
5.0, 12.0, 9.0, 29.0, 196.0
5.0, 13.0, 7.0, 21.0, 187.0
5.0, 14.0, 2.0, 27.0, 181.0
5.0, 15.0, 7.0, 12.0, 168.0
5.0, 16.0, 8.0, 21.0, 229.0
5.0, 17.0, 131.0, 5.0, 25.0
5.0, 18.0, 184.0, 17.0, 5.0
5.0, 19.0, 173.0, 17.0, 23.0
6.0, 0.0, 3.0, 12.0, 195.0
6.0, 1.0, 1.0, 28.0, 219.0
6.0, 2.0, 0.0, 8.0, 163.0
6.0, 3.0, 6.0, 28.0, 198.0
6.0, 4.0, 5.0, 21.0, 226.0
6.0, 5.0, 2.0, 21.0, 253.0
6.0, 6.0, 0.0, 9.0, 212.0
6.0, 7.0, 0.0, 18.0, 155.0
6.0, 8.0, 2.0, 5.0, 168.0
6.0, 9.0, 9.0, 20.0, 198.0
6.0, 10.0, 0.0, 21.0, 203.0
6.0, 11.0, 9.0, 1.0, 249.0
6.0, 12.0, 4.0, 12.0, 252.0
6.0, 13.0, 6.0, 5.0, 236.0
6.0, 14.0, 8.0, 3.0, 164.0
6.0, 15.0, 4.0, 16.0, 206.0
6.0, 16.0, 3.0, 13.0, 184.0
6.0, 17.0, 153.0, 17.0, 10.0
6.0, 18.0, 208.0, 23.0, 28.0
6.0, 19.0, 213.0, 2.0, 2.0
7.0, 0.0, 1.0, 22.0, 158.0
7.0, 1.0, 0.0, 21.0, 251.0
7.0, 2.0, 8.0, 6.0, 246.0
7.0, 3.0, 3.0, 20.0, 184.0
7.0, 4.0, 4.0, 4.0, 168.0
7.0, 5.0, 5.0, 15.0, 152.0
7.0, 6.0, 0.0, 0.0, 218.0
7.0, 7.0, 8.0, 11.0, 223.0
7.0, 8.0, 2.0, 5.0, 162.0
7.0, 9.0, 7.0, 4.0, 191.0
7.0, 10.0, 1.0, 28.0, 193.0
7.0, 11.0, 4.0, 11.0, 183.0
7.0, 12.0, 2.0, 11.0, 152.0
7.0, 13.0, 2.0, 29.0, 183.0
7.0, 14.0, 3.0, 1.0, 206.0
7.0, 15.0, 7.0, 23.0, 163.0
7.0, 16.0, 9.0, 5.0, 239.0
7.0, 17.0, 191.0, 3.0, 0.0
7.0, 18.0, 164.0, 22.0, 19.0
7.0, 19.0, 201.0, 20.0, 5.0
8.0, 0.0, 3.0, 9.0, 241.0
8.0, 1.0, 9.0, 18.0, 213.0
8.0, 2.0, 9.0, 12.0, 159.0
8.0, 3.0, 0.0, 20.0, 199.0
8.0, 4.0, 3.0, 0.0, 219.0
8.0, 5.0, 3.0, 13.0, 155.0
8.0, 6.0, 9.0, 24.0, 153.0
8.0, 7.0, 1.0, 26.0, 154.0
8.0, 8.0, 1.0, 14.0, 153.0
8.0, 9.0, 2.0, 4.0, 184.0
8.0, 10.0, 9.0, 15.0, 215.0
8.0, 11.0, 6.0, 8.0, 199.0
8.0, 12.0, 1.0, 21.0, 229.0
8.0, 13.0, 3.0, 12.0, 162.0
8.0, 14.0, 1.0, 20.0, 155.0
8.0, 15.0, 9.0, 29.0, 249.0
8.0, 16.0, 9.0, 11.0, 217.0
8.0, 17.0, 240.0, 22.0, 23.0
8.0, 18.0, 161.0, 22.0, 7.0
8.0, 19.0, 163.0, 3.0, 24.0
9.0, 0.0, 4.0, 29.0, 170.0
9.0, 1.0, 1.0, 2.0, 250.0
9.0, 2.0, 2.0, 24.0, 229.0
9.0, 3.0, 8.0, 26.0, 206.0
9.0, 4.0, 7.0, 0.0, 238.0
9.0, 5.0, 4.0, 28.0, 198.0
9.0, 6.0, 0.0, 26.0, 251.0
9.0, 7.0, 7.0, 18.0, 174.0
9.0, 8.0, 9.0, 1.0, 227.0
9.0, 9.0, 9.0, 9.0, 213.0
9.0, 10.0, 1.0, 2.0, 177.0
9.0, 11.0, 8.0, 2.0, 229.0
9.0, 12.0, 9.0, 16.0, 155.0
9.0, 13.0, 8.0, 21.0, 244.0
9.0, 14.0, 7.0, 14.0, 251.0
9.0, 15.0, 6.0, 2.0, 153.0
9.0, 16.0, 4.0, 27.0, 246.0
9.0, 17.0, 217.0, 11.0, 4.0
9.0, 18.0, 145.0, 22.0, 12.0
9.0, 19.0, 232.0, 1.0, 17.0
10.0, 0.0, 5.0, 5.0, 193.0
10.0, 1.0, 2.0, 20.0, 246.0
10.0, 2.0, 6.0, 23.0, 211.0
10.0, 3.0, 1.0, 23.0, 209.0
10.0, 4.0, 8.0, 12.0, 245.0
10.0, 5.0, 6.0, 26.0, 196.0
10.0, 6.0, 4.0, 4.0, 226.0
10.0, 7.0, 4.0, 10.0, 153.0
10.0, 8.0, 6.0, 15.0, 150.0
10.0, 9.0, 0.0, 9.0, 150.0
10.0, 10.0, 1.0, 12.0, 209.0
10.0, 11.0, 6.0, 3.0, 157.0
10.0, 12.0, 2.0, 13.0, 211.0
10.0, 13.0, 1.0, 27.0, 218.0
10.0, 14.0, 8.0, 7.0, 235.0
10.0, 15.0, 2.0, 4.0, 155.0
10.0, 16.0, 5.0, 26.0, 247.0
10.0, 17.0, 133.0, 8.0, 2.0
10.0, 18.0, 231.0, 25.0, 20.0
10.0, 19.0, 204.0, 14.0, 6.0
11.0, 0.0, 2.0, 22.0, 182.0
11.0, 1.0, 7.0, 23.0, 237.0
11.0, 2.0, 7.0, 25.0, 226.0
11.0, 3.0, 7.0, 21.0, 182.0
11.0, 4.0, 9.0, 11.0, 200.0
11.0, 5.0, 0.0, 17.0, 253.0
11.0, 6.0, 5.0, 22.0, 187.0
11.0, 7.0, 0.0, 9.0, 230.0
11.0, 8.0, 5.0, 4.0, 188.0
11.0, 9.0, 9.0, 26.0, 188.0
11.0, 10.0, 7.0, 25.0, 228.0
11.0, 11.0, 2.0, 21.0, 224.0
11.0, 12.0, 7.0, 21.0, 238.0
11.0, 13.0, 9.0, 29.0, 220.0
11.0, 14.0, 1.0, 14.0, 181.0
11.0, 15.0, 8.0, 8.0, 243.0
11.0, 16.0, 7.0, 1.0, 223.0
11.0, 17.0, 133.0, 18.0, 22.0
11.0, 18.0, 94.0, 22.0, 8.0
11.0, 19.0, 182.0, 9.0, 1.0
12.0, 0.0, 6.0, 3.0, 213.0
12.0, 1.0, 5.0, 15.0, 231.0
12.0, 2.0, 6.0, 12.0, 190.0
12.0, 3.0, 0.0, 15.0, 231.0
12.0, 4.0, 4.0, 17.0, 199.0
12.0, 5.0, 0.0, 11.0, 155.0
12.0, 6.0, 9.0, 29.0, 163.0
12.0, 7.0, 6.0, 26.0, 154.0
12.0, 8.0, 7.0, 19.0, 182.0
12.0, 9.0, 7.0, 11.0, 161.0
12.0, 10.0, 5.0, 16.0, 181.0
12.0, 11.0, 1.0, 12.0, 158.0
12.0, 12.0, 8.0, 20.0, 194.0
12.0, 13.0, 0.0, 28.0, 240.0
12.0, 14.0, 2.0, 27.0, 180.0
12.0, 15.0, 6.0, 28.0, 214.0
12.0, 16.0, 1.0, 5.0, 233.0
12.0, 17.0, 128.0, 6.0, 17.0
12.0, 18.0, 184.0, 10.0, 9.0
12.0, 19.0, 220.0, 28.0, 27.0
13.0, 0.0, 6.0, 14.0, 247.0
13.0, 1.0, 1.0, 27.0, 202.0
13.0, 2.0, 2.0, 9.0, 161.0
13.0, 3.0, 8.0, 8.0, 192.0
13.0, 4.0, 3.0, 10.0, 214.0
13.0, 5.0, 3.0, 25.0, 234.0
13.0, 6.0, 5.0, 6.0, 190.0
13.0, 7.0, 1.0, 25.0, 229.0
13.0, 8.0, 5.0, 2.0, 196.0
13.0, 9.0, 0.0, 2.0, 198.0
13.0, 10.0, 2.0, 13.0, 240.0
13.0, 11.0, 0.0, 16.0, 204.0
13.0, 12.0, 2.0, 4.0, 209.0
13.0, 13.0, 3.0, 14.0, 211.0
13.0, 14.0, 4.0, 4.0, 218.0
13.0, 15.0, 1.0, 10.0, 164.0
13.0, 16.0, 2.0, 12.0, 247.0
13.0, 17.0, 130.0, 9.0, 25.0
13.0, 18.0, 104.0, 17.0, 7.0
13.0, 19.0, 167.0, 14.0, 16.0
14.0, 0.0, 3.0, 18.0, 215.0
14.0, 1.0, 2.0, 21.0, 186.0
14.0, 2.0, 0.0, 26.0, 222.0
14.0, 3.0, 4.0, 11.0, 218.0
14.0, 4.0, 8.0, 12.0, 237.0
14.0, 5.0, 0.0, 21.0, 219.0
14.0, 6.0, 5.0, 26.0, 224.0
14.0, 7.0, 5.0, 18.0, 249.0
14.0, 8.0, 8.0, 1.0, 193.0
14.0, 9.0, 0.0, 22.0, 198.0
14.0, 10.0, 2.0, 29.0, 166.0
14.0, 11.0, 2.0, 10.0, 164.0
14.0, 12.0, 0.0, 7.0, 223.0
14.0, 13.0, 4.0, 5.0, 192.0
14.0, 14.0, 1.0, 23.0, 181.0
14.0, 15.0, 3.0, 24.0, 181.0
14.0, 16.0, 249.0, 6.0, 22.0
14.0, 17.0, 251.0, 0.0, 20.0
14.0, 18.0, 219.0, 10.0, 22.0
14.0, 19.0, 244.0, 9.0, 13.0
15.0, 0.0, 1.0, 19.0, 184.0
15.0, 1.0, 3.0, 12.0, 224.0
15.0, 2.0, 9.0, 21.0, 177.0
15.0, 3.0, 3.0, 22.0, 173.0
15.0, 4.0, 6.0, 13.0, 178.0
15.0, 5.0, 1.0, 27.0, 208.0
15.0, 6.0, 0.0, 10.0, 207.0
15.0, 7.0, 0.0, 20.0, 231.0
15.0, 8.0, 8.0, 9.0, 218.0
15.0, 9.0, 7.0, 26.0, 225.0
15.0, 10.0, 2.0, 2.0, 194.0
15.0, 11.0, 2.0, 7.0, 210.0
15.0, 12.0, 4.0, 13.0, 201.0
15.0, 13.0, 7.0, 25.0, 212.0
15.0, 14.0, 2.0, 17.0, 238.0
15.0, 15.0, 2.0, 21.0, 150.0
15.0, 16.0, 106.0, 2.0, 12.0
15.0, 17.0, 198.0, 27.0, 5.0
15.0, 18.0, 232.0, 3.0, 13.0
15.0, 19.0, 202.0, 6.0, 6.0
16.0, 0.0, 2.0, 18.0, 189.0
16.0, 1.0, 3.0, 16.0, 174.0
16.0, 2.0, 5.0, 14.0, 226.0
16.0, 3.0, 4.0, 17.0, 180.0
16.0, 4.0, 5.0, 15.0, 171.0
16.0, 5.0, 0.0, 25.0, 197.0
16.0, 6.0, 0.0, 16.0, 168.0
16.0, 7.0, 9.0, 14.0, 216.0
16.0, 8.0, 6.0, 4.0, 176.0
16.0, 9.0, 9.0, 2.0, 170.0
16.0, 10.0, 6.0, 10.0, 156.0
16.0, 11.0, 2.0, 17.0, 241.0
16.0, 12.0, 6.0, 16.0, 180.0
16.0, 13.0, 7.0, 3.0, 188.0
16.0, 14.0, 4.0, 12.0, 169.0
16.0, 15.0, 3.0, 11.0, 170.0
16.0, 16.0, 180.0, 3.0, 14.0
16.0, 17.0, 163.0, 12.0, 6.0
16.0, 18.0, 184.0, 18.0, 9.0
16.0, 19.0, 193.0, 10.0, 17.0
17.0, 0.0, 1.0, 1.0, 239.0
17.0, 1.0, 6.0, 21.0, 181.0
17.0, 2.0, 3.0, 24.0, 237.0
17.0, 3.0, 0.0, 7.0, 208.0
17.0, 4.0, 7.0, 27.0, 230.0
17.0, 5.0, 4.0, 4.0, 170.0
17.0, 6.0, 1.0, 0.0, 237.0
17.0, 7.0, 8.0, 8.0, 165.0
17.0, 8.0, 5.0, 26.0, 238.0
17.0, 9.0, 3.0, 28.0, 242.0
17.0, 10.0, 8.0, 6.0, 197.0
17.0, 11.0, 1.0, 12.0, 200.0
17.0, 12.0, 6.0, 5.0, 202.0
17.0, 13.0, 0.0, 10.0, 247.0
17.0, 14.0, 9.0, 17.0, 196.0
17.0, 15.0, 7.0, 22.0, 185.0
17.0, 16.0, 94.0, 23.0, 8.0
17.0, 17.0, 103.0, 7.0, 12.0
17.0, 18.0, 245.0, 11.0, 8.0
17.0, 19.0, 174.0, 12.0, 15.0
18.0, 0.0, 0.0, 7.0, 242.0
18.0, 1.0, 8.0, 26.0, 163.0
18.0, 2.0, 2.0, 25.0, 164.0
18.0, 3.0, 7.0, 2.0, 206.0
18.0, 4.0, 8.0, 13.0, 197.0
18.0, 5.0, 7.0, 16.0, 152.0
18.0, 6.0, 5.0, 10.0, 181.0
18.0, 7.0, 2.0, 1.0, 189.0
18.0, 8.0, 3.0, 13.0, 182.0
18.0, 9.0, 3.0, 13.0, 248.0
18.0, 10.0, 7.0, 20.0, 223.0
18.0, 11.0, 3.0, 28.0, 170.0
18.0, 12.0, 1.0, 28.0, 194.0
18.0, 13.0, 5.0, 13.0, 157.0
18.0, 14.0, 4.0, 26.0, 191.0
18.0, 15.0, 6.0, 16.0, 195.0
18.0, 16.0, 129.0, 24.0, 16.0
18.0, 17.0, 180.0, 24.0, 17.0
18.0, 18.0, 140.0, 20.0, 7.0
18.0, 19.0, 214.0, 13.0, 4.0
19.0, 0.0, 1.0, 21.0, 173.0
19.0, 1.0, 2.0, 25.0, 216.0
19.0, 2.0, 8.0, 13.0, 178.0
19.0, 3.0, 3.0, 12.0, 220.0
19.0, 4.0, 6.0, 3.0, 151.0
19.0, 5.0, 9.0, 11.0, 201.0
19.0, 6.0, 7.0, 18.0, 228.0
19.0, 7.0, 8.0, 28.0, 230.0
19.0, 8.0, 4.0, 2.0, 246.0
19.0, 9.0, 3.0, 15.0, 193.0
19.0, 10.0, 9.0, 11.0, 162.0
19.0, 11.0, 2.0, 2.0, 190.0
19.0, 12.0, 9.0, 5.0, 213.0
19.0, 13.0, 6.0, 28.0, 208.0
19.0, 14.0, 8.0, 29.0, 242.0
19.0, 15.0, 6.0, 24.0, 199.0
19.0, 16.0, 219.0, 21.0, 2.0
19.0, 17.0, 97.0, 28.0, 24.0
19.0, 18.0, 129.0, 1.0, 14.0
19.0, 19.0, 180.0, 15.0, 25.0


==> img/img_feature_50.csv <==
0.0, 0.0, 0.0, 25.0, 199.0
0.0, 1.0, 116.0, 24.0, 20.0
0.0, 2.0, 227.0, 28.0, 10.0
0.0, 3.0, 217.0, 16.0, 1.0
0.0, 4.0, 215.0, 1.0, 1.0
0.0, 5.0, 176.0, 4.0, 19.0
0.0, 6.0, 179.0, 2.0, 20.0
0.0, 7.0, 240.0, 22.0, 24.0
0.0, 8.0, 197.0, 6.0, 15.0
0.0, 9.0, 131.0, 6.0, 16.0
0.0, 10.0, 164.0, 17.0, 12.0
0.0, 11.0, 241.0, 24.0, 16.0
0.0, 12.0, 150.0, 17.0, 5.0
0.0, 13.0, 250.0, 11.0, 18.0
0.0, 14.0, 209.0, 7.0, 2.0
0.0, 15.0, 151.0, 6.0, 13.0
0.0, 16.0, 108.0, 16.0, 28.0
0.0, 17.0, 95.0, 11.0, 23.0
0.0, 18.0, 174.0, 28.0, 17.0
0.0, 19.0, 187.0, 17.0, 14.0
1.0, 0.0, 0.0, 23.0, 200.0
1.0, 1.0, 3.0, 23.0, 165.0
1.0, 2.0, 208.0, 19.0, 1.0
1.0, 3.0, 250.0, 23.0, 22.0
1.0, 4.0, 180.0, 17.0, 15.0
1.0, 5.0, 223.0, 17.0, 2.0
1.0, 6.0, 111.0, 0.0, 3.0
1.0, 7.0, 147.0, 2.0, 0.0
1.0, 8.0, 226.0, 21.0, 25.0
1.0, 9.0, 225.0, 4.0, 7.0
1.0, 10.0, 118.0, 23.0, 12.0
1.0, 11.0, 177.0, 17.0, 2.0
1.0, 12.0, 143.0, 26.0, 9.0
1.0, 13.0, 141.0, 29.0, 5.0
1.0, 14.0, 193.0, 5.0, 14.0
1.0, 15.0, 202.0, 25.0, 12.0
1.0, 16.0, 160.0, 20.0, 12.0
1.0, 17.0, 134.0, 25.0, 5.0
1.0, 18.0, 241.0, 11.0, 8.0
1.0, 19.0, 227.0, 15.0, 26.0
2.0, 0.0, 5.0, 1.0, 198.0
2.0, 1.0, 3.0, 0.0, 181.0
2.0, 2.0, 158.0, 10.0, 26.0
2.0, 3.0, 114.0, 21.0, 4.0
2.0, 4.0, 208.0, 10.0, 17.0
2.0, 5.0, 101.0, 5.0, 11.0
2.0, 6.0, 148.0, 15.0, 19.0
2.0, 7.0, 225.0, 22.0, 27.0
2.0, 8.0, 216.0, 4.0, 24.0
2.0, 9.0, 138.0, 29.0, 24.0
2.0, 10.0, 242.0, 7.0, 29.0
2.0, 11.0, 136.0, 2.0, 10.0
2.0, 12.0, 178.0, 7.0, 15.0
2.0, 13.0, 188.0, 14.0, 27.0
2.0, 14.0, 229.0, 25.0, 19.0
2.0, 15.0, 130.0, 6.0, 22.0
2.0, 16.0, 187.0, 17.0, 17.0
2.0, 17.0, 106.0, 19.0, 17.0
2.0, 18.0, 248.0, 5.0, 0.0
2.0, 19.0, 200.0, 6.0, 25.0
3.0, 0.0, 8.0, 13.0, 201.0
3.0, 1.0, 0.0, 24.0, 202.0
3.0, 2.0, 0.0, 4.0, 159.0
3.0, 3.0, 248.0, 27.0, 14.0
3.0, 4.0, 163.0, 4.0, 2.0
3.0, 5.0, 232.0, 16.0, 13.0
3.0, 6.0, 204.0, 17.0, 29.0
3.0, 7.0, 141.0, 23.0, 5.0
3.0, 8.0, 152.0, 26.0, 20.0
3.0, 9.0, 219.0, 22.0, 23.0
3.0, 10.0, 236.0, 0.0, 21.0
3.0, 11.0, 234.0, 19.0, 9.0
3.0, 12.0, 195.0, 15.0, 21.0
3.0, 13.0, 139.0, 25.0, 9.0
3.0, 14.0, 233.0, 28.0, 16.0
3.0, 15.0, 156.0, 15.0, 17.0
3.0, 16.0, 121.0, 6.0, 9.0
3.0, 17.0, 98.0, 26.0, 17.0
3.0, 18.0, 160.0, 3.0, 15.0
3.0, 19.0, 211.0, 23.0, 19.0
4.0, 0.0, 2.0, 5.0, 227.0
4.0, 1.0, 4.0, 13.0, 170.0
4.0, 2.0, 6.0, 11.0, 246.0
4.0, 3.0, 4.0, 29.0, 228.0
4.0, 4.0, 249.0, 6.0, 1.0
4.0, 5.0, 127.0, 20.0, 19.0
4.0, 6.0, 247.0, 19.0, 10.0
4.0, 7.0, 145.0, 21.0, 4.0
4.0, 8.0, 96.0, 9.0, 5.0
4.0, 9.0, 184.0, 5.0, 20.0
4.0, 10.0, 249.0, 29.0, 0.0
4.0, 11.0, 216.0, 25.0, 13.0
4.0, 12.0, 169.0, 27.0, 25.0
4.0, 13.0, 139.0, 6.0, 6.0
4.0, 14.0, 204.0, 27.0, 12.0
4.0, 15.0, 220.0, 2.0, 24.0
4.0, 16.0, 191.0, 23.0, 28.0
4.0, 17.0, 250.0, 13.0, 10.0
4.0, 18.0, 244.0, 17.0, 3.0
4.0, 19.0, 117.0, 17.0, 13.0
5.0, 0.0, 4.0, 5.0, 184.0
5.0, 1.0, 2.0, 3.0, 170.0
5.0, 2.0, 3.0, 2.0, 241.0
5.0, 3.0, 9.0, 7.0, 208.0
5.0, 4.0, 188.0, 23.0, 3.0
5.0, 5.0, 164.0, 12.0, 21.0
5.0, 6.0, 94.0, 14.0, 29.0
5.0, 7.0, 211.0, 18.0, 22.0
5.0, 8.0, 196.0, 10.0, 10.0
5.0, 9.0, 96.0, 10.0, 18.0
5.0, 10.0, 197.0, 27.0, 9.0
5.0, 11.0, 194.0, 0.0, 25.0
5.0, 12.0, 185.0, 0.0, 12.0
5.0, 13.0, 134.0, 9.0, 16.0
5.0, 14.0, 183.0, 21.0, 18.0
5.0, 15.0, 196.0, 29.0, 3.0
5.0, 16.0, 187.0, 23.0, 3.0
5.0, 17.0, 212.0, 1.0, 25.0
5.0, 18.0, 175.0, 9.0, 5.0
5.0, 19.0, 222.0, 13.0, 13.0
6.0, 0.0, 6.0, 0.0, 234.0
6.0, 1.0, 9.0, 4.0, 215.0
6.0, 2.0, 3.0, 6.0, 240.0
6.0, 3.0, 5.0, 5.0, 203.0
6.0, 4.0, 5.0, 4.0, 171.0
6.0, 5.0, 241.0, 23.0, 27.0
6.0, 6.0, 176.0, 27.0, 2.0
6.0, 7.0, 193.0, 11.0, 0.0
6.0, 8.0, 90.0, 18.0, 26.0
6.0, 9.0, 142.0, 22.0, 17.0
6.0, 10.0, 240.0, 16.0, 21.0
6.0, 11.0, 212.0, 29.0, 26.0
6.0, 12.0, 134.0, 7.0, 9.0
6.0, 13.0, 97.0, 20.0, 8.0
6.0, 14.0, 221.0, 5.0, 4.0
6.0, 15.0, 219.0, 21.0, 7.0
6.0, 16.0, 103.0, 27.0, 25.0
6.0, 17.0, 193.0, 24.0, 11.0
6.0, 18.0, 193.0, 24.0, 10.0
6.0, 19.0, 157.0, 7.0, 1.0
7.0, 0.0, 3.0, 13.0, 224.0
7.0, 1.0, 2.0, 5.0, 243.0
7.0, 2.0, 5.0, 3.0, 210.0
7.0, 3.0, 2.0, 23.0, 159.0
7.0, 4.0, 4.0, 4.0, 193.0
7.0, 5.0, 8.0, 26.0, 165.0
7.0, 6.0, 119.0, 10.0, 28.0
7.0, 7.0, 165.0, 9.0, 28.0
7.0, 8.0, 203.0, 3.0, 24.0
7.0, 9.0, 194.0, 22.0, 13.0
7.0, 10.0, 250.0, 7.0, 28.0
7.0, 11.0, 126.0, 25.0, 7.0
7.0, 12.0, 99.0, 29.0, 14.0
7.0, 13.0, 202.0, 28.0, 25.0
7.0, 14.0, 91.0, 0.0, 24.0
7.0, 15.0, 189.0, 29.0, 6.0
7.0, 16.0, 195.0, 4.0, 10.0
7.0, 17.0, 188.0, 27.0, 16.0
7.0, 18.0, 193.0, 0.0, 2.0
7.0, 19.0, 245.0, 16.0, 3.0
8.0, 0.0, 4.0, 13.0, 203.0
8.0, 1.0, 3.0, 11.0, 252.0
8.0, 2.0, 5.0, 28.0, 249.0
8.0, 3.0, 6.0, 5.0, 164.0
8.0, 4.0, 5.0, 7.0, 225.0
8.0, 5.0, 8.0, 28.0, 194.0
8.0, 6.0, 131.0, 8.0, 17.0
8.0, 7.0, 188.0, 10.0, 23.0
8.0, 8.0, 195.0, 20.0, 28.0
8.0, 9.0, 225.0, 8.0, 21.0
8.0, 10.0, 164.0, 13.0, 18.0
8.0, 11.0, 206.0, 2.0, 19.0
8.0, 12.0, 109.0, 13.0, 3.0
8.0, 13.0, 153.0, 24.0, 24.0
8.0, 14.0, 237.0, 22.0, 29.0
8.0, 15.0, 189.0, 11.0, 16.0
8.0, 16.0, 137.0, 0.0, 28.0
8.0, 17.0, 160.0, 10.0, 3.0
8.0, 18.0, 130.0, 15.0, 14.0
8.0, 19.0, 237.0, 21.0, 24.0
9.0, 0.0, 4.0, 19.0, 180.0
9.0, 1.0, 6.0, 21.0, 246.0
9.0, 2.0, 0.0, 24.0, 202.0
9.0, 3.0, 8.0, 29.0, 171.0
9.0, 4.0, 8.0, 7.0, 207.0
9.0, 5.0, 9.0, 1.0, 193.0
9.0, 6.0, 0.0, 8.0, 163.0
9.0, 7.0, 235.0, 7.0, 12.0
9.0, 8.0, 156.0, 8.0, 3.0
9.0, 9.0, 213.0, 16.0, 9.0
9.0, 10.0, 136.0, 3.0, 19.0
9.0, 11.0, 103.0, 26.0, 19.0
9.0, 12.0, 245.0, 24.0, 21.0
9.0, 13.0, 232.0, 9.0, 6.0
9.0, 14.0, 218.0, 18.0, 1.0
9.0, 15.0, 120.0, 9.0, 2.0
9.0, 16.0, 183.0, 26.0, 13.0
9.0, 17.0, 175.0, 10.0, 3.0
9.0, 18.0, 116.0, 1.0, 26.0
9.0, 19.0, 113.0, 19.0, 5.0
10.0, 0.0, 7.0, 16.0, 246.0
10.0, 1.0, 9.0, 24.0, 237.0
10.0, 2.0, 9.0, 6.0, 245.0
10.0, 3.0, 1.0, 9.0, 199.0
10.0, 4.0, 5.0, 21.0, 252.0
10.0, 5.0, 0.0, 17.0, 153.0
10.0, 6.0, 3.0, 8.0, 202.0
10.0, 7.0, 1.0, 2.0, 226.0
10.0, 8.0, 146.0, 11.0, 25.0
10.0, 9.0, 160.0, 25.0, 10.0
10.0, 10.0, 174.0, 3.0, 20.0
10.0, 11.0, 179.0, 5.0, 10.0
10.0, 12.0, 129.0, 14.0, 4.0
10.0, 13.0, 190.0, 13.0, 6.0
10.0, 14.0, 176.0, 12.0, 2.0
10.0, 15.0, 144.0, 4.0, 16.0
10.0, 16.0, 161.0, 16.0, 15.0
10.0, 17.0, 253.0, 29.0, 8.0
10.0, 18.0, 212.0, 0.0, 18.0
10.0, 19.0, 135.0, 5.0, 14.0
11.0, 0.0, 0.0, 21.0, 222.0
11.0, 1.0, 6.0, 28.0, 152.0
11.0, 2.0, 6.0, 24.0, 234.0
11.0, 3.0, 6.0, 27.0, 167.0
11.0, 4.0, 9.0, 3.0, 158.0
11.0, 5.0, 1.0, 14.0, 221.0
11.0, 6.0, 1.0, 2.0, 252.0
11.0, 7.0, 7.0, 12.0, 192.0
11.0, 8.0, 140.0, 29.0, 2.0
11.0, 9.0, 242.0, 23.0, 18.0
11.0, 10.0, 157.0, 26.0, 6.0
11.0, 11.0, 248.0, 3.0, 11.0
11.0, 12.0, 192.0, 7.0, 25.0
11.0, 13.0, 121.0, 6.0, 0.0
11.0, 14.0, 124.0, 8.0, 9.0
11.0, 15.0, 103.0, 14.0, 0.0
11.0, 16.0, 147.0, 22.0, 21.0
11.0, 17.0, 97.0, 27.0, 24.0
11.0, 18.0, 110.0, 14.0, 1.0
11.0, 19.0, 124.0, 26.0, 26.0
12.0, 0.0, 2.0, 4.0, 209.0
12.0, 1.0, 2.0, 8.0, 150.0
12.0, 2.0, 6.0, 29.0, 162.0
12.0, 3.0, 4.0, 24.0, 247.0
12.0, 4.0, 9.0, 18.0, 185.0
12.0, 5.0, 7.0, 14.0, 212.0
12.0, 6.0, 9.0, 28.0, 253.0
12.0, 7.0, 9.0, 26.0, 198.0
12.0, 8.0, 7.0, 9.0, 159.0
12.0, 9.0, 199.0, 27.0, 2.0
12.0, 10.0, 167.0, 10.0, 2.0
12.0, 11.0, 157.0, 15.0, 23.0
12.0, 12.0, 149.0, 22.0, 7.0
12.0, 13.0, 148.0, 10.0, 16.0
12.0, 14.0, 161.0, 14.0, 15.0
12.0, 15.0, 98.0, 1.0, 26.0
12.0, 16.0, 135.0, 27.0, 16.0
12.0, 17.0, 174.0, 22.0, 8.0
12.0, 18.0, 111.0, 7.0, 21.0
12.0, 19.0, 107.0, 26.0, 20.0
13.0, 0.0, 1.0, 3.0, 213.0
13.0, 1.0, 8.0, 2.0, 253.0
13.0, 2.0, 6.0, 5.0, 201.0
13.0, 3.0, 3.0, 28.0, 187.0
13.0, 4.0, 1.0, 6.0, 243.0
13.0, 5.0, 0.0, 7.0, 190.0
13.0, 6.0, 8.0, 22.0, 195.0
13.0, 7.0, 9.0, 29.0, 199.0
13.0, 8.0, 8.0, 10.0, 197.0
13.0, 9.0, 230.0, 12.0, 26.0
13.0, 10.0, 222.0, 20.0, 22.0
13.0, 11.0, 226.0, 21.0, 26.0
13.0, 12.0, 191.0, 5.0, 13.0
13.0, 13.0, 104.0, 21.0, 26.0
13.0, 14.0, 237.0, 2.0, 6.0
13.0, 15.0, 153.0, 17.0, 22.0
13.0, 16.0, 172.0, 4.0, 0.0
13.0, 17.0, 102.0, 17.0, 8.0
13.0, 18.0, 168.0, 24.0, 6.0
13.0, 19.0, 223.0, 24.0, 16.0
14.0, 0.0, 3.0, 2.0, 172.0
14.0, 1.0, 4.0, 0.0, 249.0
14.0, 2.0, 3.0, 20.0, 159.0
14.0, 3.0, 1.0, 6.0, 204.0
14.0, 4.0, 8.0, 22.0, 217.0
14.0, 5.0, 5.0, 10.0, 252.0
14.0, 6.0, 9.0, 18.0, 252.0
14.0, 7.0, 8.0, 7.0, 202.0
14.0, 8.0, 5.0, 0.0, 173.0
14.0, 9.0, 0.0, 24.0, 222.0
14.0, 10.0, 102.0, 23.0, 6.0
14.0, 11.0, 194.0, 29.0, 2.0
14.0, 12.0, 217.0, 12.0, 23.0
14.0, 13.0, 137.0, 0.0, 19.0
14.0, 14.0, 141.0, 6.0, 8.0
14.0, 15.0, 240.0, 10.0, 3.0
14.0, 16.0, 158.0, 26.0, 27.0
14.0, 17.0, 103.0, 0.0, 2.0
14.0, 18.0, 187.0, 13.0, 17.0
14.0, 19.0, 188.0, 7.0, 20.0
15.0, 0.0, 5.0, 17.0, 204.0
15.0, 1.0, 8.0, 11.0, 189.0
15.0, 2.0, 2.0, 3.0, 151.0
15.0, 3.0, 1.0, 1.0, 223.0
15.0, 4.0, 1.0, 16.0, 162.0
15.0, 5.0, 8.0, 10.0, 247.0
15.0, 6.0, 2.0, 17.0, 238.0
15.0, 7.0, 3.0, 23.0, 214.0
15.0, 8.0, 1.0, 0.0, 216.0
15.0, 9.0, 6.0, 29.0, 187.0
15.0, 10.0, 9.0, 21.0, 205.0
15.0, 11.0, 163.0, 9.0, 14.0
15.0, 12.0, 150.0, 20.0, 18.0
15.0, 13.0, 113.0, 8.0, 6.0
15.0, 14.0, 191.0, 8.0, 23.0
15.0, 15.0, 232.0, 19.0, 3.0
15.0, 16.0, 192.0, 3.0, 26.0
15.0, 17.0, 211.0, 3.0, 9.0
15.0, 18.0, 167.0, 20.0, 17.0
15.0, 19.0, 230.0, 15.0, 28.0
16.0, 0.0, 2.0, 20.0, 208.0
16.0, 1.0, 0.0, 27.0, 202.0
16.0, 2.0, 1.0, 17.0, 210.0
16.0, 3.0, 4.0, 25.0, 168.0
16.0, 4.0, 3.0, 24.0, 212.0
16.0, 5.0, 0.0, 19.0, 178.0
16.0, 6.0, 4.0, 15.0, 210.0
16.0, 7.0, 3.0, 22.0, 200.0
16.0, 8.0, 2.0, 3.0, 167.0
16.0, 9.0, 8.0, 25.0, 224.0
16.0, 10.0, 7.0, 19.0, 217.0
16.0, 11.0, 151.0, 29.0, 15.0
16.0, 12.0, 214.0, 0.0, 20.0
16.0, 13.0, 244.0, 19.0, 26.0
16.0, 14.0, 149.0, 3.0, 3.0
16.0, 15.0, 157.0, 19.0, 2.0
16.0, 16.0, 170.0, 5.0, 1.0
16.0, 17.0, 182.0, 10.0, 12.0
16.0, 18.0, 211.0, 2.0, 5.0
16.0, 19.0, 236.0, 6.0, 10.0
17.0, 0.0, 3.0, 16.0, 188.0
17.0, 1.0, 2.0, 4.0, 219.0
17.0, 2.0, 3.0, 27.0, 243.0
17.0, 3.0, 1.0, 5.0, 213.0
17.0, 4.0, 1.0, 28.0, 179.0
17.0, 5.0, 3.0, 25.0, 235.0
17.0, 6.0, 2.0, 20.0, 182.0
17.0, 7.0, 4.0, 9.0, 163.0
17.0, 8.0, 8.0, 5.0, 155.0
17.0, 9.0, 1.0, 29.0, 171.0
17.0, 10.0, 1.0, 19.0, 249.0
17.0, 11.0, 9.0, 22.0, 153.0
17.0, 12.0, 166.0, 27.0, 4.0
17.0, 13.0, 90.0, 15.0, 1.0
17.0, 14.0, 99.0, 27.0, 14.0
17.0, 15.0, 140.0, 9.0, 18.0
17.0, 16.0, 113.0, 21.0, 12.0
17.0, 17.0, 121.0, 4.0, 22.0
17.0, 18.0, 154.0, 13.0, 9.0
17.0, 19.0, 203.0, 24.0, 20.0
18.0, 0.0, 4.0, 20.0, 180.0
18.0, 1.0, 5.0, 16.0, 226.0
18.0, 2.0, 6.0, 0.0, 195.0
18.0, 3.0, 3.0, 18.0, 195.0
18.0, 4.0, 2.0, 5.0, 165.0
18.0, 5.0, 7.0, 22.0, 176.0
18.0, 6.0, 8.0, 4.0, 240.0
18.0, 7.0, 3.0, 12.0, 166.0
18.0, 8.0, 3.0, 12.0, 187.0
18.0, 9.0, 9.0, 26.0, 218.0
18.0, 10.0, 6.0, 26.0, 185.0
18.0, 11.0, 0.0, 26.0, 173.0
18.0, 12.0, 2.0, 6.0, 163.0
18.0, 13.0, 164.0, 16.0, 2.0
18.0, 14.0, 114.0, 13.0, 10.0
18.0, 15.0, 249.0, 11.0, 12.0
18.0, 16.0, 130.0, 13.0, 7.0
18.0, 17.0, 240.0, 28.0, 7.0
18.0, 18.0, 128.0, 23.0, 5.0
18.0, 19.0, 211.0, 16.0, 25.0
19.0, 0.0, 1.0, 14.0, 214.0
19.0, 1.0, 6.0, 29.0, 232.0
19.0, 2.0, 0.0, 18.0, 253.0
19.0, 3.0, 6.0, 10.0, 180.0
19.0, 4.0, 2.0, 26.0, 253.0
19.0, 5.0, 2.0, 2.0, 154.0
19.0, 6.0, 3.0, 25.0, 207.0
19.0, 7.0, 5.0, 3.0, 240.0
19.0, 8.0, 9.0, 19.0, 209.0
19.0, 9.0, 3.0, 15.0, 224.0
19.0, 10.0, 6.0, 25.0, 219.0
19.0, 11.0, 5.0, 12.0, 220.0
19.0, 12.0, 1.0, 29.0, 172.0
19.0, 13.0, 194.0, 3.0, 16.0
19.0, 14.0, 108.0, 6.0, 4.0
19.0, 15.0, 250.0, 29.0, 15.0
19.0, 16.0, 228.0, 14.0, 3.0
19.0, 17.0, 167.0, 22.0, 2.0
19.0, 18.0, 217.0, 25.0, 1.0
19.0, 19.0, 197.0, 27.0, 22.0


==> img/img_feature_6.csv <==
0.0, 0.0, 4.0, 7.0, 216.0
0.0, 1.0, 8.0, 18.0, 229.0
0.0, 2.0, 2.0, 3.0, 203.0
0.0, 3.0, 1.0, 11.0, 224.0
0.0, 4.0, 7.0, 29.0, 206.0
0.0, 5.0, 8.0, 18.0, 180.0
0.0, 6.0, 0.0, 6.0, 182.0
0.0, 7.0, 8.0, 29.0, 157.0
0.0, 8.0, 1.0, 18.0, 195.0
0.0, 9.0, 4.0, 17.0, 170.0
0.0, 10.0, 2.0, 26.0, 193.0
0.0, 11.0, 3.0, 15.0, 191.0
0.0, 12.0, 3.0, 10.0, 193.0
0.0, 13.0, 6.0, 0.0, 231.0
0.0, 14.0, 5.0, 28.0, 220.0
0.0, 15.0, 6.0, 28.0, 233.0
0.0, 16.0, 9.0, 12.0, 211.0
0.0, 17.0, 8.0, 1.0, 248.0
0.0, 18.0, 8.0, 14.0, 187.0
0.0, 19.0, 9.0, 1.0, 244.0
1.0, 0.0, 3.0, 25.0, 208.0
1.0, 1.0, 5.0, 0.0, 181.0
1.0, 2.0, 4.0, 16.0, 204.0
1.0, 3.0, 4.0, 4.0, 223.0
1.0, 4.0, 5.0, 21.0, 229.0
1.0, 5.0, 1.0, 26.0, 233.0
1.0, 6.0, 8.0, 2.0, 155.0
1.0, 7.0, 9.0, 9.0, 176.0
1.0, 8.0, 7.0, 5.0, 184.0
1.0, 9.0, 0.0, 18.0, 200.0
1.0, 10.0, 4.0, 8.0, 233.0
1.0, 11.0, 4.0, 21.0, 250.0
1.0, 12.0, 1.0, 25.0, 232.0
1.0, 13.0, 8.0, 23.0, 221.0
1.0, 14.0, 2.0, 21.0, 171.0
1.0, 15.0, 4.0, 8.0, 245.0
1.0, 16.0, 6.0, 7.0, 206.0
1.0, 17.0, 1.0, 9.0, 246.0
1.0, 18.0, 2.0, 20.0, 181.0
1.0, 19.0, 4.0, 20.0, 158.0
2.0, 0.0, 8.0, 10.0, 244.0
2.0, 1.0, 6.0, 20.0, 236.0
2.0, 2.0, 9.0, 25.0, 252.0
2.0, 3.0, 9.0, 2.0, 245.0
2.0, 4.0, 1.0, 9.0, 236.0
2.0, 5.0, 9.0, 8.0, 219.0
2.0, 6.0, 8.0, 29.0, 224.0
2.0, 7.0, 8.0, 24.0, 217.0
2.0, 8.0, 1.0, 15.0, 202.0
2.0, 9.0, 6.0, 9.0, 230.0
2.0, 10.0, 2.0, 8.0, 156.0
2.0, 11.0, 7.0, 4.0, 179.0
2.0, 12.0, 1.0, 8.0, 233.0
2.0, 13.0, 9.0, 17.0, 158.0
2.0, 14.0, 0.0, 18.0, 150.0
2.0, 15.0, 2.0, 12.0, 206.0
2.0, 16.0, 1.0, 25.0, 169.0
2.0, 17.0, 2.0, 9.0, 215.0
2.0, 18.0, 1.0, 1.0, 230.0
2.0, 19.0, 8.0, 6.0, 195.0
3.0, 0.0, 2.0, 0.0, 200.0
3.0, 1.0, 4.0, 7.0, 219.0
3.0, 2.0, 4.0, 14.0, 230.0
3.0, 3.0, 5.0, 23.0, 228.0
3.0, 4.0, 9.0, 28.0, 166.0
3.0, 5.0, 5.0, 19.0, 186.0
3.0, 6.0, 1.0, 7.0, 241.0
3.0, 7.0, 8.0, 22.0, 172.0
3.0, 8.0, 9.0, 0.0, 159.0
3.0, 9.0, 8.0, 4.0, 176.0
3.0, 10.0, 5.0, 29.0, 181.0
3.0, 11.0, 1.0, 20.0, 225.0
3.0, 12.0, 4.0, 2.0, 235.0
3.0, 13.0, 5.0, 3.0, 231.0
3.0, 14.0, 3.0, 22.0, 213.0
3.0, 15.0, 2.0, 9.0, 228.0
3.0, 16.0, 9.0, 19.0, 175.0
3.0, 17.0, 3.0, 18.0, 197.0
3.0, 18.0, 2.0, 12.0, 248.0
3.0, 19.0, 4.0, 26.0, 165.0
4.0, 0.0, 6.0, 21.0, 180.0
4.0, 1.0, 1.0, 15.0, 235.0
4.0, 2.0, 5.0, 16.0, 198.0
4.0, 3.0, 9.0, 12.0, 195.0
4.0, 4.0, 9.0, 29.0, 155.0
4.0, 5.0, 5.0, 23.0, 194.0
4.0, 6.0, 1.0, 27.0, 153.0
4.0, 7.0, 7.0, 7.0, 228.0
4.0, 8.0, 3.0, 26.0, 239.0
4.0, 9.0, 4.0, 1.0, 157.0
4.0, 10.0, 9.0, 8.0, 204.0
4.0, 11.0, 1.0, 10.0, 153.0
4.0, 12.0, 4.0, 7.0, 200.0
4.0, 13.0, 6.0, 23.0, 183.0
4.0, 14.0, 5.0, 20.0, 229.0
4.0, 15.0, 3.0, 10.0, 188.0
4.0, 16.0, 2.0, 26.0, 232.0
4.0, 17.0, 7.0, 26.0, 245.0
4.0, 18.0, 3.0, 3.0, 211.0
4.0, 19.0, 5.0, 23.0, 214.0
5.0, 0.0, 8.0, 1.0, 247.0
5.0, 1.0, 4.0, 22.0, 157.0
5.0, 2.0, 9.0, 14.0, 216.0
5.0, 3.0, 1.0, 20.0, 155.0
5.0, 4.0, 1.0, 28.0, 199.0
5.0, 5.0, 6.0, 11.0, 167.0
5.0, 6.0, 7.0, 7.0, 243.0
5.0, 7.0, 1.0, 13.0, 213.0
5.0, 8.0, 8.0, 20.0, 162.0
5.0, 9.0, 2.0, 17.0, 161.0
5.0, 10.0, 1.0, 19.0, 236.0
5.0, 11.0, 2.0, 11.0, 222.0
5.0, 12.0, 0.0, 3.0, 251.0
5.0, 13.0, 2.0, 2.0, 153.0
5.0, 14.0, 9.0, 18.0, 231.0
5.0, 15.0, 7.0, 23.0, 152.0
5.0, 16.0, 7.0, 6.0, 213.0
5.0, 17.0, 7.0, 7.0, 247.0
5.0, 18.0, 5.0, 27.0, 201.0
5.0, 19.0, 7.0, 4.0, 221.0
6.0, 0.0, 1.0, 11.0, 215.0
6.0, 1.0, 2.0, 17.0, 234.0
6.0, 2.0, 2.0, 6.0, 192.0
6.0, 3.0, 5.0, 14.0, 226.0
6.0, 4.0, 1.0, 23.0, 247.0
6.0, 5.0, 4.0, 11.0, 193.0
6.0, 6.0, 5.0, 25.0, 216.0
6.0, 7.0, 2.0, 23.0, 250.0
6.0, 8.0, 2.0, 20.0, 242.0
6.0, 9.0, 1.0, 10.0, 167.0
6.0, 10.0, 5.0, 22.0, 221.0
6.0, 11.0, 1.0, 2.0, 154.0
6.0, 12.0, 9.0, 28.0, 234.0
6.0, 13.0, 8.0, 4.0, 186.0
6.0, 14.0, 3.0, 2.0, 153.0
6.0, 15.0, 0.0, 9.0, 188.0
6.0, 16.0, 1.0, 13.0, 194.0
6.0, 17.0, 7.0, 3.0, 199.0
6.0, 18.0, 2.0, 10.0, 228.0
6.0, 19.0, 7.0, 8.0, 227.0
7.0, 0.0, 8.0, 15.0, 203.0
7.0, 1.0, 8.0, 21.0, 160.0
7.0, 2.0, 3.0, 3.0, 170.0
7.0, 3.0, 5.0, 24.0, 153.0
7.0, 4.0, 3.0, 27.0, 154.0
7.0, 5.0, 1.0, 10.0, 192.0
7.0, 6.0, 3.0, 15.0, 212.0
7.0, 7.0, 0.0, 27.0, 219.0
7.0, 8.0, 3.0, 10.0, 160.0
7.0, 9.0, 1.0, 12.0, 157.0
7.0, 10.0, 8.0, 14.0, 183.0
7.0, 11.0, 3.0, 8.0, 196.0
7.0, 12.0, 6.0, 26.0, 176.0
7.0, 13.0, 1.0, 18.0, 250.0
7.0, 14.0, 9.0, 12.0, 211.0
7.0, 15.0, 9.0, 25.0, 154.0
7.0, 16.0, 3.0, 9.0, 150.0
7.0, 17.0, 4.0, 5.0, 150.0
7.0, 18.0, 3.0, 2.0, 251.0
7.0, 19.0, 1.0, 28.0, 213.0
8.0, 0.0, 0.0, 2.0, 213.0
8.0, 1.0, 5.0, 26.0, 197.0
8.0, 2.0, 6.0, 25.0, 209.0
8.0, 3.0, 3.0, 5.0, 174.0
8.0, 4.0, 9.0, 8.0, 238.0
8.0, 5.0, 3.0, 21.0, 210.0
8.0, 6.0, 2.0, 28.0, 231.0
8.0, 7.0, 3.0, 3.0, 229.0
8.0, 8.0, 1.0, 29.0, 243.0
8.0, 9.0, 4.0, 2.0, 244.0
8.0, 10.0, 5.0, 24.0, 175.0
8.0, 11.0, 5.0, 5.0, 242.0
8.0, 12.0, 8.0, 14.0, 218.0
8.0, 13.0, 9.0, 1.0, 210.0
8.0, 14.0, 4.0, 26.0, 229.0
8.0, 15.0, 8.0, 12.0, 151.0
8.0, 16.0, 6.0, 15.0, 169.0
8.0, 17.0, 8.0, 12.0, 162.0
8.0, 18.0, 7.0, 15.0, 195.0
8.0, 19.0, 2.0, 16.0, 178.0
9.0, 0.0, 6.0, 8.0, 241.0
9.0, 1.0, 1.0, 2.0, 228.0
9.0, 2.0, 8.0, 22.0, 150.0
9.0, 3.0, 7.0, 16.0, 205.0
9.0, 4.0, 1.0, 14.0, 152.0
9.0, 5.0, 4.0, 0.0, 175.0
9.0, 6.0, 9.0, 28.0, 215.0
9.0, 7.0, 5.0, 23.0, 154.0
9.0, 8.0, 1.0, 27.0, 168.0
9.0, 9.0, 9.0, 4.0, 184.0
9.0, 10.0, 5.0, 4.0, 151.0
9.0, 11.0, 8.0, 5.0, 244.0
9.0, 12.0, 7.0, 5.0, 176.0
9.0, 13.0, 2.0, 2.0, 165.0
9.0, 14.0, 7.0, 13.0, 211.0
9.0, 15.0, 9.0, 16.0, 184.0
9.0, 16.0, 5.0, 24.0, 208.0
9.0, 17.0, 4.0, 0.0, 213.0
9.0, 18.0, 6.0, 22.0, 188.0
9.0, 19.0, 6.0, 2.0, 228.0
10.0, 0.0, 135.0, 19.0, 17.0
10.0, 1.0, 152.0, 7.0, 14.0
10.0, 2.0, 95.0, 24.0, 9.0
10.0, 3.0, 109.0, 23.0, 12.0
10.0, 4.0, 187.0, 3.0, 22.0
10.0, 5.0, 175.0, 19.0, 12.0
10.0, 6.0, 144.0, 9.0, 2.0
10.0, 7.0, 124.0, 2.0, 17.0
10.0, 8.0, 102.0, 0.0, 25.0
10.0, 9.0, 199.0, 0.0, 8.0
10.0, 10.0, 95.0, 24.0, 10.0
10.0, 11.0, 141.0, 1.0, 12.0
10.0, 12.0, 160.0, 13.0, 8.0
10.0, 13.0, 117.0, 12.0, 10.0
10.0, 14.0, 119.0, 27.0, 3.0
10.0, 15.0, 214.0, 15.0, 8.0
10.0, 16.0, 192.0, 12.0, 23.0
10.0, 17.0, 142.0, 4.0, 23.0
10.0, 18.0, 128.0, 16.0, 15.0
10.0, 19.0, 96.0, 11.0, 15.0
11.0, 0.0, 226.0, 28.0, 0.0
11.0, 1.0, 167.0, 1.0, 11.0
11.0, 2.0, 249.0, 16.0, 18.0
11.0, 3.0, 96.0, 17.0, 29.0
11.0, 4.0, 169.0, 24.0, 9.0
11.0, 5.0, 222.0, 28.0, 10.0
11.0, 6.0, 184.0, 24.0, 21.0
11.0, 7.0, 120.0, 16.0, 26.0
11.0, 8.0, 91.0, 12.0, 23.0
11.0, 9.0, 95.0, 11.0, 8.0
11.0, 10.0, 182.0, 0.0, 14.0
11.0, 11.0, 170.0, 21.0, 14.0
11.0, 12.0, 98.0, 6.0, 20.0
11.0, 13.0, 235.0, 17.0, 18.0
11.0, 14.0, 177.0, 22.0, 26.0
11.0, 15.0, 159.0, 0.0, 23.0
11.0, 16.0, 236.0, 12.0, 6.0
11.0, 17.0, 136.0, 15.0, 21.0
11.0, 18.0, 127.0, 22.0, 5.0
11.0, 19.0, 147.0, 24.0, 25.0
12.0, 0.0, 110.0, 0.0, 29.0
12.0, 1.0, 160.0, 16.0, 10.0
12.0, 2.0, 138.0, 15.0, 0.0
12.0, 3.0, 205.0, 11.0, 15.0
12.0, 4.0, 187.0, 11.0, 23.0
12.0, 5.0, 121.0, 0.0, 22.0
12.0, 6.0, 169.0, 9.0, 24.0
12.0, 7.0, 247.0, 24.0, 22.0
12.0, 8.0, 212.0, 6.0, 25.0
12.0, 9.0, 151.0, 9.0, 29.0
12.0, 10.0, 154.0, 9.0, 17.0
12.0, 11.0, 245.0, 8.0, 22.0
12.0, 12.0, 201.0, 0.0, 16.0
12.0, 13.0, 162.0, 20.0, 29.0
12.0, 14.0, 166.0, 8.0, 17.0
12.0, 15.0, 235.0, 22.0, 3.0
12.0, 16.0, 232.0, 3.0, 15.0
12.0, 17.0, 196.0, 29.0, 20.0
12.0, 18.0, 101.0, 21.0, 22.0
12.0, 19.0, 218.0, 0.0, 11.0
13.0, 0.0, 142.0, 14.0, 24.0
13.0, 1.0, 234.0, 20.0, 29.0
13.0, 2.0, 133.0, 13.0, 11.0
13.0, 3.0, 120.0, 7.0, 21.0
13.0, 4.0, 97.0, 21.0, 6.0
13.0, 5.0, 143.0, 3.0, 3.0
13.0, 6.0, 182.0, 2.0, 26.0
13.0, 7.0, 229.0, 16.0, 2.0
13.0, 8.0, 201.0, 24.0, 12.0
13.0, 9.0, 182.0, 18.0, 9.0
13.0, 10.0, 196.0, 29.0, 2.0
13.0, 11.0, 242.0, 14.0, 11.0
13.0, 12.0, 245.0, 23.0, 25.0
13.0, 13.0, 215.0, 21.0, 20.0
13.0, 14.0, 139.0, 5.0, 19.0
13.0, 15.0, 216.0, 15.0, 25.0
13.0, 16.0, 117.0, 21.0, 8.0
13.0, 17.0, 231.0, 24.0, 26.0
13.0, 18.0, 215.0, 1.0, 15.0
13.0, 19.0, 249.0, 21.0, 29.0
14.0, 0.0, 142.0, 29.0, 26.0
14.0, 1.0, 237.0, 26.0, 14.0
14.0, 2.0, 193.0, 23.0, 9.0
14.0, 3.0, 157.0, 23.0, 25.0
14.0, 4.0, 139.0, 5.0, 12.0
14.0, 5.0, 168.0, 23.0, 2.0
14.0, 6.0, 160.0, 15.0, 1.0
14.0, 7.0, 232.0, 16.0, 27.0
14.0, 8.0, 95.0, 13.0, 26.0
14.0, 9.0, 145.0, 27.0, 11.0
14.0, 10.0, 147.0, 10.0, 18.0
14.0, 11.0, 102.0, 22.0, 25.0
14.0, 12.0, 194.0, 25.0, 15.0
14.0, 13.0, 94.0, 7.0, 24.0
14.0, 14.0, 248.0, 3.0, 9.0
14.0, 15.0, 171.0, 0.0, 27.0
14.0, 16.0, 197.0, 1.0, 26.0
14.0, 17.0, 179.0, 4.0, 23.0
14.0, 18.0, 189.0, 6.0, 14.0
14.0, 19.0, 196.0, 27.0, 10.0
15.0, 0.0, 134.0, 12.0, 3.0
15.0, 1.0, 242.0, 28.0, 1.0
15.0, 2.0, 160.0, 3.0, 21.0
15.0, 3.0, 245.0, 23.0, 17.0
15.0, 4.0, 102.0, 9.0, 29.0
15.0, 5.0, 196.0, 22.0, 2.0
15.0, 6.0, 172.0, 8.0, 28.0
15.0, 7.0, 204.0, 0.0, 8.0
15.0, 8.0, 145.0, 1.0, 1.0
15.0, 9.0, 228.0, 11.0, 25.0
15.0, 10.0, 212.0, 2.0, 24.0
15.0, 11.0, 147.0, 24.0, 1.0
15.0, 12.0, 168.0, 15.0, 28.0
15.0, 13.0, 117.0, 16.0, 13.0
15.0, 14.0, 165.0, 29.0, 13.0
15.0, 15.0, 210.0, 4.0, 24.0
15.0, 16.0, 220.0, 17.0, 16.0
15.0, 17.0, 193.0, 9.0, 24.0
15.0, 18.0, 207.0, 17.0, 8.0
15.0, 19.0, 133.0, 1.0, 12.0
16.0, 0.0, 175.0, 22.0, 16.0
16.0, 1.0, 225.0, 24.0, 2.0
16.0, 2.0, 220.0, 18.0, 11.0
16.0, 3.0, 132.0, 10.0, 13.0
16.0, 4.0, 146.0, 21.0, 11.0
16.0, 5.0, 113.0, 18.0, 6.0
16.0, 6.0, 112.0, 23.0, 28.0
16.0, 7.0, 118.0, 0.0, 7.0
16.0, 8.0, 243.0, 18.0, 5.0
16.0, 9.0, 159.0, 4.0, 26.0
16.0, 10.0, 163.0, 24.0, 3.0
16.0, 11.0, 101.0, 10.0, 14.0
16.0, 12.0, 114.0, 25.0, 23.0
16.0, 13.0, 151.0, 16.0, 22.0
16.0, 14.0, 103.0, 13.0, 14.0
16.0, 15.0, 116.0, 4.0, 7.0
16.0, 16.0, 208.0, 27.0, 14.0
16.0, 17.0, 96.0, 13.0, 5.0
16.0, 18.0, 161.0, 2.0, 6.0
16.0, 19.0, 120.0, 5.0, 14.0
17.0, 0.0, 204.0, 0.0, 5.0
17.0, 1.0, 103.0, 18.0, 27.0
17.0, 2.0, 209.0, 22.0, 19.0
17.0, 3.0, 171.0, 28.0, 24.0
17.0, 4.0, 195.0, 4.0, 18.0
17.0, 5.0, 214.0, 13.0, 18.0
17.0, 6.0, 198.0, 23.0, 5.0
17.0, 7.0, 180.0, 26.0, 6.0
17.0, 8.0, 213.0, 26.0, 29.0
17.0, 9.0, 230.0, 19.0, 19.0
17.0, 10.0, 163.0, 3.0, 27.0
17.0, 11.0, 214.0, 23.0, 21.0
17.0, 12.0, 150.0, 21.0, 23.0
17.0, 13.0, 221.0, 18.0, 17.0
17.0, 14.0, 228.0, 26.0, 14.0
17.0, 15.0, 211.0, 13.0, 4.0
17.0, 16.0, 137.0, 26.0, 7.0
17.0, 17.0, 240.0, 28.0, 10.0
17.0, 18.0, 208.0, 11.0, 8.0
17.0, 19.0, 183.0, 29.0, 28.0
18.0, 0.0, 111.0, 3.0, 1.0
18.0, 1.0, 237.0, 11.0, 4.0
18.0, 2.0, 243.0, 26.0, 27.0
18.0, 3.0, 111.0, 17.0, 23.0
18.0, 4.0, 232.0, 23.0, 8.0
18.0, 5.0, 226.0, 19.0, 26.0
18.0, 6.0, 143.0, 0.0, 29.0
18.0, 7.0, 207.0, 4.0, 25.0
18.0, 8.0, 175.0, 27.0, 19.0
18.0, 9.0, 227.0, 12.0, 8.0
18.0, 10.0, 128.0, 9.0, 9.0
18.0, 11.0, 95.0, 21.0, 10.0
18.0, 12.0, 115.0, 4.0, 29.0
18.0, 13.0, 193.0, 13.0, 27.0
18.0, 14.0, 129.0, 29.0, 4.0
18.0, 15.0, 215.0, 11.0, 25.0
18.0, 16.0, 177.0, 28.0, 17.0
18.0, 17.0, 95.0, 2.0, 29.0
18.0, 18.0, 157.0, 17.0, 9.0
18.0, 19.0, 152.0, 24.0, 28.0
19.0, 0.0, 219.0, 0.0, 27.0
19.0, 1.0, 203.0, 20.0, 29.0
19.0, 2.0, 245.0, 20.0, 26.0
19.0, 3.0, 178.0, 29.0, 21.0
19.0, 4.0, 203.0, 0.0, 3.0
19.0, 5.0, 245.0, 15.0, 24.0
19.0, 6.0, 235.0, 5.0, 19.0
19.0, 7.0, 188.0, 0.0, 9.0
19.0, 8.0, 198.0, 6.0, 21.0
19.0, 9.0, 135.0, 20.0, 18.0
19.0, 10.0, 240.0, 11.0, 2.0
19.0, 11.0, 166.0, 27.0, 5.0
19.0, 12.0, 135.0, 15.0, 23.0
19.0, 13.0, 158.0, 15.0, 12.0
19.0, 14.0, 200.0, 17.0, 9.0
19.0, 15.0, 125.0, 20.0, 2.0
19.0, 16.0, 122.0, 16.0, 15.0
19.0, 17.0, 149.0, 0.0, 17.0
19.0, 18.0, 121.0, 6.0, 11.0
19.0, 19.0, 113.0, 24.0, 20.0


==> img/img_feature_7.csv <==
0.0, 0.0, 5.0, 15.0, 239.0
0.0, 1.0, 3.0, 9.0, 173.0
0.0, 2.0, 0.0, 10.0, 213.0
0.0, 3.0, 4.0, 18.0, 237.0
0.0, 4.0, 4.0, 20.0, 250.0
0.0, 5.0, 9.0, 20.0, 179.0
0.0, 6.0, 4.0, 18.0, 208.0
0.0, 7.0, 6.0, 12.0, 239.0
0.0, 8.0, 4.0, 29.0, 180.0
0.0, 9.0, 3.0, 19.0, 201.0
0.0, 10.0, 2.0, 19.0, 216.0
0.0, 11.0, 5.0, 11.0, 184.0
0.0, 12.0, 9.0, 9.0, 170.0
0.0, 13.0, 4.0, 23.0, 243.0
0.0, 14.0, 1.0, 24.0, 168.0
0.0, 15.0, 3.0, 14.0, 219.0
0.0, 16.0, 4.0, 0.0, 191.0
0.0, 17.0, 6.0, 8.0, 168.0
0.0, 18.0, 4.0, 18.0, 228.0
0.0, 19.0, 7.0, 22.0, 202.0
1.0, 0.0, 7.0, 10.0, 173.0
1.0, 1.0, 6.0, 28.0, 179.0
1.0, 2.0, 8.0, 21.0, 243.0
1.0, 3.0, 6.0, 9.0, 252.0
1.0, 4.0, 4.0, 4.0, 232.0
1.0, 5.0, 4.0, 3.0, 240.0
1.0, 6.0, 5.0, 9.0, 156.0
1.0, 7.0, 1.0, 1.0, 211.0
1.0, 8.0, 8.0, 12.0, 210.0
1.0, 9.0, 6.0, 4.0, 242.0
1.0, 10.0, 9.0, 2.0, 177.0
1.0, 11.0, 6.0, 12.0, 216.0
1.0, 12.0, 0.0, 20.0, 166.0
1.0, 13.0, 2.0, 22.0, 242.0
1.0, 14.0, 6.0, 25.0, 182.0
1.0, 15.0, 4.0, 13.0, 226.0
1.0, 16.0, 8.0, 11.0, 196.0
1.0, 17.0, 4.0, 6.0, 182.0
1.0, 18.0, 1.0, 13.0, 153.0
1.0, 19.0, 4.0, 12.0, 160.0
2.0, 0.0, 6.0, 8.0, 177.0
2.0, 1.0, 3.0, 21.0, 158.0
2.0, 2.0, 7.0, 28.0, 185.0
2.0, 3.0, 0.0, 15.0, 190.0
2.0, 4.0, 0.0, 10.0, 163.0
2.0, 5.0, 4.0, 27.0, 211.0
2.0, 6.0, 9.0, 16.0, 223.0
2.0, 7.0, 9.0, 11.0, 158.0
2.0, 8.0, 231.0, 13.0, 1.0
2.0, 9.0, 2.0, 14.0, 251.0
2.0, 10.0, 0.0, 28.0, 188.0
2.0, 11.0, 4.0, 6.0, 163.0
2.0, 12.0, 5.0, 23.0, 237.0
2.0, 13.0, 7.0, 13.0, 161.0
2.0, 14.0, 2.0, 28.0, 185.0
2.0, 15.0, 9.0, 21.0, 152.0
2.0, 16.0, 4.0, 2.0, 245.0
2.0, 17.0, 3.0, 9.0, 159.0
2.0, 18.0, 9.0, 25.0, 192.0
2.0, 19.0, 9.0, 6.0, 188.0
3.0, 0.0, 6.0, 16.0, 172.0
3.0, 1.0, 2.0, 13.0, 229.0
3.0, 2.0, 2.0, 26.0, 166.0
3.0, 3.0, 4.0, 11.0, 217.0
3.0, 4.0, 5.0, 18.0, 209.0
3.0, 5.0, 3.0, 6.0, 184.0
3.0, 6.0, 93.0, 27.0, 23.0
3.0, 7.0, 246.0, 21.0, 25.0
3.0, 8.0, 124.0, 20.0, 5.0
3.0, 9.0, 137.0, 28.0, 21.0
3.0, 10.0, 251.0, 16.0, 26.0
3.0, 11.0, 5.0, 1.0, 176.0
3.0, 12.0, 7.0, 8.0, 177.0
3.0, 13.0, 9.0, 28.0, 198.0
3.0, 14.0, 2.0, 10.0, 162.0
3.0, 15.0, 5.0, 3.0, 215.0
3.0, 16.0, 4.0, 6.0, 189.0
3.0, 17.0, 4.0, 5.0, 168.0
3.0, 18.0, 1.0, 7.0, 253.0
3.0, 19.0, 7.0, 23.0, 198.0
4.0, 0.0, 2.0, 12.0, 253.0
4.0, 1.0, 0.0, 13.0, 155.0
4.0, 2.0, 7.0, 1.0, 152.0
4.0, 3.0, 6.0, 12.0, 214.0
4.0, 4.0, 3.0, 29.0, 170.0
4.0, 5.0, 8.0, 15.0, 229.0
4.0, 6.0, 149.0, 0.0, 23.0
4.0, 7.0, 100.0, 11.0, 7.0
4.0, 8.0, 169.0, 5.0, 0.0
4.0, 9.0, 210.0, 8.0, 23.0
4.0, 10.0, 246.0, 4.0, 28.0
4.0, 11.0, 3.0, 1.0, 220.0
4.0, 12.0, 1.0, 12.0, 155.0
4.0, 13.0, 5.0, 8.0, 193.0
4.0, 14.0, 6.0, 9.0, 237.0
4.0, 15.0, 0.0, 0.0, 189.0
4.0, 16.0, 4.0, 2.0, 184.0
4.0, 17.0, 1.0, 1.0, 248.0
4.0, 18.0, 8.0, 6.0, 223.0
4.0, 19.0, 1.0, 2.0, 236.0
5.0, 0.0, 6.0, 27.0, 224.0
5.0, 1.0, 6.0, 6.0, 180.0
5.0, 2.0, 2.0, 10.0, 216.0
5.0, 3.0, 2.0, 5.0, 252.0
5.0, 4.0, 2.0, 1.0, 228.0
5.0, 5.0, 161.0, 26.0, 29.0
5.0, 6.0, 162.0, 3.0, 27.0
5.0, 7.0, 140.0, 16.0, 10.0
5.0, 8.0, 127.0, 23.0, 18.0
5.0, 9.0, 206.0, 15.0, 26.0
5.0, 10.0, 158.0, 17.0, 22.0
5.0, 11.0, 160.0, 16.0, 14.0
5.0, 12.0, 1.0, 5.0, 176.0
5.0, 13.0, 6.0, 7.0, 239.0
5.0, 14.0, 4.0, 6.0, 206.0
5.0, 15.0, 1.0, 23.0, 168.0
5.0, 16.0, 1.0, 19.0, 230.0
5.0, 17.0, 6.0, 5.0, 186.0
5.0, 18.0, 1.0, 26.0, 166.0
5.0, 19.0, 9.0, 9.0, 187.0
6.0, 0.0, 9.0, 11.0, 234.0
6.0, 1.0, 0.0, 26.0, 220.0
6.0, 2.0, 3.0, 22.0, 226.0
6.0, 3.0, 7.0, 12.0, 159.0
6.0, 4.0, 2.0, 17.0, 156.0
6.0, 5.0, 5.0, 10.0, 169.0
6.0, 6.0, 208.0, 23.0, 8.0
6.0, 7.0, 204.0, 25.0, 5.0
6.0, 8.0, 169.0, 10.0, 24.0
6.0, 9.0, 146.0, 27.0, 10.0
6.0, 10.0, 234.0, 24.0, 28.0
6.0, 11.0, 9.0, 14.0, 157.0
6.0, 12.0, 1.0, 8.0, 202.0
6.0, 13.0, 2.0, 11.0, 158.0
6.0, 14.0, 8.0, 21.0, 250.0
6.0, 15.0, 6.0, 21.0, 169.0
6.0, 16.0, 3.0, 5.0, 155.0
6.0, 17.0, 4.0, 1.0, 247.0
6.0, 18.0, 1.0, 1.0, 158.0
6.0, 19.0, 0.0, 8.0, 208.0
7.0, 0.0, 3.0, 6.0, 243.0
7.0, 1.0, 7.0, 10.0, 191.0
7.0, 2.0, 1.0, 17.0, 221.0
7.0, 3.0, 7.0, 21.0, 211.0
7.0, 4.0, 3.0, 15.0, 249.0
7.0, 5.0, 3.0, 27.0, 215.0
7.0, 6.0, 133.0, 25.0, 21.0
7.0, 7.0, 134.0, 8.0, 14.0
7.0, 8.0, 102.0, 15.0, 14.0
7.0, 9.0, 155.0, 21.0, 16.0
7.0, 10.0, 163.0, 1.0, 27.0
7.0, 11.0, 1.0, 13.0, 223.0
7.0, 12.0, 4.0, 9.0, 195.0
7.0, 13.0, 2.0, 9.0, 160.0
7.0, 14.0, 3.0, 17.0, 221.0
7.0, 15.0, 8.0, 12.0, 185.0
7.0, 16.0, 8.0, 11.0, 158.0
7.0, 17.0, 0.0, 19.0, 154.0
7.0, 18.0, 1.0, 20.0, 251.0
7.0, 19.0, 0.0, 29.0, 206.0
8.0, 0.0, 5.0, 3.0, 227.0
8.0, 1.0, 3.0, 5.0, 178.0
8.0, 2.0, 8.0, 28.0, 176.0
8.0, 3.0, 8.0, 25.0, 167.0
8.0, 4.0, 4.0, 16.0, 233.0
8.0, 5.0, 0.0, 29.0, 158.0
8.0, 6.0, 6.0, 21.0, 198.0
8.0, 7.0, 3.0, 10.0, 151.0
8.0, 8.0, 213.0, 0.0, 19.0
8.0, 9.0, 8.0, 9.0, 227.0
8.0, 10.0, 8.0, 22.0, 151.0
8.0, 11.0, 9.0, 5.0, 247.0
8.0, 12.0, 4.0, 6.0, 196.0
8.0, 13.0, 3.0, 23.0, 196.0
8.0, 14.0, 9.0, 23.0, 194.0
8.0, 15.0, 0.0, 0.0, 236.0
8.0, 16.0, 5.0, 6.0, 222.0
8.0, 17.0, 1.0, 29.0, 190.0
8.0, 18.0, 8.0, 1.0, 186.0
8.0, 19.0, 4.0, 23.0, 248.0
9.0, 0.0, 5.0, 3.0, 198.0
9.0, 1.0, 7.0, 18.0, 180.0
9.0, 2.0, 8.0, 21.0, 155.0
9.0, 3.0, 9.0, 28.0, 178.0
9.0, 4.0, 8.0, 24.0, 190.0
9.0, 5.0, 2.0, 11.0, 253.0
9.0, 6.0, 4.0, 27.0, 203.0
9.0, 7.0, 8.0, 29.0, 153.0
9.0, 8.0, 9.0, 13.0, 232.0
9.0, 9.0, 6.0, 18.0, 223.0
9.0, 10.0, 5.0, 23.0, 207.0
9.0, 11.0, 0.0, 29.0, 183.0
9.0, 12.0, 5.0, 14.0, 205.0
9.0, 13.0, 5.0, 26.0, 233.0
9.0, 14.0, 4.0, 7.0, 155.0
9.0, 15.0, 0.0, 7.0, 185.0
9.0, 16.0, 2.0, 2.0, 172.0
9.0, 17.0, 5.0, 4.0, 231.0
9.0, 18.0, 5.0, 27.0, 234.0
9.0, 19.0, 0.0, 27.0, 210.0
10.0, 0.0, 2.0, 1.0, 220.0
10.0, 1.0, 8.0, 11.0, 208.0
10.0, 2.0, 5.0, 11.0, 221.0
10.0, 3.0, 6.0, 27.0, 169.0
10.0, 4.0, 5.0, 12.0, 218.0
10.0, 5.0, 2.0, 2.0, 184.0
10.0, 6.0, 3.0, 23.0, 249.0
10.0, 7.0, 1.0, 8.0, 199.0
10.0, 8.0, 2.0, 6.0, 200.0
10.0, 9.0, 6.0, 23.0, 243.0
10.0, 10.0, 8.0, 4.0, 228.0
10.0, 11.0, 6.0, 13.0, 250.0
10.0, 12.0, 1.0, 7.0, 215.0
10.0, 13.0, 5.0, 12.0, 173.0
10.0, 14.0, 7.0, 19.0, 192.0
10.0, 15.0, 4.0, 2.0, 189.0
10.0, 16.0, 1.0, 6.0, 161.0
10.0, 17.0, 5.0, 7.0, 201.0
10.0, 18.0, 4.0, 4.0, 201.0
10.0, 19.0, 7.0, 27.0, 200.0
11.0, 0.0, 4.0, 3.0, 152.0
11.0, 1.0, 7.0, 18.0, 202.0
11.0, 2.0, 2.0, 10.0, 163.0
11.0, 3.0, 5.0, 28.0, 225.0
11.0, 4.0, 3.0, 16.0, 157.0
11.0, 5.0, 0.0, 22.0, 173.0
11.0, 6.0, 8.0, 19.0, 194.0
11.0, 7.0, 4.0, 21.0, 193.0
11.0, 8.0, 9.0, 4.0, 243.0
11.0, 9.0, 2.0, 9.0, 168.0
11.0, 10.0, 1.0, 19.0, 244.0
11.0, 11.0, 7.0, 13.0, 152.0
11.0, 12.0, 1.0, 2.0, 229.0
11.0, 13.0, 1.0, 0.0, 220.0
11.0, 14.0, 2.0, 16.0, 172.0
11.0, 15.0, 8.0, 10.0, 156.0
11.0, 16.0, 1.0, 13.0, 252.0
11.0, 17.0, 6.0, 15.0, 218.0
11.0, 18.0, 0.0, 19.0, 253.0
11.0, 19.0, 2.0, 22.0, 225.0
12.0, 0.0, 5.0, 18.0, 171.0
12.0, 1.0, 7.0, 0.0, 216.0
12.0, 2.0, 9.0, 27.0, 248.0
12.0, 3.0, 3.0, 13.0, 173.0
12.0, 4.0, 3.0, 11.0, 190.0
12.0, 5.0, 7.0, 0.0, 210.0
12.0, 6.0, 9.0, 15.0, 217.0
12.0, 7.0, 6.0, 19.0, 180.0
12.0, 8.0, 8.0, 18.0, 201.0
12.0, 9.0, 9.0, 17.0, 178.0
12.0, 10.0, 2.0, 3.0, 214.0
12.0, 11.0, 2.0, 8.0, 220.0
12.0, 12.0, 9.0, 23.0, 206.0
12.0, 13.0, 0.0, 0.0, 242.0
12.0, 14.0, 1.0, 20.0, 164.0
12.0, 15.0, 4.0, 7.0, 231.0
12.0, 16.0, 2.0, 25.0, 160.0
12.0, 17.0, 5.0, 29.0, 244.0
12.0, 18.0, 3.0, 10.0, 239.0
12.0, 19.0, 9.0, 4.0, 193.0
13.0, 0.0, 3.0, 5.0, 219.0
13.0, 1.0, 3.0, 18.0, 155.0
13.0, 2.0, 4.0, 27.0, 183.0
13.0, 3.0, 2.0, 18.0, 221.0
13.0, 4.0, 4.0, 23.0, 208.0
13.0, 5.0, 3.0, 7.0, 234.0
13.0, 6.0, 3.0, 8.0, 174.0
13.0, 7.0, 5.0, 7.0, 162.0
13.0, 8.0, 8.0, 10.0, 210.0
13.0, 9.0, 6.0, 17.0, 162.0
13.0, 10.0, 7.0, 20.0, 198.0
13.0, 11.0, 7.0, 2.0, 163.0
13.0, 12.0, 3.0, 12.0, 240.0
13.0, 13.0, 0.0, 19.0, 164.0
13.0, 14.0, 8.0, 25.0, 173.0
13.0, 15.0, 5.0, 24.0, 185.0
13.0, 16.0, 6.0, 28.0, 217.0
13.0, 17.0, 7.0, 1.0, 159.0
13.0, 18.0, 2.0, 0.0, 191.0
13.0, 19.0, 1.0, 29.0, 231.0
14.0, 0.0, 7.0, 25.0, 150.0
14.0, 1.0, 6.0, 7.0, 237.0
14.0, 2.0, 5.0, 2.0, 245.0
14.0, 3.0, 2.0, 3.0, 162.0
14.0, 4.0, 1.0, 24.0, 247.0
14.0, 5.0, 4.0, 20.0, 228.0
14.0, 6.0, 7.0, 20.0, 172.0
14.0, 7.0, 8.0, 29.0, 186.0
14.0, 8.0, 7.0, 14.0, 156.0
14.0, 9.0, 0.0, 27.0, 179.0
14.0, 10.0, 2.0, 3.0, 209.0
14.0, 11.0, 3.0, 17.0, 202.0
14.0, 12.0, 9.0, 4.0, 221.0
14.0, 13.0, 8.0, 25.0, 187.0
14.0, 14.0, 7.0, 15.0, 235.0
14.0, 15.0, 0.0, 24.0, 217.0
14.0, 16.0, 9.0, 16.0, 250.0
14.0, 17.0, 5.0, 3.0, 244.0
14.0, 18.0, 6.0, 2.0, 228.0
14.0, 19.0, 1.0, 22.0, 215.0
15.0, 0.0, 4.0, 27.0, 156.0
15.0, 1.0, 5.0, 24.0, 177.0
15.0, 2.0, 8.0, 16.0, 217.0
15.0, 3.0, 0.0, 2.0, 177.0
15.0, 4.0, 6.0, 27.0, 150.0
15.0, 5.0, 0.0, 29.0, 206.0
15.0, 6.0, 2.0, 3.0, 208.0
15.0, 7.0, 3.0, 22.0, 180.0
15.0, 8.0, 2.0, 8.0, 245.0
15.0, 9.0, 7.0, 8.0, 195.0
15.0, 10.0, 8.0, 14.0, 215.0
15.0, 11.0, 3.0, 7.0, 214.0
15.0, 12.0, 2.0, 25.0, 252.0
15.0, 13.0, 4.0, 21.0, 242.0
15.0, 14.0, 0.0, 2.0, 205.0
15.0, 15.0, 2.0, 22.0, 221.0
15.0, 16.0, 8.0, 27.0, 182.0
15.0, 17.0, 3.0, 24.0, 180.0
15.0, 18.0, 2.0, 14.0, 247.0
15.0, 19.0, 2.0, 29.0, 239.0
16.0, 0.0, 7.0, 14.0, 213.0
16.0, 1.0, 1.0, 4.0, 190.0
16.0, 2.0, 4.0, 1.0, 240.0
16.0, 3.0, 8.0, 23.0, 196.0
16.0, 4.0, 0.0, 23.0, 227.0
16.0, 5.0, 0.0, 17.0, 195.0
16.0, 6.0, 7.0, 10.0, 217.0
16.0, 7.0, 7.0, 5.0, 193.0
16.0, 8.0, 2.0, 7.0, 253.0
16.0, 9.0, 2.0, 5.0, 202.0
16.0, 10.0, 4.0, 29.0, 220.0
16.0, 11.0, 3.0, 9.0, 234.0
16.0, 12.0, 4.0, 16.0, 212.0
16.0, 13.0, 7.0, 25.0, 191.0
16.0, 14.0, 1.0, 10.0, 186.0
16.0, 15.0, 4.0, 0.0, 185.0
16.0, 16.0, 7.0, 10.0, 220.0
16.0, 17.0, 6.0, 1.0, 240.0
16.0, 18.0, 6.0, 12.0, 165.0
16.0, 19.0, 9.0, 24.0, 224.0
17.0, 0.0, 2.0, 22.0, 216.0
17.0, 1.0, 2.0, 16.0, 226.0
17.0, 2.0, 5.0, 9.0, 201.0
17.0, 3.0, 1.0, 12.0, 233.0
17.0, 4.0, 5.0, 26.0, 247.0
17.0, 5.0, 3.0, 25.0, 160.0
17.0, 6.0, 3.0, 26.0, 238.0
17.0, 7.0, 8.0, 12.0, 214.0
17.0, 8.0, 1.0, 5.0, 165.0
17.0, 9.0, 7.0, 10.0, 246.0
17.0, 10.0, 5.0, 21.0, 208.0
17.0, 11.0, 7.0, 2.0, 210.0
17.0, 12.0, 2.0, 25.0, 244.0
17.0, 13.0, 6.0, 14.0, 238.0
17.0, 14.0, 0.0, 27.0, 196.0
17.0, 15.0, 8.0, 17.0, 217.0
17.0, 16.0, 2.0, 8.0, 235.0
17.0, 17.0, 0.0, 20.0, 249.0
17.0, 18.0, 9.0, 24.0, 162.0
17.0, 19.0, 0.0, 25.0, 157.0
18.0, 0.0, 3.0, 3.0, 189.0
18.0, 1.0, 5.0, 10.0, 158.0
18.0, 2.0, 4.0, 4.0, 182.0
18.0, 3.0, 8.0, 6.0, 230.0
18.0, 4.0, 9.0, 15.0, 173.0
18.0, 5.0, 5.0, 17.0, 207.0
18.0, 6.0, 1.0, 10.0, 164.0
18.0, 7.0, 4.0, 10.0, 246.0
18.0, 8.0, 9.0, 6.0, 240.0
18.0, 9.0, 5.0, 16.0, 244.0
18.0, 10.0, 4.0, 8.0, 197.0
18.0, 11.0, 2.0, 21.0, 207.0
18.0, 12.0, 8.0, 26.0, 204.0
18.0, 13.0, 4.0, 16.0, 169.0
18.0, 14.0, 8.0, 14.0, 214.0
18.0, 15.0, 1.0, 25.0, 246.0
18.0, 16.0, 1.0, 7.0, 162.0
18.0, 17.0, 2.0, 26.0, 207.0
18.0, 18.0, 3.0, 12.0, 177.0
18.0, 19.0, 9.0, 4.0, 187.0
19.0, 0.0, 9.0, 19.0, 242.0
19.0, 1.0, 5.0, 22.0, 226.0
19.0, 2.0, 4.0, 11.0, 209.0
19.0, 3.0, 6.0, 11.0, 166.0
19.0, 4.0, 4.0, 18.0, 245.0
19.0, 5.0, 5.0, 28.0, 195.0
19.0, 6.0, 6.0, 9.0, 199.0
19.0, 7.0, 6.0, 21.0, 243.0
19.0, 8.0, 5.0, 5.0, 183.0
19.0, 9.0, 4.0, 29.0, 226.0
19.0, 10.0, 8.0, 27.0, 150.0
19.0, 11.0, 3.0, 16.0, 156.0
19.0, 12.0, 4.0, 2.0, 183.0
19.0, 13.0, 6.0, 2.0, 157.0
19.0, 14.0, 0.0, 27.0, 213.0
19.0, 15.0, 7.0, 9.0, 231.0
19.0, 16.0, 1.0, 14.0, 164.0
19.0, 17.0, 3.0, 12.0, 226.0
19.0, 18.0, 3.0, 29.0, 152.0
19.0, 19.0, 9.0, 19.0, 224.0


==> img/img_graph_edge_0.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, b
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, b
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, b
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, b
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, b
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, b
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, b
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, b
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, b
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, b
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_10.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, b
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, b
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, b
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_2.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, b
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, b
1.0, 10.0, 1.0, 11.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, b
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, b
1.0, 14.0, 1.0, 15.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, b
1.0, 17.0, 1.0, 18.0, a
1.0, 18.0, 2.0, 18.0, b
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_21.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, b
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 6.0, 13.0, b
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 7.0, 12.0, b
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, b
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, b
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 9.0, 15.0, b
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, b
9.0, 13.0, 10.0, 13.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_26.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, b
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 3.0, 16.0, b
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, b
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, b
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, b
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, b
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, b
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 18.0, 14.0, b
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, b
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, b
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_30.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, b
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, b
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, b
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, b
8.0, 4.0, 8.0, 5.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, b
8.0, 8.0, 8.0, 9.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, b
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, b
8.0, 11.0, 8.0, 12.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, b
8.0, 15.0, 8.0, 16.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, b
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_33.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, b
1.0, 2.0, 1.0, 3.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, b
1.0, 6.0, 1.0, 7.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, b
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, b
1.0, 12.0, 1.0, 13.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, b
1.0, 15.0, 1.0, 16.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, b
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, b
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, b
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, b
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, b
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, b
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, b
13.0, 4.0, 13.0, 5.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, b
13.0, 9.0, 13.0, 10.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, b
13.0, 14.0, 13.0, 15.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 18.0, 13.0, 19.0, b
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_34.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, b
12.0, 2.0, 12.0, 3.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, b
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, b
14.0, 5.0, 14.0, 6.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, b
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, b
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, b
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, b
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, b
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_39.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, b
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, b
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, b
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, b
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, b
9.0, 8.0, 9.0, 9.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, b
9.0, 12.0, 9.0, 13.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, b
9.0, 17.0, 9.0, 18.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 19.0, 10.0, 19.0, b
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_4.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, b
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, b
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, b
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, b
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, b
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, b
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, b
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, b
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, b
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, b
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, b
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, b
16.0, 18.0, 17.0, 18.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_44.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, b
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 14.0, 2.0, 15.0, b
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, b
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, b
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, b
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, b
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, b
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, b
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, b
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, b
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, b
15.0, 16.0, 15.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, b
16.0, 13.0, 17.0, 13.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_47.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, b
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, b
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, b
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, b
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, b
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, b
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, b
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, b
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_50.csv <==
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, b
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, b
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, b
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, b
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, b
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, b
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, b
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, b
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, b
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, b
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, b
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, b
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_6.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 8.0, 2.0, 8.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 6.0, 3.0, 6.0, a
2.0, 7.0, 2.0, 8.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 2.0, 9.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 9.0, 3.0, 9.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 10.0, 3.0, 10.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, a
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, a
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 5.0, 4.0, 6.0, a
4.0, 5.0, 5.0, 5.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 4.0, 11.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 11.0, 5.0, 11.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 5.0, 5.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 5.0, 6.0, 5.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, a
5.0, 11.0, 6.0, 11.0, a
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, a
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 6.0, 11.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 7.0, 6.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 6.0, 8.0, 6.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 7.0, 8.0, 7.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 9.0, 8.0, 9.0, a
7.0, 10.0, 7.0, 11.0, a
7.0, 10.0, 8.0, 10.0, a
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 8.0, 8.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 8.0, 9.0, a
8.0, 8.0, 9.0, 8.0, a
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, b
9.0, 2.0, 9.0, 3.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, b
9.0, 6.0, 9.0, 7.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, b
9.0, 11.0, 9.0, 12.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, b
9.0, 15.0, 9.0, 16.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, b
9.0, 18.0, 9.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/img_graph_edge_7.csv <==
0.0, 0.0, 0.0, 1.0, a
0.0, 0.0, 1.0, 0.0, a
0.0, 1.0, 0.0, 2.0, a
0.0, 1.0, 1.0, 1.0, a
0.0, 2.0, 0.0, 3.0, a
0.0, 2.0, 1.0, 2.0, a
0.0, 3.0, 0.0, 4.0, a
0.0, 3.0, 1.0, 3.0, a
0.0, 4.0, 0.0, 5.0, a
0.0, 4.0, 1.0, 4.0, a
0.0, 5.0, 0.0, 6.0, a
0.0, 5.0, 1.0, 5.0, a
0.0, 6.0, 0.0, 7.0, a
0.0, 6.0, 1.0, 6.0, a
0.0, 7.0, 0.0, 8.0, a
0.0, 7.0, 1.0, 7.0, a
0.0, 8.0, 0.0, 9.0, a
0.0, 8.0, 1.0, 8.0, a
0.0, 9.0, 0.0, 10.0, a
0.0, 9.0, 1.0, 9.0, a
0.0, 10.0, 0.0, 11.0, a
0.0, 10.0, 1.0, 10.0, a
0.0, 11.0, 0.0, 12.0, a
0.0, 11.0, 1.0, 11.0, a
0.0, 12.0, 0.0, 13.0, a
0.0, 12.0, 1.0, 12.0, a
0.0, 13.0, 0.0, 14.0, a
0.0, 13.0, 1.0, 13.0, a
0.0, 14.0, 0.0, 15.0, a
0.0, 14.0, 1.0, 14.0, a
0.0, 15.0, 0.0, 16.0, a
0.0, 15.0, 1.0, 15.0, a
0.0, 16.0, 0.0, 17.0, a
0.0, 16.0, 1.0, 16.0, a
0.0, 17.0, 0.0, 18.0, a
0.0, 17.0, 1.0, 17.0, a
0.0, 18.0, 0.0, 19.0, a
0.0, 18.0, 1.0, 18.0, a
0.0, 19.0, 1.0, 19.0, a
1.0, 0.0, 1.0, 1.0, a
1.0, 0.0, 2.0, 0.0, a
1.0, 1.0, 1.0, 2.0, a
1.0, 1.0, 2.0, 1.0, a
1.0, 2.0, 1.0, 3.0, a
1.0, 2.0, 2.0, 2.0, a
1.0, 3.0, 1.0, 4.0, a
1.0, 3.0, 2.0, 3.0, a
1.0, 4.0, 1.0, 5.0, a
1.0, 4.0, 2.0, 4.0, a
1.0, 5.0, 1.0, 6.0, a
1.0, 5.0, 2.0, 5.0, a
1.0, 6.0, 1.0, 7.0, a
1.0, 6.0, 2.0, 6.0, a
1.0, 7.0, 1.0, 8.0, a
1.0, 7.0, 2.0, 7.0, a
1.0, 8.0, 1.0, 9.0, a
1.0, 9.0, 1.0, 10.0, a
1.0, 9.0, 2.0, 9.0, a
1.0, 10.0, 1.0, 11.0, a
1.0, 10.0, 2.0, 10.0, a
1.0, 11.0, 1.0, 12.0, a
1.0, 11.0, 2.0, 11.0, a
1.0, 12.0, 1.0, 13.0, a
1.0, 12.0, 2.0, 12.0, a
1.0, 13.0, 1.0, 14.0, a
1.0, 13.0, 2.0, 13.0, a
1.0, 14.0, 1.0, 15.0, a
1.0, 14.0, 2.0, 14.0, a
1.0, 15.0, 1.0, 16.0, a
1.0, 15.0, 2.0, 15.0, a
1.0, 16.0, 1.0, 17.0, a
1.0, 16.0, 2.0, 16.0, a
1.0, 17.0, 1.0, 18.0, a
1.0, 17.0, 2.0, 17.0, a
1.0, 18.0, 1.0, 19.0, a
1.0, 18.0, 2.0, 18.0, a
1.0, 19.0, 2.0, 19.0, a
2.0, 0.0, 2.0, 1.0, a
2.0, 0.0, 3.0, 0.0, a
2.0, 1.0, 2.0, 2.0, a
2.0, 1.0, 3.0, 1.0, a
2.0, 2.0, 2.0, 3.0, a
2.0, 2.0, 3.0, 2.0, a
2.0, 3.0, 2.0, 4.0, a
2.0, 3.0, 3.0, 3.0, a
2.0, 4.0, 2.0, 5.0, a
2.0, 4.0, 3.0, 4.0, a
2.0, 5.0, 2.0, 6.0, a
2.0, 5.0, 3.0, 5.0, a
2.0, 6.0, 2.0, 7.0, a
2.0, 7.0, 3.0, 7.0, a
2.0, 8.0, 3.0, 8.0, a
2.0, 9.0, 2.0, 10.0, a
2.0, 10.0, 2.0, 11.0, a
2.0, 11.0, 2.0, 12.0, a
2.0, 11.0, 3.0, 11.0, a
2.0, 12.0, 2.0, 13.0, a
2.0, 12.0, 3.0, 12.0, a
2.0, 13.0, 2.0, 14.0, a
2.0, 13.0, 3.0, 13.0, a
2.0, 14.0, 2.0, 15.0, a
2.0, 14.0, 3.0, 14.0, a
2.0, 15.0, 2.0, 16.0, a
2.0, 15.0, 3.0, 15.0, a
2.0, 16.0, 2.0, 17.0, a
2.0, 16.0, 3.0, 16.0, a
2.0, 17.0, 2.0, 18.0, a
2.0, 17.0, 3.0, 17.0, a
2.0, 18.0, 2.0, 19.0, a
2.0, 18.0, 3.0, 18.0, a
2.0, 19.0, 3.0, 19.0, a
3.0, 0.0, 3.0, 1.0, a
3.0, 0.0, 4.0, 0.0, a
3.0, 1.0, 3.0, 2.0, a
3.0, 1.0, 4.0, 1.0, a
3.0, 2.0, 3.0, 3.0, a
3.0, 2.0, 4.0, 2.0, a
3.0, 3.0, 3.0, 4.0, a
3.0, 3.0, 4.0, 3.0, a
3.0, 4.0, 3.0, 5.0, a
3.0, 4.0, 4.0, 4.0, a
3.0, 5.0, 3.0, 6.0, b
3.0, 5.0, 4.0, 5.0, a
3.0, 6.0, 3.0, 7.0, a
3.0, 6.0, 4.0, 6.0, a
3.0, 7.0, 3.0, 8.0, a
3.0, 7.0, 4.0, 7.0, a
3.0, 8.0, 3.0, 9.0, a
3.0, 8.0, 4.0, 8.0, a
3.0, 9.0, 3.0, 10.0, a
3.0, 9.0, 4.0, 9.0, a
3.0, 10.0, 3.0, 11.0, b
3.0, 10.0, 4.0, 10.0, a
3.0, 11.0, 3.0, 12.0, a
3.0, 11.0, 4.0, 11.0, a
3.0, 12.0, 3.0, 13.0, a
3.0, 12.0, 4.0, 12.0, a
3.0, 13.0, 3.0, 14.0, a
3.0, 13.0, 4.0, 13.0, a
3.0, 14.0, 3.0, 15.0, a
3.0, 14.0, 4.0, 14.0, a
3.0, 15.0, 3.0, 16.0, a
3.0, 15.0, 4.0, 15.0, a
3.0, 16.0, 3.0, 17.0, a
3.0, 16.0, 4.0, 16.0, a
3.0, 17.0, 3.0, 18.0, a
3.0, 17.0, 4.0, 17.0, a
3.0, 18.0, 3.0, 19.0, a
3.0, 18.0, 4.0, 18.0, a
3.0, 19.0, 4.0, 19.0, a
4.0, 0.0, 4.0, 1.0, a
4.0, 0.0, 5.0, 0.0, a
4.0, 1.0, 4.0, 2.0, a
4.0, 1.0, 5.0, 1.0, a
4.0, 2.0, 4.0, 3.0, a
4.0, 2.0, 5.0, 2.0, a
4.0, 3.0, 4.0, 4.0, a
4.0, 3.0, 5.0, 3.0, a
4.0, 4.0, 4.0, 5.0, a
4.0, 4.0, 5.0, 4.0, a
4.0, 6.0, 4.0, 7.0, a
4.0, 6.0, 5.0, 6.0, a
4.0, 7.0, 4.0, 8.0, a
4.0, 7.0, 5.0, 7.0, a
4.0, 8.0, 4.0, 9.0, a
4.0, 8.0, 5.0, 8.0, a
4.0, 9.0, 4.0, 10.0, a
4.0, 9.0, 5.0, 9.0, a
4.0, 10.0, 5.0, 10.0, a
4.0, 11.0, 4.0, 12.0, a
4.0, 12.0, 4.0, 13.0, a
4.0, 12.0, 5.0, 12.0, a
4.0, 13.0, 4.0, 14.0, a
4.0, 13.0, 5.0, 13.0, a
4.0, 14.0, 4.0, 15.0, a
4.0, 14.0, 5.0, 14.0, a
4.0, 15.0, 4.0, 16.0, a
4.0, 15.0, 5.0, 15.0, a
4.0, 16.0, 4.0, 17.0, a
4.0, 16.0, 5.0, 16.0, a
4.0, 17.0, 4.0, 18.0, a
4.0, 17.0, 5.0, 17.0, a
4.0, 18.0, 4.0, 19.0, a
4.0, 18.0, 5.0, 18.0, a
4.0, 19.0, 5.0, 19.0, a
5.0, 0.0, 5.0, 1.0, a
5.0, 0.0, 6.0, 0.0, a
5.0, 1.0, 5.0, 2.0, a
5.0, 1.0, 6.0, 1.0, a
5.0, 2.0, 5.0, 3.0, a
5.0, 2.0, 6.0, 2.0, a
5.0, 3.0, 5.0, 4.0, a
5.0, 3.0, 6.0, 3.0, a
5.0, 4.0, 6.0, 4.0, a
5.0, 5.0, 5.0, 6.0, a
5.0, 6.0, 5.0, 7.0, a
5.0, 6.0, 6.0, 6.0, a
5.0, 7.0, 5.0, 8.0, a
5.0, 7.0, 6.0, 7.0, a
5.0, 8.0, 5.0, 9.0, a
5.0, 8.0, 6.0, 8.0, a
5.0, 9.0, 5.0, 10.0, a
5.0, 9.0, 6.0, 9.0, a
5.0, 10.0, 5.0, 11.0, a
5.0, 10.0, 6.0, 10.0, a
5.0, 11.0, 5.0, 12.0, b
5.0, 11.0, 6.0, 11.0, b
5.0, 12.0, 5.0, 13.0, a
5.0, 12.0, 6.0, 12.0, a
5.0, 13.0, 5.0, 14.0, a
5.0, 13.0, 6.0, 13.0, a
5.0, 14.0, 5.0, 15.0, a
5.0, 14.0, 6.0, 14.0, a
5.0, 15.0, 5.0, 16.0, a
5.0, 15.0, 6.0, 15.0, a
5.0, 16.0, 5.0, 17.0, a
5.0, 16.0, 6.0, 16.0, a
5.0, 17.0, 5.0, 18.0, a
5.0, 17.0, 6.0, 17.0, a
5.0, 18.0, 5.0, 19.0, a
5.0, 18.0, 6.0, 18.0, a
5.0, 19.0, 6.0, 19.0, a
6.0, 0.0, 6.0, 1.0, a
6.0, 0.0, 7.0, 0.0, a
6.0, 1.0, 6.0, 2.0, a
6.0, 1.0, 7.0, 1.0, a
6.0, 2.0, 6.0, 3.0, a
6.0, 2.0, 7.0, 2.0, a
6.0, 3.0, 6.0, 4.0, a
6.0, 3.0, 7.0, 3.0, a
6.0, 4.0, 6.0, 5.0, a
6.0, 4.0, 7.0, 4.0, a
6.0, 5.0, 6.0, 6.0, b
6.0, 5.0, 7.0, 5.0, a
6.0, 6.0, 6.0, 7.0, a
6.0, 6.0, 7.0, 6.0, a
6.0, 7.0, 6.0, 8.0, a
6.0, 7.0, 7.0, 7.0, a
6.0, 8.0, 6.0, 9.0, a
6.0, 8.0, 7.0, 8.0, a
6.0, 9.0, 6.0, 10.0, a
6.0, 9.0, 7.0, 9.0, a
6.0, 10.0, 7.0, 10.0, a
6.0, 11.0, 6.0, 12.0, a
6.0, 11.0, 7.0, 11.0, a
6.0, 12.0, 6.0, 13.0, a
6.0, 12.0, 7.0, 12.0, a
6.0, 13.0, 6.0, 14.0, a
6.0, 13.0, 7.0, 13.0, a
6.0, 14.0, 6.0, 15.0, a
6.0, 14.0, 7.0, 14.0, a
6.0, 15.0, 6.0, 16.0, a
6.0, 15.0, 7.0, 15.0, a
6.0, 16.0, 6.0, 17.0, a
6.0, 16.0, 7.0, 16.0, a
6.0, 17.0, 6.0, 18.0, a
6.0, 17.0, 7.0, 17.0, a
6.0, 18.0, 6.0, 19.0, a
6.0, 18.0, 7.0, 18.0, a
6.0, 19.0, 7.0, 19.0, a
7.0, 0.0, 7.0, 1.0, a
7.0, 0.0, 8.0, 0.0, a
7.0, 1.0, 7.0, 2.0, a
7.0, 1.0, 8.0, 1.0, a
7.0, 2.0, 7.0, 3.0, a
7.0, 2.0, 8.0, 2.0, a
7.0, 3.0, 7.0, 4.0, a
7.0, 3.0, 8.0, 3.0, a
7.0, 4.0, 7.0, 5.0, a
7.0, 4.0, 8.0, 4.0, a
7.0, 5.0, 8.0, 5.0, a
7.0, 6.0, 7.0, 7.0, a
7.0, 7.0, 7.0, 8.0, a
7.0, 8.0, 7.0, 9.0, a
7.0, 8.0, 8.0, 8.0, a
7.0, 9.0, 7.0, 10.0, a
7.0, 10.0, 8.0, 10.0, b
7.0, 11.0, 7.0, 12.0, a
7.0, 11.0, 8.0, 11.0, a
7.0, 12.0, 7.0, 13.0, a
7.0, 12.0, 8.0, 12.0, a
7.0, 13.0, 7.0, 14.0, a
7.0, 13.0, 8.0, 13.0, a
7.0, 14.0, 7.0, 15.0, a
7.0, 14.0, 8.0, 14.0, a
7.0, 15.0, 7.0, 16.0, a
7.0, 15.0, 8.0, 15.0, a
7.0, 16.0, 7.0, 17.0, a
7.0, 16.0, 8.0, 16.0, a
7.0, 17.0, 7.0, 18.0, a
7.0, 17.0, 8.0, 17.0, a
7.0, 18.0, 7.0, 19.0, a
7.0, 18.0, 8.0, 18.0, a
7.0, 19.0, 8.0, 19.0, a
8.0, 0.0, 8.0, 1.0, a
8.0, 0.0, 9.0, 0.0, a
8.0, 1.0, 8.0, 2.0, a
8.0, 1.0, 9.0, 1.0, a
8.0, 2.0, 8.0, 3.0, a
8.0, 2.0, 9.0, 2.0, a
8.0, 3.0, 8.0, 4.0, a
8.0, 3.0, 9.0, 3.0, a
8.0, 4.0, 8.0, 5.0, a
8.0, 4.0, 9.0, 4.0, a
8.0, 5.0, 8.0, 6.0, a
8.0, 5.0, 9.0, 5.0, a
8.0, 6.0, 8.0, 7.0, a
8.0, 6.0, 9.0, 6.0, a
8.0, 7.0, 9.0, 7.0, a
8.0, 8.0, 9.0, 8.0, b
8.0, 9.0, 8.0, 10.0, a
8.0, 9.0, 9.0, 9.0, a
8.0, 10.0, 8.0, 11.0, a
8.0, 10.0, 9.0, 10.0, a
8.0, 11.0, 8.0, 12.0, a
8.0, 11.0, 9.0, 11.0, a
8.0, 12.0, 8.0, 13.0, a
8.0, 12.0, 9.0, 12.0, a
8.0, 13.0, 8.0, 14.0, a
8.0, 13.0, 9.0, 13.0, a
8.0, 14.0, 8.0, 15.0, a
8.0, 14.0, 9.0, 14.0, a
8.0, 15.0, 8.0, 16.0, a
8.0, 15.0, 9.0, 15.0, a
8.0, 16.0, 8.0, 17.0, a
8.0, 16.0, 9.0, 16.0, a
8.0, 17.0, 8.0, 18.0, a
8.0, 17.0, 9.0, 17.0, a
8.0, 18.0, 8.0, 19.0, a
8.0, 18.0, 9.0, 18.0, a
8.0, 19.0, 9.0, 19.0, a
9.0, 0.0, 9.0, 1.0, a
9.0, 0.0, 10.0, 0.0, a
9.0, 1.0, 9.0, 2.0, a
9.0, 1.0, 10.0, 1.0, a
9.0, 2.0, 9.0, 3.0, a
9.0, 2.0, 10.0, 2.0, a
9.0, 3.0, 9.0, 4.0, a
9.0, 3.0, 10.0, 3.0, a
9.0, 4.0, 9.0, 5.0, a
9.0, 4.0, 10.0, 4.0, a
9.0, 5.0, 9.0, 6.0, a
9.0, 5.0, 10.0, 5.0, a
9.0, 6.0, 9.0, 7.0, a
9.0, 6.0, 10.0, 6.0, a
9.0, 7.0, 9.0, 8.0, a
9.0, 7.0, 10.0, 7.0, a
9.0, 8.0, 9.0, 9.0, a
9.0, 8.0, 10.0, 8.0, a
9.0, 9.0, 9.0, 10.0, a
9.0, 9.0, 10.0, 9.0, a
9.0, 10.0, 9.0, 11.0, a
9.0, 10.0, 10.0, 10.0, a
9.0, 11.0, 9.0, 12.0, a
9.0, 11.0, 10.0, 11.0, a
9.0, 12.0, 9.0, 13.0, a
9.0, 12.0, 10.0, 12.0, a
9.0, 13.0, 9.0, 14.0, a
9.0, 13.0, 10.0, 13.0, a
9.0, 14.0, 9.0, 15.0, a
9.0, 14.0, 10.0, 14.0, a
9.0, 15.0, 9.0, 16.0, a
9.0, 15.0, 10.0, 15.0, a
9.0, 16.0, 9.0, 17.0, a
9.0, 16.0, 10.0, 16.0, a
9.0, 17.0, 9.0, 18.0, a
9.0, 17.0, 10.0, 17.0, a
9.0, 18.0, 9.0, 19.0, a
9.0, 18.0, 10.0, 18.0, a
9.0, 19.0, 10.0, 19.0, a
10.0, 0.0, 10.0, 1.0, a
10.0, 0.0, 11.0, 0.0, a
10.0, 1.0, 10.0, 2.0, a
10.0, 1.0, 11.0, 1.0, a
10.0, 2.0, 10.0, 3.0, a
10.0, 2.0, 11.0, 2.0, a
10.0, 3.0, 10.0, 4.0, a
10.0, 3.0, 11.0, 3.0, a
10.0, 4.0, 10.0, 5.0, a
10.0, 4.0, 11.0, 4.0, a
10.0, 5.0, 10.0, 6.0, a
10.0, 5.0, 11.0, 5.0, a
10.0, 6.0, 10.0, 7.0, a
10.0, 6.0, 11.0, 6.0, a
10.0, 7.0, 10.0, 8.0, a
10.0, 7.0, 11.0, 7.0, a
10.0, 8.0, 10.0, 9.0, a
10.0, 8.0, 11.0, 8.0, a
10.0, 9.0, 10.0, 10.0, a
10.0, 9.0, 11.0, 9.0, a
10.0, 10.0, 10.0, 11.0, a
10.0, 10.0, 11.0, 10.0, a
10.0, 11.0, 10.0, 12.0, a
10.0, 11.0, 11.0, 11.0, a
10.0, 12.0, 10.0, 13.0, a
10.0, 12.0, 11.0, 12.0, a
10.0, 13.0, 10.0, 14.0, a
10.0, 13.0, 11.0, 13.0, a
10.0, 14.0, 10.0, 15.0, a
10.0, 14.0, 11.0, 14.0, a
10.0, 15.0, 10.0, 16.0, a
10.0, 15.0, 11.0, 15.0, a
10.0, 16.0, 10.0, 17.0, a
10.0, 16.0, 11.0, 16.0, a
10.0, 17.0, 10.0, 18.0, a
10.0, 17.0, 11.0, 17.0, a
10.0, 18.0, 10.0, 19.0, a
10.0, 18.0, 11.0, 18.0, a
10.0, 19.0, 11.0, 19.0, a
11.0, 0.0, 11.0, 1.0, a
11.0, 0.0, 12.0, 0.0, a
11.0, 1.0, 11.0, 2.0, a
11.0, 1.0, 12.0, 1.0, a
11.0, 2.0, 11.0, 3.0, a
11.0, 2.0, 12.0, 2.0, a
11.0, 3.0, 11.0, 4.0, a
11.0, 3.0, 12.0, 3.0, a
11.0, 4.0, 11.0, 5.0, a
11.0, 4.0, 12.0, 4.0, a
11.0, 5.0, 11.0, 6.0, a
11.0, 5.0, 12.0, 5.0, a
11.0, 6.0, 11.0, 7.0, a
11.0, 6.0, 12.0, 6.0, a
11.0, 7.0, 11.0, 8.0, a
11.0, 7.0, 12.0, 7.0, a
11.0, 8.0, 11.0, 9.0, a
11.0, 8.0, 12.0, 8.0, a
11.0, 9.0, 11.0, 10.0, a
11.0, 9.0, 12.0, 9.0, a
11.0, 10.0, 11.0, 11.0, a
11.0, 10.0, 12.0, 10.0, a
11.0, 11.0, 11.0, 12.0, a
11.0, 11.0, 12.0, 11.0, a
11.0, 12.0, 11.0, 13.0, a
11.0, 12.0, 12.0, 12.0, a
11.0, 13.0, 11.0, 14.0, a
11.0, 13.0, 12.0, 13.0, a
11.0, 14.0, 11.0, 15.0, a
11.0, 14.0, 12.0, 14.0, a
11.0, 15.0, 11.0, 16.0, a
11.0, 15.0, 12.0, 15.0, a
11.0, 16.0, 11.0, 17.0, a
11.0, 16.0, 12.0, 16.0, a
11.0, 17.0, 11.0, 18.0, a
11.0, 17.0, 12.0, 17.0, a
11.0, 18.0, 11.0, 19.0, a
11.0, 18.0, 12.0, 18.0, a
11.0, 19.0, 12.0, 19.0, a
12.0, 0.0, 12.0, 1.0, a
12.0, 0.0, 13.0, 0.0, a
12.0, 1.0, 12.0, 2.0, a
12.0, 1.0, 13.0, 1.0, a
12.0, 2.0, 12.0, 3.0, a
12.0, 2.0, 13.0, 2.0, a
12.0, 3.0, 12.0, 4.0, a
12.0, 3.0, 13.0, 3.0, a
12.0, 4.0, 12.0, 5.0, a
12.0, 4.0, 13.0, 4.0, a
12.0, 5.0, 12.0, 6.0, a
12.0, 5.0, 13.0, 5.0, a
12.0, 6.0, 12.0, 7.0, a
12.0, 6.0, 13.0, 6.0, a
12.0, 7.0, 12.0, 8.0, a
12.0, 7.0, 13.0, 7.0, a
12.0, 8.0, 12.0, 9.0, a
12.0, 8.0, 13.0, 8.0, a
12.0, 9.0, 12.0, 10.0, a
12.0, 9.0, 13.0, 9.0, a
12.0, 10.0, 12.0, 11.0, a
12.0, 10.0, 13.0, 10.0, a
12.0, 11.0, 12.0, 12.0, a
12.0, 11.0, 13.0, 11.0, a
12.0, 12.0, 12.0, 13.0, a
12.0, 12.0, 13.0, 12.0, a
12.0, 13.0, 12.0, 14.0, a
12.0, 13.0, 13.0, 13.0, a
12.0, 14.0, 12.0, 15.0, a
12.0, 14.0, 13.0, 14.0, a
12.0, 15.0, 12.0, 16.0, a
12.0, 15.0, 13.0, 15.0, a
12.0, 16.0, 12.0, 17.0, a
12.0, 16.0, 13.0, 16.0, a
12.0, 17.0, 12.0, 18.0, a
12.0, 17.0, 13.0, 17.0, a
12.0, 18.0, 12.0, 19.0, a
12.0, 18.0, 13.0, 18.0, a
12.0, 19.0, 13.0, 19.0, a
13.0, 0.0, 13.0, 1.0, a
13.0, 0.0, 14.0, 0.0, a
13.0, 1.0, 13.0, 2.0, a
13.0, 1.0, 14.0, 1.0, a
13.0, 2.0, 13.0, 3.0, a
13.0, 2.0, 14.0, 2.0, a
13.0, 3.0, 13.0, 4.0, a
13.0, 3.0, 14.0, 3.0, a
13.0, 4.0, 13.0, 5.0, a
13.0, 4.0, 14.0, 4.0, a
13.0, 5.0, 13.0, 6.0, a
13.0, 5.0, 14.0, 5.0, a
13.0, 6.0, 13.0, 7.0, a
13.0, 6.0, 14.0, 6.0, a
13.0, 7.0, 13.0, 8.0, a
13.0, 7.0, 14.0, 7.0, a
13.0, 8.0, 13.0, 9.0, a
13.0, 8.0, 14.0, 8.0, a
13.0, 9.0, 13.0, 10.0, a
13.0, 9.0, 14.0, 9.0, a
13.0, 10.0, 13.0, 11.0, a
13.0, 10.0, 14.0, 10.0, a
13.0, 11.0, 13.0, 12.0, a
13.0, 11.0, 14.0, 11.0, a
13.0, 12.0, 13.0, 13.0, a
13.0, 12.0, 14.0, 12.0, a
13.0, 13.0, 13.0, 14.0, a
13.0, 13.0, 14.0, 13.0, a
13.0, 14.0, 13.0, 15.0, a
13.0, 14.0, 14.0, 14.0, a
13.0, 15.0, 13.0, 16.0, a
13.0, 15.0, 14.0, 15.0, a
13.0, 16.0, 13.0, 17.0, a
13.0, 16.0, 14.0, 16.0, a
13.0, 17.0, 13.0, 18.0, a
13.0, 17.0, 14.0, 17.0, a
13.0, 18.0, 13.0, 19.0, a
13.0, 18.0, 14.0, 18.0, a
13.0, 19.0, 14.0, 19.0, a
14.0, 0.0, 14.0, 1.0, a
14.0, 0.0, 15.0, 0.0, a
14.0, 1.0, 14.0, 2.0, a
14.0, 1.0, 15.0, 1.0, a
14.0, 2.0, 14.0, 3.0, a
14.0, 2.0, 15.0, 2.0, a
14.0, 3.0, 14.0, 4.0, a
14.0, 3.0, 15.0, 3.0, a
14.0, 4.0, 14.0, 5.0, a
14.0, 4.0, 15.0, 4.0, a
14.0, 5.0, 14.0, 6.0, a
14.0, 5.0, 15.0, 5.0, a
14.0, 6.0, 14.0, 7.0, a
14.0, 6.0, 15.0, 6.0, a
14.0, 7.0, 14.0, 8.0, a
14.0, 7.0, 15.0, 7.0, a
14.0, 8.0, 14.0, 9.0, a
14.0, 8.0, 15.0, 8.0, a
14.0, 9.0, 14.0, 10.0, a
14.0, 9.0, 15.0, 9.0, a
14.0, 10.0, 14.0, 11.0, a
14.0, 10.0, 15.0, 10.0, a
14.0, 11.0, 14.0, 12.0, a
14.0, 11.0, 15.0, 11.0, a
14.0, 12.0, 14.0, 13.0, a
14.0, 12.0, 15.0, 12.0, a
14.0, 13.0, 14.0, 14.0, a
14.0, 13.0, 15.0, 13.0, a
14.0, 14.0, 14.0, 15.0, a
14.0, 14.0, 15.0, 14.0, a
14.0, 15.0, 14.0, 16.0, a
14.0, 15.0, 15.0, 15.0, a
14.0, 16.0, 14.0, 17.0, a
14.0, 16.0, 15.0, 16.0, a
14.0, 17.0, 14.0, 18.0, a
14.0, 17.0, 15.0, 17.0, a
14.0, 18.0, 14.0, 19.0, a
14.0, 18.0, 15.0, 18.0, a
14.0, 19.0, 15.0, 19.0, a
15.0, 0.0, 15.0, 1.0, a
15.0, 0.0, 16.0, 0.0, a
15.0, 1.0, 15.0, 2.0, a
15.0, 1.0, 16.0, 1.0, a
15.0, 2.0, 15.0, 3.0, a
15.0, 2.0, 16.0, 2.0, a
15.0, 3.0, 15.0, 4.0, a
15.0, 3.0, 16.0, 3.0, a
15.0, 4.0, 15.0, 5.0, a
15.0, 4.0, 16.0, 4.0, a
15.0, 5.0, 15.0, 6.0, a
15.0, 5.0, 16.0, 5.0, a
15.0, 6.0, 15.0, 7.0, a
15.0, 6.0, 16.0, 6.0, a
15.0, 7.0, 15.0, 8.0, a
15.0, 7.0, 16.0, 7.0, a
15.0, 8.0, 15.0, 9.0, a
15.0, 8.0, 16.0, 8.0, a
15.0, 9.0, 15.0, 10.0, a
15.0, 9.0, 16.0, 9.0, a
15.0, 10.0, 15.0, 11.0, a
15.0, 10.0, 16.0, 10.0, a
15.0, 11.0, 15.0, 12.0, a
15.0, 11.0, 16.0, 11.0, a
15.0, 12.0, 15.0, 13.0, a
15.0, 12.0, 16.0, 12.0, a
15.0, 13.0, 15.0, 14.0, a
15.0, 13.0, 16.0, 13.0, a
15.0, 14.0, 15.0, 15.0, a
15.0, 14.0, 16.0, 14.0, a
15.0, 15.0, 15.0, 16.0, a
15.0, 15.0, 16.0, 15.0, a
15.0, 16.0, 15.0, 17.0, a
15.0, 16.0, 16.0, 16.0, a
15.0, 17.0, 15.0, 18.0, a
15.0, 17.0, 16.0, 17.0, a
15.0, 18.0, 15.0, 19.0, a
15.0, 18.0, 16.0, 18.0, a
15.0, 19.0, 16.0, 19.0, a
16.0, 0.0, 16.0, 1.0, a
16.0, 0.0, 17.0, 0.0, a
16.0, 1.0, 16.0, 2.0, a
16.0, 1.0, 17.0, 1.0, a
16.0, 2.0, 16.0, 3.0, a
16.0, 2.0, 17.0, 2.0, a
16.0, 3.0, 16.0, 4.0, a
16.0, 3.0, 17.0, 3.0, a
16.0, 4.0, 16.0, 5.0, a
16.0, 4.0, 17.0, 4.0, a
16.0, 5.0, 16.0, 6.0, a
16.0, 5.0, 17.0, 5.0, a
16.0, 6.0, 16.0, 7.0, a
16.0, 6.0, 17.0, 6.0, a
16.0, 7.0, 16.0, 8.0, a
16.0, 7.0, 17.0, 7.0, a
16.0, 8.0, 16.0, 9.0, a
16.0, 8.0, 17.0, 8.0, a
16.0, 9.0, 16.0, 10.0, a
16.0, 9.0, 17.0, 9.0, a
16.0, 10.0, 16.0, 11.0, a
16.0, 10.0, 17.0, 10.0, a
16.0, 11.0, 16.0, 12.0, a
16.0, 11.0, 17.0, 11.0, a
16.0, 12.0, 16.0, 13.0, a
16.0, 12.0, 17.0, 12.0, a
16.0, 13.0, 16.0, 14.0, a
16.0, 13.0, 17.0, 13.0, a
16.0, 14.0, 16.0, 15.0, a
16.0, 14.0, 17.0, 14.0, a
16.0, 15.0, 16.0, 16.0, a
16.0, 15.0, 17.0, 15.0, a
16.0, 16.0, 16.0, 17.0, a
16.0, 16.0, 17.0, 16.0, a
16.0, 17.0, 16.0, 18.0, a
16.0, 17.0, 17.0, 17.0, a
16.0, 18.0, 16.0, 19.0, a
16.0, 18.0, 17.0, 18.0, a
16.0, 19.0, 17.0, 19.0, a
17.0, 0.0, 17.0, 1.0, a
17.0, 0.0, 18.0, 0.0, a
17.0, 1.0, 17.0, 2.0, a
17.0, 1.0, 18.0, 1.0, a
17.0, 2.0, 17.0, 3.0, a
17.0, 2.0, 18.0, 2.0, a
17.0, 3.0, 17.0, 4.0, a
17.0, 3.0, 18.0, 3.0, a
17.0, 4.0, 17.0, 5.0, a
17.0, 4.0, 18.0, 4.0, a
17.0, 5.0, 17.0, 6.0, a
17.0, 5.0, 18.0, 5.0, a
17.0, 6.0, 17.0, 7.0, a
17.0, 6.0, 18.0, 6.0, a
17.0, 7.0, 17.0, 8.0, a
17.0, 7.0, 18.0, 7.0, a
17.0, 8.0, 17.0, 9.0, a
17.0, 8.0, 18.0, 8.0, a
17.0, 9.0, 17.0, 10.0, a
17.0, 9.0, 18.0, 9.0, a
17.0, 10.0, 17.0, 11.0, a
17.0, 10.0, 18.0, 10.0, a
17.0, 11.0, 17.0, 12.0, a
17.0, 11.0, 18.0, 11.0, a
17.0, 12.0, 17.0, 13.0, a
17.0, 12.0, 18.0, 12.0, a
17.0, 13.0, 17.0, 14.0, a
17.0, 13.0, 18.0, 13.0, a
17.0, 14.0, 17.0, 15.0, a
17.0, 14.0, 18.0, 14.0, a
17.0, 15.0, 17.0, 16.0, a
17.0, 15.0, 18.0, 15.0, a
17.0, 16.0, 17.0, 17.0, a
17.0, 16.0, 18.0, 16.0, a
17.0, 17.0, 17.0, 18.0, a
17.0, 17.0, 18.0, 17.0, a
17.0, 18.0, 17.0, 19.0, a
17.0, 18.0, 18.0, 18.0, a
17.0, 19.0, 18.0, 19.0, a
18.0, 0.0, 18.0, 1.0, a
18.0, 0.0, 19.0, 0.0, a
18.0, 1.0, 18.0, 2.0, a
18.0, 1.0, 19.0, 1.0, a
18.0, 2.0, 18.0, 3.0, a
18.0, 2.0, 19.0, 2.0, a
18.0, 3.0, 18.0, 4.0, a
18.0, 3.0, 19.0, 3.0, a
18.0, 4.0, 18.0, 5.0, a
18.0, 4.0, 19.0, 4.0, a
18.0, 5.0, 18.0, 6.0, a
18.0, 5.0, 19.0, 5.0, a
18.0, 6.0, 18.0, 7.0, a
18.0, 6.0, 19.0, 6.0, a
18.0, 7.0, 18.0, 8.0, a
18.0, 7.0, 19.0, 7.0, a
18.0, 8.0, 18.0, 9.0, a
18.0, 8.0, 19.0, 8.0, a
18.0, 9.0, 18.0, 10.0, a
18.0, 9.0, 19.0, 9.0, a
18.0, 10.0, 18.0, 11.0, a
18.0, 10.0, 19.0, 10.0, a
18.0, 11.0, 18.0, 12.0, a
18.0, 11.0, 19.0, 11.0, a
18.0, 12.0, 18.0, 13.0, a
18.0, 12.0, 19.0, 12.0, a
18.0, 13.0, 18.0, 14.0, a
18.0, 13.0, 19.0, 13.0, a
18.0, 14.0, 18.0, 15.0, a
18.0, 14.0, 19.0, 14.0, a
18.0, 15.0, 18.0, 16.0, a
18.0, 15.0, 19.0, 15.0, a
18.0, 16.0, 18.0, 17.0, a
18.0, 16.0, 19.0, 16.0, a
18.0, 17.0, 18.0, 18.0, a
18.0, 17.0, 19.0, 17.0, a
18.0, 18.0, 18.0, 19.0, a
18.0, 18.0, 19.0, 18.0, a
18.0, 19.0, 19.0, 19.0, a
19.0, 0.0, 19.0, 1.0, a
19.0, 1.0, 19.0, 2.0, a
19.0, 2.0, 19.0, 3.0, a
19.0, 3.0, 19.0, 4.0, a
19.0, 4.0, 19.0, 5.0, a
19.0, 5.0, 19.0, 6.0, a
19.0, 6.0, 19.0, 7.0, a
19.0, 7.0, 19.0, 8.0, a
19.0, 8.0, 19.0, 9.0, a
19.0, 9.0, 19.0, 10.0, a
19.0, 10.0, 19.0, 11.0, a
19.0, 11.0, 19.0, 12.0, a
19.0, 12.0, 19.0, 13.0, a
19.0, 13.0, 19.0, 14.0, a
19.0, 14.0, 19.0, 15.0, a
19.0, 15.0, 19.0, 16.0, a
19.0, 16.0, 19.0, 17.0, a
19.0, 17.0, 19.0, 18.0, a
19.0, 18.0, 19.0, 19.0, a


==> img/robustness_C2.csv <==
edgeproportion, mean_acc, mean_iou, mean_dice, mean_degree, mean_clusteting, mean_orbit, var_acc, var_iou, var_dice, var_degree, var_cluster, var_orbit
0.1, 0.99700002, 0.9937217917, 0.9968507067, 0.0121570307, 0.0098407082, 0.6248480664, 3.62492667200039e-07, 1.57721369441662e-06, 3.99428111466657e-07, 3.13883857995477e-05, 2.36078330981398e-05, 0.0125331602
0.2, 0.9925242933, 0.98496156, 0.9922969, 0.013235103, 0.0130314502, 0.7912145702, 0.0001502933, 0.0005837446, 0.0001566106, 0.0001161633, 0.0001430918, 0.0109033077
0.3, 0.9873124783, 0.97466715, 0.9869713, 0.0185765036, 0.0171923476, 0.5745782213, 0.000235512, 0.0009138232, 0.0002453024, 0.0001602994, 0.000229039, 0.012094956
0.4, 0.997305565, 0.9943598833, 0.9971718567, 0.0100708542, 0.0081915569, 0.6037459766, 1.11405370550035e-07, 4.8226384066659e-07, 0.000000122, 1.10333509535383e-05, 1.82525948744408e-06, 0.01102555
0.5, 0.9919999733,0.984433125, 0.9917468067, 0.0183079022, 0.014274584, 0.5506836855, 0.0001443899, 0.0005745614, 0.0001503004, 0.0001056769, 0.0001594168, 0.0247755361
0.6, 0.9925104267, 0.9849310433, 0.9922819167, 0.0132142803, 0.0130064145, 0.8152747885, 0.000149625, 0.0005811944, 0.0001559232, 0.0001115508, 0.0001300683, 0.0059521204
0.7, 0.99729862, 0.9943459767, 0.99716475, 0.0086637169, 0.0084852193, 0.7849023633, 0.000000264, 1.13989473606664e-06	2.88696363000006e-07, 8.26711741431765e-07, 1.75810849498971e-07, 0.0004312416
0.8, 0.992510405, 0.9849326333, 0.99228234, 0.0132791809, 0.0131380233, 0.8104247273, 0.0001501264, 0.0005830593, 0.0001564319, 0.0001120308, 0.000138347, 0.0086693189
0.9, 0.9923090383, 0.9845091817, 0.9920696067, 0.015348812, 0.0148798153, 0.8390283342, 0.0001474776, 0.0005723999, 0.0001536214, 0.0001209548, 0.0001334871, 0.0117665454
1.0, 0.9923055433, 0.9845061167, 0.9920679167, 0.0130326724, 0.013286116, 0.7063335544, 0.0001476752, 0.0005731703, 0.0001538342, 0.0001125081, 0.0001337553, 0.015834884


==> img/robustness_C4.csv <==
edgeproportion, mean_acc, mean_iou, mean_dice, mean_degree, mean_clusteting, mean_orbit, var_acc, var_iou, var_dice, var_degree, var_cluster, var_orbit
0.1, 0.99872379, 0.99200421, 0.9973253267, 0.0022495628, 0.002663454, 0.9952833825, 2.5428842805998e-06, 6.92368201346796e-05, 1.10753232066667e-05, 7.76371554152963E-06, 1.39577156044443e-06, 0.0551241225
0.2, 0.99755175, 0.9899165383, 0.994898875, 0.0023609666, 0.0032537007, 1.099489985, 9.15544297499985e-06, 0.000152472, 3.93651881623903e-05, 0.000000006,3.33793183374859e-06, 0.1022930885
0.3, 0.9987498333, 0.9947940333, 0.99738188, 0.002313063, 0.002652233, 0.9851644205, 2.34350016666659e-06, 3.99708115266664e-05, 1.020337230832e-05, 2.20990001559438e-07, 0.000001632, 0.0597045087
0.4, 0.9975573, 0.989938865, 0.99491148, 0.0021912776, 0.0032105914, 1.0865075895, 9.17988723999978e-06, 0.0001528745, 3.94804061164801e-05, 3.02784710425397e-07, 0.000003617, 0.1107254182
0.5, 0.9968802067, 0.987141495, 0.993497445, 0.0022329319, 0.0038660757, 1.1903131592, 8.9181371562663e-06, 0.0001488866, 3.84103318702301e-05, 7.70989383941545e-08, 3.07033655516648e-06, 0.1030405811
0.6, 0.99690104, 0.987228145, 0.9935415733, 0.0021829953, 0.0037619219, 1.1966838266, 8.85173098959968e-06, 0.0001477311, 3.81148173956268e-05, 2.37704751137771e-07, 3.73175415678179e-06, 0.1136013055
0.7, 0.9987291733, 0.9947082333, 0.9973379333, 0.0022693531, 0.0027027464, 0.9800014393, 2.55145887546646e-06, 4.35245975569066e-05, 1.11171415370666e-05, 1.03264652419574e-06, 1.72730405880838e-06, 0.0628131514
0.8, 0.9987550417, 0.9948152167, 0.9973926667, 0.0023068201, 0.0026990411, 0.9764894847, 2.30460251041654e-06, 0.000039318, 1.00353354898668e-05, 7.76531693186136e-07, 1.420480380817e-06, 0.044653782
0.9, 0.9987498333, 0.9947958833, 0.9973818833, 0.0023276305, 0.0027664788, 0.9970179748, 2.34350016666659e-06, 3.99822880416664e-05, 1.02033827408666e-05, 5.10274164963693e-8, 1.77277063188682e-06, 0.0577952606
1.0, 0.9980989567, 0.9921053233, 0.9960229333, 0.0023141208, 0.0032589342, 1.091260298, 3.91032953126641e-06, 6.66962125472664e-05, 0.000017031, 6.90852658770198e-07, 2.74376962636227e-06, 0.0922299086


==> img/saddle_22_edge_norm.csv <==
  0.909106,  0.439091,  0.565546,  0.546798,  0.501753,  0.555665, a
  0.909106,  0.439091,  0.565546,  0.943954,  0.443505,  0.572019, a
  0.546798,  0.501753,  0.555665,  0.274734,  0.547516,  0.549514, a
  0.546798,  0.501753,  0.555665,  0.943954,  0.443505,  0.572019, a
  0.546798,  0.501753,  0.555665,  0.581646,  0.506168,  0.562138, a
  0.546798,  0.501753,  0.555665,  0.309581,  0.551930,  0.555987, a
  0.274734,  0.547516,  0.549514,  0.092912,  0.576379,  0.547092, a
  0.274734,  0.547516,  0.549514,  0.309581,  0.551930,  0.555987, a
  0.092912,  0.576379,  0.547092,  0.001334,  0.588342,  0.548399, a
  0.092912,  0.576379,  0.547092,  0.309581,  0.551930,  0.555987, a
  0.092912,  0.576379,  0.547092,  0.127760,  0.580793,  0.553565, a
  0.092912,  0.576379,  0.547092,  0.036182,  0.592757,  0.554872, a
  0.001334,  0.588342,  0.548399,  0.000000,  0.583406,  0.553436, a
  0.001334,  0.588342,  0.548399,  0.036182,  0.592757,  0.554872, a
  0.000000,  0.583406,  0.553436,  0.088909,  0.561571,  0.562202, a
  0.000000,  0.583406,  0.553436,  0.036182,  0.592757,  0.554872, a
  0.000000,  0.583406,  0.553436,  0.034848,  0.587821,  0.559909, a
  0.000000,  0.583406,  0.553436,  0.123757,  0.565985,  0.568675, a
  0.088909,  0.561571,  0.562202,  0.268061,  0.522835,  0.574697, a
  0.088909,  0.561571,  0.562202,  0.123757,  0.565985,  0.568675, a
  0.268061,  0.522835,  0.574697,  0.537457,  0.467201,  0.590922, a
  0.268061,  0.522835,  0.574697,  0.123757,  0.565985,  0.568675, a
  0.268061,  0.522835,  0.574697,  0.302909,  0.527250,  0.581170, a
  0.268061,  0.522835,  0.574697,  0.572305,  0.471615,  0.597395, a
  0.537457,  0.467201,  0.590922,  0.897096,  0.394666,  0.610875, a
  0.537457,  0.467201,  0.590922,  0.572305,  0.471615,  0.597395, a
  0.897096,  0.394666,  0.610875,  0.572305,  0.471615,  0.597395, a
  0.897096,  0.394666,  0.610875,  0.931944,  0.399081,  0.617349, a
  0.943954,  0.443505,  0.572019,  0.581646,  0.506168,  0.562138, a
  0.943954,  0.443505,  0.572019,  0.970467,  0.449481,  0.578148, a
  0.943954,  0.443505,  0.572019,  0.608159,  0.512143,  0.568267, a
  0.581646,  0.506168,  0.562138,  0.309581,  0.551930,  0.555987, a
  0.581646,  0.506168,  0.562138,  0.608159,  0.512143,  0.568267, a
  0.309581,  0.551930,  0.555987,  0.127760,  0.580793,  0.553565, a
  0.309581,  0.551930,  0.555987,  0.608159,  0.512143,  0.568267, a
  0.309581,  0.551930,  0.555987,  0.336095,  0.557906,  0.562116, a
  0.309581,  0.551930,  0.555987,  0.154274,  0.586769,  0.559694, a
  0.127760,  0.580793,  0.553565,  0.036182,  0.592757,  0.554872, a
  0.127760,  0.580793,  0.553565,  0.154274,  0.586769,  0.559694, a
  0.036182,  0.592757,  0.554872,  0.034848,  0.587821,  0.559909, a
  0.036182,  0.592757,  0.554872,  0.154274,  0.586769,  0.559694, a
  0.036182,  0.592757,  0.554872,  0.062696,  0.598732,  0.561001, a
  0.036182,  0.592757,  0.554872,  0.061361,  0.593796,  0.566038, a
  0.034848,  0.587821,  0.559909,  0.123757,  0.565985,  0.568675, a
  0.034848,  0.587821,  0.559909,  0.061361,  0.593796,  0.566038, a
  0.034848,  0.587821,  0.559909,  0.150270,  0.571961,  0.574804, a
  0.123757,  0.565985,  0.568675,  0.302909,  0.527250,  0.581170, a
  0.123757,  0.565985,  0.568675,  0.150270,  0.571961,  0.574804, a
  0.302909,  0.527250,  0.581170,  0.572305,  0.471615,  0.597395, a
  0.302909,  0.527250,  0.581170,  0.150270,  0.571961,  0.574804, a
  0.302909,  0.527250,  0.581170,  0.329422,  0.533226,  0.587299, a
  0.572305,  0.471615,  0.597395,  0.931944,  0.399081,  0.617349, a
  0.572305,  0.471615,  0.597395,  0.329422,  0.533226,  0.587299, a
  0.572305,  0.471615,  0.597395,  0.598818,  0.477591,  0.603524, a
  0.572305,  0.471615,  0.597395,  0.958457,  0.405057,  0.623478, a
  0.931944,  0.399081,  0.617349,  0.958457,  0.405057,  0.623478, a
  0.970467,  0.449481,  0.578148,  0.608159,  0.512143,  0.568267, a
  0.970467,  0.449481,  0.578148,  0.988646,  0.457017,  0.583932, a
  0.608159,  0.512143,  0.568267,  0.336095,  0.557906,  0.562116, a
  0.608159,  0.512143,  0.568267,  0.988646,  0.457017,  0.583932, a
  0.608159,  0.512143,  0.568267,  0.626338,  0.519679,  0.574052, a
  0.608159,  0.512143,  0.568267,  0.354274,  0.565442,  0.567900, a
  0.336095,  0.557906,  0.562116,  0.154274,  0.586769,  0.559694, a
  0.336095,  0.557906,  0.562116,  0.354274,  0.565442,  0.567900, a
  0.154274,  0.586769,  0.559694,  0.062696,  0.598732,  0.561001, a
  0.154274,  0.586769,  0.559694,  0.354274,  0.565442,  0.567900, a
  0.154274,  0.586769,  0.559694,  0.172452,  0.594305,  0.565478, a
  0.154274,  0.586769,  0.559694,  0.080875,  0.606269,  0.566786, a
  0.062696,  0.598732,  0.561001,  0.061361,  0.593796,  0.566038, a
  0.062696,  0.598732,  0.561001,  0.080875,  0.606269,  0.566786, a
  0.061361,  0.593796,  0.566038,  0.150270,  0.571961,  0.574804, a
  0.061361,  0.593796,  0.566038,  0.080875,  0.606269,  0.566786, a
  0.061361,  0.593796,  0.566038,  0.079540,  0.601333,  0.571822, a
  0.150270,  0.571961,  0.574804,  0.329422,  0.533226,  0.587299, a
  0.150270,  0.571961,  0.574804,  0.079540,  0.601333,  0.571822, a
  0.150270,  0.571961,  0.574804,  0.168449,  0.579497,  0.580588, a
  0.150270,  0.571961,  0.574804,  0.347601,  0.540762,  0.593084, a
  0.329422,  0.533226,  0.587299,  0.598818,  0.477591,  0.603524, a
  0.329422,  0.533226,  0.587299,  0.347601,  0.540762,  0.593084, a
  0.598818,  0.477591,  0.603524,  0.958457,  0.405057,  0.623478, a
  0.598818,  0.477591,  0.603524,  0.347601,  0.540762,  0.593084, a
  0.598818,  0.477591,  0.603524,  0.616997,  0.485127,  0.609308, a
  0.958457,  0.405057,  0.623478,  0.616997,  0.485127,  0.609308, a
  0.958457,  0.405057,  0.623478,  0.976636,  0.412593,  0.629262, a
  0.988646,  0.457017,  0.583932,  0.626338,  0.519679,  0.574052, a
  0.988646,  0.457017,  0.583932,  0.998490,  0.466114,  0.589372, a
  0.988646,  0.457017,  0.583932,  0.636182,  0.528777,  0.579492, a
  0.626338,  0.519679,  0.574052,  0.354274,  0.565442,  0.567900, a
  0.626338,  0.519679,  0.574052,  0.636182,  0.528777,  0.579492, a
  0.626338,  0.519679,  0.574052,  0.364118,  0.574539,  0.573340, a
  0.354274,  0.565442,  0.567900,  0.172452,  0.594305,  0.565478, a
  0.354274,  0.565442,  0.567900,  0.364118,  0.574539,  0.573340, a
  0.172452,  0.594305,  0.565478,  0.080875,  0.606269,  0.566786, a
  0.172452,  0.594305,  0.565478,  0.364118,  0.574539,  0.573340, a
  0.172452,  0.594305,  0.565478,  0.182297,  0.603402,  0.570918, a
  0.080875,  0.606269,  0.566786,  0.079540,  0.601333,  0.571822, a
  0.080875,  0.606269,  0.566786,  0.182297,  0.603402,  0.570918, a
  0.080875,  0.606269,  0.566786,  0.090719,  0.615366,  0.572226, a
  0.080875,  0.606269,  0.566786,  0.089384,  0.610430,  0.577262, a
  0.079540,  0.601333,  0.571822,  0.168449,  0.579497,  0.580588, a
  0.079540,  0.601333,  0.571822,  0.089384,  0.610430,  0.577262, a
  0.168449,  0.579497,  0.580588,  0.347601,  0.540762,  0.593084, a
  0.168449,  0.579497,  0.580588,  0.089384,  0.610430,  0.577262, a
  0.168449,  0.579497,  0.580588,  0.178293,  0.588594,  0.586028, a
  0.347601,  0.540762,  0.593084,  0.616997,  0.485127,  0.609308, a
  0.347601,  0.540762,  0.593084,  0.178293,  0.588594,  0.586028, a
  0.347601,  0.540762,  0.593084,  0.357445,  0.549859,  0.598524, a
  0.347601,  0.540762,  0.593084,  0.626841,  0.494224,  0.614748, a
  0.616997,  0.485127,  0.609308,  0.976636,  0.412593,  0.629262, a
  0.616997,  0.485127,  0.609308,  0.626841,  0.494224,  0.614748, a
  0.976636,  0.412593,  0.629262,  0.626841,  0.494224,  0.614748, a
  0.976636,  0.412593,  0.629262,  0.986480,  0.421690,  0.634702, a
  0.998490,  0.466114,  0.589372,  0.636182,  0.528777,  0.579492, a
  0.998490,  0.466114,  0.589372,  1.000000,  0.476772,  0.594468, a
  0.998490,  0.466114,  0.589372,  0.637692,  0.539434,  0.584587, a
  0.636182,  0.528777,  0.579492,  0.364118,  0.574539,  0.573340, a
  0.636182,  0.528777,  0.579492,  0.637692,  0.539434,  0.584587, a
  0.364118,  0.574539,  0.573340,  0.182297,  0.603402,  0.570918, a
  0.364118,  0.574539,  0.573340,  0.637692,  0.539434,  0.584587, a
  0.364118,  0.574539,  0.573340,  0.365627,  0.585197,  0.578436, a
  0.364118,  0.574539,  0.573340,  0.183806,  0.614060,  0.576014, a
  0.182297,  0.603402,  0.570918,  0.090719,  0.615366,  0.572226, a
  0.182297,  0.603402,  0.570918,  0.183806,  0.614060,  0.576014, a
  0.090719,  0.615366,  0.572226,  0.089384,  0.610430,  0.577262, a
  0.090719,  0.615366,  0.572226,  0.183806,  0.614060,  0.576014, a
  0.090719,  0.615366,  0.572226,  0.092228,  0.626024,  0.577321, a
  0.089384,  0.610430,  0.577262,  0.178293,  0.588594,  0.586028, a
  0.089384,  0.610430,  0.577262,  0.092228,  0.626024,  0.577321, a
  0.089384,  0.610430,  0.577262,  0.090894,  0.621088,  0.582358, a
  0.089384,  0.610430,  0.577262,  0.179803,  0.599252,  0.591124, a
  0.178293,  0.588594,  0.586028,  0.357445,  0.549859,  0.598524, a
  0.178293,  0.588594,  0.586028,  0.179803,  0.599252,  0.591124, a
  0.357445,  0.549859,  0.598524,  0.626841,  0.494224,  0.614748, a
  0.357445,  0.549859,  0.598524,  0.179803,  0.599252,  0.591124, a
  0.357445,  0.549859,  0.598524,  0.358955,  0.560517,  0.603619, a
  0.626841,  0.494224,  0.614748,  0.986480,  0.421690,  0.634702, a
  0.626841,  0.494224,  0.614748,  0.358955,  0.560517,  0.603619, a
  0.626841,  0.494224,  0.614748,  0.628351,  0.504882,  0.619844, a
  0.626841,  0.494224,  0.614748,  0.987990,  0.432348,  0.639798, a
  0.986480,  0.421690,  0.634702,  0.987990,  0.432348,  0.639798, a
  1.000000,  0.476772,  0.594468,  0.637692,  0.539434,  0.584587, a
  1.000000,  0.476772,  0.594468,  0.993175,  0.488991,  0.599219, a
  0.637692,  0.539434,  0.584587,  0.365627,  0.585197,  0.578436, a
  0.637692,  0.539434,  0.584587,  0.993175,  0.488991,  0.599219, a
  0.637692,  0.539434,  0.584587,  0.630867,  0.551653,  0.589338, a
  0.637692,  0.539434,  0.584587,  0.358803,  0.597416,  0.583187, a
  0.365627,  0.585197,  0.578436,  0.183806,  0.614060,  0.576014, a
  0.365627,  0.585197,  0.578436,  0.358803,  0.597416,  0.583187, a
  0.183806,  0.614060,  0.576014,  0.092228,  0.626024,  0.577321, a
  0.183806,  0.614060,  0.576014,  0.358803,  0.597416,  0.583187, a
  0.183806,  0.614060,  0.576014,  0.176981,  0.626279,  0.580765, a
  0.183806,  0.614060,  0.576014,  0.085404,  0.638242,  0.582072, a
  0.092228,  0.626024,  0.577321,  0.090894,  0.621088,  0.582358, a
  0.092228,  0.626024,  0.577321,  0.085404,  0.638242,  0.582072, a
  0.092228,  0.626024,  0.577321,  0.084069,  0.633306,  0.587109, a
  0.090894,  0.621088,  0.582358,  0.179803,  0.599252,  0.591124, a
  0.090894,  0.621088,  0.582358,  0.084069,  0.633306,  0.587109, a
  0.179803,  0.599252,  0.591124,  0.358955,  0.560517,  0.603619, a
  0.179803,  0.599252,  0.591124,  0.084069,  0.633306,  0.587109, a
  0.179803,  0.599252,  0.591124,  0.172978,  0.611471,  0.595875, a
  0.179803,  0.599252,  0.591124,  0.352130,  0.572736,  0.608370, a
  0.358955,  0.560517,  0.603619,  0.628351,  0.504882,  0.619844, a
  0.358955,  0.560517,  0.603619,  0.352130,  0.572736,  0.608370, a
  0.628351,  0.504882,  0.619844,  0.987990,  0.432348,  0.639798, a
  0.628351,  0.504882,  0.619844,  0.352130,  0.572736,  0.608370, a
  0.628351,  0.504882,  0.619844,  0.621526,  0.517101,  0.624595, a
  0.987990,  0.432348,  0.639798,  0.621526,  0.517101,  0.624595, a
  0.987990,  0.432348,  0.639798,  0.981165,  0.444567,  0.644549, a
  0.993175,  0.488991,  0.599219,  0.630867,  0.551653,  0.589338, a
  0.993175,  0.488991,  0.599219,  0.978016,  0.502770,  0.603626, a
  0.993175,  0.488991,  0.599219,  0.615708,  0.565433,  0.593745, a
  0.630867,  0.551653,  0.589338,  0.358803,  0.597416,  0.583187, a
  0.630867,  0.551653,  0.589338,  0.615708,  0.565433,  0.593745, a
  0.358803,  0.597416,  0.583187,  0.176981,  0.626279,  0.580765, a
  0.358803,  0.597416,  0.583187,  0.615708,  0.565433,  0.593745, a
  0.358803,  0.597416,  0.583187,  0.343643,  0.611195,  0.587594, a
  0.358803,  0.597416,  0.583187,  0.161822,  0.640058,  0.585172, a
  0.176981,  0.626279,  0.580765,  0.085404,  0.638242,  0.582072, a
  0.176981,  0.626279,  0.580765,  0.161822,  0.640058,  0.585172, a
  0.085404,  0.638242,  0.582072,  0.084069,  0.633306,  0.587109, a
  0.085404,  0.638242,  0.582072,  0.161822,  0.640058,  0.585172, a
  0.085404,  0.638242,  0.582072,  0.070244,  0.652022,  0.586479, a
  0.085404,  0.638242,  0.582072,  0.068910,  0.647086,  0.591516, a
  0.084069,  0.633306,  0.587109,  0.172978,  0.611471,  0.595875, a
  0.084069,  0.633306,  0.587109,  0.068910,  0.647086,  0.591516, a
  0.172978,  0.611471,  0.595875,  0.352130,  0.572736,  0.608370, a
  0.172978,  0.611471,  0.595875,  0.068910,  0.647086,  0.591516, a
  0.172978,  0.611471,  0.595875,  0.157818,  0.625250,  0.600282, a
  0.352130,  0.572736,  0.608370,  0.621526,  0.517101,  0.624595, a
  0.352130,  0.572736,  0.608370,  0.157818,  0.625250,  0.600282, a
  0.352130,  0.572736,  0.608370,  0.336971,  0.586515,  0.612777, a
  0.352130,  0.572736,  0.608370,  0.606366,  0.530880,  0.629002, a
  0.621526,  0.517101,  0.624595,  0.981165,  0.444567,  0.644549, a
  0.621526,  0.517101,  0.624595,  0.606366,  0.530880,  0.629002, a
  0.621526,  0.517101,  0.624595,  0.966005,  0.458346,  0.648956, a
  0.981165,  0.444567,  0.644549,  0.966005,  0.458346,  0.648956, a
  0.978016,  0.502770,  0.603626,  0.615708,  0.565433,  0.593745, a
  0.978016,  0.502770,  0.603626,  0.954522,  0.518111,  0.607688, a
  0.978016,  0.502770,  0.603626,  0.592214,  0.580773,  0.597807, a
  0.615708,  0.565433,  0.593745,  0.343643,  0.611195,  0.587594, a
  0.615708,  0.565433,  0.593745,  0.592214,  0.580773,  0.597807, a
  0.343643,  0.611195,  0.587594,  0.161822,  0.640058,  0.585172, a
  0.343643,  0.611195,  0.587594,  0.592214,  0.580773,  0.597807, a
  0.343643,  0.611195,  0.587594,  0.320149,  0.626536,  0.591656, a
  0.161822,  0.640058,  0.585172,  0.070244,  0.652022,  0.586479, a
  0.161822,  0.640058,  0.585172,  0.320149,  0.626536,  0.591656, a
  0.161822,  0.640058,  0.585172,  0.138328,  0.655399,  0.589234, a
  0.161822,  0.640058,  0.585172,  0.046750,  0.667362,  0.590541, a
  0.070244,  0.652022,  0.586479,  0.068910,  0.647086,  0.591516, a
  0.070244,  0.652022,  0.586479,  0.046750,  0.667362,  0.590541, a
  0.068910,  0.647086,  0.591516,  0.157818,  0.625250,  0.600282, a
  0.068910,  0.647086,  0.591516,  0.046750,  0.667362,  0.590541, a
  0.068910,  0.647086,  0.591516,  0.045415,  0.662426,  0.595578, a
  0.068910,  0.647086,  0.591516,  0.134324,  0.640591,  0.604344, a
  0.157818,  0.625250,  0.600282,  0.336971,  0.586515,  0.612777, a
  0.157818,  0.625250,  0.600282,  0.134324,  0.640591,  0.604344, a
  0.157818,  0.625250,  0.600282,  0.313477,  0.601855,  0.616839, a
  0.336971,  0.586515,  0.612777,  0.606366,  0.530880,  0.629002, a
  0.336971,  0.586515,  0.612777,  0.313477,  0.601855,  0.616839, a
  0.606366,  0.530880,  0.629002,  0.966005,  0.458346,  0.648956, a
  0.606366,  0.530880,  0.629002,  0.313477,  0.601855,  0.616839, a
  0.606366,  0.530880,  0.629002,  0.582872,  0.546221,  0.633064, a
  0.966005,  0.458346,  0.648956,  0.582872,  0.546221,  0.633064, a
  0.966005,  0.458346,  0.648956,  0.942511,  0.473686,  0.653018, a
  0.954522,  0.518111,  0.607688,  0.592214,  0.580773,  0.597807, a
  0.954522,  0.518111,  0.607688,  0.922693,  0.535012,  0.611406, a
  0.592214,  0.580773,  0.597807,  0.320149,  0.626536,  0.591656, a
  0.592214,  0.580773,  0.597807,  0.922693,  0.535012,  0.611406, a
  0.592214,  0.580773,  0.597807,  0.560385,  0.597674,  0.601525, a
  0.592214,  0.580773,  0.597807,  0.288320,  0.643437,  0.595374, a
  0.320149,  0.626536,  0.591656,  0.138328,  0.655399,  0.589234, a
  0.320149,  0.626536,  0.591656,  0.288320,  0.643437,  0.595374, a
  0.138328,  0.655399,  0.589234,  0.046750,  0.667362,  0.590541, a
  0.138328,  0.655399,  0.589234,  0.288320,  0.643437,  0.595374, a
  0.138328,  0.655399,  0.589234,  0.106499,  0.672300,  0.592952, a
  0.046750,  0.667362,  0.590541,  0.045415,  0.662426,  0.595578, a
  0.046750,  0.667362,  0.590541,  0.106499,  0.672300,  0.592952, a
  0.046750,  0.667362,  0.590541,  0.014921,  0.684263,  0.594259, a
  0.046750,  0.667362,  0.590541,  0.013587,  0.679327,  0.599296, a
  0.045415,  0.662426,  0.595578,  0.134324,  0.640591,  0.604344, a
  0.045415,  0.662426,  0.595578,  0.013587,  0.679327,  0.599296, a
  0.134324,  0.640591,  0.604344,  0.313477,  0.601855,  0.616839, a
  0.134324,  0.640591,  0.604344,  0.013587,  0.679327,  0.599296, a
  0.134324,  0.640591,  0.604344,  0.102496,  0.657492,  0.608062, a
  0.134324,  0.640591,  0.604344,  0.014921,  0.684263,  0.594259, b
  0.134324,  0.640591,  0.604344,  0.281648,  0.618756,  0.620557, a
  0.313477,  0.601855,  0.616839,  0.582872,  0.546221,  0.633064, a
  0.313477,  0.601855,  0.616839,  0.281648,  0.618756,  0.620557, a
  0.582872,  0.546221,  0.633064,  0.942511,  0.473686,  0.653018, a
  0.582872,  0.546221,  0.633064,  0.281648,  0.618756,  0.620557, a
  0.582872,  0.546221,  0.633064,  0.551044,  0.563122,  0.636782, a
  0.582872,  0.546221,  0.633064,  0.910683,  0.490587,  0.656736, a
  0.942511,  0.473686,  0.653018,  0.910683,  0.490587,  0.656736, a
  0.922693,  0.535012,  0.611406,  0.560385,  0.597674,  0.601525, a
  0.560385,  0.597674,  0.601525,  0.288320,  0.643437,  0.595374, a
  0.288320,  0.643437,  0.595374,  0.106499,  0.672300,  0.592952, a
  0.106499,  0.672300,  0.592952,  0.014921,  0.684263,  0.594259, a
  0.014921,  0.684263,  0.594259,  0.013587,  0.679327,  0.599296, a
  0.013587,  0.679327,  0.599296,  0.102496,  0.657492,  0.608062, a
  0.102496,  0.657492,  0.608062,  0.281648,  0.618756,  0.620557, a
  0.281648,  0.618756,  0.620557,  0.551044,  0.563122,  0.636782, a
  0.551044,  0.563122,  0.636782,  0.910683,  0.490587,  0.656736, a


==> img/saddle_22_node_norm.csv <==
  0.909106,  0.439091,  0.565546
  0.546798,  0.501753,  0.555665
  0.274734,  0.547516,  0.549514
  0.092912,  0.576379,  0.547092
  0.001334,  0.588342,  0.548399
  0.000000,  0.583406,  0.553436
  0.088909,  0.561571,  0.562202
  0.268061,  0.522835,  0.574697
  0.537457,  0.467201,  0.590922
  0.897096,  0.394666,  0.610875
  0.943954,  0.443505,  0.572019
  0.581646,  0.506168,  0.562138
  0.309581,  0.551930,  0.555987
  0.127760,  0.580793,  0.553565
  0.036182,  0.592757,  0.554872
  0.034848,  0.587821,  0.559909
  0.123757,  0.565985,  0.568675
  0.302909,  0.527250,  0.581170
  0.572305,  0.471615,  0.597395
  0.931944,  0.399081,  0.617349
  0.970467,  0.449481,  0.578148
  0.608159,  0.512143,  0.568267
  0.336095,  0.557906,  0.562116
  0.154274,  0.586769,  0.559694
  0.062696,  0.598732,  0.561001
  0.061361,  0.593796,  0.566038
  0.150270,  0.571961,  0.574804
  0.329422,  0.533226,  0.587299
  0.598818,  0.477591,  0.603524
  0.958457,  0.405057,  0.623478
  0.988646,  0.457017,  0.583932
  0.626338,  0.519679,  0.574052
  0.354274,  0.565442,  0.567900
  0.172452,  0.594305,  0.565478
  0.080875,  0.606269,  0.566786
  0.079540,  0.601333,  0.571822
  0.168449,  0.579497,  0.580588
  0.347601,  0.540762,  0.593084
  0.616997,  0.485127,  0.609308
  0.976636,  0.412593,  0.629262
  0.998490,  0.466114,  0.589372
  0.636182,  0.528777,  0.579492
  0.364118,  0.574539,  0.573340
  0.182297,  0.603402,  0.570918
  0.090719,  0.615366,  0.572226
  0.089384,  0.610430,  0.577262
  0.178293,  0.588594,  0.586028
  0.357445,  0.549859,  0.598524
  0.626841,  0.494224,  0.614748
  0.986480,  0.421690,  0.634702
  1.000000,  0.476772,  0.594468
  0.637692,  0.539434,  0.584587
  0.365627,  0.585197,  0.578436
  0.183806,  0.614060,  0.576014
  0.092228,  0.626024,  0.577321
  0.090894,  0.621088,  0.582358
  0.179803,  0.599252,  0.591124
  0.358955,  0.560517,  0.603619
  0.628351,  0.504882,  0.619844
  0.987990,  0.432348,  0.639798
  0.993175,  0.488991,  0.599219
  0.630867,  0.551653,  0.589338
  0.358803,  0.597416,  0.583187
  0.176981,  0.626279,  0.580765
  0.085404,  0.638242,  0.582072
  0.084069,  0.633306,  0.587109
  0.172978,  0.611471,  0.595875
  0.352130,  0.572736,  0.608370
  0.621526,  0.517101,  0.624595
  0.981165,  0.444567,  0.644549
  0.978016,  0.502770,  0.603626
  0.615708,  0.565433,  0.593745
  0.343643,  0.611195,  0.587594
  0.161822,  0.640058,  0.585172
  0.070244,  0.652022,  0.586479
  0.068910,  0.647086,  0.591516
  0.157818,  0.625250,  0.600282
  0.336971,  0.586515,  0.612777
  0.606366,  0.530880,  0.629002
  0.966005,  0.458346,  0.648956
  0.954522,  0.518111,  0.607688
  0.592214,  0.580773,  0.597807
  0.320149,  0.626536,  0.591656
  0.138328,  0.655399,  0.589234
  0.046750,  0.667362,  0.590541
  0.045415,  0.662426,  0.595578
  0.134324,  0.640591,  0.604344
  0.313477,  0.601855,  0.616839
  0.582872,  0.546221,  0.633064
  0.942511,  0.473686,  0.653018
  0.922693,  0.535012,  0.611406
  0.560385,  0.597674,  0.601525
  0.288320,  0.643437,  0.595374
  0.106499,  0.672300,  0.592952
  0.014921,  0.684263,  0.594259
  0.013587,  0.679327,  0.599296
  0.102496,  0.657492,  0.608062
  0.281648,  0.618756,  0.620557
  0.551044,  0.563122,  0.636782
  0.910683,  0.490587,  0.656736


==> img/saddle_28_edge_norm.csv <==
  0.443668,  0.035437,  0.683312,  0.546736,  0.136581,  0.473068, a
  0.443668,  0.035437,  0.683312,  0.400627,  0.011717,  0.800736, a
  0.546736,  0.136581,  0.473068,  0.621291,  0.214521,  0.315098, a
  0.546736,  0.136581,  0.473068,  0.400627,  0.011717,  0.800736, a
  0.546736,  0.136581,  0.473068,  0.503695,  0.112860,  0.590492, a
  0.546736,  0.136581,  0.473068,  0.578249,  0.190800,  0.432521, a
  0.621291,  0.214521,  0.315098,  0.667331,  0.269258,  0.209402, a
  0.621291,  0.214521,  0.315098,  0.578249,  0.190800,  0.432521, a
  0.667331,  0.269258,  0.209402,  0.684857,  0.300792,  0.155980, a
  0.667331,  0.269258,  0.209402,  0.578249,  0.190800,  0.432521, a
  0.667331,  0.269258,  0.209402,  0.624289,  0.245538,  0.326826, a
  0.667331,  0.269258,  0.209402,  0.641815,  0.277072,  0.273404, a
  0.684857,  0.300792,  0.155980,  0.673869,  0.309124,  0.154832, a
  0.684857,  0.300792,  0.155980,  0.641815,  0.277072,  0.273404, a
  0.673869,  0.309124,  0.154832,  0.634367,  0.294252,  0.205959, a
  0.673869,  0.309124,  0.154832,  0.641815,  0.277072,  0.273404, a
  0.673869,  0.309124,  0.154832,  0.630827,  0.285403,  0.272256, a
  0.673869,  0.309124,  0.154832,  0.591325,  0.270531,  0.323382, a
  0.634367,  0.294252,  0.205959,  0.566351,  0.256177,  0.309359, a
  0.634367,  0.294252,  0.205959,  0.591325,  0.270531,  0.323382, a
  0.566351,  0.256177,  0.309359,  0.469821,  0.194900,  0.465033, a
  0.566351,  0.256177,  0.309359,  0.591325,  0.270531,  0.323382, a
  0.566351,  0.256177,  0.309359,  0.523309,  0.232457,  0.426783, a
  0.566351,  0.256177,  0.309359,  0.426779,  0.171179,  0.582457, a
  0.469821,  0.194900,  0.465033,  0.344776,  0.110419,  0.672982, a
  0.469821,  0.194900,  0.465033,  0.426779,  0.171179,  0.582457, a
  0.344776,  0.110419,  0.672982,  0.426779,  0.171179,  0.582457, a
  0.344776,  0.110419,  0.672982,  0.301735,  0.086699,  0.790406, a
  0.400627,  0.011717,  0.800736,  0.503695,  0.112860,  0.590492, a
  0.400627,  0.011717,  0.800736,  0.372337,  0.000000,  0.891116, a
  0.400627,  0.011717,  0.800736,  0.475405,  0.101143,  0.680872, a
  0.503695,  0.112860,  0.590492,  0.578249,  0.190800,  0.432521, a
  0.503695,  0.112860,  0.590492,  0.475405,  0.101143,  0.680872, a
  0.578249,  0.190800,  0.432521,  0.624289,  0.245538,  0.326826, a
  0.578249,  0.190800,  0.432521,  0.475405,  0.101143,  0.680872, a
  0.578249,  0.190800,  0.432521,  0.549959,  0.179083,  0.522902, a
  0.578249,  0.190800,  0.432521,  0.595999,  0.233821,  0.417206, a
  0.624289,  0.245538,  0.326826,  0.641815,  0.277072,  0.273404, a
  0.624289,  0.245538,  0.326826,  0.595999,  0.233821,  0.417206, a
  0.641815,  0.277072,  0.273404,  0.630827,  0.285403,  0.272256, a
  0.641815,  0.277072,  0.273404,  0.595999,  0.233821,  0.417206, a
  0.641815,  0.277072,  0.273404,  0.613525,  0.265355,  0.363784, a
  0.641815,  0.277072,  0.273404,  0.602537,  0.273686,  0.362637, a
  0.630827,  0.285403,  0.272256,  0.591325,  0.270531,  0.323382, a
  0.630827,  0.285403,  0.272256,  0.602537,  0.273686,  0.362637, a
  0.630827,  0.285403,  0.272256,  0.563035,  0.258815,  0.413763, a
  0.591325,  0.270531,  0.323382,  0.523309,  0.232457,  0.426783, a
  0.591325,  0.270531,  0.323382,  0.563035,  0.258815,  0.413763, a
  0.523309,  0.232457,  0.426783,  0.426779,  0.171179,  0.582457, a
  0.523309,  0.232457,  0.426783,  0.563035,  0.258815,  0.413763, a
  0.523309,  0.232457,  0.426783,  0.495019,  0.220740,  0.517163, a
  0.426779,  0.171179,  0.582457,  0.301735,  0.086699,  0.790406, a
  0.426779,  0.171179,  0.582457,  0.495019,  0.220740,  0.517163, a
  0.426779,  0.171179,  0.582457,  0.398489,  0.159462,  0.672838, a
  0.426779,  0.171179,  0.582457,  0.273445,  0.074982,  0.880786, a
  0.301735,  0.086699,  0.790406,  0.273445,  0.074982,  0.880786, a
  0.372337,  0.000000,  0.891116,  0.475405,  0.101143,  0.680872, a
  0.372337,  0.000000,  0.891116,  0.358798,  0.000287,  0.954454, a
  0.475405,  0.101143,  0.680872,  0.549959,  0.179083,  0.522902, a
  0.475405,  0.101143,  0.680872,  0.358798,  0.000287,  0.954454, a
  0.475405,  0.101143,  0.680872,  0.461866,  0.101430,  0.744210, a
  0.475405,  0.101143,  0.680872,  0.536420,  0.179370,  0.586240, a
  0.549959,  0.179083,  0.522902,  0.595999,  0.233821,  0.417206, a
  0.549959,  0.179083,  0.522902,  0.536420,  0.179370,  0.586240, a
  0.595999,  0.233821,  0.417206,  0.613525,  0.265355,  0.363784, a
  0.595999,  0.233821,  0.417206,  0.536420,  0.179370,  0.586240, a
  0.595999,  0.233821,  0.417206,  0.582460,  0.234107,  0.480544, a
  0.595999,  0.233821,  0.417206,  0.599986,  0.265642,  0.427122, a
  0.613525,  0.265355,  0.363784,  0.602537,  0.273686,  0.362637, a
  0.613525,  0.265355,  0.363784,  0.599986,  0.265642,  0.427122, a
  0.602537,  0.273686,  0.362637,  0.563035,  0.258815,  0.413763, a
  0.602537,  0.273686,  0.362637,  0.599986,  0.265642,  0.427122, a
  0.602537,  0.273686,  0.362637,  0.588998,  0.273973,  0.425974, a
  0.563035,  0.258815,  0.413763,  0.495019,  0.220740,  0.517163, a
  0.563035,  0.258815,  0.413763,  0.588998,  0.273973,  0.425974, a
  0.563035,  0.258815,  0.413763,  0.549496,  0.259101,  0.477101, a
  0.563035,  0.258815,  0.413763,  0.481480,  0.221027,  0.580501, a
  0.495019,  0.220740,  0.517163,  0.398489,  0.159462,  0.672838, a
  0.495019,  0.220740,  0.517163,  0.481480,  0.221027,  0.580501, a
  0.398489,  0.159462,  0.672838,  0.273445,  0.074982,  0.880786, a
  0.398489,  0.159462,  0.672838,  0.481480,  0.221027,  0.580501, a
  0.398489,  0.159462,  0.672838,  0.384950,  0.159749,  0.736175, a
  0.273445,  0.074982,  0.880786,  0.384950,  0.159749,  0.736175, a
  0.273445,  0.074982,  0.880786,  0.259906,  0.075268,  0.944124, a
  0.358798,  0.000287,  0.954454,  0.461866,  0.101430,  0.744210, a
  0.358798,  0.000287,  0.954454,  0.360010,  0.012577,  0.990748, a
  0.358798,  0.000287,  0.954454,  0.463078,  0.113720,  0.780504, a
  0.461866,  0.101430,  0.744210,  0.536420,  0.179370,  0.586240, a
  0.461866,  0.101430,  0.744210,  0.463078,  0.113720,  0.780504, a
  0.461866,  0.101430,  0.744210,  0.537633,  0.191660,  0.622534, a
  0.536420,  0.179370,  0.586240,  0.582460,  0.234107,  0.480544, a
  0.536420,  0.179370,  0.586240,  0.537633,  0.191660,  0.622534, a
  0.582460,  0.234107,  0.480544,  0.599986,  0.265642,  0.427122, a
  0.582460,  0.234107,  0.480544,  0.537633,  0.191660,  0.622534, a
  0.582460,  0.234107,  0.480544,  0.583673,  0.246398,  0.516838, a
  0.599986,  0.265642,  0.427122,  0.588998,  0.273973,  0.425974, a
  0.599986,  0.265642,  0.427122,  0.583673,  0.246398,  0.516838, a
  0.599986,  0.265642,  0.427122,  0.601199,  0.277932,  0.463417, a
  0.599986,  0.265642,  0.427122,  0.590211,  0.286263,  0.462269, a
  0.588998,  0.273973,  0.425974,  0.549496,  0.259101,  0.477101, a
  0.588998,  0.273973,  0.425974,  0.590211,  0.286263,  0.462269, a
  0.549496,  0.259101,  0.477101,  0.481480,  0.221027,  0.580501, a
  0.549496,  0.259101,  0.477101,  0.590211,  0.286263,  0.462269, a
  0.549496,  0.259101,  0.477101,  0.550709,  0.271392,  0.513395, a
  0.481480,  0.221027,  0.580501,  0.384950,  0.159749,  0.736175, a
  0.481480,  0.221027,  0.580501,  0.550709,  0.271392,  0.513395, a
  0.481480,  0.221027,  0.580501,  0.482693,  0.233317,  0.616796, a
  0.481480,  0.221027,  0.580501,  0.386163,  0.172039,  0.772470, a
  0.384950,  0.159749,  0.736175,  0.259906,  0.075268,  0.944124, a
  0.384950,  0.159749,  0.736175,  0.386163,  0.172039,  0.772470, a
  0.259906,  0.075268,  0.944124,  0.386163,  0.172039,  0.772470, a
  0.259906,  0.075268,  0.944124,  0.261118,  0.087559,  0.980419, a
  0.360010,  0.012577,  0.990748,  0.463078,  0.113720,  0.780504, a
  0.360010,  0.012577,  0.990748,  0.375974,  0.036871,  1.000000, a
  0.360010,  0.012577,  0.990748,  0.479042,  0.138014,  0.789756, a
  0.463078,  0.113720,  0.780504,  0.537633,  0.191660,  0.622534, a
  0.463078,  0.113720,  0.780504,  0.479042,  0.138014,  0.789756, a
  0.537633,  0.191660,  0.622534,  0.583673,  0.246398,  0.516838, a
  0.537633,  0.191660,  0.622534,  0.479042,  0.138014,  0.789756, a
  0.537633,  0.191660,  0.622534,  0.553596,  0.215955,  0.631786, a
  0.537633,  0.191660,  0.622534,  0.599636,  0.270692,  0.526090, a
  0.583673,  0.246398,  0.516838,  0.601199,  0.277932,  0.463417, a
  0.583673,  0.246398,  0.516838,  0.599636,  0.270692,  0.526090, a
  0.601199,  0.277932,  0.463417,  0.590211,  0.286263,  0.462269, a
  0.601199,  0.277932,  0.463417,  0.599636,  0.270692,  0.526090, a
  0.601199,  0.277932,  0.463417,  0.617162,  0.302226,  0.472668, a
  0.590211,  0.286263,  0.462269,  0.550709,  0.271392,  0.513395, a
  0.590211,  0.286263,  0.462269,  0.617162,  0.302226,  0.472668, a
  0.590211,  0.286263,  0.462269,  0.606174,  0.310557,  0.471520, a
  0.590211,  0.286263,  0.462269,  0.566672,  0.295686,  0.522647, a
  0.550709,  0.271392,  0.513395,  0.482693,  0.233317,  0.616796, a
  0.550709,  0.271392,  0.513395,  0.566672,  0.295686,  0.522647, a
  0.482693,  0.233317,  0.616796,  0.386163,  0.172039,  0.772470, a
  0.482693,  0.233317,  0.616796,  0.566672,  0.295686,  0.522647, a
  0.482693,  0.233317,  0.616796,  0.498656,  0.257611,  0.626047, a
  0.386163,  0.172039,  0.772470,  0.261118,  0.087559,  0.980419, a
  0.386163,  0.172039,  0.772470,  0.498656,  0.257611,  0.626047, a
  0.386163,  0.172039,  0.772470,  0.402126,  0.196333,  0.781722, a
  0.386163,  0.172039,  0.772470,  0.277082,  0.111853,  0.989670, a
  0.261118,  0.087559,  0.980419,  0.277082,  0.111853,  0.989670, a
  0.375974,  0.036871,  1.000000,  0.479042,  0.138014,  0.789756, a
  0.375974,  0.036871,  1.000000,  0.406689,  0.073169,  0.982209, a
  0.479042,  0.138014,  0.789756,  0.553596,  0.215955,  0.631786, a
  0.479042,  0.138014,  0.789756,  0.406689,  0.073169,  0.982209, a
  0.479042,  0.138014,  0.789756,  0.509757,  0.174312,  0.771964, a
  0.479042,  0.138014,  0.789756,  0.584311,  0.252252,  0.613994, a
  0.553596,  0.215955,  0.631786,  0.599636,  0.270692,  0.526090, a
  0.553596,  0.215955,  0.631786,  0.584311,  0.252252,  0.613994, a
  0.599636,  0.270692,  0.526090,  0.617162,  0.302226,  0.472668, a
  0.599636,  0.270692,  0.526090,  0.584311,  0.252252,  0.613994, a
  0.599636,  0.270692,  0.526090,  0.630351,  0.306989,  0.508299, a
  0.599636,  0.270692,  0.526090,  0.647877,  0.338524,  0.454877, a
  0.617162,  0.302226,  0.472668,  0.606174,  0.310557,  0.471520, a
  0.617162,  0.302226,  0.472668,  0.647877,  0.338524,  0.454877, a
  0.617162,  0.302226,  0.472668,  0.636889,  0.346855,  0.453729, a
  0.606174,  0.310557,  0.471520,  0.566672,  0.295686,  0.522647, a
  0.606174,  0.310557,  0.471520,  0.636889,  0.346855,  0.453729, a
  0.566672,  0.295686,  0.522647,  0.498656,  0.257611,  0.626047, a
  0.566672,  0.295686,  0.522647,  0.636889,  0.346855,  0.453729, a
  0.566672,  0.295686,  0.522647,  0.597387,  0.331983,  0.504855, a
  0.566672,  0.295686,  0.522647,  0.529371,  0.293909,  0.608256, a
  0.498656,  0.257611,  0.626047,  0.402126,  0.196333,  0.781722, a
  0.498656,  0.257611,  0.626047,  0.529371,  0.293909,  0.608256, a
  0.402126,  0.196333,  0.781722,  0.277082,  0.111853,  0.989670, a
  0.402126,  0.196333,  0.781722,  0.529371,  0.293909,  0.608256, a
  0.402126,  0.196333,  0.781722,  0.432841,  0.232631,  0.763930, a
  0.277082,  0.111853,  0.989670,  0.432841,  0.232631,  0.763930, a
  0.277082,  0.111853,  0.989670,  0.307797,  0.148150,  0.971879, a
  0.406689,  0.073169,  0.982209,  0.509757,  0.174312,  0.771964, a
  0.406689,  0.073169,  0.982209,  0.452155,  0.121470,  0.937374, a
  0.406689,  0.073169,  0.982209,  0.555223,  0.222613,  0.727130, a
  0.509757,  0.174312,  0.771964,  0.584311,  0.252252,  0.613994, a
  0.509757,  0.174312,  0.771964,  0.555223,  0.222613,  0.727130, a
  0.584311,  0.252252,  0.613994,  0.630351,  0.306989,  0.508299, a
  0.584311,  0.252252,  0.613994,  0.555223,  0.222613,  0.727130, a
  0.584311,  0.252252,  0.613994,  0.629777,  0.300553,  0.569160, a
  0.584311,  0.252252,  0.613994,  0.675817,  0.355291,  0.463464, a
  0.630351,  0.306989,  0.508299,  0.647877,  0.338524,  0.454877, a
  0.630351,  0.306989,  0.508299,  0.675817,  0.355291,  0.463464, a
  0.647877,  0.338524,  0.454877,  0.636889,  0.346855,  0.453729, a
  0.647877,  0.338524,  0.454877,  0.675817,  0.355291,  0.463464, a
  0.647877,  0.338524,  0.454877,  0.693343,  0.386825,  0.410042, a
  0.647877,  0.338524,  0.454877,  0.682355,  0.395156,  0.408894, a
  0.636889,  0.346855,  0.453729,  0.597387,  0.331983,  0.504855, a
  0.636889,  0.346855,  0.453729,  0.682355,  0.395156,  0.408894, a
  0.597387,  0.331983,  0.504855,  0.529371,  0.293909,  0.608256, a
  0.597387,  0.331983,  0.504855,  0.682355,  0.395156,  0.408894, a
  0.597387,  0.331983,  0.504855,  0.642853,  0.380285,  0.460021, a
  0.529371,  0.293909,  0.608256,  0.432841,  0.232631,  0.763930, a
  0.529371,  0.293909,  0.608256,  0.642853,  0.380285,  0.460021, a
  0.529371,  0.293909,  0.608256,  0.574837,  0.342210,  0.563421, a
  0.529371,  0.293909,  0.608256,  0.478307,  0.280932,  0.719096, a
  0.432841,  0.232631,  0.763930,  0.307797,  0.148150,  0.971879, a
  0.432841,  0.232631,  0.763930,  0.478307,  0.280932,  0.719096, a
  0.432841,  0.232631,  0.763930,  0.353263,  0.196452,  0.927044, a
  0.307797,  0.148150,  0.971879,  0.353263,  0.196452,  0.927044, a
  0.452155,  0.121470,  0.937374,  0.555223,  0.222613,  0.727130, a
  0.452155,  0.121470,  0.937374,  0.512372,  0.181775,  0.865496, a
  0.452155,  0.121470,  0.937374,  0.615440,  0.282918,  0.655252, a
  0.555223,  0.222613,  0.727130,  0.629777,  0.300553,  0.569160, a
  0.555223,  0.222613,  0.727130,  0.615440,  0.282918,  0.655252, a
  0.629777,  0.300553,  0.569160,  0.675817,  0.355291,  0.463464, a
  0.629777,  0.300553,  0.569160,  0.615440,  0.282918,  0.655252, a
  0.629777,  0.300553,  0.569160,  0.689994,  0.360858,  0.497282, a
  0.675817,  0.355291,  0.463464,  0.693343,  0.386825,  0.410042, a
  0.675817,  0.355291,  0.463464,  0.689994,  0.360858,  0.497282, a
  0.675817,  0.355291,  0.463464,  0.736034,  0.415596,  0.391586, a
  0.675817,  0.355291,  0.463464,  0.753560,  0.447130,  0.338164, a
  0.693343,  0.386825,  0.410042,  0.682355,  0.395156,  0.408894, a
  0.693343,  0.386825,  0.410042,  0.753560,  0.447130,  0.338164, a
  0.682355,  0.395156,  0.408894,  0.642853,  0.380285,  0.460021, a
  0.682355,  0.395156,  0.408894,  0.753560,  0.447130,  0.338164, a
  0.682355,  0.395156,  0.408894,  0.742572,  0.455461,  0.337017, a
  0.682355,  0.395156,  0.408894,  0.703070,  0.440589,  0.388143, a
  0.642853,  0.380285,  0.460021,  0.574837,  0.342210,  0.563421, a
  0.642853,  0.380285,  0.460021,  0.703070,  0.440589,  0.388143, a
  0.642853,  0.380285,  0.460021,  0.635054,  0.402515,  0.491543, a
  0.574837,  0.342210,  0.563421,  0.478307,  0.280932,  0.719096, a
  0.574837,  0.342210,  0.563421,  0.635054,  0.402515,  0.491543, a
  0.478307,  0.280932,  0.719096,  0.353263,  0.196452,  0.927044, a
  0.478307,  0.280932,  0.719096,  0.635054,  0.402515,  0.491543, a
  0.478307,  0.280932,  0.719096,  0.538524,  0.341237,  0.647218, a
  0.353263,  0.196452,  0.927044,  0.538524,  0.341237,  0.647218, a
  0.353263,  0.196452,  0.927044,  0.413480,  0.256757,  0.855166, a
  0.512372,  0.181775,  0.865496,  0.615440,  0.282918,  0.655252, a
  0.512372,  0.181775,  0.865496,  0.587340,  0.254084,  0.766576, a
  0.615440,  0.282918,  0.655252,  0.689994,  0.360858,  0.497282, a
  0.615440,  0.282918,  0.655252,  0.587340,  0.254084,  0.766576, a
  0.615440,  0.282918,  0.655252,  0.690408,  0.355227,  0.556332, a
  0.615440,  0.282918,  0.655252,  0.764963,  0.433167,  0.398362, a
  0.689994,  0.360858,  0.497282,  0.736034,  0.415596,  0.391586, a
  0.689994,  0.360858,  0.497282,  0.764963,  0.433167,  0.398362, a
  0.736034,  0.415596,  0.391586,  0.753560,  0.447130,  0.338164, a
  0.736034,  0.415596,  0.391586,  0.764963,  0.433167,  0.398362, a
  0.736034,  0.415596,  0.391586,  0.811003,  0.487904,  0.292666, a
  0.753560,  0.447130,  0.338164,  0.742572,  0.455461,  0.337017, a
  0.753560,  0.447130,  0.338164,  0.811003,  0.487904,  0.292666, a
  0.753560,  0.447130,  0.338164,  0.828529,  0.519438,  0.239244, a
  0.753560,  0.447130,  0.338164,  0.817541,  0.527770,  0.238096, a
  0.742572,  0.455461,  0.337017,  0.703070,  0.440589,  0.388143, a
  0.742572,  0.455461,  0.337017,  0.817541,  0.527770,  0.238096, a
  0.703070,  0.440589,  0.388143,  0.635054,  0.402515,  0.491543, a
  0.703070,  0.440589,  0.388143,  0.817541,  0.527770,  0.238096, a
  0.703070,  0.440589,  0.388143,  0.778039,  0.512898,  0.289222, a
  0.703070,  0.440589,  0.388143,  0.710023,  0.474823,  0.392623, a
  0.635054,  0.402515,  0.491543,  0.538524,  0.341237,  0.647218, a
  0.635054,  0.402515,  0.491543,  0.710023,  0.474823,  0.392623, a
  0.538524,  0.341237,  0.647218,  0.413480,  0.256757,  0.855166, a
  0.538524,  0.341237,  0.647218,  0.710023,  0.474823,  0.392623, a
  0.538524,  0.341237,  0.647218,  0.613492,  0.413546,  0.548297, a
  0.538524,  0.341237,  0.647218,  0.488448,  0.329065,  0.756246, a
  0.413480,  0.256757,  0.855166,  0.488448,  0.329065,  0.756246, a
  0.587340,  0.254084,  0.766576,  0.690408,  0.355227,  0.556332, a
  0.690408,  0.355227,  0.556332,  0.764963,  0.433167,  0.398362, a
  0.764963,  0.433167,  0.398362,  0.811003,  0.487904,  0.292666, a
  0.811003,  0.487904,  0.292666,  0.828529,  0.519438,  0.239244, a
  0.828529,  0.519438,  0.239244,  0.817541,  0.527770,  0.238096, a
  0.817541,  0.527770,  0.238096,  0.778039,  0.512898,  0.289222, a
  0.778039,  0.512898,  0.289222,  0.710023,  0.474823,  0.392623, a
  0.710023,  0.474823,  0.392623,  0.613492,  0.413546,  0.548297, a
  0.613492,  0.413546,  0.548297,  0.488448,  0.329065,  0.756246, a


==> img/saddle_28_node_norm.csv <==
  0.443668,  0.035437,  0.683312
  0.546736,  0.136581,  0.473068
  0.621291,  0.214521,  0.315098
  0.667331,  0.269258,  0.209402
  0.684857,  0.300792,  0.155980
  0.673869,  0.309124,  0.154832
  0.634367,  0.294252,  0.205959
  0.566351,  0.256177,  0.309359
  0.469821,  0.194900,  0.465033
  0.344776,  0.110419,  0.672982
  0.400627,  0.011717,  0.800736
  0.503695,  0.112860,  0.590492
  0.578249,  0.190800,  0.432521
  0.624289,  0.245538,  0.326826
  0.641815,  0.277072,  0.273404
  0.630827,  0.285403,  0.272256
  0.591325,  0.270531,  0.323382
  0.523309,  0.232457,  0.426783
  0.426779,  0.171179,  0.582457
  0.301735,  0.086699,  0.790406
  0.372337,  0.000000,  0.891116
  0.475405,  0.101143,  0.680872
  0.549959,  0.179083,  0.522902
  0.595999,  0.233821,  0.417206
  0.613525,  0.265355,  0.363784
  0.602537,  0.273686,  0.362637
  0.563035,  0.258815,  0.413763
  0.495019,  0.220740,  0.517163
  0.398489,  0.159462,  0.672838
  0.273445,  0.074982,  0.880786
  0.358798,  0.000287,  0.954454
  0.461866,  0.101430,  0.744210
  0.536420,  0.179370,  0.586240
  0.582460,  0.234107,  0.480544
  0.599986,  0.265642,  0.427122
  0.588998,  0.273973,  0.425974
  0.549496,  0.259101,  0.477101
  0.481480,  0.221027,  0.580501
  0.384950,  0.159749,  0.736175
  0.259906,  0.075268,  0.944124
  0.360010,  0.012577,  0.990748
  0.463078,  0.113720,  0.780504
  0.537633,  0.191660,  0.622534
  0.583673,  0.246398,  0.516838
  0.601199,  0.277932,  0.463417
  0.590211,  0.286263,  0.462269
  0.550709,  0.271392,  0.513395
  0.482693,  0.233317,  0.616796
  0.386163,  0.172039,  0.772470
  0.261118,  0.087559,  0.980419
  0.375974,  0.036871,  1.000000
  0.479042,  0.138014,  0.789756
  0.553596,  0.215955,  0.631786
  0.599636,  0.270692,  0.526090
  0.617162,  0.302226,  0.472668
  0.606174,  0.310557,  0.471520
  0.566672,  0.295686,  0.522647
  0.498656,  0.257611,  0.626047
  0.402126,  0.196333,  0.781722
  0.277082,  0.111853,  0.989670
  0.406689,  0.073169,  0.982209
  0.509757,  0.174312,  0.771964
  0.584311,  0.252252,  0.613994
  0.630351,  0.306989,  0.508299
  0.647877,  0.338524,  0.454877
  0.636889,  0.346855,  0.453729
  0.597387,  0.331983,  0.504855
  0.529371,  0.293909,  0.608256
  0.432841,  0.232631,  0.763930
  0.307797,  0.148150,  0.971879
  0.452155,  0.121470,  0.937374
  0.555223,  0.222613,  0.727130
  0.629777,  0.300553,  0.569160
  0.675817,  0.355291,  0.463464
  0.693343,  0.386825,  0.410042
  0.682355,  0.395156,  0.408894
  0.642853,  0.380285,  0.460021
  0.574837,  0.342210,  0.563421
  0.478307,  0.280932,  0.719096
  0.353263,  0.196452,  0.927044
  0.512372,  0.181775,  0.865496
  0.615440,  0.282918,  0.655252
  0.689994,  0.360858,  0.497282
  0.736034,  0.415596,  0.391586
  0.753560,  0.447130,  0.338164
  0.742572,  0.455461,  0.337017
  0.703070,  0.440589,  0.388143
  0.635054,  0.402515,  0.491543
  0.538524,  0.341237,  0.647218
  0.413480,  0.256757,  0.855166
  0.587340,  0.254084,  0.766576
  0.690408,  0.355227,  0.556332
  0.764963,  0.433167,  0.398362
  0.811003,  0.487904,  0.292666
  0.828529,  0.519438,  0.239244
  0.817541,  0.527770,  0.238096
  0.778039,  0.512898,  0.289222
  0.710023,  0.474823,  0.392623
  0.613492,  0.413546,  0.548297
  0.488448,  0.329065,  0.756246


==> img/saddle_3_edge_norm.csv <==
  0.665799,  0.676446,  0.216961,  0.585283,  0.697248,  0.291363, a
  0.665799,  0.676446,  0.216961,  0.728000,  0.693321,  0.154667, a
  0.585283,  0.697248,  0.291363,  0.520270,  0.715862,  0.345325, a
  0.585283,  0.697248,  0.291363,  0.728000,  0.693321,  0.154667, a
  0.585283,  0.697248,  0.291363,  0.647485,  0.714124,  0.229069, a
  0.585283,  0.697248,  0.291363,  0.582472,  0.732737,  0.283031, a
  0.520270,  0.715862,  0.345325,  0.470759,  0.732287,  0.378846, a
  0.520270,  0.715862,  0.345325,  0.582472,  0.732737,  0.283031, a
  0.470759,  0.732287,  0.378846,  0.436751,  0.746524,  0.391928, a
  0.470759,  0.732287,  0.378846,  0.582472,  0.732737,  0.283031, a
  0.470759,  0.732287,  0.378846,  0.532961,  0.749163,  0.316552, a
  0.470759,  0.732287,  0.378846,  0.498953,  0.763400,  0.329634, a
  0.470759,  0.732287,  0.378846,  0.647485,  0.714124,  0.229069, b
  0.436751,  0.746524,  0.391928,  0.418245,  0.758572,  0.384569, a
  0.436751,  0.746524,  0.391928,  0.498953,  0.763400,  0.329634, a
  0.418245,  0.758572,  0.384569,  0.415241,  0.768432,  0.356771, a
  0.418245,  0.758572,  0.384569,  0.498953,  0.763400,  0.329634, a
  0.418245,  0.758572,  0.384569,  0.480446,  0.775448,  0.322275, a
  0.418245,  0.758572,  0.384569,  0.477442,  0.785308,  0.294477, a
  0.415241,  0.768432,  0.356771,  0.427739,  0.776104,  0.308532, a
  0.415241,  0.768432,  0.356771,  0.477442,  0.785308,  0.294477, a
  0.427739,  0.776104,  0.308532,  0.455740,  0.781587,  0.239853, a
  0.427739,  0.776104,  0.308532,  0.477442,  0.785308,  0.294477, a
  0.427739,  0.776104,  0.308532,  0.489941,  0.792979,  0.246238, a
  0.427739,  0.776104,  0.308532,  0.517941,  0.798462,  0.177559, a
  0.455740,  0.781587,  0.239853,  0.499243,  0.784881,  0.150735, a
  0.455740,  0.781587,  0.239853,  0.517941,  0.798462,  0.177559, a
  0.499243,  0.784881,  0.150735,  0.517941,  0.798462,  0.177559, a
  0.499243,  0.784881,  0.150735,  0.561444,  0.801757,  0.088441, a
  0.728000,  0.693321,  0.154667,  0.647485,  0.714124,  0.229069, a
  0.728000,  0.693321,  0.154667,  0.777759,  0.711954,  0.108780, a
  0.728000,  0.693321,  0.154667,  0.697243,  0.732756,  0.183182, a
  0.647485,  0.714124,  0.229069,  0.582472,  0.732737,  0.283031, a
  0.647485,  0.714124,  0.229069,  0.697243,  0.732756,  0.183182, a
  0.582472,  0.732737,  0.283031,  0.532961,  0.749163,  0.316552, a
  0.582472,  0.732737,  0.283031,  0.697243,  0.732756,  0.183182, a
  0.582472,  0.732737,  0.283031,  0.632230,  0.751370,  0.237143, a
  0.582472,  0.732737,  0.283031,  0.582719,  0.767795,  0.270665, a
  0.532961,  0.749163,  0.316552,  0.498953,  0.763400,  0.329634, a
  0.532961,  0.749163,  0.316552,  0.582719,  0.767795,  0.270665, a
  0.498953,  0.763400,  0.329634,  0.480446,  0.775448,  0.322275, a
  0.498953,  0.763400,  0.329634,  0.582719,  0.767795,  0.270665, a
  0.498953,  0.763400,  0.329634,  0.548711,  0.782032,  0.283747, a
  0.498953,  0.763400,  0.329634,  0.530204,  0.794080,  0.276388, a
  0.480446,  0.775448,  0.322275,  0.477442,  0.785308,  0.294477, a
  0.480446,  0.775448,  0.322275,  0.530204,  0.794080,  0.276388, a
  0.480446,  0.775448,  0.322275,  0.527201,  0.803940,  0.248590, a
  0.477442,  0.785308,  0.294477,  0.489941,  0.792979,  0.246238, a
  0.477442,  0.785308,  0.294477,  0.527201,  0.803940,  0.248590, a
  0.489941,  0.792979,  0.246238,  0.517941,  0.798462,  0.177559, a
  0.489941,  0.792979,  0.246238,  0.527201,  0.803940,  0.248590, a
  0.489941,  0.792979,  0.246238,  0.539699,  0.811611,  0.200351, a
  0.517941,  0.798462,  0.177559,  0.561444,  0.801757,  0.088441, a
  0.517941,  0.798462,  0.177559,  0.539699,  0.811611,  0.200351, a
  0.517941,  0.798462,  0.177559,  0.567700,  0.817095,  0.131672, a
  0.517941,  0.798462,  0.177559,  0.611203,  0.820389,  0.042554, a
  0.561444,  0.801757,  0.088441,  0.611203,  0.820389,  0.042554, a
  0.777759,  0.711954,  0.108780,  0.697243,  0.732756,  0.183182, a
  0.777759,  0.711954,  0.108780,  0.815073,  0.732342,  0.079300, a
  0.697243,  0.732756,  0.183182,  0.632230,  0.751370,  0.237143, a
  0.697243,  0.732756,  0.183182,  0.815073,  0.732342,  0.079300, a
  0.697243,  0.732756,  0.183182,  0.734558,  0.753145,  0.153702, a
  0.697243,  0.732756,  0.183182,  0.669545,  0.771758,  0.207663, a
  0.632230,  0.751370,  0.237143,  0.582719,  0.767795,  0.270665, a
  0.632230,  0.751370,  0.237143,  0.669545,  0.771758,  0.207663, a
  0.582719,  0.767795,  0.270665,  0.548711,  0.782032,  0.283747, a
  0.582719,  0.767795,  0.270665,  0.669545,  0.771758,  0.207663, a
  0.582719,  0.767795,  0.270665,  0.620034,  0.788184,  0.241185, a
  0.582719,  0.767795,  0.270665,  0.586025,  0.802420,  0.254266, a
  0.548711,  0.782032,  0.283747,  0.530204,  0.794080,  0.276388, a
  0.548711,  0.782032,  0.283747,  0.586025,  0.802420,  0.254266, a
  0.530204,  0.794080,  0.276388,  0.527201,  0.803940,  0.248590, a
  0.530204,  0.794080,  0.276388,  0.586025,  0.802420,  0.254266, a
  0.530204,  0.794080,  0.276388,  0.567519,  0.814469,  0.246908, a
  0.527201,  0.803940,  0.248590,  0.539699,  0.811611,  0.200351, a
  0.527201,  0.803940,  0.248590,  0.567519,  0.814469,  0.246908, a
  0.527201,  0.803940,  0.248590,  0.564515,  0.824329,  0.219109, a
  0.527201,  0.803940,  0.248590,  0.577014,  0.832000,  0.170871, a
  0.539699,  0.811611,  0.200351,  0.567700,  0.817095,  0.131672, a
  0.539699,  0.811611,  0.200351,  0.577014,  0.832000,  0.170871, a
  0.567700,  0.817095,  0.131672,  0.611203,  0.820389,  0.042554, a
  0.567700,  0.817095,  0.131672,  0.577014,  0.832000,  0.170871, a
  0.567700,  0.817095,  0.131672,  0.605014,  0.837483,  0.102192, a
  0.611203,  0.820389,  0.042554,  0.605014,  0.837483,  0.102192, a
  0.611203,  0.820389,  0.042554,  0.648517,  0.840778,  0.013073, a
  0.815073,  0.732342,  0.079300,  0.734558,  0.753145,  0.153702, a
  0.815073,  0.732342,  0.079300,  0.839945,  0.754488,  0.066227, a
  0.815073,  0.732342,  0.079300,  0.759429,  0.775290,  0.140628, a
  0.734558,  0.753145,  0.153702,  0.669545,  0.771758,  0.207663, a
  0.734558,  0.753145,  0.153702,  0.759429,  0.775290,  0.140628, a
  0.734558,  0.753145,  0.153702,  0.694416,  0.793904,  0.194590, a
  0.669545,  0.771758,  0.207663,  0.620034,  0.788184,  0.241185, a
  0.669545,  0.771758,  0.207663,  0.694416,  0.793904,  0.194590, a
  0.620034,  0.788184,  0.241185,  0.586025,  0.802420,  0.254266, a
  0.620034,  0.788184,  0.241185,  0.694416,  0.793904,  0.194590, a
  0.620034,  0.788184,  0.241185,  0.644905,  0.810329,  0.228112, a
  0.586025,  0.802420,  0.254266,  0.567519,  0.814469,  0.246908, a
  0.586025,  0.802420,  0.254266,  0.644905,  0.810329,  0.228112, a
  0.586025,  0.802420,  0.254266,  0.610897,  0.824566,  0.241193, a
  0.586025,  0.802420,  0.254266,  0.592390,  0.836614,  0.233835, a
  0.567519,  0.814469,  0.246908,  0.564515,  0.824329,  0.219109, a
  0.567519,  0.814469,  0.246908,  0.592390,  0.836614,  0.233835, a
  0.564515,  0.824329,  0.219109,  0.577014,  0.832000,  0.170871, a
  0.564515,  0.824329,  0.219109,  0.592390,  0.836614,  0.233835, a
  0.564515,  0.824329,  0.219109,  0.589386,  0.846474,  0.206036, a
  0.577014,  0.832000,  0.170871,  0.605014,  0.837483,  0.102192, a
  0.577014,  0.832000,  0.170871,  0.589386,  0.846474,  0.206036, a
  0.577014,  0.832000,  0.170871,  0.601885,  0.854146,  0.157797, a
  0.577014,  0.832000,  0.170871,  0.629886,  0.859629,  0.089119, a
  0.605014,  0.837483,  0.102192,  0.648517,  0.840778,  0.013073, a
  0.605014,  0.837483,  0.102192,  0.629886,  0.859629,  0.089119, a
  0.648517,  0.840778,  0.013073,  0.629886,  0.859629,  0.089119, a
  0.648517,  0.840778,  0.013073,  0.673389,  0.862923,  0.000000, a
  0.839945,  0.754488,  0.066227,  0.759429,  0.775290,  0.140628, a
  0.839945,  0.754488,  0.066227,  0.852372,  0.778390,  0.069560, a
  0.839945,  0.754488,  0.066227,  0.771857,  0.799192,  0.143962, a
  0.759429,  0.775290,  0.140628,  0.694416,  0.793904,  0.194590, a
  0.759429,  0.775290,  0.140628,  0.771857,  0.799192,  0.143962, a
  0.694416,  0.793904,  0.194590,  0.644905,  0.810329,  0.228112, a
  0.694416,  0.793904,  0.194590,  0.771857,  0.799192,  0.143962, a
  0.694416,  0.793904,  0.194590,  0.706844,  0.817806,  0.197924, a
  0.694416,  0.793904,  0.194590,  0.657333,  0.834231,  0.231445, a
  0.644905,  0.810329,  0.228112,  0.610897,  0.824566,  0.241193, a
  0.644905,  0.810329,  0.228112,  0.657333,  0.834231,  0.231445, a
  0.610897,  0.824566,  0.241193,  0.592390,  0.836614,  0.233835, a
  0.610897,  0.824566,  0.241193,  0.657333,  0.834231,  0.231445, a
  0.610897,  0.824566,  0.241193,  0.623324,  0.848468,  0.244527, a
  0.592390,  0.836614,  0.233835,  0.589386,  0.846474,  0.206036, a
  0.592390,  0.836614,  0.233835,  0.623324,  0.848468,  0.244527, a
  0.592390,  0.836614,  0.233835,  0.604818,  0.860516,  0.237168, a
  0.592390,  0.836614,  0.233835,  0.601814,  0.870376,  0.209370, a
  0.589386,  0.846474,  0.206036,  0.601885,  0.854146,  0.157797, a
  0.589386,  0.846474,  0.206036,  0.601814,  0.870376,  0.209370, a
  0.601885,  0.854146,  0.157797,  0.629886,  0.859629,  0.089119, a
  0.601885,  0.854146,  0.157797,  0.601814,  0.870376,  0.209370, a
  0.601885,  0.854146,  0.157797,  0.614313,  0.878048,  0.161131, a
  0.629886,  0.859629,  0.089119,  0.673389,  0.862923,  0.000000, a
  0.629886,  0.859629,  0.089119,  0.614313,  0.878048,  0.161131, a
  0.629886,  0.859629,  0.089119,  0.642313,  0.883531,  0.092452, a
  0.629886,  0.859629,  0.089119,  0.685816,  0.886825,  0.003334, a
  0.673389,  0.862923,  0.000000,  0.685816,  0.886825,  0.003334, a
  0.852372,  0.778390,  0.069560,  0.771857,  0.799192,  0.143962, a
  0.852372,  0.778390,  0.069560,  0.852357,  0.804049,  0.089301, a
  0.771857,  0.799192,  0.143962,  0.706844,  0.817806,  0.197924, a
  0.771857,  0.799192,  0.143962,  0.852357,  0.804049,  0.089301, a
  0.771857,  0.799192,  0.143962,  0.771841,  0.824851,  0.163702, a
  0.771857,  0.799192,  0.143962,  0.706828,  0.843465,  0.217664, a
  0.706844,  0.817806,  0.197924,  0.657333,  0.834231,  0.231445, a
  0.706844,  0.817806,  0.197924,  0.706828,  0.843465,  0.217664, a
  0.657333,  0.834231,  0.231445,  0.623324,  0.848468,  0.244527, a
  0.657333,  0.834231,  0.231445,  0.706828,  0.843465,  0.217664, a
  0.657333,  0.834231,  0.231445,  0.657317,  0.859890,  0.251186, a
  0.657333,  0.834231,  0.231445,  0.623309,  0.874127,  0.264267, a
  0.623324,  0.848468,  0.244527,  0.604818,  0.860516,  0.237168, a
  0.623324,  0.848468,  0.244527,  0.623309,  0.874127,  0.264267, a
  0.623324,  0.848468,  0.244527,  0.604803,  0.886175,  0.256909, a
  0.604818,  0.860516,  0.237168,  0.601814,  0.870376,  0.209370, a
  0.604818,  0.860516,  0.237168,  0.604803,  0.886175,  0.256909, a
  0.601814,  0.870376,  0.209370,  0.614313,  0.878048,  0.161131, a
  0.601814,  0.870376,  0.209370,  0.604803,  0.886175,  0.256909, a
  0.601814,  0.870376,  0.209370,  0.601799,  0.896035,  0.229110, a
  0.601814,  0.870376,  0.209370,  0.614297,  0.903706,  0.180872, a
  0.614313,  0.878048,  0.161131,  0.642313,  0.883531,  0.092452, a
  0.614313,  0.878048,  0.161131,  0.614297,  0.903706,  0.180872, a
  0.642313,  0.883531,  0.092452,  0.685816,  0.886825,  0.003334, a
  0.642313,  0.883531,  0.092452,  0.614297,  0.903706,  0.180872, a
  0.642313,  0.883531,  0.092452,  0.642298,  0.909189,  0.112193, a
  0.685816,  0.886825,  0.003334,  0.642298,  0.909189,  0.112193, a
  0.685816,  0.886825,  0.003334,  0.685801,  0.912484,  0.023074, a
  0.852357,  0.804049,  0.089301,  0.771841,  0.824851,  0.163702, a
  0.852357,  0.804049,  0.089301,  0.839898,  0.831464,  0.125448, a
  0.852357,  0.804049,  0.089301,  0.759382,  0.852266,  0.199850, a
  0.771841,  0.824851,  0.163702,  0.706828,  0.843465,  0.217664, a
  0.771841,  0.824851,  0.163702,  0.759382,  0.852266,  0.199850, a
  0.706828,  0.843465,  0.217664,  0.657317,  0.859890,  0.251186, a
  0.706828,  0.843465,  0.217664,  0.759382,  0.852266,  0.199850, a
  0.706828,  0.843465,  0.217664,  0.694369,  0.870880,  0.253811, a
  0.706828,  0.843465,  0.217664,  0.644858,  0.887305,  0.287333, a
  0.657317,  0.859890,  0.251186,  0.623309,  0.874127,  0.264267, a
  0.657317,  0.859890,  0.251186,  0.644858,  0.887305,  0.287333, a
  0.623309,  0.874127,  0.264267,  0.604803,  0.886175,  0.256909, a
  0.623309,  0.874127,  0.264267,  0.644858,  0.887305,  0.287333, a
  0.623309,  0.874127,  0.264267,  0.610850,  0.901542,  0.300415, a
  0.623309,  0.874127,  0.264267,  0.592343,  0.913590,  0.293056, a
  0.604803,  0.886175,  0.256909,  0.601799,  0.896035,  0.229110, a
  0.604803,  0.886175,  0.256909,  0.592343,  0.913590,  0.293056, a
  0.601799,  0.896035,  0.229110,  0.614297,  0.903706,  0.180872, a
  0.601799,  0.896035,  0.229110,  0.592343,  0.913590,  0.293056, a
  0.601799,  0.896035,  0.229110,  0.589340,  0.923450,  0.265258, a
  0.614297,  0.903706,  0.180872,  0.642298,  0.909189,  0.112193, a
  0.614297,  0.903706,  0.180872,  0.589340,  0.923450,  0.265258, a
  0.614297,  0.903706,  0.180872,  0.601838,  0.931122,  0.217019, a
  0.614297,  0.903706,  0.180872,  0.629839,  0.936605,  0.148340, a
  0.642298,  0.909189,  0.112193,  0.685801,  0.912484,  0.023074, a
  0.642298,  0.909189,  0.112193,  0.629839,  0.936605,  0.148340, a
  0.642298,  0.909189,  0.112193,  0.673342,  0.939899,  0.059222, a
  0.685801,  0.912484,  0.023074,  0.673342,  0.939899,  0.059222, a
  0.839898,  0.831464,  0.125448,  0.759382,  0.852266,  0.199850, a
  0.839898,  0.831464,  0.125448,  0.814995,  0.860636,  0.178002, a
  0.839898,  0.831464,  0.125448,  0.734480,  0.881438,  0.252404, a
  0.759382,  0.852266,  0.199850,  0.694369,  0.870880,  0.253811, a
  0.759382,  0.852266,  0.199850,  0.734480,  0.881438,  0.252404, a
  0.694369,  0.870880,  0.253811,  0.644858,  0.887305,  0.287333, a
  0.694369,  0.870880,  0.253811,  0.734480,  0.881438,  0.252404, a
  0.694369,  0.870880,  0.253811,  0.669466,  0.900052,  0.306366, a
  0.644858,  0.887305,  0.287333,  0.610850,  0.901542,  0.300415, a
  0.644858,  0.887305,  0.287333,  0.669466,  0.900052,  0.306366, a
  0.644858,  0.887305,  0.287333,  0.619956,  0.916477,  0.339887, a
  0.644858,  0.887305,  0.287333,  0.585947,  0.930714,  0.352969, a
  0.610850,  0.901542,  0.300415,  0.592343,  0.913590,  0.293056, a
  0.610850,  0.901542,  0.300415,  0.585947,  0.930714,  0.352969, a
  0.592343,  0.913590,  0.293056,  0.589340,  0.923450,  0.265258, a
  0.592343,  0.913590,  0.293056,  0.585947,  0.930714,  0.352969, a
  0.592343,  0.913590,  0.293056,  0.567441,  0.942762,  0.345610, a
  0.592343,  0.913590,  0.293056,  0.564437,  0.952622,  0.317812, a
  0.589340,  0.923450,  0.265258,  0.601838,  0.931122,  0.217019, a
  0.589340,  0.923450,  0.265258,  0.564437,  0.952622,  0.317812, a
  0.589340,  0.923450,  0.265258,  0.576935,  0.960294,  0.269573, a
  0.601838,  0.931122,  0.217019,  0.629839,  0.936605,  0.148340, a
  0.601838,  0.931122,  0.217019,  0.576935,  0.960294,  0.269573, a
  0.629839,  0.936605,  0.148340,  0.673342,  0.939899,  0.059222, a
  0.629839,  0.936605,  0.148340,  0.576935,  0.960294,  0.269573, a
  0.629839,  0.936605,  0.148340,  0.604936,  0.965777,  0.200895, a
  0.673342,  0.939899,  0.059222,  0.604936,  0.965777,  0.200895, a
  0.673342,  0.939899,  0.059222,  0.648439,  0.969071,  0.111776, a
  0.814995,  0.860636,  0.178002,  0.734480,  0.881438,  0.252404, a
  0.814995,  0.860636,  0.178002,  0.777649,  0.891565,  0.246964, a
  0.734480,  0.881438,  0.252404,  0.669466,  0.900052,  0.306366, a
  0.734480,  0.881438,  0.252404,  0.777649,  0.891565,  0.246964, a
  0.734480,  0.881438,  0.252404,  0.697134,  0.912367,  0.321365, a
  0.734480,  0.881438,  0.252404,  0.632120,  0.930981,  0.375327, a
  0.669466,  0.900052,  0.306366,  0.619956,  0.916477,  0.339887, a
  0.669466,  0.900052,  0.306366,  0.632120,  0.930981,  0.375327, a
  0.619956,  0.916477,  0.339887,  0.585947,  0.930714,  0.352969, a
  0.619956,  0.916477,  0.339887,  0.632120,  0.930981,  0.375327, a
  0.619956,  0.916477,  0.339887,  0.582610,  0.947406,  0.408849, a
  0.585947,  0.930714,  0.352969,  0.567441,  0.942762,  0.345610, a
  0.585947,  0.930714,  0.352969,  0.582610,  0.947406,  0.408849, a
  0.585947,  0.930714,  0.352969,  0.548601,  0.961643,  0.421930, a
  0.585947,  0.930714,  0.352969,  0.530095,  0.973691,  0.414572, a
  0.567441,  0.942762,  0.345610,  0.564437,  0.952622,  0.317812, a
  0.567441,  0.942762,  0.345610,  0.530095,  0.973691,  0.414572, a
  0.564437,  0.952622,  0.317812,  0.576935,  0.960294,  0.269573, a
  0.564437,  0.952622,  0.317812,  0.530095,  0.973691,  0.414572, a
  0.564437,  0.952622,  0.317812,  0.527091,  0.983551,  0.386773, a
  0.564437,  0.952622,  0.317812,  0.539589,  0.991223,  0.338535, a
  0.576935,  0.960294,  0.269573,  0.604936,  0.965777,  0.200895, a
  0.576935,  0.960294,  0.269573,  0.539589,  0.991223,  0.338535, a
  0.604936,  0.965777,  0.200895,  0.648439,  0.969071,  0.111776, a
  0.604936,  0.965777,  0.200895,  0.539589,  0.991223,  0.338535, a
  0.604936,  0.965777,  0.200895,  0.567590,  0.996706,  0.269856, a
  0.604936,  0.965777,  0.200895,  0.611093,  1.000000,  0.180737, a
  0.648439,  0.969071,  0.111776,  0.611093,  1.000000,  0.180737, a
  0.777649,  0.891565,  0.246964,  0.697134,  0.912367,  0.321365, a
  0.697134,  0.912367,  0.321365,  0.632120,  0.930981,  0.375327, a
  0.632120,  0.930981,  0.375327,  0.582610,  0.947406,  0.408849, a
  0.582610,  0.947406,  0.408849,  0.548601,  0.961643,  0.421930, a
  0.548601,  0.961643,  0.421930,  0.530095,  0.973691,  0.414572, a
  0.530095,  0.973691,  0.414572,  0.527091,  0.983551,  0.386773, a
  0.527091,  0.983551,  0.386773,  0.539589,  0.991223,  0.338535, a
  0.539589,  0.991223,  0.338535,  0.567590,  0.996706,  0.269856, a
  0.567590,  0.996706,  0.269856,  0.611093,  1.000000,  0.180737, a


==> img/saddle_3_node_norm.csv <==
  0.665799,  0.676446,  0.216961
  0.585283,  0.697248,  0.291363
  0.520270,  0.715862,  0.345325
  0.470759,  0.732287,  0.378846
  0.436751,  0.746524,  0.391928
  0.418245,  0.758572,  0.384569
  0.415241,  0.768432,  0.356771
  0.427739,  0.776104,  0.308532
  0.455740,  0.781587,  0.239853
  0.499243,  0.784881,  0.150735
  0.728000,  0.693321,  0.154667
  0.647485,  0.714124,  0.229069
  0.582472,  0.732737,  0.283031
  0.532961,  0.749163,  0.316552
  0.498953,  0.763400,  0.329634
  0.480446,  0.775448,  0.322275
  0.477442,  0.785308,  0.294477
  0.489941,  0.792979,  0.246238
  0.517941,  0.798462,  0.177559
  0.561444,  0.801757,  0.088441
  0.777759,  0.711954,  0.108780
  0.697243,  0.732756,  0.183182
  0.632230,  0.751370,  0.237143
  0.582719,  0.767795,  0.270665
  0.548711,  0.782032,  0.283747
  0.530204,  0.794080,  0.276388
  0.527201,  0.803940,  0.248590
  0.539699,  0.811611,  0.200351
  0.567700,  0.817095,  0.131672
  0.611203,  0.820389,  0.042554
  0.815073,  0.732342,  0.079300
  0.734558,  0.753145,  0.153702
  0.669545,  0.771758,  0.207663
  0.620034,  0.788184,  0.241185
  0.586025,  0.802420,  0.254266
  0.567519,  0.814469,  0.246908
  0.564515,  0.824329,  0.219109
  0.577014,  0.832000,  0.170871
  0.605014,  0.837483,  0.102192
  0.648517,  0.840778,  0.013073
  0.839945,  0.754488,  0.066227
  0.759429,  0.775290,  0.140628
  0.694416,  0.793904,  0.194590
  0.644905,  0.810329,  0.228112
  0.610897,  0.824566,  0.241193
  0.592390,  0.836614,  0.233835
  0.589386,  0.846474,  0.206036
  0.601885,  0.854146,  0.157797
  0.629886,  0.859629,  0.089119
  0.673389,  0.862923,  0.000000
  0.852372,  0.778390,  0.069560
  0.771857,  0.799192,  0.143962
  0.706844,  0.817806,  0.197924
  0.657333,  0.834231,  0.231445
  0.623324,  0.848468,  0.244527
  0.604818,  0.860516,  0.237168
  0.601814,  0.870376,  0.209370
  0.614313,  0.878048,  0.161131
  0.642313,  0.883531,  0.092452
  0.685816,  0.886825,  0.003334
  0.852357,  0.804049,  0.089301
  0.771841,  0.824851,  0.163702
  0.706828,  0.843465,  0.217664
  0.657317,  0.859890,  0.251186
  0.623309,  0.874127,  0.264267
  0.604803,  0.886175,  0.256909
  0.601799,  0.896035,  0.229110
  0.614297,  0.903706,  0.180872
  0.642298,  0.909189,  0.112193
  0.685801,  0.912484,  0.023074
  0.839898,  0.831464,  0.125448
  0.759382,  0.852266,  0.199850
  0.694369,  0.870880,  0.253811
  0.644858,  0.887305,  0.287333
  0.610850,  0.901542,  0.300415
  0.592343,  0.913590,  0.293056
  0.589340,  0.923450,  0.265258
  0.601838,  0.931122,  0.217019
  0.629839,  0.936605,  0.148340
  0.673342,  0.939899,  0.059222
  0.814995,  0.860636,  0.178002
  0.734480,  0.881438,  0.252404
  0.669466,  0.900052,  0.306366
  0.619956,  0.916477,  0.339887
  0.585947,  0.930714,  0.352969
  0.567441,  0.942762,  0.345610
  0.564437,  0.952622,  0.317812
  0.576935,  0.960294,  0.269573
  0.604936,  0.965777,  0.200895
  0.648439,  0.969071,  0.111776
  0.777649,  0.891565,  0.246964
  0.697134,  0.912367,  0.321365
  0.632120,  0.930981,  0.375327
  0.582610,  0.947406,  0.408849
  0.548601,  0.961643,  0.421930
  0.530095,  0.973691,  0.414572
  0.527091,  0.983551,  0.386773
  0.539589,  0.991223,  0.338535
  0.567590,  0.996706,  0.269856
  0.611093,  1.000000,  0.180737


==> img/saddle_6_edge_norm.csv <==
  0.371397,  0.307738,  0.863021,  0.400547,  0.395175,  0.870303, a
  0.371397,  0.307738,  0.863021,  0.408381,  0.205754,  0.835769, a
  0.400547,  0.395175,  0.870303,  0.425178,  0.464932,  0.870229, a
  0.400547,  0.395175,  0.870303,  0.408381,  0.205754,  0.835769, a
  0.400547,  0.395175,  0.870303,  0.437531,  0.293191,  0.843050, a
  0.400547,  0.395175,  0.870303,  0.462162,  0.362949,  0.842977, a
  0.425178,  0.464932,  0.870229,  0.445290,  0.517010,  0.862801, a
  0.425178,  0.464932,  0.870229,  0.462162,  0.362949,  0.842977, a
  0.445290,  0.517010,  0.862801,  0.460883,  0.551408,  0.848017, a
  0.445290,  0.517010,  0.862801,  0.462162,  0.362949,  0.842977, a
  0.445290,  0.517010,  0.862801,  0.482275,  0.415027,  0.835548, a
  0.445290,  0.517010,  0.862801,  0.497867,  0.449425,  0.820765, a
  0.460883,  0.551408,  0.848017,  0.471957,  0.568127,  0.825879, a
  0.460883,  0.551408,  0.848017,  0.497867,  0.449425,  0.820765, a
  0.471957,  0.568127,  0.825879,  0.478512,  0.567166,  0.796385, a
  0.471957,  0.568127,  0.825879,  0.497867,  0.449425,  0.820765, a
  0.471957,  0.568127,  0.825879,  0.508941,  0.466143,  0.798626, a
  0.471957,  0.568127,  0.825879,  0.515496,  0.465182,  0.769132, a
  0.478512,  0.567166,  0.796385,  0.480547,  0.548525,  0.759536, a
  0.478512,  0.567166,  0.796385,  0.515496,  0.465182,  0.769132, a
  0.480547,  0.548525,  0.759536,  0.478064,  0.512205,  0.715333, a
  0.480547,  0.548525,  0.759536,  0.515496,  0.465182,  0.769132, a
  0.480547,  0.548525,  0.759536,  0.517532,  0.446541,  0.732284, a
  0.480547,  0.548525,  0.759536,  0.515048,  0.410221,  0.688080, a
  0.478064,  0.512205,  0.715333,  0.471061,  0.458204,  0.663774, a
  0.478064,  0.512205,  0.715333,  0.515048,  0.410221,  0.688080, a
  0.471061,  0.458204,  0.663774,  0.515048,  0.410221,  0.688080, a
  0.471061,  0.458204,  0.663774,  0.508045,  0.356221,  0.636521, a
  0.408381,  0.205754,  0.835769,  0.437531,  0.293191,  0.843050, a
  0.408381,  0.205754,  0.835769,  0.450548,  0.124048,  0.816952, a
  0.408381,  0.205754,  0.835769,  0.479699,  0.211485,  0.824234, a
  0.437531,  0.293191,  0.843050,  0.462162,  0.362949,  0.842977, a
  0.437531,  0.293191,  0.843050,  0.479699,  0.211485,  0.824234, a
  0.462162,  0.362949,  0.842977,  0.482275,  0.415027,  0.835548, a
  0.462162,  0.362949,  0.842977,  0.479699,  0.211485,  0.824234, a
  0.462162,  0.362949,  0.842977,  0.504330,  0.281243,  0.824160, a
  0.462162,  0.362949,  0.842977,  0.524442,  0.333321,  0.816732, a
  0.482275,  0.415027,  0.835548,  0.497867,  0.449425,  0.820765, a
  0.482275,  0.415027,  0.835548,  0.524442,  0.333321,  0.816732, a
  0.497867,  0.449425,  0.820765,  0.508941,  0.466143,  0.798626, a
  0.497867,  0.449425,  0.820765,  0.524442,  0.333321,  0.816732, a
  0.497867,  0.449425,  0.820765,  0.540035,  0.367719,  0.801948, a
  0.497867,  0.449425,  0.820765,  0.551109,  0.384437,  0.779809, a
  0.508941,  0.466143,  0.798626,  0.515496,  0.465182,  0.769132, a
  0.508941,  0.466143,  0.798626,  0.551109,  0.384437,  0.779809, a
  0.508941,  0.466143,  0.798626,  0.557663,  0.383476,  0.750316, a
  0.515496,  0.465182,  0.769132,  0.517532,  0.446541,  0.732284, a
  0.515496,  0.465182,  0.769132,  0.557663,  0.383476,  0.750316, a
  0.517532,  0.446541,  0.732284,  0.515048,  0.410221,  0.688080, a
  0.517532,  0.446541,  0.732284,  0.557663,  0.383476,  0.750316, a
  0.517532,  0.446541,  0.732284,  0.559699,  0.364835,  0.713467, a
  0.515048,  0.410221,  0.688080,  0.508045,  0.356221,  0.636521, a
  0.515048,  0.410221,  0.688080,  0.559699,  0.364835,  0.713467, a
  0.515048,  0.410221,  0.688080,  0.557215,  0.328515,  0.669263, a
  0.515048,  0.410221,  0.688080,  0.550213,  0.274515,  0.617705, a
  0.508045,  0.356221,  0.636521,  0.550213,  0.274515,  0.617705, a
  0.450548,  0.124048,  0.816952,  0.479699,  0.211485,  0.824234, a
  0.450548,  0.124048,  0.816952,  0.497899,  0.062619,  0.806571, a
  0.479699,  0.211485,  0.824234,  0.504330,  0.281243,  0.824160, a
  0.479699,  0.211485,  0.824234,  0.497899,  0.062619,  0.806571, a
  0.479699,  0.211485,  0.824234,  0.527049,  0.150057,  0.813853, a
  0.479699,  0.211485,  0.824234,  0.551681,  0.219814,  0.813779, a
  0.504330,  0.281243,  0.824160,  0.524442,  0.333321,  0.816732, a
  0.504330,  0.281243,  0.824160,  0.551681,  0.219814,  0.813779, a
  0.524442,  0.333321,  0.816732,  0.540035,  0.367719,  0.801948, a
  0.524442,  0.333321,  0.816732,  0.551681,  0.219814,  0.813779, a
  0.524442,  0.333321,  0.816732,  0.571793,  0.271892,  0.806351, a
  0.524442,  0.333321,  0.816732,  0.587385,  0.306290,  0.791567, a
  0.540035,  0.367719,  0.801948,  0.551109,  0.384437,  0.779809, a
  0.540035,  0.367719,  0.801948,  0.587385,  0.306290,  0.791567, a
  0.551109,  0.384437,  0.779809,  0.557663,  0.383476,  0.750316, a
  0.551109,  0.384437,  0.779809,  0.587385,  0.306290,  0.791567, a
  0.551109,  0.384437,  0.779809,  0.598459,  0.323009,  0.769429, a
  0.557663,  0.383476,  0.750316,  0.559699,  0.364835,  0.713467, a
  0.557663,  0.383476,  0.750316,  0.598459,  0.323009,  0.769429, a
  0.557663,  0.383476,  0.750316,  0.605014,  0.322048,  0.739935, a
  0.557663,  0.383476,  0.750316,  0.607050,  0.303407,  0.703086, a
  0.559699,  0.364835,  0.713467,  0.557215,  0.328515,  0.669263, a
  0.559699,  0.364835,  0.713467,  0.607050,  0.303407,  0.703086, a
  0.557215,  0.328515,  0.669263,  0.550213,  0.274515,  0.617705, a
  0.557215,  0.328515,  0.669263,  0.607050,  0.303407,  0.703086, a
  0.557215,  0.328515,  0.669263,  0.604566,  0.267087,  0.658883, a
  0.550213,  0.274515,  0.617705,  0.604566,  0.267087,  0.658883, a
  0.550213,  0.274515,  0.617705,  0.597563,  0.213086,  0.607324, a
  0.497899,  0.062619,  0.806571,  0.527049,  0.150057,  0.813853, a
  0.497899,  0.062619,  0.806571,  0.550433,  0.021469,  0.804626, a
  0.497899,  0.062619,  0.806571,  0.579583,  0.108906,  0.811908, a
  0.527049,  0.150057,  0.813853,  0.551681,  0.219814,  0.813779, a
  0.527049,  0.150057,  0.813853,  0.579583,  0.108906,  0.811908, a
  0.527049,  0.150057,  0.813853,  0.604214,  0.178663,  0.811834, a
  0.551681,  0.219814,  0.813779,  0.571793,  0.271892,  0.806351, a
  0.551681,  0.219814,  0.813779,  0.604214,  0.178663,  0.811834, a
  0.571793,  0.271892,  0.806351,  0.587385,  0.306290,  0.791567, a
  0.571793,  0.271892,  0.806351,  0.604214,  0.178663,  0.811834, a
  0.571793,  0.271892,  0.806351,  0.624326,  0.230741,  0.804406, a
  0.587385,  0.306290,  0.791567,  0.598459,  0.323009,  0.769429, a
  0.587385,  0.306290,  0.791567,  0.624326,  0.230741,  0.804406, a
  0.587385,  0.306290,  0.791567,  0.639919,  0.265140,  0.789622, a
  0.587385,  0.306290,  0.791567,  0.650993,  0.281858,  0.767484, a
  0.598459,  0.323009,  0.769429,  0.605014,  0.322048,  0.739935, a
  0.598459,  0.323009,  0.769429,  0.650993,  0.281858,  0.767484, a
  0.605014,  0.322048,  0.739935,  0.607050,  0.303407,  0.703086, a
  0.605014,  0.322048,  0.739935,  0.650993,  0.281858,  0.767484, a
  0.605014,  0.322048,  0.739935,  0.657548,  0.280897,  0.737990, a
  0.607050,  0.303407,  0.703086,  0.604566,  0.267087,  0.658883, a
  0.607050,  0.303407,  0.703086,  0.657548,  0.280897,  0.737990, a
  0.607050,  0.303407,  0.703086,  0.659583,  0.262256,  0.701141, a
  0.607050,  0.303407,  0.703086,  0.657100,  0.225936,  0.656938, a
  0.604566,  0.267087,  0.658883,  0.597563,  0.213086,  0.607324, a
  0.604566,  0.267087,  0.658883,  0.657100,  0.225936,  0.656938, a
  0.597563,  0.213086,  0.607324,  0.657100,  0.225936,  0.656938, a
  0.597563,  0.213086,  0.607324,  0.650097,  0.171936,  0.605379, a
  0.550433,  0.021469,  0.804626,  0.579583,  0.108906,  0.811908, a
  0.550433,  0.021469,  0.804626,  0.608150,  0.000596,  0.811117, a
  0.550433,  0.021469,  0.804626,  0.637300,  0.088033,  0.818399, a
  0.579583,  0.108906,  0.811908,  0.604214,  0.178663,  0.811834, a
  0.579583,  0.108906,  0.811908,  0.637300,  0.088033,  0.818399, a
  0.604214,  0.178663,  0.811834,  0.624326,  0.230741,  0.804406, a
  0.604214,  0.178663,  0.811834,  0.637300,  0.088033,  0.818399, a
  0.604214,  0.178663,  0.811834,  0.608150,  0.000596,  0.811117, b
  0.604214,  0.178663,  0.811834,  0.661931,  0.157790,  0.818325, a
  0.604214,  0.178663,  0.811834,  0.682043,  0.209868,  0.810896, a
  0.624326,  0.230741,  0.804406,  0.639919,  0.265140,  0.789622, a
  0.624326,  0.230741,  0.804406,  0.682043,  0.209868,  0.810896, a
  0.639919,  0.265140,  0.789622,  0.650993,  0.281858,  0.767484, a
  0.639919,  0.265140,  0.789622,  0.682043,  0.209868,  0.810896, a
  0.639919,  0.265140,  0.789622,  0.697636,  0.244266,  0.796113, a
  0.650993,  0.281858,  0.767484,  0.657548,  0.280897,  0.737990, a
  0.650993,  0.281858,  0.767484,  0.697636,  0.244266,  0.796113, a
  0.650993,  0.281858,  0.767484,  0.708710,  0.260985,  0.773974, a
  0.650993,  0.281858,  0.767484,  0.715265,  0.260024,  0.744481, a
  0.657548,  0.280897,  0.737990,  0.659583,  0.262256,  0.701141, a
  0.657548,  0.280897,  0.737990,  0.715265,  0.260024,  0.744481, a
  0.659583,  0.262256,  0.701141,  0.657100,  0.225936,  0.656938, a
  0.659583,  0.262256,  0.701141,  0.715265,  0.260024,  0.744481, a
  0.659583,  0.262256,  0.701141,  0.717300,  0.241383,  0.707632, a
  0.657100,  0.225936,  0.656938,  0.650097,  0.171936,  0.605379, a
  0.657100,  0.225936,  0.656938,  0.717300,  0.241383,  0.707632, a
  0.657100,  0.225936,  0.656938,  0.714817,  0.205063,  0.663428, a
  0.657100,  0.225936,  0.656938,  0.707814,  0.151062,  0.611870, a
  0.650097,  0.171936,  0.605379,  0.707814,  0.151062,  0.611870, a
  0.608150,  0.000596,  0.811117,  0.637300,  0.088033,  0.818399, a
  0.608150,  0.000596,  0.811117,  0.671050,  0.000000,  0.826044, a
  0.637300,  0.088033,  0.818399,  0.661931,  0.157790,  0.818325, a
  0.637300,  0.088033,  0.818399,  0.671050,  0.000000,  0.826044, a
  0.637300,  0.088033,  0.818399,  0.700200,  0.087437,  0.833325, a
  0.637300,  0.088033,  0.818399,  0.724831,  0.157195,  0.833252, a
  0.661931,  0.157790,  0.818325,  0.682043,  0.209868,  0.810896, a
  0.661931,  0.157790,  0.818325,  0.724831,  0.157195,  0.833252, a
  0.682043,  0.209868,  0.810896,  0.697636,  0.244266,  0.796113, a
  0.682043,  0.209868,  0.810896,  0.724831,  0.157195,  0.833252, a
  0.682043,  0.209868,  0.810896,  0.744943,  0.209273,  0.825823, a
  0.682043,  0.209868,  0.810896,  0.760536,  0.243671,  0.811039, a
  0.697636,  0.244266,  0.796113,  0.708710,  0.260985,  0.773974, a
  0.697636,  0.244266,  0.796113,  0.760536,  0.243671,  0.811039, a
  0.697636,  0.244266,  0.796113,  0.771610,  0.260389,  0.788901, a
  0.708710,  0.260985,  0.773974,  0.715265,  0.260024,  0.744481, a
  0.708710,  0.260985,  0.773974,  0.771610,  0.260389,  0.788901, a
  0.715265,  0.260024,  0.744481,  0.717300,  0.241383,  0.707632, a
  0.715265,  0.260024,  0.744481,  0.771610,  0.260389,  0.788901, a
  0.715265,  0.260024,  0.744481,  0.778165,  0.259428,  0.759407, a
  0.715265,  0.260024,  0.744481,  0.780200,  0.240787,  0.722559, a
  0.717300,  0.241383,  0.707632,  0.714817,  0.205063,  0.663428, a
  0.717300,  0.241383,  0.707632,  0.780200,  0.240787,  0.722559, a
  0.714817,  0.205063,  0.663428,  0.707814,  0.151062,  0.611870, a
  0.714817,  0.205063,  0.663428,  0.780200,  0.240787,  0.722559, a
  0.714817,  0.205063,  0.663428,  0.777717,  0.204467,  0.678355, a
  0.707814,  0.151062,  0.611870,  0.777717,  0.204467,  0.678355, a
  0.707814,  0.151062,  0.611870,  0.770714,  0.150467,  0.626796, a
  0.671050,  0.000000,  0.826044,  0.700200,  0.087437,  0.833325, a
  0.671050,  0.000000,  0.826044,  0.739133,  0.019682,  0.849406, a
  0.671050,  0.000000,  0.826044,  0.768284,  0.107119,  0.856688, a
  0.700200,  0.087437,  0.833325,  0.724831,  0.157195,  0.833252, a
  0.700200,  0.087437,  0.833325,  0.768284,  0.107119,  0.856688, a
  0.724831,  0.157195,  0.833252,  0.744943,  0.209273,  0.825823, a
  0.724831,  0.157195,  0.833252,  0.768284,  0.107119,  0.856688, a
  0.724831,  0.157195,  0.833252,  0.792915,  0.176877,  0.856614, a
  0.724831,  0.157195,  0.833252,  0.813027,  0.228955,  0.849185, a
  0.744943,  0.209273,  0.825823,  0.760536,  0.243671,  0.811039, a
  0.744943,  0.209273,  0.825823,  0.813027,  0.228955,  0.849185, a
  0.760536,  0.243671,  0.811039,  0.771610,  0.260389,  0.788901, a
  0.760536,  0.243671,  0.811039,  0.813027,  0.228955,  0.849185, a
  0.760536,  0.243671,  0.811039,  0.828620,  0.263353,  0.834402, a
  0.760536,  0.243671,  0.811039,  0.839693,  0.280071,  0.812263, a
  0.771610,  0.260389,  0.788901,  0.778165,  0.259428,  0.759407, a
  0.771610,  0.260389,  0.788901,  0.839693,  0.280071,  0.812263, a
  0.778165,  0.259428,  0.759407,  0.780200,  0.240787,  0.722559, a
  0.778165,  0.259428,  0.759407,  0.839693,  0.280071,  0.812263, a
  0.778165,  0.259428,  0.759407,  0.846248,  0.279110,  0.782770, a
  0.780200,  0.240787,  0.722559,  0.777717,  0.204467,  0.678355, a
  0.780200,  0.240787,  0.722559,  0.846248,  0.279110,  0.782770, a
  0.780200,  0.240787,  0.722559,  0.848284,  0.260470,  0.745921, a
  0.780200,  0.240787,  0.722559,  0.845800,  0.224149,  0.701717, a
  0.777717,  0.204467,  0.678355,  0.770714,  0.150467,  0.626796, a
  0.777717,  0.204467,  0.678355,  0.845800,  0.224149,  0.701717, a
  0.777717,  0.204467,  0.678355,  0.838798,  0.170149,  0.650159, a
  0.770714,  0.150467,  0.626796,  0.838798,  0.170149,  0.650159, a
  0.739133,  0.019682,  0.849406,  0.768284,  0.107119,  0.856688, a
  0.739133,  0.019682,  0.849406,  0.812400,  0.059642,  0.881204, a
  0.739133,  0.019682,  0.849406,  0.841550,  0.147079,  0.888486, a
  0.768284,  0.107119,  0.856688,  0.792915,  0.176877,  0.856614, a
  0.768284,  0.107119,  0.856688,  0.841550,  0.147079,  0.888486, a
  0.792915,  0.176877,  0.856614,  0.813027,  0.228955,  0.849185, a
  0.792915,  0.176877,  0.856614,  0.841550,  0.147079,  0.888486, a
  0.792915,  0.176877,  0.856614,  0.866181,  0.216836,  0.888412, a
  0.813027,  0.228955,  0.849185,  0.828620,  0.263353,  0.834402, a
  0.813027,  0.228955,  0.849185,  0.866181,  0.216836,  0.888412, a
  0.813027,  0.228955,  0.849185,  0.886293,  0.268914,  0.880984, a
  0.813027,  0.228955,  0.849185,  0.901886,  0.303313,  0.866200, a
  0.828620,  0.263353,  0.834402,  0.839693,  0.280071,  0.812263, a
  0.828620,  0.263353,  0.834402,  0.901886,  0.303313,  0.866200, a
  0.839693,  0.280071,  0.812263,  0.846248,  0.279110,  0.782770, a
  0.839693,  0.280071,  0.812263,  0.901886,  0.303313,  0.866200, a
  0.839693,  0.280071,  0.812263,  0.912960,  0.320031,  0.844061, a
  0.839693,  0.280071,  0.812263,  0.919515,  0.319070,  0.814568, a
  0.846248,  0.279110,  0.782770,  0.848284,  0.260470,  0.745921, a
  0.846248,  0.279110,  0.782770,  0.919515,  0.319070,  0.814568, a
  0.846248,  0.279110,  0.782770,  0.921550,  0.300429,  0.777719, a
  0.848284,  0.260470,  0.745921,  0.845800,  0.224149,  0.701717, a
  0.848284,  0.260470,  0.745921,  0.921550,  0.300429,  0.777719, a
  0.845800,  0.224149,  0.701717,  0.838798,  0.170149,  0.650159, a
  0.845800,  0.224149,  0.701717,  0.921550,  0.300429,  0.777719, a
  0.845800,  0.224149,  0.701717,  0.919067,  0.264109,  0.733516, a
  0.838798,  0.170149,  0.650159,  0.919067,  0.264109,  0.733516, a
  0.838798,  0.170149,  0.650159,  0.912064,  0.210109,  0.681957, a
  0.812400,  0.059642,  0.881204,  0.841550,  0.147079,  0.888486, a
  0.812400,  0.059642,  0.881204,  0.890850,  0.119879,  0.921438, a
  0.841550,  0.147079,  0.888486,  0.866181,  0.216836,  0.888412, a
  0.841550,  0.147079,  0.888486,  0.890850,  0.119879,  0.921438, a
  0.841550,  0.147079,  0.888486,  0.920000,  0.207316,  0.928720, a
  0.841550,  0.147079,  0.888486,  0.944631,  0.277074,  0.928646, a
  0.866181,  0.216836,  0.888412,  0.886293,  0.268914,  0.880984, a
  0.866181,  0.216836,  0.888412,  0.944631,  0.277074,  0.928646, a
  0.886293,  0.268914,  0.880984,  0.901886,  0.303313,  0.866200, a
  0.886293,  0.268914,  0.880984,  0.944631,  0.277074,  0.928646, a
  0.886293,  0.268914,  0.880984,  0.964743,  0.329152,  0.921218, a
  0.901886,  0.303313,  0.866200,  0.912960,  0.320031,  0.844061, a
  0.901886,  0.303313,  0.866200,  0.964743,  0.329152,  0.921218, a
  0.901886,  0.303313,  0.866200,  0.980336,  0.363550,  0.906434, a
  0.901886,  0.303313,  0.866200,  0.991410,  0.380268,  0.884295, a
  0.912960,  0.320031,  0.844061,  0.919515,  0.319070,  0.814568, a
  0.912960,  0.320031,  0.844061,  0.991410,  0.380268,  0.884295, a
  0.919515,  0.319070,  0.814568,  0.921550,  0.300429,  0.777719, a
  0.919515,  0.319070,  0.814568,  0.991410,  0.380268,  0.884295, a
  0.919515,  0.319070,  0.814568,  0.997964,  0.379307,  0.854802, a
  0.919515,  0.319070,  0.814568,  1.000000,  0.360667,  0.817953, a
  0.921550,  0.300429,  0.777719,  0.919067,  0.264109,  0.733516, a
  0.921550,  0.300429,  0.777719,  1.000000,  0.360667,  0.817953, a
  0.919067,  0.264109,  0.733516,  0.912064,  0.210109,  0.681957, a
  0.919067,  0.264109,  0.733516,  1.000000,  0.360667,  0.817953, a
  0.919067,  0.264109,  0.733516,  0.997516,  0.324346,  0.773750, a
  0.919067,  0.264109,  0.733516,  0.990514,  0.270346,  0.722191, a
  0.912064,  0.210109,  0.681957,  0.990514,  0.270346,  0.722191, a
  0.890850,  0.119879,  0.921438,  0.920000,  0.207316,  0.928720, a
  0.920000,  0.207316,  0.928720,  0.944631,  0.277074,  0.928646, a
  0.944631,  0.277074,  0.928646,  0.964743,  0.329152,  0.921218, a
  0.964743,  0.329152,  0.921218,  0.980336,  0.363550,  0.906434, a
  0.980336,  0.363550,  0.906434,  0.991410,  0.380268,  0.884295, a
  0.991410,  0.380268,  0.884295,  0.997964,  0.379307,  0.854802, a
  0.997964,  0.379307,  0.854802,  1.000000,  0.360667,  0.817953, a
  1.000000,  0.360667,  0.817953,  0.997516,  0.324346,  0.773750, a
  0.997516,  0.324346,  0.773750,  0.990514,  0.270346,  0.722191, a


==> img/saddle_6_node_norm.csv <==
  0.371397,  0.307738,  0.863021
  0.400547,  0.395175,  0.870303
  0.425178,  0.464932,  0.870229
  0.445290,  0.517010,  0.862801
  0.460883,  0.551408,  0.848017
  0.471957,  0.568127,  0.825879
  0.478512,  0.567166,  0.796385
  0.480547,  0.548525,  0.759536
  0.478064,  0.512205,  0.715333
  0.471061,  0.458204,  0.663774
  0.408381,  0.205754,  0.835769
  0.437531,  0.293191,  0.843050
  0.462162,  0.362949,  0.842977
  0.482275,  0.415027,  0.835548
  0.497867,  0.449425,  0.820765
  0.508941,  0.466143,  0.798626
  0.515496,  0.465182,  0.769132
  0.517532,  0.446541,  0.732284
  0.515048,  0.410221,  0.688080
  0.508045,  0.356221,  0.636521
  0.450548,  0.124048,  0.816952
  0.479699,  0.211485,  0.824234
  0.504330,  0.281243,  0.824160
  0.524442,  0.333321,  0.816732
  0.540035,  0.367719,  0.801948
  0.551109,  0.384437,  0.779809
  0.557663,  0.383476,  0.750316
  0.559699,  0.364835,  0.713467
  0.557215,  0.328515,  0.669263
  0.550213,  0.274515,  0.617705
  0.497899,  0.062619,  0.806571
  0.527049,  0.150057,  0.813853
  0.551681,  0.219814,  0.813779
  0.571793,  0.271892,  0.806351
  0.587385,  0.306290,  0.791567
  0.598459,  0.323009,  0.769429
  0.605014,  0.322048,  0.739935
  0.607050,  0.303407,  0.703086
  0.604566,  0.267087,  0.658883
  0.597563,  0.213086,  0.607324
  0.550433,  0.021469,  0.804626
  0.579583,  0.108906,  0.811908
  0.604214,  0.178663,  0.811834
  0.624326,  0.230741,  0.804406
  0.639919,  0.265140,  0.789622
  0.650993,  0.281858,  0.767484
  0.657548,  0.280897,  0.737990
  0.659583,  0.262256,  0.701141
  0.657100,  0.225936,  0.656938
  0.650097,  0.171936,  0.605379
  0.608150,  0.000596,  0.811117
  0.637300,  0.088033,  0.818399
  0.661931,  0.157790,  0.818325
  0.682043,  0.209868,  0.810896
  0.697636,  0.244266,  0.796113
  0.708710,  0.260985,  0.773974
  0.715265,  0.260024,  0.744481
  0.717300,  0.241383,  0.707632
  0.714817,  0.205063,  0.663428
  0.707814,  0.151062,  0.611870
  0.671050,  0.000000,  0.826044
  0.700200,  0.087437,  0.833325
  0.724831,  0.157195,  0.833252
  0.744943,  0.209273,  0.825823
  0.760536,  0.243671,  0.811039
  0.771610,  0.260389,  0.788901
  0.778165,  0.259428,  0.759407
  0.780200,  0.240787,  0.722559
  0.777717,  0.204467,  0.678355
  0.770714,  0.150467,  0.626796
  0.739133,  0.019682,  0.849406
  0.768284,  0.107119,  0.856688
  0.792915,  0.176877,  0.856614
  0.813027,  0.228955,  0.849185
  0.828620,  0.263353,  0.834402
  0.839693,  0.280071,  0.812263
  0.846248,  0.279110,  0.782770
  0.848284,  0.260470,  0.745921
  0.845800,  0.224149,  0.701717
  0.838798,  0.170149,  0.650159
  0.812400,  0.059642,  0.881204
  0.841550,  0.147079,  0.888486
  0.866181,  0.216836,  0.888412
  0.886293,  0.268914,  0.880984
  0.901886,  0.303313,  0.866200
  0.912960,  0.320031,  0.844061
  0.919515,  0.319070,  0.814568
  0.921550,  0.300429,  0.777719
  0.919067,  0.264109,  0.733516
  0.912064,  0.210109,  0.681957
  0.890850,  0.119879,  0.921438
  0.920000,  0.207316,  0.928720
  0.944631,  0.277074,  0.928646
  0.964743,  0.329152,  0.921218
  0.980336,  0.363550,  0.906434
  0.991410,  0.380268,  0.884295
  0.997964,  0.379307,  0.854802
  1.000000,  0.360667,  0.817953
  0.997516,  0.324346,  0.773750
  0.990514,  0.270346,  0.722191


==> img/saddle_9_edge_norm.csv <==
  0.267664,  0.961994,  0.583120,  0.237591,  0.982078,  0.560434, a
  0.267664,  0.961994,  0.583120,  0.285932,  0.942673,  0.568105, a
  0.237591,  0.982078,  0.560434,  0.207601,  0.994747,  0.540514, a
  0.237591,  0.982078,  0.560434,  0.285932,  0.942673,  0.568105, a
  0.237591,  0.982078,  0.560434,  0.255859,  0.962757,  0.545419, a
  0.237591,  0.982078,  0.560434,  0.225869,  0.975426,  0.525498, a
  0.207601,  0.994747,  0.540514,  0.177694,  1.000000,  0.523359, a
  0.207601,  0.994747,  0.540514,  0.225869,  0.975426,  0.525498, a
  0.177694,  1.000000,  0.523359,  0.147870,  0.997838,  0.508969, a
  0.177694,  1.000000,  0.523359,  0.225869,  0.975426,  0.525498, a
  0.177694,  1.000000,  0.523359,  0.195962,  0.980679,  0.508343, a
  0.177694,  1.000000,  0.523359,  0.166139,  0.978517,  0.493954, a
  0.147870,  0.997838,  0.508969,  0.118130,  0.988261,  0.497345, a
  0.147870,  0.997838,  0.508969,  0.166139,  0.978517,  0.493954, a
  0.118130,  0.988261,  0.497345,  0.088473,  0.971268,  0.488487, a
  0.118130,  0.988261,  0.497345,  0.166139,  0.978517,  0.493954, a
  0.118130,  0.988261,  0.497345,  0.136398,  0.968940,  0.482330, a
  0.118130,  0.988261,  0.497345,  0.106741,  0.951947,  0.473472, a
  0.088473,  0.971268,  0.488487,  0.058898,  0.946861,  0.482395, a
  0.088473,  0.971268,  0.488487,  0.106741,  0.951947,  0.473472, a
  0.058898,  0.946861,  0.482395,  0.029408,  0.915038,  0.479068, a
  0.058898,  0.946861,  0.482395,  0.106741,  0.951947,  0.473472, a
  0.058898,  0.946861,  0.482395,  0.077167,  0.927540,  0.467379, a
  0.058898,  0.946861,  0.482395,  0.047676,  0.895717,  0.464052, a
  0.029408,  0.915038,  0.479068,  0.000000,  0.875800,  0.478506, a
  0.029408,  0.915038,  0.479068,  0.047676,  0.895717,  0.464052, a
  0.000000,  0.875800,  0.478506,  0.047676,  0.895717,  0.464052, a
  0.000000,  0.875800,  0.478506,  0.018268,  0.856479,  0.463490, a
  0.285932,  0.942673,  0.568105,  0.255859,  0.962757,  0.545419, a
  0.285932,  0.942673,  0.568105,  0.304184,  0.924818,  0.552543, a
  0.285932,  0.942673,  0.568105,  0.274111,  0.944902,  0.529856, a
  0.255859,  0.962757,  0.545419,  0.225869,  0.975426,  0.525498, a
  0.255859,  0.962757,  0.545419,  0.274111,  0.944902,  0.529856, a
  0.225869,  0.975426,  0.525498,  0.195962,  0.980679,  0.508343, a
  0.225869,  0.975426,  0.525498,  0.274111,  0.944902,  0.529856, a
  0.225869,  0.975426,  0.525498,  0.244121,  0.957570,  0.509936, a
  0.225869,  0.975426,  0.525498,  0.214214,  0.962824,  0.492781, a
  0.195962,  0.980679,  0.508343,  0.166139,  0.978517,  0.493954, a
  0.195962,  0.980679,  0.508343,  0.214214,  0.962824,  0.492781, a
  0.166139,  0.978517,  0.493954,  0.136398,  0.968940,  0.482330, a
  0.166139,  0.978517,  0.493954,  0.214214,  0.962824,  0.492781, a
  0.166139,  0.978517,  0.493954,  0.184391,  0.960662,  0.478391, a
  0.166139,  0.978517,  0.493954,  0.154650,  0.951084,  0.466767, a
  0.136398,  0.968940,  0.482330,  0.106741,  0.951947,  0.473472, a
  0.136398,  0.968940,  0.482330,  0.154650,  0.951084,  0.466767, a
  0.136398,  0.968940,  0.482330,  0.124993,  0.934092,  0.457909, a
  0.106741,  0.951947,  0.473472,  0.077167,  0.927540,  0.467379, a
  0.106741,  0.951947,  0.473472,  0.124993,  0.934092,  0.457909, a
  0.077167,  0.927540,  0.467379,  0.047676,  0.895717,  0.464052, a
  0.077167,  0.927540,  0.467379,  0.124993,  0.934092,  0.457909, a
  0.077167,  0.927540,  0.467379,  0.095419,  0.909684,  0.451817, a
  0.047676,  0.895717,  0.464052,  0.018268,  0.856479,  0.463490, a
  0.047676,  0.895717,  0.464052,  0.095419,  0.909684,  0.451817, a
  0.047676,  0.895717,  0.464052,  0.065928,  0.877861,  0.448490, a
  0.047676,  0.895717,  0.464052,  0.036520,  0.838623,  0.447928, a
  0.018268,  0.856479,  0.463490,  0.036520,  0.838623,  0.447928, a
  0.304184,  0.924818,  0.552543,  0.274111,  0.944902,  0.529856, a
  0.304184,  0.924818,  0.552543,  0.322420,  0.908428,  0.536434, a
  0.274111,  0.944902,  0.529856,  0.244121,  0.957570,  0.509936, a
  0.274111,  0.944902,  0.529856,  0.322420,  0.908428,  0.536434, a
  0.274111,  0.944902,  0.529856,  0.292347,  0.928512,  0.513747, a
  0.274111,  0.944902,  0.529856,  0.262357,  0.941181,  0.493827, a
  0.244121,  0.957570,  0.509936,  0.214214,  0.962824,  0.492781, a
  0.244121,  0.957570,  0.509936,  0.262357,  0.941181,  0.493827, a
  0.214214,  0.962824,  0.492781,  0.184391,  0.960662,  0.478391, a
  0.214214,  0.962824,  0.492781,  0.262357,  0.941181,  0.493827, a
  0.214214,  0.962824,  0.492781,  0.232450,  0.946434,  0.476672, a
  0.214214,  0.962824,  0.492781,  0.202626,  0.944272,  0.462282, a
  0.184391,  0.960662,  0.478391,  0.154650,  0.951084,  0.466767, a
  0.184391,  0.960662,  0.478391,  0.202626,  0.944272,  0.462282, a
  0.154650,  0.951084,  0.466767,  0.124993,  0.934092,  0.457909, a
  0.154650,  0.951084,  0.466767,  0.202626,  0.944272,  0.462282, a
  0.154650,  0.951084,  0.466767,  0.172886,  0.934695,  0.450659, a
  0.124993,  0.934092,  0.457909,  0.095419,  0.909684,  0.451817, a
  0.124993,  0.934092,  0.457909,  0.172886,  0.934695,  0.450659, a
  0.124993,  0.934092,  0.457909,  0.143228,  0.917702,  0.441800, a
  0.124993,  0.934092,  0.457909,  0.113654,  0.893295,  0.435708, a
  0.095419,  0.909684,  0.451817,  0.065928,  0.877861,  0.448490, a
  0.095419,  0.909684,  0.451817,  0.113654,  0.893295,  0.435708, a
  0.065928,  0.877861,  0.448490,  0.036520,  0.838623,  0.447928, a
  0.065928,  0.877861,  0.448490,  0.113654,  0.893295,  0.435708, a
  0.065928,  0.877861,  0.448490,  0.084164,  0.861472,  0.432381, a
  0.036520,  0.838623,  0.447928,  0.084164,  0.861472,  0.432381, a
  0.036520,  0.838623,  0.447928,  0.054756,  0.822234,  0.431819, a
  0.322420,  0.908428,  0.536434,  0.292347,  0.928512,  0.513747, a
  0.322420,  0.908428,  0.536434,  0.340639,  0.893505,  0.519778, a
  0.322420,  0.908428,  0.536434,  0.310566,  0.913589,  0.497092, a
  0.292347,  0.928512,  0.513747,  0.262357,  0.941181,  0.493827, a
  0.292347,  0.928512,  0.513747,  0.310566,  0.913589,  0.497092, a
  0.292347,  0.928512,  0.513747,  0.280576,  0.926257,  0.477171, a
  0.262357,  0.941181,  0.493827,  0.232450,  0.946434,  0.476672, a
  0.262357,  0.941181,  0.493827,  0.280576,  0.926257,  0.477171, a
  0.232450,  0.946434,  0.476672,  0.202626,  0.944272,  0.462282, a
  0.232450,  0.946434,  0.476672,  0.280576,  0.926257,  0.477171, a
  0.232450,  0.946434,  0.476672,  0.250669,  0.931510,  0.460016, a
  0.202626,  0.944272,  0.462282,  0.172886,  0.934695,  0.450659, a
  0.202626,  0.944272,  0.462282,  0.250669,  0.931510,  0.460016, a
  0.202626,  0.944272,  0.462282,  0.220845,  0.929348,  0.445627, a
  0.202626,  0.944272,  0.462282,  0.191105,  0.919771,  0.434003, a
  0.172886,  0.934695,  0.450659,  0.143228,  0.917702,  0.441800, a
  0.172886,  0.934695,  0.450659,  0.191105,  0.919771,  0.434003, a
  0.143228,  0.917702,  0.441800,  0.113654,  0.893295,  0.435708, a
  0.143228,  0.917702,  0.441800,  0.191105,  0.919771,  0.434003, a
  0.143228,  0.917702,  0.441800,  0.161447,  0.902779,  0.425145, a
  0.113654,  0.893295,  0.435708,  0.084164,  0.861472,  0.432381, a
  0.113654,  0.893295,  0.435708,  0.161447,  0.902779,  0.425145, a
  0.113654,  0.893295,  0.435708,  0.131873,  0.878371,  0.419052, a
  0.113654,  0.893295,  0.435708,  0.102383,  0.846548,  0.415725, a
  0.084164,  0.861472,  0.432381,  0.054756,  0.822234,  0.431819, a
  0.084164,  0.861472,  0.432381,  0.102383,  0.846548,  0.415725, a
  0.054756,  0.822234,  0.431819,  0.102383,  0.846548,  0.415725, a
  0.054756,  0.822234,  0.431819,  0.072975,  0.807310,  0.415164, a
  0.340639,  0.893505,  0.519778,  0.310566,  0.913589,  0.497092, a
  0.340639,  0.893505,  0.519778,  0.358842,  0.880047,  0.502576, a
  0.340639,  0.893505,  0.519778,  0.328768,  0.900130,  0.479889, a
  0.310566,  0.913589,  0.497092,  0.280576,  0.926257,  0.477171, a
  0.310566,  0.913589,  0.497092,  0.328768,  0.900130,  0.479889, a
  0.280576,  0.926257,  0.477171,  0.250669,  0.931510,  0.460016, a
  0.280576,  0.926257,  0.477171,  0.328768,  0.900130,  0.479889, a
  0.280576,  0.926257,  0.477171,  0.298778,  0.912799,  0.459969, a
  0.280576,  0.926257,  0.477171,  0.268871,  0.918052,  0.442814, a
  0.250669,  0.931510,  0.460016,  0.220845,  0.929348,  0.445627, a
  0.250669,  0.931510,  0.460016,  0.268871,  0.918052,  0.442814, a
  0.220845,  0.929348,  0.445627,  0.191105,  0.919771,  0.434003, a
  0.220845,  0.929348,  0.445627,  0.268871,  0.918052,  0.442814, a
  0.220845,  0.929348,  0.445627,  0.239048,  0.915890,  0.428424, a
  0.191105,  0.919771,  0.434003,  0.161447,  0.902779,  0.425145, a
  0.191105,  0.919771,  0.434003,  0.239048,  0.915890,  0.428424, a
  0.191105,  0.919771,  0.434003,  0.209307,  0.906313,  0.416800, a
  0.191105,  0.919771,  0.434003,  0.179650,  0.889321,  0.407942, a
  0.161447,  0.902779,  0.425145,  0.131873,  0.878371,  0.419052, a
  0.161447,  0.902779,  0.425145,  0.179650,  0.889321,  0.407942, a
  0.131873,  0.878371,  0.419052,  0.102383,  0.846548,  0.415725, a
  0.131873,  0.878371,  0.419052,  0.179650,  0.889321,  0.407942, a
  0.131873,  0.878371,  0.419052,  0.150076,  0.864913,  0.401850, a
  0.102383,  0.846548,  0.415725,  0.072975,  0.807310,  0.415164, a
  0.102383,  0.846548,  0.415725,  0.131873,  0.878371,  0.419052, b
  0.102383,  0.846548,  0.415725,  0.150076,  0.864913,  0.401850, a
  0.102383,  0.846548,  0.415725,  0.120585,  0.833090,  0.398523, a
  0.102383,  0.846548,  0.415725,  0.091178,  0.793852,  0.397961, a
  0.072975,  0.807310,  0.415164,  0.091178,  0.793852,  0.397961, a
  0.358842,  0.880047,  0.502576,  0.328768,  0.900130,  0.479889, a
  0.358842,  0.880047,  0.502576,  0.377028,  0.868055,  0.484826, a
  0.328768,  0.900130,  0.479889,  0.298778,  0.912799,  0.459969, a
  0.328768,  0.900130,  0.479889,  0.377028,  0.868055,  0.484826, a
  0.328768,  0.900130,  0.479889,  0.346955,  0.888138,  0.462140, a
  0.328768,  0.900130,  0.479889,  0.316964,  0.900807,  0.442220, a
  0.298778,  0.912799,  0.459969,  0.268871,  0.918052,  0.442814, a
  0.298778,  0.912799,  0.459969,  0.316964,  0.900807,  0.442220, a
  0.268871,  0.918052,  0.442814,  0.239048,  0.915890,  0.428424, a
  0.268871,  0.918052,  0.442814,  0.316964,  0.900807,  0.442220, a
  0.268871,  0.918052,  0.442814,  0.287058,  0.906060,  0.425065, a
  0.268871,  0.918052,  0.442814,  0.257234,  0.903898,  0.410675, a
  0.239048,  0.915890,  0.428424,  0.209307,  0.906313,  0.416800, a
  0.239048,  0.915890,  0.428424,  0.257234,  0.903898,  0.410675, a
  0.239048,  0.915890,  0.428424,  0.227493,  0.894321,  0.399051, a
  0.209307,  0.906313,  0.416800,  0.179650,  0.889321,  0.407942, a
  0.209307,  0.906313,  0.416800,  0.227493,  0.894321,  0.399051, a
  0.179650,  0.889321,  0.407942,  0.150076,  0.864913,  0.401850, a
  0.179650,  0.889321,  0.407942,  0.227493,  0.894321,  0.399051, a
  0.179650,  0.889321,  0.407942,  0.197836,  0.877328,  0.390193, a
  0.179650,  0.889321,  0.407942,  0.168262,  0.852921,  0.384101, a
  0.150076,  0.864913,  0.401850,  0.120585,  0.833090,  0.398523, a
  0.150076,  0.864913,  0.401850,  0.168262,  0.852921,  0.384101, a
  0.120585,  0.833090,  0.398523,  0.091178,  0.793852,  0.397961, a
  0.120585,  0.833090,  0.398523,  0.168262,  0.852921,  0.384101, a
  0.120585,  0.833090,  0.398523,  0.138771,  0.821098,  0.380774, a
  0.091178,  0.793852,  0.397961,  0.138771,  0.821098,  0.380774, a
  0.091178,  0.793852,  0.397961,  0.109364,  0.781860,  0.380212, a
  0.377028,  0.868055,  0.484826,  0.346955,  0.888138,  0.462140, a
  0.377028,  0.868055,  0.484826,  0.395197,  0.857528,  0.466531, a
  0.377028,  0.868055,  0.484826,  0.365124,  0.877612,  0.443845, a
  0.346955,  0.888138,  0.462140,  0.316964,  0.900807,  0.442220, a
  0.346955,  0.888138,  0.462140,  0.365124,  0.877612,  0.443845, a
  0.316964,  0.900807,  0.442220,  0.287058,  0.906060,  0.425065, a
  0.316964,  0.900807,  0.442220,  0.365124,  0.877612,  0.443845, a
  0.316964,  0.900807,  0.442220,  0.335134,  0.890280,  0.423924, a
  0.316964,  0.900807,  0.442220,  0.305227,  0.895534,  0.406769, a
  0.287058,  0.906060,  0.425065,  0.257234,  0.903898,  0.410675, a
  0.287058,  0.906060,  0.425065,  0.305227,  0.895534,  0.406769, a
  0.257234,  0.903898,  0.410675,  0.227493,  0.894321,  0.399051, a
  0.257234,  0.903898,  0.410675,  0.305227,  0.895534,  0.406769, a
  0.257234,  0.903898,  0.410675,  0.275404,  0.893372,  0.392380, a
  0.257234,  0.903898,  0.410675,  0.245663,  0.883794,  0.380756, a
  0.227493,  0.894321,  0.399051,  0.197836,  0.877328,  0.390193, a
  0.227493,  0.894321,  0.399051,  0.245663,  0.883794,  0.380756, a
  0.197836,  0.877328,  0.390193,  0.168262,  0.852921,  0.384101, a
  0.197836,  0.877328,  0.390193,  0.245663,  0.883794,  0.380756, a
  0.197836,  0.877328,  0.390193,  0.216006,  0.866802,  0.371898, a
  0.168262,  0.852921,  0.384101,  0.138771,  0.821098,  0.380774, a
  0.168262,  0.852921,  0.384101,  0.216006,  0.866802,  0.371898, a
  0.168262,  0.852921,  0.384101,  0.186432,  0.842394,  0.365805, a
  0.168262,  0.852921,  0.384101,  0.156941,  0.810571,  0.362478, a
  0.138771,  0.821098,  0.380774,  0.109364,  0.781860,  0.380212, a
  0.138771,  0.821098,  0.380774,  0.156941,  0.810571,  0.362478, a
  0.138771,  0.821098,  0.380774,  0.127533,  0.771333,  0.361916, a
  0.109364,  0.781860,  0.380212,  0.127533,  0.771333,  0.361916, a
  0.395197,  0.857528,  0.466531,  0.365124,  0.877612,  0.443845, a
  0.395197,  0.857528,  0.466531,  0.413351,  0.848467,  0.447688, a
  0.395197,  0.857528,  0.466531,  0.383278,  0.868551,  0.425002, a
  0.365124,  0.877612,  0.443845,  0.335134,  0.890280,  0.423924, a
  0.365124,  0.877612,  0.443845,  0.383278,  0.868551,  0.425002, a
  0.335134,  0.890280,  0.423924,  0.305227,  0.895534,  0.406769, a
  0.335134,  0.890280,  0.423924,  0.383278,  0.868551,  0.425002, a
  0.335134,  0.890280,  0.423924,  0.353287,  0.881220,  0.405082, a
  0.305227,  0.895534,  0.406769,  0.275404,  0.893372,  0.392380, a
  0.305227,  0.895534,  0.406769,  0.353287,  0.881220,  0.405082, a
  0.305227,  0.895534,  0.406769,  0.323381,  0.886473,  0.387927, a
  0.305227,  0.895534,  0.406769,  0.293557,  0.884311,  0.373537, a
  0.275404,  0.893372,  0.392380,  0.245663,  0.883794,  0.380756, a
  0.275404,  0.893372,  0.392380,  0.293557,  0.884311,  0.373537, a
  0.245663,  0.883794,  0.380756,  0.216006,  0.866802,  0.371898, a
  0.245663,  0.883794,  0.380756,  0.293557,  0.884311,  0.373537, a
  0.245663,  0.883794,  0.380756,  0.263816,  0.874734,  0.361913, a
  0.245663,  0.883794,  0.380756,  0.234159,  0.857741,  0.353055, a
  0.216006,  0.866802,  0.371898,  0.186432,  0.842394,  0.365805, a
  0.216006,  0.866802,  0.371898,  0.234159,  0.857741,  0.353055, a
  0.216006,  0.866802,  0.371898,  0.204585,  0.833334,  0.346963, a
  0.186432,  0.842394,  0.365805,  0.156941,  0.810571,  0.362478, a
  0.186432,  0.842394,  0.365805,  0.204585,  0.833334,  0.346963, a
  0.156941,  0.810571,  0.362478,  0.127533,  0.771333,  0.361916, a
  0.156941,  0.810571,  0.362478,  0.204585,  0.833334,  0.346963, a
  0.156941,  0.810571,  0.362478,  0.175094,  0.801511,  0.343635, a
  0.127533,  0.771333,  0.361916,  0.175094,  0.801511,  0.343635, a
  0.127533,  0.771333,  0.361916,  0.145687,  0.762273,  0.343074, a
  0.413351,  0.848467,  0.447688,  0.383278,  0.868551,  0.425002, a
  0.413351,  0.848467,  0.447688,  0.431488,  0.840873,  0.428299, a
  0.383278,  0.868551,  0.425002,  0.353287,  0.881220,  0.405082, a
  0.383278,  0.868551,  0.425002,  0.431488,  0.840873,  0.428299, a
  0.383278,  0.868551,  0.425002,  0.401414,  0.860956,  0.405613, a
  0.383278,  0.868551,  0.425002,  0.371424,  0.873625,  0.385693, a
  0.353287,  0.881220,  0.405082,  0.323381,  0.886473,  0.387927, a
  0.353287,  0.881220,  0.405082,  0.371424,  0.873625,  0.385693, a
  0.323381,  0.886473,  0.387927,  0.293557,  0.884311,  0.373537, a
  0.323381,  0.886473,  0.387927,  0.371424,  0.873625,  0.385693, a
  0.323381,  0.886473,  0.387927,  0.341517,  0.878878,  0.368538, a
  0.293557,  0.884311,  0.373537,  0.263816,  0.874734,  0.361913, a
  0.293557,  0.884311,  0.373537,  0.341517,  0.878878,  0.368538, a
  0.293557,  0.884311,  0.373537,  0.311694,  0.876716,  0.354148, a
  0.293557,  0.884311,  0.373537,  0.281953,  0.867139,  0.342524, a
  0.263816,  0.874734,  0.361913,  0.234159,  0.857741,  0.353055, a
  0.263816,  0.874734,  0.361913,  0.281953,  0.867139,  0.342524, a
  0.234159,  0.857741,  0.353055,  0.204585,  0.833334,  0.346963, a
  0.234159,  0.857741,  0.353055,  0.281953,  0.867139,  0.342524, a
  0.234159,  0.857741,  0.353055,  0.252296,  0.850146,  0.333666, a
  0.234159,  0.857741,  0.353055,  0.222722,  0.825739,  0.327573, a
  0.204585,  0.833334,  0.346963,  0.175094,  0.801511,  0.343635, a
  0.204585,  0.833334,  0.346963,  0.222722,  0.825739,  0.327573, a
  0.175094,  0.801511,  0.343635,  0.145687,  0.762273,  0.343074, a
  0.175094,  0.801511,  0.343635,  0.222722,  0.825739,  0.327573, a
  0.175094,  0.801511,  0.343635,  0.193231,  0.793916,  0.324246, a
  0.175094,  0.801511,  0.343635,  0.163824,  0.754678,  0.323685, a
  0.145687,  0.762273,  0.343074,  0.163824,  0.754678,  0.323685, a
  0.431488,  0.840873,  0.428299,  0.401414,  0.860956,  0.405613, a
  0.401414,  0.860956,  0.405613,  0.371424,  0.873625,  0.385693, a
  0.371424,  0.873625,  0.385693,  0.341517,  0.878878,  0.368538, a
  0.341517,  0.878878,  0.368538,  0.311694,  0.876716,  0.354148, a
  0.311694,  0.876716,  0.354148,  0.281953,  0.867139,  0.342524, a
  0.281953,  0.867139,  0.342524,  0.252296,  0.850146,  0.333666, a
  0.252296,  0.850146,  0.333666,  0.222722,  0.825739,  0.327573, a
  0.222722,  0.825739,  0.327573,  0.193231,  0.793916,  0.324246, a
  0.193231,  0.793916,  0.324246,  0.163824,  0.754678,  0.323685, a


==> img/saddle_9_node_norm.csv <==
  0.267664,  0.961994,  0.583120
  0.237591,  0.982078,  0.560434
  0.207601,  0.994747,  0.540514
  0.177694,  1.000000,  0.523359
  0.147870,  0.997838,  0.508969
  0.118130,  0.988261,  0.497345
  0.088473,  0.971268,  0.488487
  0.058898,  0.946861,  0.482395
  0.029408,  0.915038,  0.479068
  0.000000,  0.875800,  0.478506
  0.285932,  0.942673,  0.568105
  0.255859,  0.962757,  0.545419
  0.225869,  0.975426,  0.525498
  0.195962,  0.980679,  0.508343
  0.166139,  0.978517,  0.493954
  0.136398,  0.968940,  0.482330
  0.106741,  0.951947,  0.473472
  0.077167,  0.927540,  0.467379
  0.047676,  0.895717,  0.464052
  0.018268,  0.856479,  0.463490
  0.304184,  0.924818,  0.552543
  0.274111,  0.944902,  0.529856
  0.244121,  0.957570,  0.509936
  0.214214,  0.962824,  0.492781
  0.184391,  0.960662,  0.478391
  0.154650,  0.951084,  0.466767
  0.124993,  0.934092,  0.457909
  0.095419,  0.909684,  0.451817
  0.065928,  0.877861,  0.448490
  0.036520,  0.838623,  0.447928
  0.322420,  0.908428,  0.536434
  0.292347,  0.928512,  0.513747
  0.262357,  0.941181,  0.493827
  0.232450,  0.946434,  0.476672
  0.202626,  0.944272,  0.462282
  0.172886,  0.934695,  0.450659
  0.143228,  0.917702,  0.441800
  0.113654,  0.893295,  0.435708
  0.084164,  0.861472,  0.432381
  0.054756,  0.822234,  0.431819
  0.340639,  0.893505,  0.519778
  0.310566,  0.913589,  0.497092
  0.280576,  0.926257,  0.477171
  0.250669,  0.931510,  0.460016
  0.220845,  0.929348,  0.445627
  0.191105,  0.919771,  0.434003
  0.161447,  0.902779,  0.425145
  0.131873,  0.878371,  0.419052
  0.102383,  0.846548,  0.415725
  0.072975,  0.807310,  0.415164
  0.358842,  0.880047,  0.502576
  0.328768,  0.900130,  0.479889
  0.298778,  0.912799,  0.459969
  0.268871,  0.918052,  0.442814
  0.239048,  0.915890,  0.428424
  0.209307,  0.906313,  0.416800
  0.179650,  0.889321,  0.407942
  0.150076,  0.864913,  0.401850
  0.120585,  0.833090,  0.398523
  0.091178,  0.793852,  0.397961
  0.377028,  0.868055,  0.484826
  0.346955,  0.888138,  0.462140
  0.316964,  0.900807,  0.442220
  0.287058,  0.906060,  0.425065
  0.257234,  0.903898,  0.410675
  0.227493,  0.894321,  0.399051
  0.197836,  0.877328,  0.390193
  0.168262,  0.852921,  0.384101
  0.138771,  0.821098,  0.380774
  0.109364,  0.781860,  0.380212
  0.395197,  0.857528,  0.466531
  0.365124,  0.877612,  0.443845
  0.335134,  0.890280,  0.423924
  0.305227,  0.895534,  0.406769
  0.275404,  0.893372,  0.392380
  0.245663,  0.883794,  0.380756
  0.216006,  0.866802,  0.371898
  0.186432,  0.842394,  0.365805
  0.156941,  0.810571,  0.362478
  0.127533,  0.771333,  0.361916
  0.413351,  0.848467,  0.447688
  0.383278,  0.868551,  0.425002
  0.353287,  0.881220,  0.405082
  0.323381,  0.886473,  0.387927
  0.293557,  0.884311,  0.373537
  0.263816,  0.874734,  0.361913
  0.234159,  0.857741,  0.353055
  0.204585,  0.833334,  0.346963
  0.175094,  0.801511,  0.343635
  0.145687,  0.762273,  0.343074
  0.431488,  0.840873,  0.428299
  0.401414,  0.860956,  0.405613
  0.371424,  0.873625,  0.385693
  0.341517,  0.878878,  0.368538
  0.311694,  0.876716,  0.354148
  0.281953,  0.867139,  0.342524
  0.252296,  0.850146,  0.333666
  0.222722,  0.825739,  0.327573
  0.193231,  0.793916,  0.324246
  0.163824,  0.754678,  0.323685


==> img/torus_0_edge_norm.csv <==
  0.981304,  0.509347,  0.000000,  0.979209,  0.348956,  0.126085, a
  0.981304,  0.509347,  0.000000,  0.938715,  0.493458,  0.004263, a
  0.979209,  0.348956,  0.126085,  0.866312,  0.250365,  0.403170, a
  0.979209,  0.348956,  0.126085,  0.938715,  0.493458,  0.004263, a
  0.979209,  0.348956,  0.126085,  0.936725,  0.341088,  0.124042, a
  0.979209,  0.348956,  0.126085,  0.829474,  0.247427,  0.387271, a
  0.866312,  0.250365,  0.403170,  0.695439,  0.259705,  0.701604, a
  0.866312,  0.250365,  0.403170,  0.829474,  0.247427,  0.387271, a
  0.695439,  0.259705,  0.701604,  0.546542,  0.372605,  0.881746, a
  0.695439,  0.259705,  0.701604,  0.829474,  0.247427,  0.387271, a
  0.695439,  0.259705,  0.701604,  0.667145,  0.256299,  0.670781, a
  0.695439,  0.259705,  0.701604,  0.525695,  0.363554,  0.841915, a
  0.546542,  0.372605,  0.881746,  0.489293,  0.536240,  0.859306, a
  0.546542,  0.372605,  0.881746,  0.525695,  0.363554,  0.841915, a
  0.546542,  0.372605,  0.881746,  0.471309,  0.519006,  0.820597, a
  0.489293,  0.536240,  0.859306,  0.550479,  0.674041,  0.644784, a
  0.489293,  0.536240,  0.859306,  0.471309,  0.519006,  0.820597, a
  0.489293,  0.536240,  0.859306,  0.529435,  0.649916,  0.616803, a
  0.550479,  0.674041,  0.644784,  0.701471,  0.721531,  0.338557, a
  0.550479,  0.674041,  0.644784,  0.529435,  0.649916,  0.616803, a
  0.701471,  0.721531,  0.338557,  0.871617,  0.656488,  0.083912, a
  0.701471,  0.721531,  0.338557,  0.529435,  0.649916,  0.616803, a
  0.701471,  0.721531,  0.338557,  0.672875,  0.695031,  0.325889, a
  0.871617,  0.656488,  0.083912,  0.981304,  0.509347,  0.000000, a
  0.871617,  0.656488,  0.083912,  0.672875,  0.695031,  0.325889, a
  0.871617,  0.656488,  0.083912,  0.834513,  0.633241,  0.083978, a
  0.871617,  0.656488,  0.083912,  0.938715,  0.493458,  0.004263, a
  0.981304,  0.509347,  0.000000,  0.938715,  0.493458,  0.004263, a
  0.938715,  0.493458,  0.004263,  0.936725,  0.341088,  0.124042, a
  0.938715,  0.493458,  0.004263,  0.892161,  0.482171,  0.051417, a
  0.938715,  0.493458,  0.004263,  0.890436,  0.350111,  0.155231, a
  0.936725,  0.341088,  0.124042,  0.829474,  0.247427,  0.387271, a
  0.936725,  0.341088,  0.124042,  0.890436,  0.350111,  0.155231, a
  0.829474,  0.247427,  0.387271,  0.667145,  0.256299,  0.670781, a
  0.829474,  0.247427,  0.387271,  0.890436,  0.350111,  0.155231, a
  0.829474,  0.247427,  0.387271,  0.797480,  0.268933,  0.383375, a
  0.829474,  0.247427,  0.387271,  0.656788,  0.276623,  0.629096, a
  0.667145,  0.256299,  0.670781,  0.525695,  0.363554,  0.841915, a
  0.667145,  0.256299,  0.670781,  0.656788,  0.276623,  0.629096, a
  0.525695,  0.363554,  0.841915,  0.471309,  0.519006,  0.820597, a
  0.525695,  0.363554,  0.841915,  0.656788,  0.276623,  0.629096, a
  0.525695,  0.363554,  0.841915,  0.534191,  0.369582,  0.777420, a
  0.471309,  0.519006,  0.820597,  0.529435,  0.649916,  0.616803, a
  0.471309,  0.519006,  0.820597,  0.534191,  0.369582,  0.777420, a
  0.471309,  0.519006,  0.820597,  0.487054,  0.504314,  0.758944, a
  0.529435,  0.649916,  0.616803,  0.672875,  0.695031,  0.325889, a
  0.529435,  0.649916,  0.616803,  0.487054,  0.504314,  0.758944, a
  0.529435,  0.649916,  0.616803,  0.537433,  0.617775,  0.582313, a
  0.529435,  0.649916,  0.616803,  0.661754,  0.656877,  0.330175, a
  0.672875,  0.695031,  0.325889,  0.834513,  0.633241,  0.083978, a
  0.672875,  0.695031,  0.325889,  0.661754,  0.656877,  0.330175, a
  0.672875,  0.695031,  0.325889,  0.801848,  0.603323,  0.120508, a
  0.834513,  0.633241,  0.083978,  0.938715,  0.493458,  0.004263, a
  0.834513,  0.633241,  0.083978,  0.801848,  0.603323,  0.120508, a
  0.938715,  0.493458,  0.004263,  0.801848,  0.603323,  0.120508, a
  0.938715,  0.493458,  0.004263,  0.892161,  0.482171,  0.051417, a
  0.892161,  0.482171,  0.051417,  0.890436,  0.350111,  0.155231, a
  0.892161,  0.482171,  0.051417,  0.863424,  0.480769,  0.119399, a
  0.890436,  0.350111,  0.155231,  0.797480,  0.268933,  0.383375, a
  0.890436,  0.350111,  0.155231,  0.863424,  0.480769,  0.119399, a
  0.890436,  0.350111,  0.155231,  0.862001,  0.371803,  0.205059, a
  0.890436,  0.350111,  0.155231,  0.785301,  0.304822,  0.393304, a
  0.797480,  0.268933,  0.383375,  0.656788,  0.276623,  0.629096, a
  0.797480,  0.268933,  0.383375,  0.785301,  0.304822,  0.393304, a
  0.797480,  0.268933,  0.383375,  0.669214,  0.311167,  0.596054, a
  0.656788,  0.276623,  0.629096,  0.534191,  0.369582,  0.777420, a
  0.656788,  0.276623,  0.629096,  0.669214,  0.311167,  0.596054, a
  0.656788,  0.276623,  0.629096,  0.568056,  0.387869,  0.718438, a
  0.534191,  0.369582,  0.777420,  0.487054,  0.504314,  0.758944, a
  0.534191,  0.369582,  0.777420,  0.568056,  0.387869,  0.718438, a
  0.534191,  0.369582,  0.777420,  0.529163,  0.499039,  0.703193, a
  0.534191,  0.369582,  0.777420,  0.669214,  0.311167,  0.596054, b
  0.487054,  0.504314,  0.758944,  0.537433,  0.617775,  0.582313, a
  0.487054,  0.504314,  0.758944,  0.529163,  0.499039,  0.703193, a
  0.537433,  0.617775,  0.582313,  0.661754,  0.656877,  0.330175, a
  0.537433,  0.617775,  0.582313,  0.529163,  0.499039,  0.703193, a
  0.537433,  0.617775,  0.582313,  0.570731,  0.592658,  0.557452, a
  0.661754,  0.656877,  0.330175,  0.801848,  0.603323,  0.120508, a
  0.661754,  0.656877,  0.330175,  0.570731,  0.592658,  0.557452, a
  0.661754,  0.656877,  0.330175,  0.673311,  0.624922,  0.349408, a
  0.801848,  0.603323,  0.120508,  0.892161,  0.482171,  0.051417, a
  0.801848,  0.603323,  0.120508,  0.673311,  0.624922,  0.349408, a
  0.801848,  0.603323,  0.120508,  0.788905,  0.580733,  0.176407, a
  0.801848,  0.603323,  0.120508,  0.863424,  0.480769,  0.119399, a
  0.892161,  0.482171,  0.051417,  0.863424,  0.480769,  0.119399, a
  0.863424,  0.480769,  0.119399,  0.862001,  0.371803,  0.205059, a
  0.863424,  0.480769,  0.119399,  0.865952,  0.489906,  0.176399, a
  0.862001,  0.371803,  0.205059,  0.785301,  0.304822,  0.393304, a
  0.862001,  0.371803,  0.205059,  0.865952,  0.489906,  0.176399, a
  0.862001,  0.371803,  0.205059,  0.864726,  0.396014,  0.250209, a
  0.862001,  0.371803,  0.205059,  0.798636,  0.338299,  0.412413, a
  0.785301,  0.304822,  0.393304,  0.669214,  0.311167,  0.596054, a
  0.785301,  0.304822,  0.393304,  0.798636,  0.338299,  0.412413, a
  0.785301,  0.304822,  0.393304,  0.698608,  0.343767,  0.587115, a
  0.669214,  0.311167,  0.596054,  0.568056,  0.387869,  0.718438, a
  0.669214,  0.311167,  0.596054,  0.698608,  0.343767,  0.587115, a
  0.568056,  0.387869,  0.718438,  0.529163,  0.499039,  0.703193, a
  0.568056,  0.387869,  0.718438,  0.698608,  0.343767,  0.587115, a
  0.568056,  0.387869,  0.718438,  0.611444,  0.409858,  0.692569, a
  0.568056,  0.387869,  0.718438,  0.577931,  0.505649,  0.679433, a
  0.529163,  0.499039,  0.703193,  0.570731,  0.592658,  0.557452, a
  0.529163,  0.499039,  0.703193,  0.577931,  0.505649,  0.679433, a
  0.570731,  0.592658,  0.557452,  0.673311,  0.624922,  0.349408, a
  0.570731,  0.592658,  0.557452,  0.577931,  0.505649,  0.679433, a
  0.570731,  0.592658,  0.557452,  0.613749,  0.586317,  0.553853, a
  0.673311,  0.624922,  0.349408,  0.788905,  0.580733,  0.176407, a
  0.673311,  0.624922,  0.349408,  0.613749,  0.586317,  0.553853, a
  0.673311,  0.624922,  0.349408,  0.702139,  0.614118,  0.374589, a
  0.673311,  0.624922,  0.349408,  0.801741,  0.576042,  0.225521, a
  0.788905,  0.580733,  0.176407,  0.863424,  0.480769,  0.119399, a
  0.788905,  0.580733,  0.176407,  0.801741,  0.576042,  0.225521, a
  0.863424,  0.480769,  0.119399,  0.801741,  0.576042,  0.225521, a
  0.863424,  0.480769,  0.119399,  0.865952,  0.489906,  0.176399, a
  0.865952,  0.489906,  0.176399,  0.864726,  0.396014,  0.250209, a
  0.865952,  0.489906,  0.176399,  0.898561,  0.505308,  0.195747, a
  0.865952,  0.489906,  0.176399,  0.897335,  0.411416,  0.269556, a
  0.864726,  0.396014,  0.250209,  0.798636,  0.338299,  0.412413, a
  0.864726,  0.396014,  0.250209,  0.897335,  0.411416,  0.269556, a
  0.798636,  0.338299,  0.412413,  0.698608,  0.343767,  0.587115, a
  0.798636,  0.338299,  0.412413,  0.897335,  0.411416,  0.269556, a
  0.798636,  0.338299,  0.412413,  0.831245,  0.353701,  0.431760, a
  0.698608,  0.343767,  0.587115,  0.611444,  0.409858,  0.692569, a
  0.698608,  0.343767,  0.587115,  0.831245,  0.353701,  0.431760, a
  0.698608,  0.343767,  0.587115,  0.731217,  0.359169,  0.606462, a
  0.698608,  0.343767,  0.587115,  0.644053,  0.425260,  0.711916, a
  0.611444,  0.409858,  0.692569,  0.577931,  0.505649,  0.679433, a
  0.611444,  0.409858,  0.692569,  0.644053,  0.425260,  0.711916, a
  0.577931,  0.505649,  0.679433,  0.613749,  0.586317,  0.553853, a
  0.577931,  0.505649,  0.679433,  0.644053,  0.425260,  0.711916, a
  0.577931,  0.505649,  0.679433,  0.610540,  0.521051,  0.698780, a
  0.577931,  0.505649,  0.679433,  0.646358,  0.601719,  0.573200, a
  0.613749,  0.586317,  0.553853,  0.702139,  0.614118,  0.374589, a
  0.613749,  0.586317,  0.553853,  0.646358,  0.601719,  0.573200, a
  0.702139,  0.614118,  0.374589,  0.801741,  0.576042,  0.225521, a
  0.702139,  0.614118,  0.374589,  0.646358,  0.601719,  0.573200, a
  0.702139,  0.614118,  0.374589,  0.734748,  0.629520,  0.393936, a
  0.801741,  0.576042,  0.225521,  0.865952,  0.489906,  0.176399, a
  0.801741,  0.576042,  0.225521,  0.734748,  0.629520,  0.393936, a
  0.801741,  0.576042,  0.225521,  0.834350,  0.591444,  0.244868, a
  0.801741,  0.576042,  0.225521,  0.898561,  0.505308,  0.195747, a
  0.865952,  0.489906,  0.176399,  0.898561,  0.505308,  0.195747, a
  0.898561,  0.505308,  0.195747,  0.897335,  0.411416,  0.269556, a
  0.898561,  0.505308,  0.195747,  0.945993,  0.519768,  0.168388, a
  0.897335,  0.411416,  0.269556,  0.831245,  0.353701,  0.431760, a
  0.897335,  0.411416,  0.269556,  0.945993,  0.519768,  0.168388, a
  0.897335,  0.411416,  0.269556,  0.944570,  0.410802,  0.254047, a
  0.897335,  0.411416,  0.269556,  0.867870,  0.343821,  0.442293, a
  0.831245,  0.353701,  0.431760,  0.731217,  0.359169,  0.606462, a
  0.831245,  0.353701,  0.431760,  0.867870,  0.343821,  0.442293, a
  0.731217,  0.359169,  0.606462,  0.644053,  0.425260,  0.711916, a
  0.731217,  0.359169,  0.606462,  0.867870,  0.343821,  0.442293, a
  0.731217,  0.359169,  0.606462,  0.751782,  0.350166,  0.645042, a
  0.731217,  0.359169,  0.606462,  0.650625,  0.426869,  0.767427, a
  0.644053,  0.425260,  0.711916,  0.610540,  0.521051,  0.698780, a
  0.644053,  0.425260,  0.711916,  0.650625,  0.426869,  0.767427, a
  0.610540,  0.521051,  0.698780,  0.646358,  0.601719,  0.573200, a
  0.610540,  0.521051,  0.698780,  0.650625,  0.426869,  0.767427, a
  0.610540,  0.521051,  0.698780,  0.611732,  0.538038,  0.752182, a
  0.646358,  0.601719,  0.573200,  0.734748,  0.629520,  0.393936, a
  0.646358,  0.601719,  0.573200,  0.611732,  0.538038,  0.752182, a
  0.646358,  0.601719,  0.573200,  0.653300,  0.631658,  0.606441, a
  0.646358,  0.601719,  0.573200,  0.755880,  0.663921,  0.398396, a
  0.734748,  0.629520,  0.393936,  0.834350,  0.591444,  0.244868, a
  0.734748,  0.629520,  0.393936,  0.755880,  0.663921,  0.398396, a
  0.834350,  0.591444,  0.244868,  0.898561,  0.505308,  0.195747, a
  0.834350,  0.591444,  0.244868,  0.755880,  0.663921,  0.398396, a
  0.834350,  0.591444,  0.244868,  0.871474,  0.619733,  0.225396, a
  0.898561,  0.505308,  0.195747,  0.871474,  0.619733,  0.225396, a
  0.898561,  0.505308,  0.195747,  0.945993,  0.519768,  0.168388, a
  0.945993,  0.519768,  0.168388,  0.944570,  0.410802,  0.254047, a
  0.945993,  0.519768,  0.168388,  0.986055,  0.526520,  0.107125, a
  0.944570,  0.410802,  0.254047,  0.867870,  0.343821,  0.442293, a
  0.944570,  0.410802,  0.254047,  0.986055,  0.526520,  0.107125, a
  0.944570,  0.410802,  0.254047,  0.984330,  0.394459,  0.210939, a
  0.867870,  0.343821,  0.442293,  0.751782,  0.350166,  0.645042, a
  0.867870,  0.343821,  0.442293,  0.984330,  0.394459,  0.210939, a
  0.867870,  0.343821,  0.442293,  0.891374,  0.313282,  0.439083, a
  0.867870,  0.343821,  0.442293,  0.750682,  0.320972,  0.684804, a
  0.751782,  0.350166,  0.645042,  0.650625,  0.426869,  0.767427, a
  0.751782,  0.350166,  0.645042,  0.750682,  0.320972,  0.684804, a
  0.650625,  0.426869,  0.767427,  0.611732,  0.538038,  0.752182, a
  0.650625,  0.426869,  0.767427,  0.750682,  0.320972,  0.684804, a
  0.650625,  0.426869,  0.767427,  0.628085,  0.413931,  0.833128, a
  0.650625,  0.426869,  0.767427,  0.580948,  0.548662,  0.814651, a
  0.611732,  0.538038,  0.752182,  0.653300,  0.631658,  0.606441, a
  0.611732,  0.538038,  0.752182,  0.580948,  0.548662,  0.814651, a
  0.653300,  0.631658,  0.606441,  0.755880,  0.663921,  0.398396, a
  0.653300,  0.631658,  0.606441,  0.580948,  0.548662,  0.814651, a
  0.653300,  0.631658,  0.606441,  0.631326,  0.662124,  0.638021, a
  0.755880,  0.663921,  0.398396,  0.871474,  0.619733,  0.225396, a
  0.755880,  0.663921,  0.398396,  0.631326,  0.662124,  0.638021, a
  0.755880,  0.663921,  0.398396,  0.755648,  0.701226,  0.385883, a
  0.755880,  0.663921,  0.398396,  0.895741,  0.647671,  0.176216, a
  0.871474,  0.619733,  0.225396,  0.945993,  0.519768,  0.168388, a
  0.871474,  0.619733,  0.225396,  0.895741,  0.647671,  0.176216, a
  0.945993,  0.519768,  0.168388,  0.895741,  0.647671,  0.176216, a
  0.945993,  0.519768,  0.168388,  0.986055,  0.526520,  0.107125, a
  0.986055,  0.526520,  0.107125,  0.984330,  0.394459,  0.210939, a
  0.986055,  0.526520,  0.107125,  1.000000,  0.522404,  0.040624, a
  0.986055,  0.526520,  0.107125,  0.998010,  0.370034,  0.160403, a
  0.984330,  0.394459,  0.210939,  0.891374,  0.313282,  0.439083, a
  0.984330,  0.394459,  0.210939,  0.998010,  0.370034,  0.160403, a
  0.984330,  0.394459,  0.210939,  0.890759,  0.276373,  0.423632, a
  0.891374,  0.313282,  0.439083,  0.750682,  0.320972,  0.684804, a
  0.891374,  0.313282,  0.439083,  0.890759,  0.276373,  0.423632, a
  0.750682,  0.320972,  0.684804,  0.628085,  0.413931,  0.833128, a
  0.750682,  0.320972,  0.684804,  0.890759,  0.276373,  0.423632, a
  0.750682,  0.320972,  0.684804,  0.728430,  0.285246,  0.707142, a
  0.750682,  0.320972,  0.684804,  0.586979,  0.392501,  0.878276, a
  0.628085,  0.413931,  0.833128,  0.580948,  0.548662,  0.814651, a
  0.628085,  0.413931,  0.833128,  0.586979,  0.392501,  0.878276, a
  0.580948,  0.548662,  0.814651,  0.631326,  0.662124,  0.638021, a
  0.580948,  0.548662,  0.814651,  0.586979,  0.392501,  0.878276, a
  0.580948,  0.548662,  0.814651,  0.532593,  0.547952,  0.856958, a
  0.580948,  0.548662,  0.814651,  0.590719,  0.678863,  0.653164, a
  0.631326,  0.662124,  0.638021,  0.755648,  0.701226,  0.385883, a
  0.631326,  0.662124,  0.638021,  0.590719,  0.678863,  0.653164, a
  0.755648,  0.701226,  0.385883,  0.895741,  0.647671,  0.176216, a
  0.755648,  0.701226,  0.385883,  0.590719,  0.678863,  0.653164, a
  0.755648,  0.701226,  0.385883,  0.734160,  0.723978,  0.362250, a
  0.895741,  0.647671,  0.176216,  0.986055,  0.526520,  0.107125, a
  0.895741,  0.647671,  0.176216,  0.734160,  0.723978,  0.362250, a
  0.895741,  0.647671,  0.176216,  0.895798,  0.662187,  0.120339, a
  0.895741,  0.647671,  0.176216,  1.000000,  0.522404,  0.040624, a
  0.986055,  0.526520,  0.107125,  1.000000,  0.522404,  0.040624, a
  1.000000,  0.522404,  0.040624,  0.998010,  0.370034,  0.160403, a
  1.000000,  0.522404,  0.040624,  0.981304,  0.509347,  0.000000, a
  1.000000,  0.522404,  0.040624,  0.979209,  0.348956,  0.126085, a
  0.998010,  0.370034,  0.160403,  0.890759,  0.276373,  0.423632, a
  0.998010,  0.370034,  0.160403,  0.979209,  0.348956,  0.126085, a
  0.890759,  0.276373,  0.423632,  0.728430,  0.285246,  0.707142, a
  0.890759,  0.276373,  0.423632,  0.979209,  0.348956,  0.126085, a
  0.890759,  0.276373,  0.423632,  0.866312,  0.250365,  0.403170, a
  0.890759,  0.276373,  0.423632,  0.695439,  0.259705,  0.701604, a
  0.728430,  0.285246,  0.707142,  0.586979,  0.392501,  0.878276, a
  0.728430,  0.285246,  0.707142,  0.695439,  0.259705,  0.701604, a
  0.586979,  0.392501,  0.878276,  0.532593,  0.547952,  0.856958, a
  0.586979,  0.392501,  0.878276,  0.695439,  0.259705,  0.701604, a
  0.586979,  0.392501,  0.878276,  0.546542,  0.372605,  0.881746, a
  0.586979,  0.392501,  0.878276,  0.489293,  0.536240,  0.859306, a
  0.532593,  0.547952,  0.856958,  0.590719,  0.678863,  0.653164, a
  0.532593,  0.547952,  0.856958,  0.489293,  0.536240,  0.859306, a
  0.590719,  0.678863,  0.653164,  0.734160,  0.723978,  0.362250, a
  0.590719,  0.678863,  0.653164,  0.489293,  0.536240,  0.859306, a
  0.590719,  0.678863,  0.653164,  0.550479,  0.674041,  0.644784, a
  0.590719,  0.678863,  0.653164,  0.701471,  0.721531,  0.338557, a
  0.734160,  0.723978,  0.362250,  0.895798,  0.662187,  0.120339, a
  0.734160,  0.723978,  0.362250,  0.701471,  0.721531,  0.338557, a
  0.895798,  0.662187,  0.120339,  1.000000,  0.522404,  0.040624, a
  0.895798,  0.662187,  0.120339,  0.701471,  0.721531,  0.338557, a
  0.895798,  0.662187,  0.120339,  0.871617,  0.656488,  0.083912, a
  0.895798,  0.662187,  0.120339,  0.981304,  0.509347,  0.000000, a
  1.000000,  0.522404,  0.040624,  0.981304,  0.509347,  0.000000, a
  0.981304,  0.509347,  0.000000,  0.979209,  0.348956,  0.126085, a
  0.979209,  0.348956,  0.126085,  0.866312,  0.250365,  0.403170, a
  0.866312,  0.250365,  0.403170,  0.695439,  0.259705,  0.701604, a
  0.695439,  0.259705,  0.701604,  0.546542,  0.372605,  0.881746, a
  0.546542,  0.372605,  0.881746,  0.489293,  0.536240,  0.859306, a
  0.489293,  0.536240,  0.859306,  0.550479,  0.674041,  0.644784, a
  0.550479,  0.674041,  0.644784,  0.701471,  0.721531,  0.338557, a
  0.701471,  0.721531,  0.338557,  0.871617,  0.656488,  0.083912, a
  0.871617,  0.656488,  0.083912,  0.981304,  0.509347,  0.000000, a


==> img/torus_0_node_norm.csv <==
  0.981304,  0.509347,  0.000000
  0.979209,  0.348956,  0.126085
  0.866312,  0.250365,  0.403170
  0.695439,  0.259705,  0.701604
  0.546542,  0.372605,  0.881746
  0.489293,  0.536240,  0.859306
  0.550479,  0.674041,  0.644784
  0.701471,  0.721531,  0.338557
  0.871617,  0.656488,  0.083912
  0.981304,  0.509347,  0.000000
  0.938715,  0.493458,  0.004263
  0.936725,  0.341088,  0.124042
  0.829474,  0.247427,  0.387271
  0.667145,  0.256299,  0.670781
  0.525695,  0.363554,  0.841915
  0.471309,  0.519006,  0.820597
  0.529435,  0.649916,  0.616803
  0.672875,  0.695031,  0.325889
  0.834513,  0.633241,  0.083978
  0.938715,  0.493458,  0.004263
  0.892161,  0.482171,  0.051417
  0.890436,  0.350111,  0.155231
  0.797480,  0.268933,  0.383375
  0.656788,  0.276623,  0.629096
  0.534191,  0.369582,  0.777420
  0.487054,  0.504314,  0.758944
  0.537433,  0.617775,  0.582313
  0.661754,  0.656877,  0.330175
  0.801848,  0.603323,  0.120508
  0.892161,  0.482171,  0.051417
  0.863424,  0.480769,  0.119399
  0.862001,  0.371803,  0.205059
  0.785301,  0.304822,  0.393304
  0.669214,  0.311167,  0.596054
  0.568056,  0.387869,  0.718438
  0.529163,  0.499039,  0.703193
  0.570731,  0.592658,  0.557452
  0.673311,  0.624922,  0.349408
  0.788905,  0.580733,  0.176407
  0.863424,  0.480769,  0.119399
  0.865952,  0.489906,  0.176399
  0.864726,  0.396014,  0.250209
  0.798636,  0.338299,  0.412413
  0.698608,  0.343767,  0.587115
  0.611444,  0.409858,  0.692569
  0.577931,  0.505649,  0.679433
  0.613749,  0.586317,  0.553853
  0.702139,  0.614118,  0.374589
  0.801741,  0.576042,  0.225521
  0.865952,  0.489906,  0.176399
  0.898561,  0.505308,  0.195747
  0.897335,  0.411416,  0.269556
  0.831245,  0.353701,  0.431760
  0.731217,  0.359169,  0.606462
  0.644053,  0.425260,  0.711916
  0.610540,  0.521051,  0.698780
  0.646358,  0.601719,  0.573200
  0.734748,  0.629520,  0.393936
  0.834350,  0.591444,  0.244868
  0.898561,  0.505308,  0.195747
  0.945993,  0.519768,  0.168388
  0.944570,  0.410802,  0.254047
  0.867870,  0.343821,  0.442293
  0.751782,  0.350166,  0.645042
  0.650625,  0.426869,  0.767427
  0.611732,  0.538038,  0.752182
  0.653300,  0.631658,  0.606441
  0.755880,  0.663921,  0.398396
  0.871474,  0.619733,  0.225396
  0.945993,  0.519768,  0.168388
  0.986055,  0.526520,  0.107125
  0.984330,  0.394459,  0.210939
  0.891374,  0.313282,  0.439083
  0.750682,  0.320972,  0.684804
  0.628085,  0.413931,  0.833128
  0.580948,  0.548662,  0.814651
  0.631326,  0.662124,  0.638021
  0.755648,  0.701226,  0.385883
  0.895741,  0.647671,  0.176216
  0.986055,  0.526520,  0.107125
  1.000000,  0.522404,  0.040624
  0.998010,  0.370034,  0.160403
  0.890759,  0.276373,  0.423632
  0.728430,  0.285246,  0.707142
  0.586979,  0.392501,  0.878276
  0.532593,  0.547952,  0.856958
  0.590719,  0.678863,  0.653164
  0.734160,  0.723978,  0.362250
  0.895798,  0.662187,  0.120339
  1.000000,  0.522404,  0.040624
  0.981304,  0.509347,  0.000000
  0.979209,  0.348956,  0.126085
  0.866312,  0.250365,  0.403170
  0.695439,  0.259705,  0.701604
  0.546542,  0.372605,  0.881746
  0.489293,  0.536240,  0.859306
  0.550479,  0.674041,  0.644784
  0.701471,  0.721531,  0.338557
  0.871617,  0.656488,  0.083912
  0.981304,  0.509347,  0.000000


==> img/torus_11_edge_norm.csv <==
  0.470687,  0.962871,  0.468791,  0.387462,  0.995959,  0.561162, a
  0.470687,  0.962871,  0.468791,  0.535300,  0.927084,  0.561539, a
  0.387462,  0.995959,  0.561162,  0.251106,  0.916164,  0.679607, a
  0.387462,  0.995959,  0.561162,  0.535300,  0.927084,  0.561539, a
  0.387462,  0.995959,  0.561162,  0.457954,  0.957834,  0.647385, a
  0.387462,  0.995959,  0.561162,  0.331229,  0.883676,  0.757463, a
  0.251106,  0.916164,  0.679607,  0.125420,  0.760822,  0.768704, a
  0.251106,  0.916164,  0.679607,  0.331229,  0.883676,  0.757463, a
  0.125420,  0.760822,  0.768704,  0.069216,  0.602620,  0.786764, a
  0.125420,  0.760822,  0.768704,  0.331229,  0.883676,  0.757463, a
  0.125420,  0.760822,  0.768704,  0.214422,  0.739308,  0.840266, a
  0.125420,  0.760822,  0.768704,  0.162187,  0.592281,  0.857050, a
  0.069216,  0.602620,  0.786764,  0.108791,  0.515583,  0.725336, a
  0.069216,  0.602620,  0.786764,  0.162187,  0.592281,  0.857050, a
  0.069216,  0.602620,  0.786764,  0.198967,  0.511392,  0.799962, a
  0.108791,  0.515583,  0.725336,  0.225627,  0.540435,  0.613163, a
  0.108791,  0.515583,  0.725336,  0.198967,  0.511392,  0.799962, a
  0.108791,  0.515583,  0.725336,  0.307550,  0.534488,  0.695713, a
  0.225627,  0.540435,  0.613163,  0.365057,  0.665549,  0.502732, a
  0.225627,  0.540435,  0.613163,  0.307550,  0.534488,  0.695713, a
  0.365057,  0.665549,  0.502732,  0.461839,  0.832382,  0.445715, a
  0.365057,  0.665549,  0.502732,  0.307550,  0.534488,  0.695713, a
  0.365057,  0.665549,  0.502732,  0.437131,  0.650764,  0.593083, a
  0.461839,  0.832382,  0.445715,  0.470687,  0.962871,  0.468791, a
  0.461839,  0.832382,  0.445715,  0.437131,  0.650764,  0.593083, a
  0.461839,  0.832382,  0.445715,  0.527076,  0.805812,  0.540093, a
  0.461839,  0.832382,  0.445715,  0.535300,  0.927084,  0.561539, a
  0.470687,  0.962871,  0.468791,  0.535300,  0.927084,  0.561539, a
  0.535300,  0.927084,  0.561539,  0.457954,  0.957834,  0.647385, a
  0.535300,  0.927084,  0.561539,  0.541879,  0.878633,  0.631812, a
  0.535300,  0.927084,  0.561539,  0.479419,  0.903466,  0.701136, a
  0.457954,  0.957834,  0.647385,  0.331229,  0.883676,  0.757463, a
  0.457954,  0.957834,  0.647385,  0.479419,  0.903466,  0.701136, a
  0.331229,  0.883676,  0.757463,  0.214422,  0.739308,  0.840266, a
  0.331229,  0.883676,  0.757463,  0.479419,  0.903466,  0.701136, a
  0.331229,  0.883676,  0.757463,  0.377084,  0.843579,  0.790028, a
  0.331229,  0.883676,  0.757463,  0.282757,  0.726996,  0.856895, a
  0.214422,  0.739308,  0.840266,  0.162187,  0.592281,  0.857050, a
  0.214422,  0.739308,  0.840266,  0.282757,  0.726996,  0.856895, a
  0.162187,  0.592281,  0.857050,  0.198967,  0.511392,  0.799962, a
  0.162187,  0.592281,  0.857050,  0.282757,  0.726996,  0.856895, a
  0.162187,  0.592281,  0.857050,  0.240576,  0.608266,  0.870449, a
  0.198967,  0.511392,  0.799962,  0.307550,  0.534488,  0.695713, a
  0.198967,  0.511392,  0.799962,  0.240576,  0.608266,  0.870449, a
  0.198967,  0.511392,  0.799962,  0.270277,  0.542945,  0.824348, a
  0.307550,  0.534488,  0.695713,  0.437131,  0.650764,  0.593083, a
  0.307550,  0.534488,  0.695713,  0.270277,  0.542945,  0.824348, a
  0.307550,  0.534488,  0.695713,  0.357962,  0.561597,  0.740162, a
  0.307550,  0.534488,  0.695713,  0.462604,  0.655494,  0.657284, a
  0.437131,  0.650764,  0.593083,  0.527076,  0.805812,  0.540093, a
  0.437131,  0.650764,  0.593083,  0.462604,  0.655494,  0.657284, a
  0.437131,  0.650764,  0.593083,  0.535238,  0.780701,  0.614493, a
  0.527076,  0.805812,  0.540093,  0.535300,  0.927084,  0.561539, a
  0.527076,  0.805812,  0.540093,  0.535238,  0.780701,  0.614493, a
  0.535300,  0.927084,  0.561539,  0.535238,  0.780701,  0.614493, a
  0.535300,  0.927084,  0.561539,  0.541879,  0.878633,  0.631812, a
  0.541879,  0.878633,  0.631812,  0.479419,  0.903466,  0.701136, a
  0.541879,  0.878633,  0.631812,  0.487347,  0.840190,  0.646728, a
  0.479419,  0.903466,  0.701136,  0.377084,  0.843579,  0.790028, a
  0.479419,  0.903466,  0.701136,  0.487347,  0.840190,  0.646728, a
  0.479419,  0.903466,  0.701136,  0.441815,  0.858292,  0.697264, a
  0.479419,  0.903466,  0.701136,  0.367214,  0.814636,  0.762065, a
  0.377084,  0.843579,  0.790028,  0.282757,  0.726996,  0.856895, a
  0.377084,  0.843579,  0.790028,  0.367214,  0.814636,  0.762065, a
  0.377084,  0.843579,  0.790028,  0.298451,  0.729649,  0.810810, a
  0.282757,  0.726996,  0.856895,  0.240576,  0.608266,  0.870449, a
  0.282757,  0.726996,  0.856895,  0.298451,  0.729649,  0.810810, a
  0.282757,  0.726996,  0.856895,  0.267702,  0.643097,  0.820691, a
  0.240576,  0.608266,  0.870449,  0.270277,  0.542945,  0.824348, a
  0.240576,  0.608266,  0.870449,  0.267702,  0.643097,  0.820691, a
  0.240576,  0.608266,  0.870449,  0.289353,  0.595478,  0.787083, a
  0.270277,  0.542945,  0.824348,  0.357962,  0.561597,  0.740162, a
  0.270277,  0.542945,  0.824348,  0.289353,  0.595478,  0.787083, a
  0.357962,  0.561597,  0.740162,  0.462604,  0.655494,  0.657284, a
  0.357962,  0.561597,  0.740162,  0.289353,  0.595478,  0.787083, a
  0.357962,  0.561597,  0.740162,  0.353275,  0.609075,  0.725714, a
  0.462604,  0.655494,  0.657284,  0.535238,  0.780701,  0.614493, a
  0.462604,  0.655494,  0.657284,  0.353275,  0.609075,  0.725714, a
  0.462604,  0.655494,  0.657284,  0.429557,  0.677525,  0.665297, a
  0.535238,  0.780701,  0.614493,  0.541879,  0.878633,  0.631812, a
  0.535238,  0.780701,  0.614493,  0.429557,  0.677525,  0.665297, a
  0.535238,  0.780701,  0.614493,  0.482506,  0.768799,  0.634103, a
  0.535238,  0.780701,  0.614493,  0.487347,  0.840190,  0.646728, a
  0.541879,  0.878633,  0.631812,  0.487347,  0.840190,  0.646728, a
  0.487347,  0.840190,  0.646728,  0.441815,  0.858292,  0.697264, a
  0.487347,  0.840190,  0.646728,  0.397220,  0.829741,  0.599308, a
  0.441815,  0.858292,  0.697264,  0.367214,  0.814636,  0.762065, a
  0.441815,  0.858292,  0.697264,  0.397220,  0.829741,  0.599308, a
  0.441815,  0.858292,  0.697264,  0.362736,  0.843451,  0.637581, a
  0.441815,  0.858292,  0.697264,  0.306238,  0.810389,  0.686658, a
  0.367214,  0.814636,  0.762065,  0.298451,  0.729649,  0.810810, a
  0.367214,  0.814636,  0.762065,  0.306238,  0.810389,  0.686658, a
  0.367214,  0.814636,  0.762065,  0.254161,  0.746024,  0.723574, a
  0.298451,  0.729649,  0.810810,  0.267702,  0.643097,  0.820691, a
  0.298451,  0.729649,  0.810810,  0.254161,  0.746024,  0.723574, a
  0.267702,  0.643097,  0.820691,  0.289353,  0.595478,  0.787083, a
  0.267702,  0.643097,  0.820691,  0.254161,  0.746024,  0.723574, a
  0.267702,  0.643097,  0.820691,  0.230873,  0.680475,  0.731057, a
  0.267702,  0.643097,  0.820691,  0.247271,  0.644411,  0.705605, a
  0.289353,  0.595478,  0.787083,  0.353275,  0.609075,  0.725714, a
  0.289353,  0.595478,  0.787083,  0.247271,  0.644411,  0.705605, a
  0.353275,  0.609075,  0.725714,  0.429557,  0.677525,  0.665297, a
  0.353275,  0.609075,  0.725714,  0.247271,  0.644411,  0.705605, a
  0.353275,  0.609075,  0.725714,  0.295681,  0.654709,  0.659127, a
  0.429557,  0.677525,  0.665297,  0.482506,  0.768799,  0.634103, a
  0.429557,  0.677525,  0.665297,  0.295681,  0.654709,  0.659127, a
  0.429557,  0.677525,  0.665297,  0.353453,  0.706548,  0.613371, a
  0.429557,  0.677525,  0.665297,  0.393553,  0.775674,  0.589747, a
  0.482506,  0.768799,  0.634103,  0.487347,  0.840190,  0.646728, a
  0.482506,  0.768799,  0.634103,  0.393553,  0.775674,  0.589747, a
  0.487347,  0.840190,  0.646728,  0.393553,  0.775674,  0.589747, a
  0.487347,  0.840190,  0.646728,  0.397220,  0.829741,  0.599308, a
  0.397220,  0.829741,  0.599308,  0.362736,  0.843451,  0.637581, a
  0.397220,  0.829741,  0.599308,  0.313668,  0.852177,  0.511740, a
  0.397220,  0.829741,  0.599308,  0.279185,  0.865887,  0.550013, a
  0.362736,  0.843451,  0.637581,  0.306238,  0.810389,  0.686658, a
  0.362736,  0.843451,  0.637581,  0.279185,  0.865887,  0.550013, a
  0.306238,  0.810389,  0.686658,  0.254161,  0.746024,  0.723574, a
  0.306238,  0.810389,  0.686658,  0.279185,  0.865887,  0.550013, a
  0.306238,  0.810389,  0.686658,  0.222687,  0.832825,  0.599090, a
  0.254161,  0.746024,  0.723574,  0.230873,  0.680475,  0.731057, a
  0.254161,  0.746024,  0.723574,  0.222687,  0.832825,  0.599090, a
  0.254161,  0.746024,  0.723574,  0.170610,  0.768460,  0.636007, a
  0.254161,  0.746024,  0.723574,  0.147322,  0.702911,  0.643490, a
  0.230873,  0.680475,  0.731057,  0.247271,  0.644411,  0.705605, a
  0.230873,  0.680475,  0.731057,  0.147322,  0.702911,  0.643490, a
  0.247271,  0.644411,  0.705605,  0.295681,  0.654709,  0.659127, a
  0.247271,  0.644411,  0.705605,  0.147322,  0.702911,  0.643490, a
  0.247271,  0.644411,  0.705605,  0.163719,  0.666847,  0.618037, a
  0.247271,  0.644411,  0.705605,  0.212130,  0.677145,  0.571560, a
  0.295681,  0.654709,  0.659127,  0.353453,  0.706548,  0.613371, a
  0.295681,  0.654709,  0.659127,  0.212130,  0.677145,  0.571560, a
  0.353453,  0.706548,  0.613371,  0.393553,  0.775674,  0.589747, a
  0.353453,  0.706548,  0.613371,  0.212130,  0.677145,  0.571560, a
  0.353453,  0.706548,  0.613371,  0.269901,  0.728984,  0.525804, a
  0.393553,  0.775674,  0.589747,  0.397220,  0.829741,  0.599308, a
  0.393553,  0.775674,  0.589747,  0.269901,  0.728984,  0.525804, a
  0.393553,  0.775674,  0.589747,  0.310002,  0.798110,  0.502179, a
  0.393553,  0.775674,  0.589747,  0.313668,  0.852177,  0.511740, a
  0.397220,  0.829741,  0.599308,  0.313668,  0.852177,  0.511740, a
  0.313668,  0.852177,  0.511740,  0.279185,  0.865887,  0.550013, a
  0.313668,  0.852177,  0.511740,  0.275788,  0.896999,  0.424999, a
  0.279185,  0.865887,  0.550013,  0.222687,  0.832825,  0.599090, a
  0.279185,  0.865887,  0.550013,  0.275788,  0.896999,  0.424999, a
  0.279185,  0.865887,  0.550013,  0.230256,  0.915102,  0.475535, a
  0.279185,  0.865887,  0.550013,  0.155655,  0.871446,  0.540336, a
  0.222687,  0.832825,  0.599090,  0.170610,  0.768460,  0.636007, a
  0.222687,  0.832825,  0.599090,  0.155655,  0.871446,  0.540336, a
  0.170610,  0.768460,  0.636007,  0.147322,  0.702911,  0.643490, a
  0.170610,  0.768460,  0.636007,  0.155655,  0.871446,  0.540336, a
  0.170610,  0.768460,  0.636007,  0.086893,  0.786458,  0.589081, a
  0.170610,  0.768460,  0.636007,  0.056143,  0.699906,  0.598962, a
  0.147322,  0.702911,  0.643490,  0.163719,  0.666847,  0.618037, a
  0.147322,  0.702911,  0.643490,  0.056143,  0.699906,  0.598962, a
  0.163719,  0.666847,  0.618037,  0.212130,  0.677145,  0.571560, a
  0.163719,  0.666847,  0.618037,  0.056143,  0.699906,  0.598962, a
  0.163719,  0.666847,  0.618037,  0.077794,  0.652288,  0.565354, a
  0.212130,  0.677145,  0.571560,  0.269901,  0.728984,  0.525804, a
  0.212130,  0.677145,  0.571560,  0.077794,  0.652288,  0.565354, a
  0.212130,  0.677145,  0.571560,  0.141716,  0.665885,  0.503985, a
  0.212130,  0.677145,  0.571560,  0.217998,  0.734334,  0.443568, a
  0.269901,  0.728984,  0.525804,  0.310002,  0.798110,  0.502179, a
  0.269901,  0.728984,  0.525804,  0.217998,  0.734334,  0.443568, a
  0.310002,  0.798110,  0.502179,  0.313668,  0.852177,  0.511740, a
  0.310002,  0.798110,  0.502179,  0.217998,  0.734334,  0.443568, a
  0.310002,  0.798110,  0.502179,  0.270947,  0.825609,  0.412374, a
  0.313668,  0.852177,  0.511740,  0.270947,  0.825609,  0.412374, a
  0.313668,  0.852177,  0.511740,  0.275788,  0.896999,  0.424999, a
  0.275788,  0.896999,  0.424999,  0.230256,  0.915102,  0.475535, a
  0.275788,  0.896999,  0.424999,  0.301303,  0.943235,  0.379671, a
  0.230256,  0.915102,  0.475535,  0.155655,  0.871446,  0.540336, a
  0.230256,  0.915102,  0.475535,  0.301303,  0.943235,  0.379671, a
  0.230256,  0.915102,  0.475535,  0.238843,  0.968067,  0.448995, a
  0.155655,  0.871446,  0.540336,  0.086893,  0.786458,  0.589081, a
  0.155655,  0.871446,  0.540336,  0.238843,  0.968067,  0.448995, a
  0.155655,  0.871446,  0.540336,  0.136508,  0.908181,  0.537887, a
  0.155655,  0.871446,  0.540336,  0.042181,  0.791598,  0.604754, a
  0.086893,  0.786458,  0.589081,  0.056143,  0.699906,  0.598962, a
  0.086893,  0.786458,  0.589081,  0.042181,  0.791598,  0.604754, a
  0.056143,  0.699906,  0.598962,  0.077794,  0.652288,  0.565354, a
  0.056143,  0.699906,  0.598962,  0.042181,  0.791598,  0.604754, a
  0.056143,  0.699906,  0.598962,  0.000000,  0.672868,  0.618308, a
  0.056143,  0.699906,  0.598962,  0.029701,  0.607546,  0.572207, a
  0.077794,  0.652288,  0.565354,  0.141716,  0.665885,  0.503985, a
  0.077794,  0.652288,  0.565354,  0.029701,  0.607546,  0.572207, a
  0.141716,  0.665885,  0.503985,  0.217998,  0.734334,  0.443568, a
  0.141716,  0.665885,  0.503985,  0.029701,  0.607546,  0.572207, a
  0.141716,  0.665885,  0.503985,  0.117387,  0.626198,  0.488022, a
  0.217998,  0.734334,  0.443568,  0.270947,  0.825609,  0.412374, a
  0.217998,  0.734334,  0.443568,  0.117387,  0.626198,  0.488022, a
  0.217998,  0.734334,  0.443568,  0.222028,  0.720095,  0.405144, a
  0.217998,  0.734334,  0.443568,  0.294662,  0.845303,  0.362353, a
  0.270947,  0.825609,  0.412374,  0.275788,  0.896999,  0.424999, a
  0.270947,  0.825609,  0.412374,  0.294662,  0.845303,  0.362353, a
  0.275788,  0.896999,  0.424999,  0.294662,  0.845303,  0.362353, a
  0.275788,  0.896999,  0.424999,  0.301303,  0.943235,  0.379671, a
  0.301303,  0.943235,  0.379671,  0.238843,  0.968067,  0.448995, a
  0.301303,  0.943235,  0.379671,  0.378275,  0.969249,  0.396966, a
  0.301303,  0.943235,  0.379671,  0.300929,  1.000000,  0.482812, a
  0.238843,  0.968067,  0.448995,  0.136508,  0.908181,  0.537887, a
  0.238843,  0.968067,  0.448995,  0.300929,  1.000000,  0.482812, a
  0.238843,  0.968067,  0.448995,  0.174204,  0.925842,  0.592890, a
  0.136508,  0.908181,  0.537887,  0.042181,  0.791598,  0.604754, a
  0.136508,  0.908181,  0.537887,  0.174204,  0.925842,  0.592890, a
  0.042181,  0.791598,  0.604754,  0.000000,  0.672868,  0.618308, a
  0.042181,  0.791598,  0.604754,  0.174204,  0.925842,  0.592890, a
  0.042181,  0.791598,  0.604754,  0.057397,  0.781473,  0.675693, a
  0.042181,  0.791598,  0.604754,  0.005163,  0.634447,  0.692477, a
  0.000000,  0.672868,  0.618308,  0.029701,  0.607546,  0.572207, a
  0.000000,  0.672868,  0.618308,  0.005163,  0.634447,  0.692477, a
  0.029701,  0.607546,  0.572207,  0.117387,  0.626198,  0.488022, a
  0.029701,  0.607546,  0.572207,  0.005163,  0.634447,  0.692477, a
  0.029701,  0.607546,  0.572207,  0.041942,  0.553557,  0.635388, a
  0.029701,  0.607546,  0.572207,  0.150526,  0.576654,  0.531139, a
  0.117387,  0.626198,  0.488022,  0.222028,  0.720095,  0.405144, a
  0.117387,  0.626198,  0.488022,  0.150526,  0.576654,  0.531139, a
  0.222028,  0.720095,  0.405144,  0.294662,  0.845303,  0.362353, a
  0.222028,  0.720095,  0.405144,  0.150526,  0.576654,  0.531139, a
  0.222028,  0.720095,  0.405144,  0.280106,  0.692930,  0.428509, a
  0.294662,  0.845303,  0.362353,  0.301303,  0.943235,  0.379671, a
  0.294662,  0.845303,  0.362353,  0.280106,  0.692930,  0.428509, a
  0.294662,  0.845303,  0.362353,  0.370051,  0.847978,  0.375520, a
  0.294662,  0.845303,  0.362353,  0.378275,  0.969249,  0.396966, a
  0.301303,  0.943235,  0.379671,  0.378275,  0.969249,  0.396966, a
  0.378275,  0.969249,  0.396966,  0.300929,  1.000000,  0.482812, a
  0.378275,  0.969249,  0.396966,  0.470687,  0.962871,  0.468791, a
  0.378275,  0.969249,  0.396966,  0.387462,  0.995959,  0.561162, a
  0.300929,  1.000000,  0.482812,  0.174204,  0.925842,  0.592890, a
  0.300929,  1.000000,  0.482812,  0.387462,  0.995959,  0.561162, a
  0.174204,  0.925842,  0.592890,  0.057397,  0.781473,  0.675693, a
  0.174204,  0.925842,  0.592890,  0.387462,  0.995959,  0.561162, a
  0.174204,  0.925842,  0.592890,  0.251106,  0.916164,  0.679607, a
  0.174204,  0.925842,  0.592890,  0.125420,  0.760822,  0.768704, a
  0.057397,  0.781473,  0.675693,  0.005163,  0.634447,  0.692477, a
  0.057397,  0.781473,  0.675693,  0.125420,  0.760822,  0.768704, a
  0.005163,  0.634447,  0.692477,  0.041942,  0.553557,  0.635388, a
  0.005163,  0.634447,  0.692477,  0.125420,  0.760822,  0.768704, a
  0.005163,  0.634447,  0.692477,  0.069216,  0.602620,  0.786764, a
  0.005163,  0.634447,  0.692477,  0.108791,  0.515583,  0.725336, a
  0.041942,  0.553557,  0.635388,  0.150526,  0.576654,  0.531139, a
  0.041942,  0.553557,  0.635388,  0.108791,  0.515583,  0.725336, a
  0.150526,  0.576654,  0.531139,  0.280106,  0.692930,  0.428509, a
  0.150526,  0.576654,  0.531139,  0.108791,  0.515583,  0.725336, a
  0.150526,  0.576654,  0.531139,  0.225627,  0.540435,  0.613163, a
  0.150526,  0.576654,  0.531139,  0.365057,  0.665549,  0.502732, a
  0.280106,  0.692930,  0.428509,  0.370051,  0.847978,  0.375520, a
  0.280106,  0.692930,  0.428509,  0.365057,  0.665549,  0.502732, a
  0.370051,  0.847978,  0.375520,  0.378275,  0.969249,  0.396966, a
  0.370051,  0.847978,  0.375520,  0.365057,  0.665549,  0.502732, a
  0.370051,  0.847978,  0.375520,  0.461839,  0.832382,  0.445715, a
  0.370051,  0.847978,  0.375520,  0.470687,  0.962871,  0.468791, a
  0.378275,  0.969249,  0.396966,  0.470687,  0.962871,  0.468791, a
  0.470687,  0.962871,  0.468791,  0.387462,  0.995959,  0.561162, a
  0.387462,  0.995959,  0.561162,  0.251106,  0.916164,  0.679607, a
  0.251106,  0.916164,  0.679607,  0.125420,  0.760822,  0.768704, a
  0.125420,  0.760822,  0.768704,  0.069216,  0.602620,  0.786764, a
  0.069216,  0.602620,  0.786764,  0.108791,  0.515583,  0.725336, a
  0.108791,  0.515583,  0.725336,  0.225627,  0.540435,  0.613163, a
  0.225627,  0.540435,  0.613163,  0.365057,  0.665549,  0.502732, a
  0.365057,  0.665549,  0.502732,  0.461839,  0.832382,  0.445715, a
  0.461839,  0.832382,  0.445715,  0.470687,  0.962871,  0.468791, a


==> img/torus_11_node_norm.csv <==
  0.470687,  0.962871,  0.468791
  0.387462,  0.995959,  0.561162
  0.251106,  0.916164,  0.679607
  0.125420,  0.760822,  0.768704
  0.069216,  0.602620,  0.786764
  0.108791,  0.515583,  0.725336
  0.225627,  0.540435,  0.613163
  0.365057,  0.665549,  0.502732
  0.461839,  0.832382,  0.445715
  0.470687,  0.962871,  0.468791
  0.535300,  0.927084,  0.561539
  0.457954,  0.957834,  0.647385
  0.331229,  0.883676,  0.757463
  0.214422,  0.739308,  0.840266
  0.162187,  0.592281,  0.857050
  0.198967,  0.511392,  0.799962
  0.307550,  0.534488,  0.695713
  0.437131,  0.650764,  0.593083
  0.527076,  0.805812,  0.540093
  0.535300,  0.927084,  0.561539
  0.541879,  0.878633,  0.631812
  0.479419,  0.903466,  0.701136
  0.377084,  0.843579,  0.790028
  0.282757,  0.726996,  0.856895
  0.240576,  0.608266,  0.870449
  0.270277,  0.542945,  0.824348
  0.357962,  0.561597,  0.740162
  0.462604,  0.655494,  0.657284
  0.535238,  0.780701,  0.614493
  0.541879,  0.878633,  0.631812
  0.487347,  0.840190,  0.646728
  0.441815,  0.858292,  0.697264
  0.367214,  0.814636,  0.762065
  0.298451,  0.729649,  0.810810
  0.267702,  0.643097,  0.820691
  0.289353,  0.595478,  0.787083
  0.353275,  0.609075,  0.725714
  0.429557,  0.677525,  0.665297
  0.482506,  0.768799,  0.634103
  0.487347,  0.840190,  0.646728
  0.397220,  0.829741,  0.599308
  0.362736,  0.843451,  0.637581
  0.306238,  0.810389,  0.686658
  0.254161,  0.746024,  0.723574
  0.230873,  0.680475,  0.731057
  0.247271,  0.644411,  0.705605
  0.295681,  0.654709,  0.659127
  0.353453,  0.706548,  0.613371
  0.393553,  0.775674,  0.589747
  0.397220,  0.829741,  0.599308
  0.313668,  0.852177,  0.511740
  0.279185,  0.865887,  0.550013
  0.222687,  0.832825,  0.599090
  0.170610,  0.768460,  0.636007
  0.147322,  0.702911,  0.643490
  0.163719,  0.666847,  0.618037
  0.212130,  0.677145,  0.571560
  0.269901,  0.728984,  0.525804
  0.310002,  0.798110,  0.502179
  0.313668,  0.852177,  0.511740
  0.275788,  0.896999,  0.424999
  0.230256,  0.915102,  0.475535
  0.155655,  0.871446,  0.540336
  0.086893,  0.786458,  0.589081
  0.056143,  0.699906,  0.598962
  0.077794,  0.652288,  0.565354
  0.141716,  0.665885,  0.503985
  0.217998,  0.734334,  0.443568
  0.270947,  0.825609,  0.412374
  0.275788,  0.896999,  0.424999
  0.301303,  0.943235,  0.379671
  0.238843,  0.968067,  0.448995
  0.136508,  0.908181,  0.537887
  0.042181,  0.791598,  0.604754
  0.000000,  0.672868,  0.618308
  0.029701,  0.607546,  0.572207
  0.117387,  0.626198,  0.488022
  0.222028,  0.720095,  0.405144
  0.294662,  0.845303,  0.362353
  0.301303,  0.943235,  0.379671
  0.378275,  0.969249,  0.396966
  0.300929,  1.000000,  0.482812
  0.174204,  0.925842,  0.592890
  0.057397,  0.781473,  0.675693
  0.005163,  0.634447,  0.692477
  0.041942,  0.553557,  0.635388
  0.150526,  0.576654,  0.531139
  0.280106,  0.692930,  0.428509
  0.370051,  0.847978,  0.375520
  0.378275,  0.969249,  0.396966
  0.470687,  0.962871,  0.468791
  0.387462,  0.995959,  0.561162
  0.251106,  0.916164,  0.679607
  0.125420,  0.760822,  0.768704
  0.069216,  0.602620,  0.786764
  0.108791,  0.515583,  0.725336
  0.225627,  0.540435,  0.613163
  0.365057,  0.665549,  0.502732
  0.461839,  0.832382,  0.445715
  0.470687,  0.962871,  0.468791


==> img/torus_2_edge_norm.csv <==
  0.390530,  0.900843,  0.486783,  0.582983,  0.908112,  0.783291, a
  0.390530,  0.900843,  0.486783,  0.464699,  0.854688,  0.440097, a
  0.582983,  0.908112,  0.783291,  0.669549,  0.801759,  0.976784, a
  0.582983,  0.908112,  0.783291,  0.464699,  0.854688,  0.440097, a
  0.582983,  0.908112,  0.783291,  0.643762,  0.861451,  0.715974, a
  0.582983,  0.908112,  0.783291,  0.724304,  0.762498,  0.896003, a
  0.669549,  0.801759,  0.976784,  0.609722,  0.631547,  0.976723, a
  0.669549,  0.801759,  0.976784,  0.724304,  0.762498,  0.896003, a
  0.609722,  0.631547,  0.976723,  0.431495,  0.477121,  0.783139, a
  0.609722,  0.631547,  0.976723,  0.724304,  0.762498,  0.896003, a
  0.609722,  0.631547,  0.976723,  0.668640,  0.604129,  0.895947, a
  0.609722,  0.631547,  0.976723,  0.502814,  0.460448,  0.715832, a
  0.431495,  0.477121,  0.783139,  0.218264,  0.410738,  0.486610, a
  0.431495,  0.477121,  0.783139,  0.502814,  0.460448,  0.715832, a
  0.431495,  0.477121,  0.783139,  0.304420,  0.398684,  0.439936, a
  0.218264,  0.410738,  0.486610,  0.069801,  0.463460,  0.225886, a
  0.218264,  0.410738,  0.486610,  0.304420,  0.398684,  0.439936, a
  0.218264,  0.410738,  0.486610,  0.166287,  0.447738,  0.197353, a
  0.069801,  0.463460,  0.225886,  0.055573,  0.610617,  0.122963, a
  0.069801,  0.463460,  0.225886,  0.166287,  0.447738,  0.197353, a
  0.055573,  0.610617,  0.122963,  0.182239,  0.783353,  0.225999, a
  0.055573,  0.610617,  0.122963,  0.166287,  0.447738,  0.197353, a
  0.055573,  0.610617,  0.122963,  0.153049,  0.584656,  0.101592, a
  0.182239,  0.783353,  0.225999,  0.390530,  0.900843,  0.486783, a
  0.182239,  0.783353,  0.225999,  0.153049,  0.584656,  0.101592, a
  0.182239,  0.783353,  0.225999,  0.270902,  0.745373,  0.197459, a
  0.182239,  0.783353,  0.225999,  0.464699,  0.854688,  0.440097, a
  0.390530,  0.900843,  0.486783,  0.464699,  0.854688,  0.440097, a
  0.464699,  0.854688,  0.440097,  0.643762,  0.861451,  0.715974, a
  0.464699,  0.854688,  0.440097,  0.499454,  0.797348,  0.425881, a
  0.464699,  0.854688,  0.440097,  0.644610,  0.802831,  0.649518, a
  0.643762,  0.861451,  0.715974,  0.724304,  0.762498,  0.896003, a
  0.643762,  0.861451,  0.715974,  0.644610,  0.802831,  0.649518, a
  0.724304,  0.762498,  0.896003,  0.668640,  0.604129,  0.895947, a
  0.724304,  0.762498,  0.896003,  0.644610,  0.802831,  0.649518, a
  0.724304,  0.762498,  0.896003,  0.709901,  0.722615,  0.795457, a
  0.724304,  0.762498,  0.896003,  0.664777,  0.594235,  0.795411, a
  0.668640,  0.604129,  0.895947,  0.502814,  0.460448,  0.715832, a
  0.668640,  0.604129,  0.895947,  0.664777,  0.594235,  0.795411, a
  0.502814,  0.460448,  0.715832,  0.304420,  0.398684,  0.439936, a
  0.502814,  0.460448,  0.715832,  0.664777,  0.594235,  0.795411, a
  0.502814,  0.460448,  0.715832,  0.530352,  0.477761,  0.649403, a
  0.304420,  0.398684,  0.439936,  0.166287,  0.447738,  0.197353, a
  0.304420,  0.398684,  0.439936,  0.530352,  0.477761,  0.649403, a
  0.304420,  0.398684,  0.439936,  0.369525,  0.427693,  0.425750, a
  0.166287,  0.447738,  0.197353,  0.153049,  0.584656,  0.101592, a
  0.166287,  0.447738,  0.197353,  0.369525,  0.427693,  0.425750, a
  0.166287,  0.447738,  0.197353,  0.257549,  0.467458,  0.229102, a
  0.166287,  0.447738,  0.197353,  0.246818,  0.578449,  0.151474, a
  0.153049,  0.584656,  0.101592,  0.270902,  0.745373,  0.197459, a
  0.153049,  0.584656,  0.101592,  0.246818,  0.578449,  0.151474, a
  0.153049,  0.584656,  0.101592,  0.342354,  0.708733,  0.229188, a
  0.270902,  0.745373,  0.197459,  0.464699,  0.854688,  0.440097, a
  0.270902,  0.745373,  0.197459,  0.342354,  0.708733,  0.229188, a
  0.464699,  0.854688,  0.440097,  0.342354,  0.708733,  0.229188, a
  0.464699,  0.854688,  0.440097,  0.499454,  0.797348,  0.425881, a
  0.499454,  0.797348,  0.425881,  0.644610,  0.802831,  0.649518, a
  0.499454,  0.797348,  0.425881,  0.478532,  0.755655,  0.450786, a
  0.644610,  0.802831,  0.649518,  0.709901,  0.722615,  0.795457, a
  0.644610,  0.802831,  0.649518,  0.478532,  0.755655,  0.450786, a
  0.644610,  0.802831,  0.649518,  0.585130,  0.759681,  0.615018, a
  0.644610,  0.802831,  0.649518,  0.633078,  0.700773,  0.722191, a
  0.709901,  0.722615,  0.795457,  0.664777,  0.594235,  0.795411, a
  0.709901,  0.722615,  0.795457,  0.633078,  0.700773,  0.722191, a
  0.709901,  0.722615,  0.795457,  0.599940,  0.606495,  0.722158, a
  0.664777,  0.594235,  0.795411,  0.530352,  0.477761,  0.649403, a
  0.664777,  0.594235,  0.795411,  0.599940,  0.606495,  0.722158, a
  0.664777,  0.594235,  0.795411,  0.501223,  0.520960,  0.614934, a
  0.530352,  0.477761,  0.649403,  0.369525,  0.427693,  0.425750, a
  0.530352,  0.477761,  0.649403,  0.501223,  0.520960,  0.614934, a
  0.530352,  0.477761,  0.649403,  0.383116,  0.484191,  0.450689, a
  0.369525,  0.427693,  0.425750,  0.257549,  0.467458,  0.229102, a
  0.369525,  0.427693,  0.425750,  0.383116,  0.484191,  0.450689, a
  0.257549,  0.467458,  0.229102,  0.246818,  0.578449,  0.151474, a
  0.257549,  0.467458,  0.229102,  0.383116,  0.484191,  0.450689, a
  0.257549,  0.467458,  0.229102,  0.300884,  0.513393,  0.306277, a
  0.246818,  0.578449,  0.151474,  0.342354,  0.708733,  0.229188, a
  0.246818,  0.578449,  0.151474,  0.300884,  0.513393,  0.306277, a
  0.246818,  0.578449,  0.151474,  0.293003,  0.594902,  0.249269, a
  0.342354,  0.708733,  0.229188,  0.499454,  0.797348,  0.425881, a
  0.342354,  0.708733,  0.229188,  0.293003,  0.594902,  0.249269, a
  0.342354,  0.708733,  0.229188,  0.363162,  0.690578,  0.306340, a
  0.342354,  0.708733,  0.229188,  0.478532,  0.755655,  0.450786, a
  0.499454,  0.797348,  0.425881,  0.478532,  0.755655,  0.450786, a
  0.478532,  0.755655,  0.450786,  0.585130,  0.759681,  0.615018, a
  0.478532,  0.755655,  0.450786,  0.411723,  0.749116,  0.503159, a
  0.585130,  0.759681,  0.615018,  0.633078,  0.700773,  0.722191, a
  0.585130,  0.759681,  0.615018,  0.411723,  0.749116,  0.503159, a
  0.585130,  0.759681,  0.615018,  0.493154,  0.752192,  0.628618, a
  0.585130,  0.759681,  0.615018,  0.529782,  0.707191,  0.710489, a
  0.633078,  0.700773,  0.722191,  0.599940,  0.606495,  0.722158, a
  0.633078,  0.700773,  0.722191,  0.529782,  0.707191,  0.710489, a
  0.633078,  0.700773,  0.722191,  0.504468,  0.635171,  0.710463, a
  0.599940,  0.606495,  0.722158,  0.501223,  0.520960,  0.614934, a
  0.599940,  0.606495,  0.722158,  0.504468,  0.635171,  0.710463, a
  0.501223,  0.520960,  0.614934,  0.383116,  0.484191,  0.450689, a
  0.501223,  0.520960,  0.614934,  0.504468,  0.635171,  0.710463, a
  0.501223,  0.520960,  0.614934,  0.429056,  0.569830,  0.628553, a
  0.501223,  0.520960,  0.614934,  0.338833,  0.541742,  0.503085, a
  0.383116,  0.484191,  0.450689,  0.300884,  0.513393,  0.306277, a
  0.383116,  0.484191,  0.450689,  0.338833,  0.541742,  0.503085, a
  0.300884,  0.513393,  0.306277,  0.293003,  0.594902,  0.249269, a
  0.300884,  0.513393,  0.306277,  0.338833,  0.541742,  0.503085, a
  0.300884,  0.513393,  0.306277,  0.276015,  0.564050,  0.392768, a
  0.293003,  0.594902,  0.249269,  0.363162,  0.690578,  0.306340, a
  0.293003,  0.594902,  0.249269,  0.276015,  0.564050,  0.392768, a
  0.293003,  0.594902,  0.249269,  0.269996,  0.626315,  0.349219, a
  0.293003,  0.594902,  0.249269,  0.323591,  0.699404,  0.392816, a
  0.293003,  0.594902,  0.249269,  0.338833,  0.541742,  0.503085, b
  0.363162,  0.690578,  0.306340,  0.478532,  0.755655,  0.450786, a
  0.363162,  0.690578,  0.306340,  0.323591,  0.699404,  0.392816, a
  0.478532,  0.755655,  0.450786,  0.323591,  0.699404,  0.392816, a
  0.478532,  0.755655,  0.450786,  0.411723,  0.749116,  0.503159, a
  0.411723,  0.749116,  0.503159,  0.493154,  0.752192,  0.628618, a
  0.411723,  0.749116,  0.503159,  0.330287,  0.780791,  0.558494, a
  0.411723,  0.749116,  0.503159,  0.411718,  0.783867,  0.683953, a
  0.493154,  0.752192,  0.628618,  0.529782,  0.707191,  0.710489, a
  0.493154,  0.752192,  0.628618,  0.411718,  0.783867,  0.683953, a
  0.529782,  0.707191,  0.710489,  0.504468,  0.635171,  0.710463, a
  0.529782,  0.707191,  0.710489,  0.411718,  0.783867,  0.683953, a
  0.529782,  0.707191,  0.710489,  0.448346,  0.738867,  0.765824, a
  0.504468,  0.635171,  0.710463,  0.429056,  0.569830,  0.628553, a
  0.504468,  0.635171,  0.710463,  0.448346,  0.738867,  0.765824, a
  0.504468,  0.635171,  0.710463,  0.423032,  0.666846,  0.765799, a
  0.504468,  0.635171,  0.710463,  0.347620,  0.601505,  0.683889, a
  0.429056,  0.569830,  0.628553,  0.338833,  0.541742,  0.503085, a
  0.429056,  0.569830,  0.628553,  0.347620,  0.601505,  0.683889, a
  0.338833,  0.541742,  0.503085,  0.276015,  0.564050,  0.392768, a
  0.338833,  0.541742,  0.503085,  0.347620,  0.601505,  0.683889, a
  0.338833,  0.541742,  0.503085,  0.257397,  0.573417,  0.558421, a
  0.338833,  0.541742,  0.503085,  0.194579,  0.595725,  0.448103, a
  0.276015,  0.564050,  0.392768,  0.269996,  0.626315,  0.349219, a
  0.276015,  0.564050,  0.392768,  0.194579,  0.595725,  0.448103, a
  0.269996,  0.626315,  0.349219,  0.323591,  0.699404,  0.392816, a
  0.269996,  0.626315,  0.349219,  0.194579,  0.595725,  0.448103, a
  0.269996,  0.626315,  0.349219,  0.188560,  0.657990,  0.404554, a
  0.323591,  0.699404,  0.392816,  0.411723,  0.749116,  0.503159, a
  0.323591,  0.699404,  0.392816,  0.188560,  0.657990,  0.404554, a
  0.323591,  0.699404,  0.392816,  0.242155,  0.731079,  0.448151, a
  0.323591,  0.699404,  0.392816,  0.330287,  0.780791,  0.558494, a
  0.411723,  0.749116,  0.503159,  0.330287,  0.780791,  0.558494, a
  0.330287,  0.780791,  0.558494,  0.411718,  0.783867,  0.683953, a
  0.330287,  0.780791,  0.558494,  0.272329,  0.835860,  0.590900, a
  0.411718,  0.783867,  0.683953,  0.448346,  0.738867,  0.765824, a
  0.411718,  0.783867,  0.683953,  0.272329,  0.835860,  0.590900, a
  0.411718,  0.783867,  0.683953,  0.378927,  0.839886,  0.755133, a
  0.411718,  0.783867,  0.683953,  0.426875,  0.780978,  0.862306, a
  0.448346,  0.738867,  0.765824,  0.423032,  0.666846,  0.765799, a
  0.448346,  0.738867,  0.765824,  0.426875,  0.780978,  0.862306, a
  0.423032,  0.666846,  0.765799,  0.347620,  0.601505,  0.683889, a
  0.423032,  0.666846,  0.765799,  0.426875,  0.780978,  0.862306, a
  0.423032,  0.666846,  0.765799,  0.393737,  0.686699,  0.862273, a
  0.423032,  0.666846,  0.765799,  0.295020,  0.601164,  0.755048, a
  0.347620,  0.601505,  0.683889,  0.257397,  0.573417,  0.558421, a
  0.347620,  0.601505,  0.683889,  0.295020,  0.601164,  0.755048, a
  0.257397,  0.573417,  0.558421,  0.194579,  0.595725,  0.448103, a
  0.257397,  0.573417,  0.558421,  0.295020,  0.601164,  0.755048, a
  0.257397,  0.573417,  0.558421,  0.176913,  0.564396,  0.590804, a
  0.194579,  0.595725,  0.448103,  0.188560,  0.657990,  0.404554, a
  0.194579,  0.595725,  0.448103,  0.176913,  0.564396,  0.590804, a
  0.194579,  0.595725,  0.448103,  0.094681,  0.593598,  0.446392, a
  0.194579,  0.595725,  0.448103,  0.086801,  0.675107,  0.389384, a
  0.188560,  0.657990,  0.404554,  0.242155,  0.731079,  0.448151, a
  0.188560,  0.657990,  0.404554,  0.086801,  0.675107,  0.389384, a
  0.242155,  0.731079,  0.448151,  0.330287,  0.780791,  0.558494, a
  0.242155,  0.731079,  0.448151,  0.086801,  0.675107,  0.389384, a
  0.242155,  0.731079,  0.448151,  0.156959,  0.770783,  0.446455, a
  0.330287,  0.780791,  0.558494,  0.156959,  0.770783,  0.446455, a
  0.330287,  0.780791,  0.558494,  0.272329,  0.835860,  0.590900, a
  0.272329,  0.835860,  0.590900,  0.378927,  0.839886,  0.755133, a
  0.272329,  0.835860,  0.590900,  0.264969,  0.888554,  0.585213, a
  0.378927,  0.839886,  0.755133,  0.426875,  0.780978,  0.862306, a
  0.378927,  0.839886,  0.755133,  0.264969,  0.888554,  0.585213, a
  0.378927,  0.839886,  0.755133,  0.410125,  0.894036,  0.808850, a
  0.426875,  0.780978,  0.862306,  0.393737,  0.686699,  0.862273, a
  0.426875,  0.780978,  0.862306,  0.410125,  0.894036,  0.808850, a
  0.426875,  0.780978,  0.862306,  0.475416,  0.813821,  0.954789, a
  0.426875,  0.780978,  0.862306,  0.430292,  0.685441,  0.954744, a
  0.393737,  0.686699,  0.862273,  0.295020,  0.601164,  0.755048, a
  0.393737,  0.686699,  0.862273,  0.430292,  0.685441,  0.954744, a
  0.295020,  0.601164,  0.755048,  0.176913,  0.564396,  0.590804, a
  0.295020,  0.601164,  0.755048,  0.430292,  0.685441,  0.954744, a
  0.295020,  0.601164,  0.755048,  0.295867,  0.568967,  0.808735, a
  0.295020,  0.601164,  0.755048,  0.135040,  0.518899,  0.585082, a
  0.176913,  0.564396,  0.590804,  0.094681,  0.593598,  0.446392, a
  0.176913,  0.564396,  0.590804,  0.135040,  0.518899,  0.585082, a
  0.094681,  0.593598,  0.446392,  0.086801,  0.675107,  0.389384, a
  0.094681,  0.593598,  0.446392,  0.135040,  0.518899,  0.585082, a
  0.094681,  0.593598,  0.446392,  0.023063,  0.558663,  0.388435, a
  0.086801,  0.675107,  0.389384,  0.156959,  0.770783,  0.446455, a
  0.086801,  0.675107,  0.389384,  0.023063,  0.558663,  0.388435, a
  0.086801,  0.675107,  0.389384,  0.012333,  0.669655,  0.310806, a
  0.086801,  0.675107,  0.389384,  0.107869,  0.799939,  0.388520, a
  0.156959,  0.770783,  0.446455,  0.272329,  0.835860,  0.590900, a
  0.156959,  0.770783,  0.446455,  0.107869,  0.799939,  0.388520, a
  0.272329,  0.835860,  0.590900,  0.107869,  0.799939,  0.388520, a
  0.272329,  0.835860,  0.590900,  0.264969,  0.888554,  0.585213, a
  0.264969,  0.888554,  0.585213,  0.410125,  0.894036,  0.808850, a
  0.264969,  0.888554,  0.585213,  0.311650,  0.914218,  0.544094, a
  0.264969,  0.888554,  0.585213,  0.490713,  0.920981,  0.819971, a
  0.410125,  0.894036,  0.808850,  0.475416,  0.813821,  0.954789, a
  0.410125,  0.894036,  0.808850,  0.490713,  0.920981,  0.819971, a
  0.410125,  0.894036,  0.808850,  0.571255,  0.822028,  1.000000, a
  0.475416,  0.813821,  0.954789,  0.430292,  0.685441,  0.954744, a
  0.475416,  0.813821,  0.954789,  0.571255,  0.822028,  1.000000, a
  0.430292,  0.685441,  0.954744,  0.295867,  0.568967,  0.808735, a
  0.430292,  0.685441,  0.954744,  0.571255,  0.822028,  1.000000, a
  0.430292,  0.685441,  0.954744,  0.515590,  0.663659,  0.999944, a
  0.430292,  0.685441,  0.954744,  0.349765,  0.519978,  0.819829, a
  0.295867,  0.568967,  0.808735,  0.135040,  0.518899,  0.585082, a
  0.295867,  0.568967,  0.808735,  0.349765,  0.519978,  0.819829, a
  0.135040,  0.518899,  0.585082,  0.023063,  0.558663,  0.388435, a
  0.135040,  0.518899,  0.585082,  0.349765,  0.519978,  0.819829, a
  0.135040,  0.518899,  0.585082,  0.151370,  0.458214,  0.543933, a
  0.135040,  0.518899,  0.585082,  0.013237,  0.507268,  0.301350, a
  0.023063,  0.558663,  0.388435,  0.012333,  0.669655,  0.310806, a
  0.023063,  0.558663,  0.388435,  0.013237,  0.507268,  0.301350, a
  0.012333,  0.669655,  0.310806,  0.107869,  0.799939,  0.388520, a
  0.012333,  0.669655,  0.310806,  0.013237,  0.507268,  0.301350, a
  0.012333,  0.669655,  0.310806,  0.000000,  0.644186,  0.205589, a
  0.107869,  0.799939,  0.388520,  0.264969,  0.888554,  0.585213, a
  0.107869,  0.799939,  0.388520,  0.000000,  0.644186,  0.205589, a
  0.107869,  0.799939,  0.388520,  0.117852,  0.804903,  0.301456, a
  0.107869,  0.799939,  0.388520,  0.311650,  0.914218,  0.544094, a
  0.264969,  0.888554,  0.585213,  0.311650,  0.914218,  0.544094, a
  0.311650,  0.914218,  0.544094,  0.490713,  0.920981,  0.819971, a
  0.311650,  0.914218,  0.544094,  0.390530,  0.900843,  0.486783, a
  0.311650,  0.914218,  0.544094,  0.582983,  0.908112,  0.783291, a
  0.490713,  0.920981,  0.819971,  0.571255,  0.822028,  1.000000, a
  0.490713,  0.920981,  0.819971,  0.582983,  0.908112,  0.783291, a
  0.571255,  0.822028,  1.000000,  0.515590,  0.663659,  0.999944, a
  0.571255,  0.822028,  1.000000,  0.582983,  0.908112,  0.783291, a
  0.571255,  0.822028,  1.000000,  0.669549,  0.801759,  0.976784, a
  0.571255,  0.822028,  1.000000,  0.609722,  0.631547,  0.976723, a
  0.515590,  0.663659,  0.999944,  0.349765,  0.519978,  0.819829, a
  0.515590,  0.663659,  0.999944,  0.609722,  0.631547,  0.976723, a
  0.349765,  0.519978,  0.819829,  0.151370,  0.458214,  0.543933, a
  0.349765,  0.519978,  0.819829,  0.609722,  0.631547,  0.976723, a
  0.349765,  0.519978,  0.819829,  0.431495,  0.477121,  0.783139, a
  0.349765,  0.519978,  0.819829,  0.218264,  0.410738,  0.486610, a
  0.151370,  0.458214,  0.543933,  0.013237,  0.507268,  0.301350, a
  0.151370,  0.458214,  0.543933,  0.218264,  0.410738,  0.486610, a
  0.013237,  0.507268,  0.301350,  0.000000,  0.644186,  0.205589, a
  0.013237,  0.507268,  0.301350,  0.218264,  0.410738,  0.486610, a
  0.013237,  0.507268,  0.301350,  0.069801,  0.463460,  0.225886, a
  0.013237,  0.507268,  0.301350,  0.055573,  0.610617,  0.122963, a
  0.000000,  0.644186,  0.205589,  0.117852,  0.804903,  0.301456, a
  0.000000,  0.644186,  0.205589,  0.055573,  0.610617,  0.122963, a
  0.117852,  0.804903,  0.301456,  0.311650,  0.914218,  0.544094, a
  0.117852,  0.804903,  0.301456,  0.055573,  0.610617,  0.122963, a
  0.117852,  0.804903,  0.301456,  0.182239,  0.783353,  0.225999, a
  0.117852,  0.804903,  0.301456,  0.390530,  0.900843,  0.486783, a
  0.311650,  0.914218,  0.544094,  0.390530,  0.900843,  0.486783, a
  0.390530,  0.900843,  0.486783,  0.582983,  0.908112,  0.783291, a
  0.582983,  0.908112,  0.783291,  0.669549,  0.801759,  0.976784, a
  0.669549,  0.801759,  0.976784,  0.609722,  0.631547,  0.976723, a
  0.609722,  0.631547,  0.976723,  0.431495,  0.477121,  0.783139, a
  0.431495,  0.477121,  0.783139,  0.218264,  0.410738,  0.486610, a
  0.218264,  0.410738,  0.486610,  0.069801,  0.463460,  0.225886, a
  0.069801,  0.463460,  0.225886,  0.055573,  0.610617,  0.122963, a
  0.055573,  0.610617,  0.122963,  0.182239,  0.783353,  0.225999, a
  0.182239,  0.783353,  0.225999,  0.390530,  0.900843,  0.486783, a


==> img/torus_2_node_norm.csv <==
  0.390530,  0.900843,  0.486783
  0.582983,  0.908112,  0.783291
  0.669549,  0.801759,  0.976784
  0.609722,  0.631547,  0.976723
  0.431495,  0.477121,  0.783139
  0.218264,  0.410738,  0.486610
  0.069801,  0.463460,  0.225886
  0.055573,  0.610617,  0.122963
  0.182239,  0.783353,  0.225999
  0.390530,  0.900843,  0.486783
  0.464699,  0.854688,  0.440097
  0.643762,  0.861451,  0.715974
  0.724304,  0.762498,  0.896003
  0.668640,  0.604129,  0.895947
  0.502814,  0.460448,  0.715832
  0.304420,  0.398684,  0.439936
  0.166287,  0.447738,  0.197353
  0.153049,  0.584656,  0.101592
  0.270902,  0.745373,  0.197459
  0.464699,  0.854688,  0.440097
  0.499454,  0.797348,  0.425881
  0.644610,  0.802831,  0.649518
  0.709901,  0.722615,  0.795457
  0.664777,  0.594235,  0.795411
  0.530352,  0.477761,  0.649403
  0.369525,  0.427693,  0.425750
  0.257549,  0.467458,  0.229102
  0.246818,  0.578449,  0.151474
  0.342354,  0.708733,  0.229188
  0.499454,  0.797348,  0.425881
  0.478532,  0.755655,  0.450786
  0.585130,  0.759681,  0.615018
  0.633078,  0.700773,  0.722191
  0.599940,  0.606495,  0.722158
  0.501223,  0.520960,  0.614934
  0.383116,  0.484191,  0.450689
  0.300884,  0.513393,  0.306277
  0.293003,  0.594902,  0.249269
  0.363162,  0.690578,  0.306340
  0.478532,  0.755655,  0.450786
  0.411723,  0.749116,  0.503159
  0.493154,  0.752192,  0.628618
  0.529782,  0.707191,  0.710489
  0.504468,  0.635171,  0.710463
  0.429056,  0.569830,  0.628553
  0.338833,  0.541742,  0.503085
  0.276015,  0.564050,  0.392768
  0.269996,  0.626315,  0.349219
  0.323591,  0.699404,  0.392816
  0.411723,  0.749116,  0.503159
  0.330287,  0.780791,  0.558494
  0.411718,  0.783867,  0.683953
  0.448346,  0.738867,  0.765824
  0.423032,  0.666846,  0.765799
  0.347620,  0.601505,  0.683889
  0.257397,  0.573417,  0.558421
  0.194579,  0.595725,  0.448103
  0.188560,  0.657990,  0.404554
  0.242155,  0.731079,  0.448151
  0.330287,  0.780791,  0.558494
  0.272329,  0.835860,  0.590900
  0.378927,  0.839886,  0.755133
  0.426875,  0.780978,  0.862306
  0.393737,  0.686699,  0.862273
  0.295020,  0.601164,  0.755048
  0.176913,  0.564396,  0.590804
  0.094681,  0.593598,  0.446392
  0.086801,  0.675107,  0.389384
  0.156959,  0.770783,  0.446455
  0.272329,  0.835860,  0.590900
  0.264969,  0.888554,  0.585213
  0.410125,  0.894036,  0.808850
  0.475416,  0.813821,  0.954789
  0.430292,  0.685441,  0.954744
  0.295867,  0.568967,  0.808735
  0.135040,  0.518899,  0.585082
  0.023063,  0.558663,  0.388435
  0.012333,  0.669655,  0.310806
  0.107869,  0.799939,  0.388520
  0.264969,  0.888554,  0.585213
  0.311650,  0.914218,  0.544094
  0.490713,  0.920981,  0.819971
  0.571255,  0.822028,  1.000000
  0.515590,  0.663659,  0.999944
  0.349765,  0.519978,  0.819829
  0.151370,  0.458214,  0.543933
  0.013237,  0.507268,  0.301350
  0.000000,  0.644186,  0.205589
  0.117852,  0.804903,  0.301456
  0.311650,  0.914218,  0.544094
  0.390530,  0.900843,  0.486783
  0.582983,  0.908112,  0.783291
  0.669549,  0.801759,  0.976784
  0.609722,  0.631547,  0.976723
  0.431495,  0.477121,  0.783139
  0.218264,  0.410738,  0.486610
  0.069801,  0.463460,  0.225886
  0.055573,  0.610617,  0.122963
  0.182239,  0.783353,  0.225999
  0.390530,  0.900843,  0.486783


==> img/torus_51_edge_norm.csv <==
  0.672759,  0.094537,  0.973655,  0.549794,  0.164624,  0.866066, a
  0.672759,  0.094537,  0.973655,  0.693740,  0.147591,  0.964271, a
  0.549794,  0.164624,  0.866066,  0.526015,  0.228306,  0.659456, a
  0.549794,  0.164624,  0.866066,  0.693740,  0.147591,  0.964271, a
  0.549794,  0.164624,  0.866066,  0.579285,  0.212828,  0.864127, a
  0.549794,  0.164624,  0.866066,  0.557151,  0.272103,  0.671814, a
  0.526015,  0.228306,  0.659456,  0.612548,  0.255785,  0.450501, a
  0.526015,  0.228306,  0.659456,  0.557151,  0.272103,  0.671814, a
  0.612548,  0.255785,  0.450501,  0.768902,  0.234204,  0.336973, a
  0.612548,  0.255785,  0.450501,  0.557151,  0.272103,  0.671814, a
  0.612548,  0.255785,  0.450501,  0.637695,  0.297681,  0.477319, a
  0.612548,  0.255785,  0.450501,  0.783231,  0.277593,  0.371647, a
  0.768902,  0.234204,  0.336973,  0.921919,  0.173660,  0.371993, a
  0.768902,  0.234204,  0.336973,  0.783231,  0.277593,  0.371647, a
  0.768902,  0.234204,  0.336973,  0.925659,  0.221239,  0.404244, a
  0.921919,  0.173660,  0.371993,  1.000000,  0.102483,  0.539174, a
  0.921919,  0.173660,  0.371993,  0.925659,  0.221239,  0.404244, a
  0.921919,  0.173660,  0.371993,  0.998336,  0.154988,  0.559856, a
  1.000000,  0.102483,  0.539174,  0.966610,  0.053978,  0.760292, a
  1.000000,  0.102483,  0.539174,  0.998336,  0.154988,  0.559856, a
  0.966610,  0.053978,  0.760292,  0.837372,  0.050839,  0.931882, a
  0.966610,  0.053978,  0.760292,  0.998336,  0.154988,  0.559856, a
  0.966610,  0.053978,  0.760292,  0.967257,  0.109839,  0.765673, a
  0.837372,  0.050839,  0.931882,  0.672759,  0.094537,  0.973655, a
  0.837372,  0.050839,  0.931882,  0.967257,  0.109839,  0.765673, a
  0.837372,  0.050839,  0.931882,  0.846962,  0.106918,  0.925388, a
  0.837372,  0.050839,  0.931882,  0.693740,  0.147591,  0.964271, a
  0.672759,  0.094537,  0.973655,  0.693740,  0.147591,  0.964271, a
  0.693740,  0.147591,  0.964271,  0.579285,  0.212828,  0.864127, a
  0.693740,  0.147591,  0.964271,  0.717223,  0.183626,  0.915099, a
  0.693740,  0.147591,  0.964271,  0.624313,  0.236583,  0.833807, a
  0.579285,  0.212828,  0.864127,  0.557151,  0.272103,  0.671814, a
  0.579285,  0.212828,  0.864127,  0.624313,  0.236583,  0.833807, a
  0.557151,  0.272103,  0.671814,  0.637695,  0.297681,  0.477319, a
  0.557151,  0.272103,  0.671814,  0.717223,  0.183626,  0.915099, b
  0.557151,  0.272103,  0.671814,  0.624313,  0.236583,  0.833807, a
  0.557151,  0.272103,  0.671814,  0.606346,  0.284699,  0.677697, a
  0.557151,  0.272103,  0.671814,  0.671729,  0.305462,  0.519814, a
  0.637695,  0.297681,  0.477319,  0.783231,  0.277593,  0.371647, a
  0.637695,  0.297681,  0.477319,  0.671729,  0.305462,  0.519814, a
  0.783231,  0.277593,  0.371647,  0.925659,  0.221239,  0.404244, a
  0.783231,  0.277593,  0.371647,  0.671729,  0.305462,  0.519814, a
  0.783231,  0.277593,  0.371647,  0.789867,  0.289156,  0.434035, a
  0.925659,  0.221239,  0.404244,  0.998336,  0.154988,  0.559856, a
  0.925659,  0.221239,  0.404244,  0.789867,  0.289156,  0.434035, a
  0.925659,  0.221239,  0.404244,  0.905484,  0.243410,  0.460495, a
  0.998336,  0.154988,  0.559856,  0.967257,  0.109839,  0.765673, a
  0.998336,  0.154988,  0.559856,  0.905484,  0.243410,  0.460495, a
  0.998336,  0.154988,  0.559856,  0.964480,  0.189631,  0.586814, a
  0.998336,  0.154988,  0.559856,  0.939251,  0.152981,  0.753886, a
  0.967257,  0.109839,  0.765673,  0.846962,  0.106918,  0.925388, a
  0.967257,  0.109839,  0.765673,  0.939251,  0.152981,  0.753886, a
  0.967257,  0.109839,  0.765673,  0.841601,  0.150609,  0.883536, a
  0.846962,  0.106918,  0.925388,  0.693740,  0.147591,  0.964271, a
  0.846962,  0.106918,  0.925388,  0.841601,  0.150609,  0.883536, a
  0.693740,  0.147591,  0.964271,  0.841601,  0.150609,  0.883536, a
  0.693740,  0.147591,  0.964271,  0.717223,  0.183626,  0.915099, a
  0.717223,  0.183626,  0.915099,  0.624313,  0.236583,  0.833807, a
  0.717223,  0.183626,  0.915099,  0.732220,  0.185781,  0.849147, a
  0.624313,  0.236583,  0.833807,  0.606346,  0.284699,  0.677697, a
  0.624313,  0.236583,  0.833807,  0.732220,  0.185781,  0.849147, a
  0.624313,  0.236583,  0.833807,  0.663811,  0.224772,  0.789292, a
  0.624313,  0.236583,  0.833807,  0.650582,  0.260200,  0.674350, a
  0.606346,  0.284699,  0.677697,  0.671729,  0.305462,  0.519814, a
  0.606346,  0.284699,  0.677697,  0.650582,  0.260200,  0.674350, a
  0.606346,  0.284699,  0.677697,  0.698722,  0.275488,  0.558103, a
  0.671729,  0.305462,  0.519814,  0.789867,  0.289156,  0.434035, a
  0.671729,  0.305462,  0.519814,  0.698722,  0.275488,  0.558103, a
  0.671729,  0.305462,  0.519814,  0.785707,  0.263482,  0.494944, a
  0.789867,  0.289156,  0.434035,  0.905484,  0.243410,  0.460495, a
  0.789867,  0.289156,  0.434035,  0.785707,  0.263482,  0.494944, a
  0.789867,  0.289156,  0.434035,  0.870834,  0.229800,  0.514426, a
  0.905484,  0.243410,  0.460495,  0.964480,  0.189631,  0.586814, a
  0.905484,  0.243410,  0.460495,  0.870834,  0.229800,  0.514426, a
  0.964480,  0.189631,  0.586814,  0.939251,  0.152981,  0.753886, a
  0.964480,  0.189631,  0.586814,  0.870834,  0.229800,  0.514426, a
  0.964480,  0.189631,  0.586814,  0.914273,  0.190202,  0.607434, a
  0.939251,  0.152981,  0.753886,  0.841601,  0.150609,  0.883536, a
  0.939251,  0.152981,  0.753886,  0.914273,  0.190202,  0.607434, a
  0.939251,  0.152981,  0.753886,  0.895697,  0.163217,  0.730448, a
  0.841601,  0.150609,  0.883536,  0.717223,  0.183626,  0.915099, a
  0.841601,  0.150609,  0.883536,  0.895697,  0.163217,  0.730448, a
  0.841601,  0.150609,  0.883536,  0.823798,  0.161471,  0.825908, a
  0.841601,  0.150609,  0.883536,  0.732220,  0.185781,  0.849147, a
  0.717223,  0.183626,  0.915099,  0.732220,  0.185781,  0.849147, a
  0.732220,  0.185781,  0.849147,  0.663811,  0.224772,  0.789292, a
  0.732220,  0.185781,  0.849147,  0.731713,  0.153047,  0.797275, a
  0.663811,  0.224772,  0.789292,  0.650582,  0.260200,  0.674350, a
  0.663811,  0.224772,  0.789292,  0.731713,  0.153047,  0.797275, a
  0.663811,  0.224772,  0.789292,  0.679296,  0.182923,  0.751413, a
  0.663811,  0.224772,  0.789292,  0.669160,  0.210069,  0.663340, a
  0.650582,  0.260200,  0.674350,  0.698722,  0.275488,  0.558103, a
  0.650582,  0.260200,  0.674350,  0.669160,  0.210069,  0.663340, a
  0.650582,  0.260200,  0.674350,  0.706046,  0.221783,  0.574268, a
  0.698722,  0.275488,  0.558103,  0.785707,  0.263482,  0.494944, a
  0.698722,  0.275488,  0.558103,  0.706046,  0.221783,  0.574268, a
  0.785707,  0.263482,  0.494944,  0.870834,  0.229800,  0.514426, a
  0.785707,  0.263482,  0.494944,  0.706046,  0.221783,  0.574268, a
  0.785707,  0.263482,  0.494944,  0.772696,  0.212583,  0.525874, a
  0.785707,  0.263482,  0.494944,  0.837923,  0.186775,  0.540802, a
  0.870834,  0.229800,  0.514426,  0.914273,  0.190202,  0.607434, a
  0.870834,  0.229800,  0.514426,  0.837923,  0.186775,  0.540802, a
  0.914273,  0.190202,  0.607434,  0.895697,  0.163217,  0.730448, a
  0.914273,  0.190202,  0.607434,  0.837923,  0.186775,  0.540802, a
  0.914273,  0.190202,  0.607434,  0.871207,  0.156434,  0.612068, a
  0.895697,  0.163217,  0.730448,  0.823798,  0.161471,  0.825908, a
  0.895697,  0.163217,  0.730448,  0.871207,  0.156434,  0.612068, a
  0.895697,  0.163217,  0.730448,  0.856974,  0.135758,  0.706324, a
  0.895697,  0.163217,  0.730448,  0.801883,  0.134420,  0.779468, a
  0.823798,  0.161471,  0.825908,  0.732220,  0.185781,  0.849147, a
  0.823798,  0.161471,  0.825908,  0.801883,  0.134420,  0.779468, a
  0.732220,  0.185781,  0.849147,  0.801883,  0.134420,  0.779468, a
  0.732220,  0.185781,  0.849147,  0.731713,  0.153047,  0.797275, a
  0.731713,  0.153047,  0.797275,  0.679296,  0.182923,  0.751413, a
  0.731713,  0.153047,  0.797275,  0.715939,  0.100741,  0.783754, a
  0.731713,  0.153047,  0.797275,  0.663523,  0.130617,  0.737892, a
  0.679296,  0.182923,  0.751413,  0.669160,  0.210069,  0.663340, a
  0.679296,  0.182923,  0.751413,  0.663523,  0.130617,  0.737892, a
  0.669160,  0.210069,  0.663340,  0.706046,  0.221783,  0.574268, a
  0.669160,  0.210069,  0.663340,  0.663523,  0.130617,  0.737892, a
  0.669160,  0.210069,  0.663340,  0.653386,  0.157763,  0.649820, a
  0.706046,  0.221783,  0.574268,  0.772696,  0.212583,  0.525874, a
  0.706046,  0.221783,  0.574268,  0.653386,  0.157763,  0.649820, a
  0.706046,  0.221783,  0.574268,  0.690273,  0.169477,  0.560748, a
  0.706046,  0.221783,  0.574268,  0.756923,  0.160277,  0.512354, a
  0.772696,  0.212583,  0.525874,  0.837923,  0.186775,  0.540802, a
  0.772696,  0.212583,  0.525874,  0.756923,  0.160277,  0.512354, a
  0.837923,  0.186775,  0.540802,  0.871207,  0.156434,  0.612068, a
  0.837923,  0.186775,  0.540802,  0.756923,  0.160277,  0.512354, a
  0.837923,  0.186775,  0.540802,  0.822150,  0.134469,  0.527282, a
  0.837923,  0.186775,  0.540802,  0.855434,  0.104128,  0.598547, a
  0.871207,  0.156434,  0.612068,  0.856974,  0.135758,  0.706324, a
  0.871207,  0.156434,  0.612068,  0.855434,  0.104128,  0.598547, a
  0.856974,  0.135758,  0.706324,  0.801883,  0.134420,  0.779468, a
  0.856974,  0.135758,  0.706324,  0.855434,  0.104128,  0.598547, a
  0.856974,  0.135758,  0.706324,  0.841200,  0.083452,  0.692803, a
  0.801883,  0.134420,  0.779468,  0.731713,  0.153047,  0.797275, a
  0.801883,  0.134420,  0.779468,  0.841200,  0.083452,  0.692803, a
  0.801883,  0.134420,  0.779468,  0.786110,  0.082114,  0.765947, a
  0.801883,  0.134420,  0.779468,  0.715939,  0.100741,  0.783754, a
  0.731713,  0.153047,  0.797275,  0.715939,  0.100741,  0.783754, a
  0.715939,  0.100741,  0.783754,  0.663523,  0.130617,  0.737892, a
  0.715939,  0.100741,  0.783754,  0.692280,  0.053337,  0.814911, a
  0.663523,  0.130617,  0.737892,  0.653386,  0.157763,  0.649820, a
  0.663523,  0.130617,  0.737892,  0.692280,  0.053337,  0.814911, a
  0.663523,  0.130617,  0.737892,  0.623872,  0.092329,  0.755056, a
  0.663523,  0.130617,  0.737892,  0.610643,  0.127757,  0.640114, a
  0.653386,  0.157763,  0.649820,  0.690273,  0.169477,  0.560748, a
  0.653386,  0.157763,  0.649820,  0.610643,  0.127757,  0.640114, a
  0.690273,  0.169477,  0.560748,  0.756923,  0.160277,  0.512354, a
  0.690273,  0.169477,  0.560748,  0.610643,  0.127757,  0.640114, a
  0.690273,  0.169477,  0.560748,  0.658783,  0.143044,  0.523867, a
  0.690273,  0.169477,  0.560748,  0.745768,  0.131038,  0.460708, a
  0.756923,  0.160277,  0.512354,  0.822150,  0.134469,  0.527282, a
  0.756923,  0.160277,  0.512354,  0.745768,  0.131038,  0.460708, a
  0.822150,  0.134469,  0.527282,  0.855434,  0.104128,  0.598547, a
  0.822150,  0.134469,  0.527282,  0.745768,  0.131038,  0.460708, a
  0.822150,  0.134469,  0.527282,  0.830895,  0.097356,  0.480190, a
  0.855434,  0.104128,  0.598547,  0.841200,  0.083452,  0.692803, a
  0.855434,  0.104128,  0.598547,  0.830895,  0.097356,  0.480190, a
  0.855434,  0.104128,  0.598547,  0.874334,  0.057758,  0.573198, a
  0.855434,  0.104128,  0.598547,  0.855758,  0.030773,  0.696212, a
  0.841200,  0.083452,  0.692803,  0.786110,  0.082114,  0.765947, a
  0.841200,  0.083452,  0.692803,  0.855758,  0.030773,  0.696212, a
  0.786110,  0.082114,  0.765947,  0.715939,  0.100741,  0.783754, a
  0.786110,  0.082114,  0.765947,  0.855758,  0.030773,  0.696212, a
  0.786110,  0.082114,  0.765947,  0.783859,  0.029027,  0.791672, a
  0.715939,  0.100741,  0.783754,  0.783859,  0.029027,  0.791672, a
  0.715939,  0.100741,  0.783754,  0.692280,  0.053337,  0.814911, a
  0.692280,  0.053337,  0.814911,  0.623872,  0.092329,  0.755056, a
  0.692280,  0.053337,  0.814911,  0.671806,  0.033017,  0.876167, a
  0.623872,  0.092329,  0.755056,  0.610643,  0.127757,  0.640114, a
  0.623872,  0.092329,  0.755056,  0.671806,  0.033017,  0.876167, a
  0.623872,  0.092329,  0.755056,  0.578896,  0.085973,  0.794875, a
  0.610643,  0.127757,  0.640114,  0.658783,  0.143044,  0.523867, a
  0.610643,  0.127757,  0.640114,  0.578896,  0.085973,  0.794875, a
  0.610643,  0.127757,  0.640114,  0.560929,  0.134090,  0.638765, a
  0.610643,  0.127757,  0.640114,  0.626312,  0.154853,  0.480883, a
  0.658783,  0.143044,  0.523867,  0.745768,  0.131038,  0.460708, a
  0.658783,  0.143044,  0.523867,  0.626312,  0.154853,  0.480883, a
  0.745768,  0.131038,  0.460708,  0.830895,  0.097356,  0.480190, a
  0.745768,  0.131038,  0.460708,  0.626312,  0.154853,  0.480883, a
  0.745768,  0.131038,  0.460708,  0.744450,  0.138546,  0.395103, a
  0.745768,  0.131038,  0.460708,  0.860067,  0.092801,  0.421563, a
  0.830895,  0.097356,  0.480190,  0.874334,  0.057758,  0.573198, a
  0.830895,  0.097356,  0.480190,  0.860067,  0.092801,  0.421563, a
  0.874334,  0.057758,  0.573198,  0.855758,  0.030773,  0.696212, a
  0.874334,  0.057758,  0.573198,  0.860067,  0.092801,  0.421563, a
  0.874334,  0.057758,  0.573198,  0.919063,  0.039021,  0.547883, a
  0.855758,  0.030773,  0.696212,  0.783859,  0.029027,  0.791672, a
  0.855758,  0.030773,  0.696212,  0.919063,  0.039021,  0.547883, a
  0.855758,  0.030773,  0.696212,  0.893834,  0.002371,  0.714954, a
  0.855758,  0.030773,  0.696212,  0.796184,  0.000000,  0.844604, a
  0.783859,  0.029027,  0.791672,  0.692280,  0.053337,  0.814911, a
  0.783859,  0.029027,  0.791672,  0.796184,  0.000000,  0.844604, a
  0.692280,  0.053337,  0.814911,  0.796184,  0.000000,  0.844604, a
  0.692280,  0.053337,  0.814911,  0.671806,  0.033017,  0.876167, a
  0.671806,  0.033017,  0.876167,  0.578896,  0.085973,  0.794875, a
  0.671806,  0.033017,  0.876167,  0.664096,  0.049288,  0.938860, a
  0.671806,  0.033017,  0.876167,  0.549641,  0.114525,  0.838716, a
  0.578896,  0.085973,  0.794875,  0.560929,  0.134090,  0.638765, a
  0.578896,  0.085973,  0.794875,  0.549641,  0.114525,  0.838716, a
  0.578896,  0.085973,  0.794875,  0.527507,  0.173800,  0.646404, a
  0.560929,  0.134090,  0.638765,  0.626312,  0.154853,  0.480883, a
  0.560929,  0.134090,  0.638765,  0.527507,  0.173800,  0.646404, a
  0.626312,  0.154853,  0.480883,  0.744450,  0.138546,  0.395103, a
  0.626312,  0.154853,  0.480883,  0.527507,  0.173800,  0.646404, a
  0.626312,  0.154853,  0.480883,  0.608052,  0.199378,  0.451908, a
  0.626312,  0.154853,  0.480883,  0.753587,  0.179290,  0.346236, a
  0.744450,  0.138546,  0.395103,  0.860067,  0.092801,  0.421563, a
  0.744450,  0.138546,  0.395103,  0.753587,  0.179290,  0.346236, a
  0.860067,  0.092801,  0.421563,  0.919063,  0.039021,  0.547883, a
  0.860067,  0.092801,  0.421563,  0.753587,  0.179290,  0.346236, a
  0.860067,  0.092801,  0.421563,  0.896015,  0.122936,  0.378833, a
  0.860067,  0.092801,  0.421563,  0.968692,  0.056685,  0.534446, a
  0.919063,  0.039021,  0.547883,  0.893834,  0.002371,  0.714954, a
  0.919063,  0.039021,  0.547883,  0.968692,  0.056685,  0.534446, a
  0.893834,  0.002371,  0.714954,  0.796184,  0.000000,  0.844604, a
  0.893834,  0.002371,  0.714954,  0.968692,  0.056685,  0.534446, a
  0.893834,  0.002371,  0.714954,  0.937613,  0.011535,  0.740262, a
  0.796184,  0.000000,  0.844604,  0.671806,  0.033017,  0.876167, a
  0.796184,  0.000000,  0.844604,  0.937613,  0.011535,  0.740262, a
  0.796184,  0.000000,  0.844604,  0.817318,  0.008614,  0.899977, a
  0.796184,  0.000000,  0.844604,  0.664096,  0.049288,  0.938860, a
  0.671806,  0.033017,  0.876167,  0.664096,  0.049288,  0.938860, a
  0.664096,  0.049288,  0.938860,  0.549641,  0.114525,  0.838716, a
  0.664096,  0.049288,  0.938860,  0.672759,  0.094537,  0.973655, a
  0.664096,  0.049288,  0.938860,  0.549794,  0.164624,  0.866066, a
  0.549641,  0.114525,  0.838716,  0.527507,  0.173800,  0.646404, a
  0.549641,  0.114525,  0.838716,  0.549794,  0.164624,  0.866066, a
  0.527507,  0.173800,  0.646404,  0.608052,  0.199378,  0.451908, a
  0.527507,  0.173800,  0.646404,  0.549794,  0.164624,  0.866066, a
  0.527507,  0.173800,  0.646404,  0.526015,  0.228306,  0.659456, a
  0.527507,  0.173800,  0.646404,  0.612548,  0.255785,  0.450501, a
  0.608052,  0.199378,  0.451908,  0.753587,  0.179290,  0.346236, a
  0.608052,  0.199378,  0.451908,  0.612548,  0.255785,  0.450501, a
  0.753587,  0.179290,  0.346236,  0.896015,  0.122936,  0.378833, a
  0.753587,  0.179290,  0.346236,  0.612548,  0.255785,  0.450501, a
  0.753587,  0.179290,  0.346236,  0.768902,  0.234204,  0.336973, a
  0.753587,  0.179290,  0.346236,  0.921919,  0.173660,  0.371993, a
  0.896015,  0.122936,  0.378833,  0.968692,  0.056685,  0.534446, a
  0.896015,  0.122936,  0.378833,  0.921919,  0.173660,  0.371993, a
  0.968692,  0.056685,  0.534446,  0.937613,  0.011535,  0.740262, a
  0.968692,  0.056685,  0.534446,  0.921919,  0.173660,  0.371993, a
  0.968692,  0.056685,  0.534446,  1.000000,  0.102483,  0.539174, a
  0.968692,  0.056685,  0.534446,  0.966610,  0.053978,  0.760292, a
  0.937613,  0.011535,  0.740262,  0.817318,  0.008614,  0.899977, a
  0.937613,  0.011535,  0.740262,  0.966610,  0.053978,  0.760292, a
  0.817318,  0.008614,  0.899977,  0.664096,  0.049288,  0.938860, a
  0.817318,  0.008614,  0.899977,  0.966610,  0.053978,  0.760292, a
  0.817318,  0.008614,  0.899977,  0.837372,  0.050839,  0.931882, a
  0.817318,  0.008614,  0.899977,  0.672759,  0.094537,  0.973655, a
  0.664096,  0.049288,  0.938860,  0.672759,  0.094537,  0.973655, a
  0.672759,  0.094537,  0.973655,  0.549794,  0.164624,  0.866066, a
  0.549794,  0.164624,  0.866066,  0.526015,  0.228306,  0.659456, a
  0.526015,  0.228306,  0.659456,  0.612548,  0.255785,  0.450501, a
  0.612548,  0.255785,  0.450501,  0.768902,  0.234204,  0.336973, a
  0.768902,  0.234204,  0.336973,  0.921919,  0.173660,  0.371993, a
  0.921919,  0.173660,  0.371993,  1.000000,  0.102483,  0.539174, a
  1.000000,  0.102483,  0.539174,  0.966610,  0.053978,  0.760292, a
  0.966610,  0.053978,  0.760292,  0.837372,  0.050839,  0.931882, a
  0.837372,  0.050839,  0.931882,  0.672759,  0.094537,  0.973655, a


==> img/torus_51_node_norm.csv <==
  0.672759,  0.094537,  0.973655
  0.549794,  0.164624,  0.866066
  0.526015,  0.228306,  0.659456
  0.612548,  0.255785,  0.450501
  0.768902,  0.234204,  0.336973
  0.921919,  0.173660,  0.371993
  1.000000,  0.102483,  0.539174
  0.966610,  0.053978,  0.760292
  0.837372,  0.050839,  0.931882
  0.672759,  0.094537,  0.973655
  0.693740,  0.147591,  0.964271
  0.579285,  0.212828,  0.864127
  0.557151,  0.272103,  0.671814
  0.637695,  0.297681,  0.477319
  0.783231,  0.277593,  0.371647
  0.925659,  0.221239,  0.404244
  0.998336,  0.154988,  0.559856
  0.967257,  0.109839,  0.765673
  0.846962,  0.106918,  0.925388
  0.693740,  0.147591,  0.964271
  0.717223,  0.183626,  0.915099
  0.624313,  0.236583,  0.833807
  0.606346,  0.284699,  0.677697
  0.671729,  0.305462,  0.519814
  0.789867,  0.289156,  0.434035
  0.905484,  0.243410,  0.460495
  0.964480,  0.189631,  0.586814
  0.939251,  0.152981,  0.753886
  0.841601,  0.150609,  0.883536
  0.717223,  0.183626,  0.915099
  0.732220,  0.185781,  0.849147
  0.663811,  0.224772,  0.789292
  0.650582,  0.260200,  0.674350
  0.698722,  0.275488,  0.558103
  0.785707,  0.263482,  0.494944
  0.870834,  0.229800,  0.514426
  0.914273,  0.190202,  0.607434
  0.895697,  0.163217,  0.730448
  0.823798,  0.161471,  0.825908
  0.732220,  0.185781,  0.849147
  0.731713,  0.153047,  0.797275
  0.679296,  0.182923,  0.751413
  0.669160,  0.210069,  0.663340
  0.706046,  0.221783,  0.574268
  0.772696,  0.212583,  0.525874
  0.837923,  0.186775,  0.540802
  0.871207,  0.156434,  0.612068
  0.856974,  0.135758,  0.706324
  0.801883,  0.134420,  0.779468
  0.731713,  0.153047,  0.797275
  0.715939,  0.100741,  0.783754
  0.663523,  0.130617,  0.737892
  0.653386,  0.157763,  0.649820
  0.690273,  0.169477,  0.560748
  0.756923,  0.160277,  0.512354
  0.822150,  0.134469,  0.527282
  0.855434,  0.104128,  0.598547
  0.841200,  0.083452,  0.692803
  0.786110,  0.082114,  0.765947
  0.715939,  0.100741,  0.783754
  0.692280,  0.053337,  0.814911
  0.623872,  0.092329,  0.755056
  0.610643,  0.127757,  0.640114
  0.658783,  0.143044,  0.523867
  0.745768,  0.131038,  0.460708
  0.830895,  0.097356,  0.480190
  0.874334,  0.057758,  0.573198
  0.855758,  0.030773,  0.696212
  0.783859,  0.029027,  0.791672
  0.692280,  0.053337,  0.814911
  0.671806,  0.033017,  0.876167
  0.578896,  0.085973,  0.794875
  0.560929,  0.134090,  0.638765
  0.626312,  0.154853,  0.480883
  0.744450,  0.138546,  0.395103
  0.860067,  0.092801,  0.421563
  0.919063,  0.039021,  0.547883
  0.893834,  0.002371,  0.714954
  0.796184,  0.000000,  0.844604
  0.671806,  0.033017,  0.876167
  0.664096,  0.049288,  0.938860
  0.549641,  0.114525,  0.838716
  0.527507,  0.173800,  0.646404
  0.608052,  0.199378,  0.451908
  0.753587,  0.179290,  0.346236
  0.896015,  0.122936,  0.378833
  0.968692,  0.056685,  0.534446
  0.937613,  0.011535,  0.740262
  0.817318,  0.008614,  0.899977
  0.664096,  0.049288,  0.938860
  0.672759,  0.094537,  0.973655
  0.549794,  0.164624,  0.866066
  0.526015,  0.228306,  0.659456
  0.612548,  0.255785,  0.450501
  0.768902,  0.234204,  0.336973
  0.921919,  0.173660,  0.371993
  1.000000,  0.102483,  0.539174
  0.966610,  0.053978,  0.760292
  0.837372,  0.050839,  0.931882
  0.672759,  0.094537,  0.973655


==> img/torus_9_edge_norm.csv <==
  0.563716,  0.227939,  0.974119,  0.276059,  0.246331,  0.853796, a
  0.563716,  0.227939,  0.974119,  0.566897,  0.246159,  0.929084, a
  0.276059,  0.246331,  0.853796,  0.121249,  0.210498,  0.560174, a
  0.276059,  0.246331,  0.853796,  0.566897,  0.246159,  0.929084, a
  0.276059,  0.246331,  0.853796,  0.302704,  0.263050,  0.818575, a
  0.276059,  0.246331,  0.853796,  0.160522,  0.230141,  0.548903, a
  0.121249,  0.210498,  0.560174,  0.171725,  0.137209,  0.230642, a
  0.121249,  0.210498,  0.560174,  0.160522,  0.230141,  0.548903, a
  0.171725,  0.137209,  0.230642,  0.403867,  0.060756,  0.019392, a
  0.171725,  0.137209,  0.230642,  0.160522,  0.230141,  0.548903, a
  0.171725,  0.137209,  0.230642,  0.206880,  0.162830,  0.246251, a
  0.171725,  0.137209,  0.230642,  0.420087,  0.092613,  0.052232, a
  0.403867,  0.060756,  0.019392,  0.709054,  0.016911,  0.025270, a
  0.403867,  0.060756,  0.019392,  0.420087,  0.092613,  0.052232, a
  0.403867,  0.060756,  0.019392,  0.700380,  0.052344,  0.057631, a
  0.709054,  0.016911,  0.025270,  0.944485,  0.026192,  0.245526, a
  0.709054,  0.016911,  0.025270,  0.700380,  0.052344,  0.057631, a
  0.709054,  0.016911,  0.025270,  0.916608,  0.060868,  0.259921, a
  0.944485,  0.026192,  0.245526,  1.000000,  0.084254,  0.577099, a
  0.944485,  0.026192,  0.245526,  0.916608,  0.060868,  0.259921, a
  1.000000,  0.084254,  0.577099,  0.849622,  0.163930,  0.864843, a
  1.000000,  0.084254,  0.577099,  0.916608,  0.060868,  0.259921, a
  1.000000,  0.084254,  0.577099,  0.967595,  0.114194,  0.564448, a
  0.849622,  0.163930,  0.864843,  0.563716,  0.227939,  0.974119, a
  0.849622,  0.163930,  0.864843,  0.967595,  0.114194,  0.564448, a
  0.849622,  0.163930,  0.864843,  0.829483,  0.187371,  0.828722, a
  0.849622,  0.163930,  0.864843,  0.566897,  0.246159,  0.929084, a
  0.563716,  0.227939,  0.974119,  0.566897,  0.246159,  0.929084, a
  0.566897,  0.246159,  0.929084,  0.302704,  0.263050,  0.818575, a
  0.566897,  0.246159,  0.929084,  0.567980,  0.239949,  0.825073, a
  0.566897,  0.246159,  0.929084,  0.363198,  0.253042,  0.739415, a
  0.302704,  0.263050,  0.818575,  0.160522,  0.230141,  0.548903, a
  0.302704,  0.263050,  0.818575,  0.363198,  0.253042,  0.739415, a
  0.160522,  0.230141,  0.548903,  0.206880,  0.162830,  0.246251, a
  0.160522,  0.230141,  0.548903,  0.363198,  0.253042,  0.739415, a
  0.160522,  0.230141,  0.548903,  0.252990,  0.227533,  0.530387, a
  0.160522,  0.230141,  0.548903,  0.288923,  0.175359,  0.295794, a
  0.206880,  0.162830,  0.246251,  0.420087,  0.092613,  0.052232, a
  0.206880,  0.162830,  0.246251,  0.288923,  0.175359,  0.295794, a
  0.420087,  0.092613,  0.052232,  0.700380,  0.052344,  0.057631, a
  0.420087,  0.092613,  0.052232,  0.288923,  0.175359,  0.295794, a
  0.420087,  0.092613,  0.052232,  0.454184,  0.120932,  0.145407, a
  0.700380,  0.052344,  0.057631,  0.916608,  0.060868,  0.259921, a
  0.700380,  0.052344,  0.057631,  0.454184,  0.120932,  0.145407, a
  0.700380,  0.052344,  0.057631,  0.671445,  0.089720,  0.149591, a
  0.916608,  0.060868,  0.259921,  0.967595,  0.114194,  0.564448, a
  0.916608,  0.060868,  0.259921,  0.671445,  0.089720,  0.149591, a
  0.916608,  0.060868,  0.259921,  0.839048,  0.096326,  0.306390, a
  0.916608,  0.060868,  0.259921,  0.878568,  0.137660,  0.542436, a
  0.967595,  0.114194,  0.564448,  0.829483,  0.187371,  0.828722, a
  0.967595,  0.114194,  0.564448,  0.878568,  0.137660,  0.542436, a
  0.967595,  0.114194,  0.564448,  0.771515,  0.194382,  0.747280, a
  0.829483,  0.187371,  0.828722,  0.566897,  0.246159,  0.929084, a
  0.829483,  0.187371,  0.828722,  0.771515,  0.194382,  0.747280, a
  0.566897,  0.246159,  0.929084,  0.771515,  0.194382,  0.747280, a
  0.566897,  0.246159,  0.929084,  0.567980,  0.239949,  0.825073, a
  0.567980,  0.239949,  0.825073,  0.363198,  0.253042,  0.739415, a
  0.567980,  0.239949,  0.825073,  0.566457,  0.212215,  0.710753, a
  0.363198,  0.253042,  0.739415,  0.252990,  0.227533,  0.530387, a
  0.363198,  0.253042,  0.739415,  0.566457,  0.212215,  0.710753, a
  0.363198,  0.253042,  0.739415,  0.429236,  0.220989,  0.653355, a
  0.363198,  0.253042,  0.739415,  0.355387,  0.203896,  0.513288, a
  0.252990,  0.227533,  0.530387,  0.288923,  0.175359,  0.295794, a
  0.252990,  0.227533,  0.530387,  0.355387,  0.203896,  0.513288, a
  0.252990,  0.227533,  0.530387,  0.379465,  0.168934,  0.356091, a
  0.288923,  0.175359,  0.295794,  0.454184,  0.120932,  0.145407, a
  0.288923,  0.175359,  0.295794,  0.379465,  0.168934,  0.356091, a
  0.288923,  0.175359,  0.295794,  0.490204,  0.132464,  0.255319, a
  0.454184,  0.120932,  0.145407,  0.671445,  0.089720,  0.149591, a
  0.454184,  0.120932,  0.145407,  0.490204,  0.132464,  0.255319, a
  0.454184,  0.120932,  0.145407,  0.635788,  0.111549,  0.258123, a
  0.671445,  0.089720,  0.149591,  0.839048,  0.096326,  0.306390, a
  0.671445,  0.089720,  0.149591,  0.635788,  0.111549,  0.258123, a
  0.839048,  0.096326,  0.306390,  0.878568,  0.137660,  0.542436, a
  0.839048,  0.096326,  0.306390,  0.635788,  0.111549,  0.258123, a
  0.839048,  0.096326,  0.306390,  0.748095,  0.115976,  0.363191, a
  0.878568,  0.137660,  0.542436,  0.771515,  0.194382,  0.747280, a
  0.878568,  0.137660,  0.542436,  0.748095,  0.115976,  0.363191, a
  0.878568,  0.137660,  0.542436,  0.774578,  0.143673,  0.521362, a
  0.771515,  0.194382,  0.747280,  0.567980,  0.239949,  0.825073, a
  0.771515,  0.194382,  0.747280,  0.774578,  0.143673,  0.521362, a
  0.771515,  0.194382,  0.747280,  0.702843,  0.181681,  0.658625, a
  0.771515,  0.194382,  0.747280,  0.566457,  0.212215,  0.710753, a
  0.567980,  0.239949,  0.825073,  0.566457,  0.212215,  0.710753, a
  0.566457,  0.212215,  0.710753,  0.429236,  0.220989,  0.653355, a
  0.566457,  0.212215,  0.710753,  0.563041,  0.175934,  0.639616, a
  0.429236,  0.220989,  0.653355,  0.355387,  0.203896,  0.513288, a
  0.429236,  0.220989,  0.653355,  0.563041,  0.175934,  0.639616, a
  0.429236,  0.220989,  0.653355,  0.469917,  0.181888,  0.600663, a
  0.429236,  0.220989,  0.653355,  0.419800,  0.170288,  0.505608, a
  0.355387,  0.203896,  0.513288,  0.379465,  0.168934,  0.356091, a
  0.355387,  0.203896,  0.513288,  0.419800,  0.170288,  0.505608, a
  0.355387,  0.203896,  0.513288,  0.436141,  0.146562,  0.398927, a
  0.379465,  0.168934,  0.356091,  0.490204,  0.132464,  0.255319, a
  0.379465,  0.168934,  0.356091,  0.436141,  0.146562,  0.398927, a
  0.490204,  0.132464,  0.255319,  0.635788,  0.111549,  0.258123, a
  0.490204,  0.132464,  0.255319,  0.436141,  0.146562,  0.398927, a
  0.490204,  0.132464,  0.255319,  0.511293,  0.121811,  0.330539, a
  0.490204,  0.132464,  0.255319,  0.610092,  0.107618,  0.332442, a
  0.635788,  0.111549,  0.258123,  0.748095,  0.115976,  0.363191, a
  0.635788,  0.111549,  0.258123,  0.610092,  0.107618,  0.332442, a
  0.748095,  0.115976,  0.363191,  0.774578,  0.143673,  0.521362, a
  0.748095,  0.115976,  0.363191,  0.610092,  0.107618,  0.332442, a
  0.748095,  0.115976,  0.363191,  0.686309,  0.110622,  0.403746, a
  0.774578,  0.143673,  0.521362,  0.702843,  0.181681,  0.658625, a
  0.774578,  0.143673,  0.521362,  0.686309,  0.110622,  0.403746, a
  0.774578,  0.143673,  0.521362,  0.704281,  0.129418,  0.511087, a
  0.774578,  0.143673,  0.521362,  0.655599,  0.155212,  0.604239, a
  0.702843,  0.181681,  0.658625,  0.566457,  0.212215,  0.710753, a
  0.702843,  0.181681,  0.658625,  0.655599,  0.155212,  0.604239, a
  0.566457,  0.212215,  0.710753,  0.655599,  0.155212,  0.604239, a
  0.566457,  0.212215,  0.710753,  0.563041,  0.175934,  0.639616, a
  0.563041,  0.175934,  0.639616,  0.469917,  0.181888,  0.600663, a
  0.563041,  0.175934,  0.639616,  0.559331,  0.148082,  0.644948, a
  0.563041,  0.175934,  0.639616,  0.466207,  0.154036,  0.605995, a
  0.469917,  0.181888,  0.600663,  0.419800,  0.170288,  0.505608, a
  0.469917,  0.181888,  0.600663,  0.466207,  0.154036,  0.605995, a
  0.419800,  0.170288,  0.505608,  0.436141,  0.146562,  0.398927, a
  0.419800,  0.170288,  0.505608,  0.466207,  0.154036,  0.605995, a
  0.419800,  0.170288,  0.505608,  0.416090,  0.142436,  0.510940, a
  0.436141,  0.146562,  0.398927,  0.511293,  0.121811,  0.330539, a
  0.436141,  0.146562,  0.398927,  0.416090,  0.142436,  0.510940, a
  0.436141,  0.146562,  0.398927,  0.432431,  0.118710,  0.404259, a
  0.436141,  0.146562,  0.398927,  0.507583,  0.093959,  0.335871, a
  0.511293,  0.121811,  0.330539,  0.610092,  0.107618,  0.332442, a
  0.511293,  0.121811,  0.330539,  0.507583,  0.093959,  0.335871, a
  0.610092,  0.107618,  0.332442,  0.686309,  0.110622,  0.403746, a
  0.610092,  0.107618,  0.332442,  0.507583,  0.093959,  0.335871, a
  0.610092,  0.107618,  0.332442,  0.606382,  0.079766,  0.337774, a
  0.610092,  0.107618,  0.332442,  0.682599,  0.082770,  0.409078, a
  0.686309,  0.110622,  0.403746,  0.704281,  0.129418,  0.511087, a
  0.686309,  0.110622,  0.403746,  0.682599,  0.082770,  0.409078, a
  0.704281,  0.129418,  0.511087,  0.655599,  0.155212,  0.604239, a
  0.704281,  0.129418,  0.511087,  0.682599,  0.082770,  0.409078, a
  0.704281,  0.129418,  0.511087,  0.700571,  0.101567,  0.516419, a
  0.655599,  0.155212,  0.604239,  0.563041,  0.175934,  0.639616, a
  0.655599,  0.155212,  0.604239,  0.700571,  0.101567,  0.516419, a
  0.655599,  0.155212,  0.604239,  0.651888,  0.127360,  0.609572, a
  0.655599,  0.155212,  0.604239,  0.559331,  0.148082,  0.644948, a
  0.563041,  0.175934,  0.639616,  0.559331,  0.148082,  0.644948, a
  0.559331,  0.148082,  0.644948,  0.466207,  0.154036,  0.605995, a
  0.559331,  0.148082,  0.644948,  0.557062,  0.141692,  0.724254, a
  0.466207,  0.154036,  0.605995,  0.416090,  0.142436,  0.510940, a
  0.466207,  0.154036,  0.605995,  0.557062,  0.141692,  0.724254, a
  0.466207,  0.154036,  0.605995,  0.419841,  0.150465,  0.666856, a
  0.466207,  0.154036,  0.605995,  0.345992,  0.133372,  0.526789, a
  0.416090,  0.142436,  0.510940,  0.432431,  0.118710,  0.404259, a
  0.416090,  0.142436,  0.510940,  0.345992,  0.133372,  0.526789, a
  0.432431,  0.118710,  0.404259,  0.507583,  0.093959,  0.335871, a
  0.432431,  0.118710,  0.404259,  0.345992,  0.133372,  0.526789, a
  0.432431,  0.118710,  0.404259,  0.370071,  0.098411,  0.369592, a
  0.432431,  0.118710,  0.404259,  0.480809,  0.061940,  0.268820, a
  0.507583,  0.093959,  0.335871,  0.606382,  0.079766,  0.337774, a
  0.507583,  0.093959,  0.335871,  0.480809,  0.061940,  0.268820, a
  0.606382,  0.079766,  0.337774,  0.682599,  0.082770,  0.409078, a
  0.606382,  0.079766,  0.337774,  0.480809,  0.061940,  0.268820, a
  0.606382,  0.079766,  0.337774,  0.626393,  0.041025,  0.271624, a
  0.682599,  0.082770,  0.409078,  0.700571,  0.101567,  0.516419, a
  0.682599,  0.082770,  0.409078,  0.626393,  0.041025,  0.271624, a
  0.682599,  0.082770,  0.409078,  0.738701,  0.045452,  0.376693, a
  0.682599,  0.082770,  0.409078,  0.765183,  0.073149,  0.534863, a
  0.700571,  0.101567,  0.516419,  0.651888,  0.127360,  0.609572, a
  0.700571,  0.101567,  0.516419,  0.765183,  0.073149,  0.534863, a
  0.651888,  0.127360,  0.609572,  0.559331,  0.148082,  0.644948, a
  0.651888,  0.127360,  0.609572,  0.765183,  0.073149,  0.534863, a
  0.651888,  0.127360,  0.609572,  0.693448,  0.111158,  0.672126, a
  0.559331,  0.148082,  0.644948,  0.693448,  0.111158,  0.672126, a
  0.559331,  0.148082,  0.644948,  0.557062,  0.141692,  0.724254, a
  0.557062,  0.141692,  0.724254,  0.419841,  0.150465,  0.666856, a
  0.557062,  0.141692,  0.724254,  0.557296,  0.159753,  0.840426, a
  0.419841,  0.150465,  0.666856,  0.345992,  0.133372,  0.526789, a
  0.419841,  0.150465,  0.666856,  0.557296,  0.159753,  0.840426, a
  0.419841,  0.150465,  0.666856,  0.352515,  0.172846,  0.754768, a
  0.345992,  0.133372,  0.526789,  0.370071,  0.098411,  0.369592, a
  0.345992,  0.133372,  0.526789,  0.352515,  0.172846,  0.754768, a
  0.345992,  0.133372,  0.526789,  0.242307,  0.147337,  0.545740, a
  0.345992,  0.133372,  0.526789,  0.278240,  0.095163,  0.311148, a
  0.370071,  0.098411,  0.369592,  0.480809,  0.061940,  0.268820, a
  0.370071,  0.098411,  0.369592,  0.278240,  0.095163,  0.311148, a
  0.480809,  0.061940,  0.268820,  0.626393,  0.041025,  0.271624, a
  0.480809,  0.061940,  0.268820,  0.278240,  0.095163,  0.311148, a
  0.480809,  0.061940,  0.268820,  0.443501,  0.040736,  0.160760, a
  0.480809,  0.061940,  0.268820,  0.660762,  0.009523,  0.164944, a
  0.626393,  0.041025,  0.271624,  0.738701,  0.045452,  0.376693, a
  0.626393,  0.041025,  0.271624,  0.660762,  0.009523,  0.164944, a
  0.738701,  0.045452,  0.376693,  0.765183,  0.073149,  0.534863, a
  0.738701,  0.045452,  0.376693,  0.660762,  0.009523,  0.164944, a
  0.738701,  0.045452,  0.376693,  0.828364,  0.016130,  0.321743, a
  0.765183,  0.073149,  0.534863,  0.693448,  0.111158,  0.672126, a
  0.765183,  0.073149,  0.534863,  0.828364,  0.016130,  0.321743, a
  0.765183,  0.073149,  0.534863,  0.867885,  0.057464,  0.557789, a
  0.765183,  0.073149,  0.534863,  0.760832,  0.114185,  0.762633, a
  0.693448,  0.111158,  0.672126,  0.557062,  0.141692,  0.724254, a
  0.693448,  0.111158,  0.672126,  0.760832,  0.114185,  0.762633, a
  0.557062,  0.141692,  0.724254,  0.760832,  0.114185,  0.762633, a
  0.557062,  0.141692,  0.724254,  0.557296,  0.159753,  0.840426, a
  0.557296,  0.159753,  0.840426,  0.352515,  0.172846,  0.754768, a
  0.557296,  0.159753,  0.840426,  0.559924,  0.193815,  0.939105, a
  0.557296,  0.159753,  0.840426,  0.295731,  0.210706,  0.828596, a
  0.352515,  0.172846,  0.754768,  0.242307,  0.147337,  0.545740, a
  0.352515,  0.172846,  0.754768,  0.295731,  0.210706,  0.828596, a
  0.352515,  0.172846,  0.754768,  0.153549,  0.177797,  0.558924, a
  0.242307,  0.147337,  0.545740,  0.278240,  0.095163,  0.311148, a
  0.242307,  0.147337,  0.545740,  0.153549,  0.177797,  0.558924, a
  0.278240,  0.095163,  0.311148,  0.443501,  0.040736,  0.160760, a
  0.278240,  0.095163,  0.311148,  0.153549,  0.177797,  0.558924, a
  0.278240,  0.095163,  0.311148,  0.199907,  0.110485,  0.256272, a
  0.278240,  0.095163,  0.311148,  0.413114,  0.040268,  0.062253, a
  0.443501,  0.040736,  0.160760,  0.660762,  0.009523,  0.164944, a
  0.443501,  0.040736,  0.160760,  0.413114,  0.040268,  0.062253, a
  0.660762,  0.009523,  0.164944,  0.828364,  0.016130,  0.321743, a
  0.660762,  0.009523,  0.164944,  0.413114,  0.040268,  0.062253, a
  0.660762,  0.009523,  0.164944,  0.693407,  0.000000,  0.067652, a
  0.660762,  0.009523,  0.164944,  0.909635,  0.008523,  0.269942, a
  0.828364,  0.016130,  0.321743,  0.867885,  0.057464,  0.557789, a
  0.828364,  0.016130,  0.321743,  0.909635,  0.008523,  0.269942, a
  0.867885,  0.057464,  0.557789,  0.760832,  0.114185,  0.762633, a
  0.867885,  0.057464,  0.557789,  0.909635,  0.008523,  0.269942, a
  0.867885,  0.057464,  0.557789,  0.960622,  0.061849,  0.574469, a
  0.760832,  0.114185,  0.762633,  0.557296,  0.159753,  0.840426, a
  0.760832,  0.114185,  0.762633,  0.960622,  0.061849,  0.574469, a
  0.760832,  0.114185,  0.762633,  0.822510,  0.135027,  0.838743, a
  0.760832,  0.114185,  0.762633,  0.559924,  0.193815,  0.939105, a
  0.557296,  0.159753,  0.840426,  0.559924,  0.193815,  0.939105, a
  0.559924,  0.193815,  0.939105,  0.295731,  0.210706,  0.828596, a
  0.559924,  0.193815,  0.939105,  0.563716,  0.227939,  0.974119, a
  0.559924,  0.193815,  0.939105,  0.276059,  0.246331,  0.853796, a
  0.295731,  0.210706,  0.828596,  0.153549,  0.177797,  0.558924, a
  0.295731,  0.210706,  0.828596,  0.276059,  0.246331,  0.853796, a
  0.153549,  0.177797,  0.558924,  0.199907,  0.110485,  0.256272, a
  0.153549,  0.177797,  0.558924,  0.276059,  0.246331,  0.853796, a
  0.153549,  0.177797,  0.558924,  0.121249,  0.210498,  0.560174, a
  0.153549,  0.177797,  0.558924,  0.563716,  0.227939,  0.974119, b
  0.153549,  0.177797,  0.558924,  0.171725,  0.137209,  0.230642, a
  0.199907,  0.110485,  0.256272,  0.413114,  0.040268,  0.062253, a
  0.199907,  0.110485,  0.256272,  0.171725,  0.137209,  0.230642, a
  0.413114,  0.040268,  0.062253,  0.693407,  0.000000,  0.067652, a
  0.413114,  0.040268,  0.062253,  0.171725,  0.137209,  0.230642, a
  0.413114,  0.040268,  0.062253,  0.403867,  0.060756,  0.019392, a
  0.413114,  0.040268,  0.062253,  0.709054,  0.016911,  0.025270, a
  0.693407,  0.000000,  0.067652,  0.909635,  0.008523,  0.269942, a
  0.693407,  0.000000,  0.067652,  0.709054,  0.016911,  0.025270, a
  0.909635,  0.008523,  0.269942,  0.960622,  0.061849,  0.574469, a
  0.909635,  0.008523,  0.269942,  0.709054,  0.016911,  0.025270, a
  0.909635,  0.008523,  0.269942,  0.944485,  0.026192,  0.245526, a
  0.909635,  0.008523,  0.269942,  1.000000,  0.084254,  0.577099, a
  0.960622,  0.061849,  0.574469,  0.822510,  0.135027,  0.838743, a
  0.960622,  0.061849,  0.574469,  1.000000,  0.084254,  0.577099, a
  0.822510,  0.135027,  0.838743,  0.559924,  0.193815,  0.939105, a
  0.822510,  0.135027,  0.838743,  1.000000,  0.084254,  0.577099, a
  0.822510,  0.135027,  0.838743,  0.849622,  0.163930,  0.864843, a
  0.822510,  0.135027,  0.838743,  0.563716,  0.227939,  0.974119, a
  0.559924,  0.193815,  0.939105,  0.563716,  0.227939,  0.974119, a
  0.563716,  0.227939,  0.974119,  0.276059,  0.246331,  0.853796, a
  0.276059,  0.246331,  0.853796,  0.121249,  0.210498,  0.560174, a
  0.121249,  0.210498,  0.560174,  0.171725,  0.137209,  0.230642, a
  0.171725,  0.137209,  0.230642,  0.403867,  0.060756,  0.019392, a
  0.403867,  0.060756,  0.019392,  0.709054,  0.016911,  0.025270, a
  0.709054,  0.016911,  0.025270,  0.944485,  0.026192,  0.245526, a
  0.944485,  0.026192,  0.245526,  1.000000,  0.084254,  0.577099, a
  1.000000,  0.084254,  0.577099,  0.849622,  0.163930,  0.864843, a
  0.849622,  0.163930,  0.864843,  0.563716,  0.227939,  0.974119, a


==> img/torus_9_node_norm.csv <==
  0.563716,  0.227939,  0.974119
  0.276059,  0.246331,  0.853796
  0.121249,  0.210498,  0.560174
  0.171725,  0.137209,  0.230642
  0.403867,  0.060756,  0.019392
  0.709054,  0.016911,  0.025270
  0.944485,  0.026192,  0.245526
  1.000000,  0.084254,  0.577099
  0.849622,  0.163930,  0.864843
  0.563716,  0.227939,  0.974119
  0.566897,  0.246159,  0.929084
  0.302704,  0.263050,  0.818575
  0.160522,  0.230141,  0.548903
  0.206880,  0.162830,  0.246251
  0.420087,  0.092613,  0.052232
  0.700380,  0.052344,  0.057631
  0.916608,  0.060868,  0.259921
  0.967595,  0.114194,  0.564448
  0.829483,  0.187371,  0.828722
  0.566897,  0.246159,  0.929084
  0.567980,  0.239949,  0.825073
  0.363198,  0.253042,  0.739415
  0.252990,  0.227533,  0.530387
  0.288923,  0.175359,  0.295794
  0.454184,  0.120932,  0.145407
  0.671445,  0.089720,  0.149591
  0.839048,  0.096326,  0.306390
  0.878568,  0.137660,  0.542436
  0.771515,  0.194382,  0.747280
  0.567980,  0.239949,  0.825073
  0.566457,  0.212215,  0.710753
  0.429236,  0.220989,  0.653355
  0.355387,  0.203896,  0.513288
  0.379465,  0.168934,  0.356091
  0.490204,  0.132464,  0.255319
  0.635788,  0.111549,  0.258123
  0.748095,  0.115976,  0.363191
  0.774578,  0.143673,  0.521362
  0.702843,  0.181681,  0.658625
  0.566457,  0.212215,  0.710753
  0.563041,  0.175934,  0.639616
  0.469917,  0.181888,  0.600663
  0.419800,  0.170288,  0.505608
  0.436141,  0.146562,  0.398927
  0.511293,  0.121811,  0.330539
  0.610092,  0.107618,  0.332442
  0.686309,  0.110622,  0.403746
  0.704281,  0.129418,  0.511087
  0.655599,  0.155212,  0.604239
  0.563041,  0.175934,  0.639616
  0.559331,  0.148082,  0.644948
  0.466207,  0.154036,  0.605995
  0.416090,  0.142436,  0.510940
  0.432431,  0.118710,  0.404259
  0.507583,  0.093959,  0.335871
  0.606382,  0.079766,  0.337774
  0.682599,  0.082770,  0.409078
  0.700571,  0.101567,  0.516419
  0.651888,  0.127360,  0.609572
  0.559331,  0.148082,  0.644948
  0.557062,  0.141692,  0.724254
  0.419841,  0.150465,  0.666856
  0.345992,  0.133372,  0.526789
  0.370071,  0.098411,  0.369592
  0.480809,  0.061940,  0.268820
  0.626393,  0.041025,  0.271624
  0.738701,  0.045452,  0.376693
  0.765183,  0.073149,  0.534863
  0.693448,  0.111158,  0.672126
  0.557062,  0.141692,  0.724254
  0.557296,  0.159753,  0.840426
  0.352515,  0.172846,  0.754768
  0.242307,  0.147337,  0.545740
  0.278240,  0.095163,  0.311148
  0.443501,  0.040736,  0.160760
  0.660762,  0.009523,  0.164944
  0.828364,  0.016130,  0.321743
  0.867885,  0.057464,  0.557789
  0.760832,  0.114185,  0.762633
  0.557296,  0.159753,  0.840426
  0.559924,  0.193815,  0.939105
  0.295731,  0.210706,  0.828596
  0.153549,  0.177797,  0.558924
  0.199907,  0.110485,  0.256272
  0.413114,  0.040268,  0.062253
  0.693407,  0.000000,  0.067652
  0.909635,  0.008523,  0.269942
  0.960622,  0.061849,  0.574469
  0.822510,  0.135027,  0.838743
  0.559924,  0.193815,  0.939105
  0.563716,  0.227939,  0.974119
  0.276059,  0.246331,  0.853796
  0.121249,  0.210498,  0.560174
  0.171725,  0.137209,  0.230642
  0.403867,  0.060756,  0.019392
  0.709054,  0.016911,  0.025270
  0.944485,  0.026192,  0.245526
  1.000000,  0.084254,  0.577099
  0.849622,  0.163930,  0.864843
  0.563716,  0.227939,  0.974119

